Building Acoustics 01: Finite Element Model of an Building Acoustics Test Facility to Predict the Sound Transmission Loss Based on DIN EN ISO 10140

In the context of building acoustics, sound transmission loss estimations are crucial to quantify the noise pollution in buildings. When developing building prototypes in the sense of an acoustic-oriented design process, it is desirable to have an virtual prototype, especially in early development stages, to estimate, for instance, the influence of different material or geometry configurations on to the sound transmission loss. This contribution aims to present a simple virtual prototype of an building acoustics test facility in accordance with DIN EN ISO 10140 for the measurement of the sound transmission loss of single- and double-leaf walls with and without insulation. Here, the finite element method is used as the numerical modelling method of choice. In the course of this, geometry and mesh creation was done using SALOME 9.14 whereas the institute's in-house research code elPaSo was utilised for the matrix assembly and solving procedure. At first, elPaSo was verified by the commercial software COMSOL 6.3 considering a small-scale test facility. Afterwards, the large-scale test facility finite element model was created using a frequency- and domain-specific discretisation approach. The sound transmission loss of three different test specimens was estimated in one-third-octave bands from 8 Hz to 630 Hz, where the double-leaf wall with insulation exhibited good agreement to the theoretical sound transmission loss profile from literature.

==> ConvStud_10nodes_Insulation_RR.txt <==
1.000000000000000000e+02 2.380267904948269475e+01
1.010000000000000000e+02 2.456877077664143627e+01
1.020000000000000000e+02 2.548799651797725119e+01
1.030000000000000000e+02 2.648854535383177478e+01
1.040000000000000000e+02 2.815071722489884465e+01
1.050000000000000000e+02 2.828583120257427908e+01
1.060000000000000000e+02 2.800307753839430802e+01
1.070000000000000000e+02 2.969422585241474266e+01
1.080000000000000000e+02 3.218826591246754276e+01
1.090000000000000000e+02 3.508321685094727371e+01
1.100000000000000000e+02 3.746521263787174405e+01
1.110000000000000000e+02 3.758932222343260321e+01
1.120000000000000000e+02 3.774472933533272823e+01
1.130000000000000000e+02 4.117032071203286847e+01
1.140000000000000000e+02 4.653082874201294317e+01
1.150000000000000000e+02 4.848900204197715880e+01
1.160000000000000000e+02 4.511104629141595979e+01
1.170000000000000000e+02 4.088227816267996673e+01
1.180000000000000000e+02 3.803410661451290764e+01
1.190000000000000000e+02 3.666529996759043541e+01
1.200000000000000000e+02 3.496074305000389870e+01
1.210000000000000000e+02 3.164996441539268801e+01
1.220000000000000000e+02 3.102594741234778652e+01
1.230000000000000000e+02 2.878876317296855447e+01
1.240000000000000000e+02 2.509425457318857156e+01
1.250000000000000000e+02 2.464613342691209041e+01
1.260000000000000000e+02 2.586518808989580620e+01
1.270000000000000000e+02 2.841301814799496128e+01
1.280000000000000000e+02 2.968796895422280357e+01
1.290000000000000000e+02 2.825809319840266198e+01
1.300000000000000000e+02 2.717079709454550240e+01
1.310000000000000000e+02 2.810524152783858653e+01
1.320000000000000000e+02 3.078151775755804209e+01
1.330000000000000000e+02 3.431440109710169395e+01
1.340000000000000000e+02 3.639600495825924042e+01
1.350000000000000000e+02 3.606707396277491995e+01
1.360000000000000000e+02 3.548806604414365751e+01
1.370000000000000000e+02 3.518489081777769201e+01
1.380000000000000000e+02 3.246570289692528632e+01
1.390000000000000000e+02 2.910031533960833627e+01
1.400000000000000000e+02 2.966421953739422435e+01
1.410000000000000000e+02 3.235175775058011993e+01
1.420000000000000000e+02 3.293475212801298113e+01
1.430000000000000000e+02 3.568015619554603290e+01
1.440000000000000000e+02 3.503014804799735771e+01
1.450000000000000000e+02 3.255343616753993530e+01
1.460000000000000000e+02 3.131495052026636827e+01
1.470000000000000000e+02 2.917981901814295398e+01
1.480000000000000000e+02 2.736699359848934776e+01
1.490000000000000000e+02 2.669385253469013364e+01
1.500000000000000000e+02 2.640152122099031118e+01
1.510000000000000000e+02 2.687029597813105397e+01
1.520000000000000000e+02 2.840875667799822679e+01
1.530000000000000000e+02 3.042936174346927913e+01
1.540000000000000000e+02 3.124274185532702575e+01
1.550000000000000000e+02 2.966251872234248310e+01
1.560000000000000000e+02 2.694150029848104921e+01
1.570000000000000000e+02 2.498532138379871625e+01
1.580000000000000000e+02 2.683134590106626050e+01
1.590000000000000000e+02 3.039042583247534424e+01
1.600000000000000000e+02 3.212189719196645399e+01
1.610000000000000000e+02 3.337713743179679682e+01
1.620000000000000000e+02 3.350621826466591813e+01
1.630000000000000000e+02 2.904526006046100761e+01
1.640000000000000000e+02 2.497638410471562409e+01
1.650000000000000000e+02 2.514224037029925540e+01
1.660000000000000000e+02 2.624527122228053955e+01
1.670000000000000000e+02 2.763862104846501211e+01
1.680000000000000000e+02 2.842329289172065643e+01
1.690000000000000000e+02 2.814435102427048463e+01
1.700000000000000000e+02 2.844011047886117893e+01
1.710000000000000000e+02 3.010202837859495517e+01
1.720000000000000000e+02 3.291073894559626467e+01
1.730000000000000000e+02 3.253745137691880274e+01
1.740000000000000000e+02 3.026592885873176542e+01
1.750000000000000000e+02 2.906955275850413756e+01
1.760000000000000000e+02 2.874478641083141994e+01
1.770000000000000000e+02 2.537636008887024275e+01
1.780000000000000000e+02 2.293176299656542128e+01
1.790000000000000000e+02 2.182193456616529659e+01
1.800000000000000000e+02 2.162382785250421335e+01
1.810000000000000000e+02 2.613137182384687307e+01
1.820000000000000000e+02 2.806577092481477820e+01
1.830000000000000000e+02 2.747084393854976270e+01
1.840000000000000000e+02 2.707719838571438586e+01
1.850000000000000000e+02 2.796472113678668592e+01
1.860000000000000000e+02 2.821160298075898964e+01
1.870000000000000000e+02 2.606994896048927401e+01
1.880000000000000000e+02 2.437100265087030238e+01
1.890000000000000000e+02 2.461711924719637423e+01
1.900000000000000000e+02 2.499257135005407093e+01
1.910000000000000000e+02 2.526663868798077317e+01
1.920000000000000000e+02 2.863827473039072657e+01
1.930000000000000000e+02 3.103977217746086481e+01
1.940000000000000000e+02 3.040561496402169794e+01
1.950000000000000000e+02 2.891686160109043868e+01
1.960000000000000000e+02 2.657131659187636075e+01
1.970000000000000000e+02 2.430819292124514064e+01
1.980000000000000000e+02 2.551810096563569275e+01
1.990000000000000000e+02 2.851501280737713273e+01
2.000000000000000000e+02 3.018587887512042656e+01
2.010000000000000000e+02 2.829090840933562134e+01
2.020000000000000000e+02 2.575522593834674012e+01
2.030000000000000000e+02 2.522160707077663488e+01
2.040000000000000000e+02 2.653758352172567214e+01
2.050000000000000000e+02 2.807309530693031263e+01
2.060000000000000000e+02 2.870464347992279031e+01
2.070000000000000000e+02 2.978260238105722024e+01
2.080000000000000000e+02 2.938369201924379581e+01
2.090000000000000000e+02 2.926240263533983210e+01
2.100000000000000000e+02 2.864494998985928476e+01
2.110000000000000000e+02 2.784012641972843127e+01
2.120000000000000000e+02 2.680346297516718934e+01
2.130000000000000000e+02 2.788832528197603011e+01
2.140000000000000000e+02 3.250616065245192488e+01
2.150000000000000000e+02 3.414864478245659285e+01
2.160000000000000000e+02 3.091272218031151198e+01
2.170000000000000000e+02 2.947356102130605038e+01
2.180000000000000000e+02 2.976112059031968471e+01
2.190000000000000000e+02 2.741974495697114733e+01
2.200000000000000000e+02 2.603993309953715496e+01
2.210000000000000000e+02 2.602501255904576993e+01
2.220000000000000000e+02 2.670337979141535101e+01
2.230000000000000000e+02 2.773345790007566336e+01
2.240000000000000000e+02 2.847772660597767569e+01
2.250000000000000000e+02 2.870018963296590897e+01
2.260000000000000000e+02 2.959196374678661456e+01
2.270000000000000000e+02 3.148816276493644750e+01
2.280000000000000000e+02 3.327277821383113832e+01
2.290000000000000000e+02 3.433012905124721925e+01
2.300000000000000000e+02 3.160406961186819075e+01
2.310000000000000000e+02 2.883839513043292158e+01
2.320000000000000000e+02 3.016692721349798134e+01
2.330000000000000000e+02 3.175468370078060332e+01
2.340000000000000000e+02 3.187585108820125868e+01
2.350000000000000000e+02 3.133222985180204034e+01
2.360000000000000000e+02 3.184319355314315558e+01
2.370000000000000000e+02 3.010631776409418947e+01
2.380000000000000000e+02 2.759736254500666064e+01
2.390000000000000000e+02 2.679153010953998049e+01
2.400000000000000000e+02 2.590961452861064629e+01
2.410000000000000000e+02 2.315779140579246942e+01
2.420000000000000000e+02 2.251806127015957415e+01
2.430000000000000000e+02 2.417820488075551921e+01
2.440000000000000000e+02 2.476013266311243655e+01
2.450000000000000000e+02 2.332887870952392362e+01
2.460000000000000000e+02 2.416244359988343859e+01
2.470000000000000000e+02 2.409845921752301834e+01
2.480000000000000000e+02 2.315938533710362179e+01
2.490000000000000000e+02 2.288283462510225519e+01
2.500000000000000000e+02 2.362370154805045885e+01
2.510000000000000000e+02 2.468640970071714946e+01
2.520000000000000000e+02 2.638868815297793446e+01
2.530000000000000000e+02 2.754758688332450944e+01
2.540000000000000000e+02 2.794460162860950803e+01
2.550000000000000000e+02 2.872813012787396048e+01
2.560000000000000000e+02 2.921021232029178805e+01
2.570000000000000000e+02 2.730646402543787588e+01
2.580000000000000000e+02 2.621117701040641634e+01
2.590000000000000000e+02 2.442560319772294974e+01
2.600000000000000000e+02 2.471720474705908188e+01
2.610000000000000000e+02 2.620954920464217253e+01
2.620000000000000000e+02 2.746151308053441298e+01
2.630000000000000000e+02 2.952027582765964908e+01
2.640000000000000000e+02 3.100321258872300589e+01
2.650000000000000000e+02 3.228409262195347651e+01
2.660000000000000000e+02 3.215002043736984660e+01
2.670000000000000000e+02 3.315165128935892369e+01
2.680000000000000000e+02 3.347375439208507686e+01
2.690000000000000000e+02 3.037972532371579959e+01
2.700000000000000000e+02 2.780117013543857851e+01
2.710000000000000000e+02 2.748594126851410380e+01
2.720000000000000000e+02 2.824198484264094944e+01
2.730000000000000000e+02 2.941566142751142365e+01
2.740000000000000000e+02 3.035976773465709755e+01
2.750000000000000000e+02 2.952777135101525374e+01
2.760000000000000000e+02 2.876150846313505482e+01
2.770000000000000000e+02 2.934097044872753557e+01
2.780000000000000000e+02 2.986049342984702903e+01
2.790000000000000000e+02 2.948521430876526495e+01
2.800000000000000000e+02 3.061079896837904712e+01
2.810000000000000000e+02 3.222410472714818752e+01
2.820000000000000000e+02 3.255602491439580604e+01
2.830000000000000000e+02 3.133819373388235618e+01
2.840000000000000000e+02 3.039510048722060276e+01
2.850000000000000000e+02 3.011577941638308431e+01
2.860000000000000000e+02 3.075772886808197626e+01
2.870000000000000000e+02 3.142551449685278442e+01
2.880000000000000000e+02 3.140698289876802818e+01
2.890000000000000000e+02 3.290935625870199743e+01
2.900000000000000000e+02 3.274251544700134531e+01
2.910000000000000000e+02 3.179897188281849907e+01
2.920000000000000000e+02 3.142225854363754323e+01
2.930000000000000000e+02 2.962246889727619603e+01
2.940000000000000000e+02 2.838116789559977349e+01
2.950000000000000000e+02 2.735975027166483642e+01
2.960000000000000000e+02 2.891483234048576634e+01
2.970000000000000000e+02 3.046037958655016809e+01
2.980000000000000000e+02 3.260476444764574921e+01
2.990000000000000000e+02 3.264499706155531555e+01
3.000000000000000000e+02 3.068393461202657591e+01


==> ConvStud_10nodes_Insulation_SR.txt <==
1.000000000000000000e+02 5.698862960703432634e+01
1.010000000000000000e+02 5.698043318815435754e+01
1.020000000000000000e+02 5.820430918238288598e+01
1.030000000000000000e+02 5.966489957943235112e+01
1.040000000000000000e+02 5.918641957383502472e+01
1.050000000000000000e+02 5.760444575880043772e+01
1.060000000000000000e+02 5.719122475817768247e+01
1.070000000000000000e+02 5.818695444160063346e+01
1.080000000000000000e+02 6.018115958337061500e+01
1.090000000000000000e+02 6.289328018953639798e+01
1.100000000000000000e+02 6.562288950322732717e+01
1.110000000000000000e+02 6.715871400433039184e+01
1.120000000000000000e+02 6.827254953084803901e+01
1.130000000000000000e+02 6.993945932091479278e+01
1.140000000000000000e+02 7.229832915359102685e+01
1.150000000000000000e+02 7.295280337350033051e+01
1.160000000000000000e+02 7.119101696751687314e+01
1.170000000000000000e+02 6.947335093427152231e+01
1.180000000000000000e+02 6.863831331690076354e+01
1.190000000000000000e+02 6.807792922893941068e+01
1.200000000000000000e+02 6.779322783087057758e+01
1.210000000000000000e+02 6.693831098471071073e+01
1.220000000000000000e+02 6.600499966004201724e+01
1.230000000000000000e+02 6.449446338896856901e+01
1.240000000000000000e+02 6.299919361856842670e+01
1.250000000000000000e+02 6.217245819273547625e+01
1.260000000000000000e+02 6.200160106668582216e+01
1.270000000000000000e+02 6.213799712647435314e+01
1.280000000000000000e+02 6.149072367849542076e+01
1.290000000000000000e+02 6.071347394521905017e+01
1.300000000000000000e+02 6.052462990126639397e+01
1.310000000000000000e+02 6.133831669060732139e+01
1.320000000000000000e+02 6.349924640537570042e+01
1.330000000000000000e+02 6.646788959659302520e+01
1.340000000000000000e+02 6.811291943309250030e+01
1.350000000000000000e+02 6.718512086971442443e+01
1.360000000000000000e+02 6.589398448423938248e+01
1.370000000000000000e+02 6.601080063113336394e+01
1.380000000000000000e+02 6.608915855686214513e+01
1.390000000000000000e+02 6.545096053583588969e+01
1.400000000000000000e+02 6.544165908381671670e+01
1.410000000000000000e+02 6.559737610388063445e+01
1.420000000000000000e+02 6.585239764930116735e+01
1.430000000000000000e+02 6.663844614748178685e+01
1.440000000000000000e+02 6.586174952996395859e+01
1.450000000000000000e+02 6.468433932006777809e+01
1.460000000000000000e+02 6.427098221952418555e+01
1.470000000000000000e+02 6.394305530370478152e+01
1.480000000000000000e+02 6.356562663809370406e+01
1.490000000000000000e+02 6.274980972576364024e+01
1.500000000000000000e+02 6.170574709317092754e+01
1.510000000000000000e+02 6.141401423975143814e+01
1.520000000000000000e+02 6.187365082409431949e+01
1.530000000000000000e+02 6.329029394156397359e+01
1.540000000000000000e+02 6.515092890379959556e+01
1.550000000000000000e+02 6.543831021481696553e+01
1.560000000000000000e+02 6.420531536475732537e+01
1.570000000000000000e+02 6.357191796507585480e+01
1.580000000000000000e+02 6.352446345107487247e+01
1.590000000000000000e+02 6.369143276614008187e+01
1.600000000000000000e+02 6.338780802584032159e+01
1.610000000000000000e+02 6.328477743309923653e+01
1.620000000000000000e+02 6.407889532952917477e+01
1.630000000000000000e+02 6.451036598853148973e+01
1.640000000000000000e+02 6.433030295285000477e+01
1.650000000000000000e+02 6.405990035390462367e+01
1.660000000000000000e+02 6.283167257615579615e+01
1.670000000000000000e+02 6.203049667743474060e+01
1.680000000000000000e+02 6.217262580877944345e+01
1.690000000000000000e+02 6.293288417520518863e+01
1.700000000000000000e+02 6.431614122487432894e+01
1.710000000000000000e+02 6.632346041932717640e+01
1.720000000000000000e+02 6.753170853161131504e+01
1.730000000000000000e+02 6.653515498414634521e+01
1.740000000000000000e+02 6.614309504873733658e+01
1.750000000000000000e+02 6.739745378377612894e+01
1.760000000000000000e+02 6.857438847760474232e+01
1.770000000000000000e+02 6.862484307252815086e+01
1.780000000000000000e+02 6.696506541313493699e+01
1.790000000000000000e+02 6.519450087641402547e+01
1.800000000000000000e+02 6.374363424284324964e+01
1.810000000000000000e+02 6.328412119839180150e+01
1.820000000000000000e+02 6.317635303067400798e+01
1.830000000000000000e+02 6.359818546368025238e+01
1.840000000000000000e+02 6.401864614660804875e+01
1.850000000000000000e+02 6.369774147707120449e+01
1.860000000000000000e+02 6.346156298600732981e+01
1.870000000000000000e+02 6.313397911606534763e+01
1.880000000000000000e+02 6.399029507733204269e+01
1.890000000000000000e+02 6.455945350293626461e+01
1.900000000000000000e+02 6.448664808927962611e+01
1.910000000000000000e+02 6.411923993288262125e+01
1.920000000000000000e+02 6.432957064275358050e+01
1.930000000000000000e+02 6.465697204226057693e+01
1.940000000000000000e+02 6.499464858478884821e+01
1.950000000000000000e+02 6.409983008771368418e+01
1.960000000000000000e+02 6.319442083482507400e+01
1.970000000000000000e+02 6.296739547524299496e+01
1.980000000000000000e+02 6.336343829462492749e+01
1.990000000000000000e+02 6.452328453324290081e+01
2.000000000000000000e+02 6.654503248744491373e+01
2.010000000000000000e+02 6.685588719908795952e+01
2.020000000000000000e+02 6.580718111670911696e+01
2.030000000000000000e+02 6.553610204310606946e+01
2.040000000000000000e+02 6.658960066466080718e+01
2.050000000000000000e+02 6.745045110508441155e+01
2.060000000000000000e+02 6.748331670704746443e+01
2.070000000000000000e+02 6.713185820562712536e+01
2.080000000000000000e+02 6.709673829464257722e+01
2.090000000000000000e+02 6.713325616674315199e+01
2.100000000000000000e+02 6.690512452198967708e+01
2.110000000000000000e+02 6.643505573797590102e+01
2.120000000000000000e+02 6.756401597729748687e+01
2.130000000000000000e+02 6.942596901549107713e+01
2.140000000000000000e+02 7.119868047743202055e+01
2.150000000000000000e+02 7.085189985289198944e+01
2.160000000000000000e+02 6.806997012901227606e+01
2.170000000000000000e+02 6.594690712200913651e+01
2.180000000000000000e+02 6.523196231658617705e+01
2.190000000000000000e+02 6.479210747750678934e+01
2.200000000000000000e+02 6.596903619485368608e+01
2.210000000000000000e+02 6.646617284194742581e+01
2.220000000000000000e+02 6.688148755952518343e+01
2.230000000000000000e+02 6.823277392201144664e+01
2.240000000000000000e+02 6.903292316935564088e+01
2.250000000000000000e+02 6.833949234052943211e+01
2.260000000000000000e+02 6.753821439728041298e+01
2.270000000000000000e+02 6.702963760439777730e+01
2.280000000000000000e+02 6.837053248547033490e+01
2.290000000000000000e+02 6.949234971701882557e+01
2.300000000000000000e+02 6.921853727966855274e+01
2.310000000000000000e+02 6.799609521776639554e+01
2.320000000000000000e+02 6.761893123637510428e+01
2.330000000000000000e+02 6.713660403066585047e+01
2.340000000000000000e+02 6.637869887896790999e+01
2.350000000000000000e+02 6.705008943071679539e+01
2.360000000000000000e+02 6.814286322126932305e+01
2.370000000000000000e+02 6.830172092605313594e+01
2.380000000000000000e+02 6.879620595609199540e+01
2.390000000000000000e+02 6.975061505695657615e+01
2.400000000000000000e+02 7.117317389832827246e+01
2.410000000000000000e+02 7.256022635198549153e+01
2.420000000000000000e+02 7.415557206225608411e+01
2.430000000000000000e+02 7.583474204578342892e+01
2.440000000000000000e+02 7.618793820626747504e+01
2.450000000000000000e+02 7.515549255786226013e+01
2.460000000000000000e+02 7.353711699409464586e+01
2.470000000000000000e+02 7.174142630965114620e+01
2.480000000000000000e+02 6.863500367059106111e+01
2.490000000000000000e+02 6.636508951683950386e+01
2.500000000000000000e+02 6.693019370126306455e+01
2.510000000000000000e+02 6.942384895514300069e+01
2.520000000000000000e+02 7.273375023417665375e+01
2.530000000000000000e+02 7.406808601743148301e+01
2.540000000000000000e+02 7.339227165245989681e+01
2.550000000000000000e+02 7.226176527936361538e+01
2.560000000000000000e+02 7.067987752770066834e+01
2.570000000000000000e+02 6.950398591756348310e+01
2.580000000000000000e+02 6.817924625824974783e+01
2.590000000000000000e+02 6.695991875829395212e+01
2.600000000000000000e+02 6.676468659886620571e+01
2.610000000000000000e+02 6.849332156015736928e+01
2.620000000000000000e+02 7.103588258840184722e+01
2.630000000000000000e+02 7.268072803895425693e+01
2.640000000000000000e+02 7.450198673006252648e+01
2.650000000000000000e+02 7.586558225799342381e+01
2.660000000000000000e+02 7.692470211411246339e+01
2.670000000000000000e+02 7.835073067405869551e+01
2.680000000000000000e+02 7.930206306127972482e+01
2.690000000000000000e+02 7.835163556898639570e+01
2.700000000000000000e+02 7.592438203967635957e+01
2.710000000000000000e+02 7.377635014406205016e+01
2.720000000000000000e+02 7.281181724411243295e+01
2.730000000000000000e+02 7.317169743705294138e+01
2.740000000000000000e+02 7.316650584902417620e+01
2.750000000000000000e+02 7.252606548808270759e+01
2.760000000000000000e+02 7.204184532752003634e+01
2.770000000000000000e+02 7.219327245086677181e+01
2.780000000000000000e+02 7.218372185986795841e+01
2.790000000000000000e+02 7.352015242521564176e+01
2.800000000000000000e+02 7.446503933845482948e+01
2.810000000000000000e+02 7.473607013637240470e+01
2.820000000000000000e+02 7.586967238826541404e+01
2.830000000000000000e+02 7.534482104614571085e+01
2.840000000000000000e+02 7.372160145175787704e+01
2.850000000000000000e+02 7.344864053871404508e+01
2.860000000000000000e+02 7.410384108756960586e+01
2.870000000000000000e+02 7.403473755398943013e+01
2.880000000000000000e+02 7.288097955472747458e+01
2.890000000000000000e+02 7.274684769388824179e+01
2.900000000000000000e+02 7.348470067799139827e+01
2.910000000000000000e+02 7.481715368679022049e+01
2.920000000000000000e+02 7.516969353067979398e+01
2.930000000000000000e+02 7.341307273021089941e+01
2.940000000000000000e+02 7.409199337303981281e+01
2.950000000000000000e+02 7.526891594616650139e+01
2.960000000000000000e+02 7.585846039477252134e+01
2.970000000000000000e+02 7.563087421743207983e+01
2.980000000000000000e+02 7.405807829718278867e+01
2.990000000000000000e+02 7.259122397911892222e+01
3.000000000000000000e+02 7.209891931390136222e+01


==> ConvStud_13nodes_Insulation_RR.txt <==
1.000000000000000000e+02 2.213430459495531721e+01
1.010000000000000000e+02 2.349697876843097788e+01
1.020000000000000000e+02 2.499471665674855103e+01
1.030000000000000000e+02 2.639256399594481195e+01
1.040000000000000000e+02 2.678749153516054093e+01
1.050000000000000000e+02 2.733209987873084756e+01
1.060000000000000000e+02 2.907653781628156153e+01
1.070000000000000000e+02 3.136319980087239401e+01
1.080000000000000000e+02 3.398154480588539883e+01
1.090000000000000000e+02 3.688061606940595993e+01
1.100000000000000000e+02 3.912096842326585744e+01
1.110000000000000000e+02 3.903831593498478014e+01
1.120000000000000000e+02 3.930305385463739754e+01
1.130000000000000000e+02 4.295048977194441164e+01
1.140000000000000000e+02 4.826579531176783178e+01
1.150000000000000000e+02 4.983832228814061693e+01
1.160000000000000000e+02 4.596950961498292543e+01
1.170000000000000000e+02 4.119555819568151378e+01
1.180000000000000000e+02 3.773294375297614778e+01
1.190000000000000000e+02 3.609423545220701612e+01
1.200000000000000000e+02 3.626362265525059314e+01
1.210000000000000000e+02 3.635013670596224244e+01
1.220000000000000000e+02 3.469989045602862632e+01
1.230000000000000000e+02 3.154124999929319983e+01
1.240000000000000000e+02 2.875086675305307793e+01
1.250000000000000000e+02 2.764743701147412835e+01
1.260000000000000000e+02 2.727785188400835636e+01
1.270000000000000000e+02 2.802731712486589544e+01
1.280000000000000000e+02 2.908200767376081330e+01
1.290000000000000000e+02 2.876316575049751023e+01
1.300000000000000000e+02 2.935091800943921214e+01
1.310000000000000000e+02 3.076815109673954751e+01
1.320000000000000000e+02 3.333442340013407090e+01
1.330000000000000000e+02 3.635862885000453559e+01
1.340000000000000000e+02 3.764211853343108061e+01
1.350000000000000000e+02 3.650660667814589999e+01
1.360000000000000000e+02 3.526558132809945789e+01
1.370000000000000000e+02 3.435215598165334683e+01
1.380000000000000000e+02 3.113566083348190716e+01
1.390000000000000000e+02 2.636531788870359350e+01
1.400000000000000000e+02 2.631695341213134753e+01
1.410000000000000000e+02 2.908528394508539705e+01
1.420000000000000000e+02 3.112623822591642053e+01
1.430000000000000000e+02 3.485346545732011236e+01
1.440000000000000000e+02 3.406052886011303116e+01
1.450000000000000000e+02 3.167321346352636624e+01
1.460000000000000000e+02 3.065142256409631116e+01
1.470000000000000000e+02 2.978423110190379930e+01
1.480000000000000000e+02 2.859020249121549995e+01
1.490000000000000000e+02 2.818682860044830107e+01
1.500000000000000000e+02 2.788679647110963700e+01
1.510000000000000000e+02 2.840055480280223676e+01
1.520000000000000000e+02 3.119968190057572954e+01
1.530000000000000000e+02 3.411037494279375437e+01
1.540000000000000000e+02 3.404607630298373522e+01
1.550000000000000000e+02 3.120981397203847152e+01
1.560000000000000000e+02 2.913158658232770648e+01
1.570000000000000000e+02 2.960659794848760740e+01
1.580000000000000000e+02 3.175739665271288459e+01
1.590000000000000000e+02 3.370977458033944174e+01
1.600000000000000000e+02 3.405101270140475833e+01
1.610000000000000000e+02 3.423412055193012549e+01
1.620000000000000000e+02 3.320285219490333617e+01
1.630000000000000000e+02 2.764685172247164502e+01
1.640000000000000000e+02 2.074587383270230490e+01
1.650000000000000000e+02 1.894610467727062897e+01
1.660000000000000000e+02 2.078280143146742276e+01
1.670000000000000000e+02 2.287022324966262943e+01
1.680000000000000000e+02 2.457474838751524615e+01
1.690000000000000000e+02 2.522610348195810559e+01
1.700000000000000000e+02 2.607834078194672500e+01
1.710000000000000000e+02 2.885915079149606655e+01
1.720000000000000000e+02 3.111021023640791228e+01
1.730000000000000000e+02 2.985942416336223815e+01
1.740000000000000000e+02 2.773594943140134106e+01
1.750000000000000000e+02 2.807200730888460782e+01
1.760000000000000000e+02 2.919253325541984267e+01
1.770000000000000000e+02 2.906957767029410178e+01
1.780000000000000000e+02 2.666318643533830368e+01
1.790000000000000000e+02 2.499514033472798502e+01
1.800000000000000000e+02 2.492013882365666433e+01
1.810000000000000000e+02 2.513519615494151083e+01
1.820000000000000000e+02 2.407626293402871198e+01
1.830000000000000000e+02 2.412624038770782420e+01
1.840000000000000000e+02 2.616663852723184647e+01
1.850000000000000000e+02 3.040424755244328026e+01
1.860000000000000000e+02 3.133364600308707892e+01
1.870000000000000000e+02 3.097590476405311222e+01
1.880000000000000000e+02 3.004895676270399463e+01
1.890000000000000000e+02 2.694260826415327514e+01
1.900000000000000000e+02 2.460218089912841322e+01
1.910000000000000000e+02 2.409843195222490664e+01
1.920000000000000000e+02 2.444380867172963434e+01
1.930000000000000000e+02 2.756761466884478295e+01
1.940000000000000000e+02 2.761906859536160397e+01
1.950000000000000000e+02 2.562336002353577413e+01
1.960000000000000000e+02 2.321313261480474210e+01
1.970000000000000000e+02 2.230154209192507864e+01
1.980000000000000000e+02 2.293777557819270640e+01
1.990000000000000000e+02 2.473326375181222403e+01
2.000000000000000000e+02 2.683878318109682937e+01
2.010000000000000000e+02 2.582407802974865518e+01
2.020000000000000000e+02 2.392933240635976944e+01
2.030000000000000000e+02 2.433317259378431174e+01
2.040000000000000000e+02 2.616979798264107160e+01
2.050000000000000000e+02 2.771609955485356380e+01
2.060000000000000000e+02 2.887623262508775568e+01
2.070000000000000000e+02 2.845808458416012954e+01
2.080000000000000000e+02 2.799979819000304460e+01
2.090000000000000000e+02 2.823910360281862353e+01
2.100000000000000000e+02 2.730287265671123720e+01
2.110000000000000000e+02 2.657204345452699101e+01
2.120000000000000000e+02 2.660131273692441312e+01
2.130000000000000000e+02 2.931459946142490480e+01
2.140000000000000000e+02 3.375988260888284032e+01
2.150000000000000000e+02 3.465240965233181214e+01
2.160000000000000000e+02 3.163780315021925560e+01
2.170000000000000000e+02 3.193595868273897054e+01
2.180000000000000000e+02 3.294739708987400917e+01
2.190000000000000000e+02 2.993171416387588835e+01
2.200000000000000000e+02 2.633021417502006756e+01
2.210000000000000000e+02 2.357847701825283337e+01
2.220000000000000000e+02 2.446978117207075698e+01
2.230000000000000000e+02 2.741458278023749884e+01
2.240000000000000000e+02 2.837122060973526061e+01
2.250000000000000000e+02 2.942014846992994848e+01
2.260000000000000000e+02 3.155846301256741171e+01
2.270000000000000000e+02 3.315441851890248159e+01
2.280000000000000000e+02 3.355237052865494718e+01
2.290000000000000000e+02 3.335656294170070879e+01
2.300000000000000000e+02 3.307876003795317388e+01
2.310000000000000000e+02 3.068487115451196345e+01
2.320000000000000000e+02 2.821423962184338663e+01
2.330000000000000000e+02 2.665782589179123008e+01
2.340000000000000000e+02 2.696047452954822177e+01
2.350000000000000000e+02 2.828802003769581219e+01
2.360000000000000000e+02 3.043762756512412793e+01
2.370000000000000000e+02 2.882750004457649950e+01
2.380000000000000000e+02 2.665653223680000039e+01
2.390000000000000000e+02 2.566560978020483219e+01
2.400000000000000000e+02 2.396100670295382784e+01
2.410000000000000000e+02 2.310371725762484729e+01
2.420000000000000000e+02 2.488487962292654032e+01
2.430000000000000000e+02 2.723543979223519074e+01
2.440000000000000000e+02 2.710555362067053053e+01
2.450000000000000000e+02 2.639483052626695780e+01
2.460000000000000000e+02 2.328044454892406634e+01
2.470000000000000000e+02 2.283342380094028456e+01
2.480000000000000000e+02 2.270673699713244176e+01
2.490000000000000000e+02 2.318029953565819312e+01
2.500000000000000000e+02 2.422180461394059847e+01
2.510000000000000000e+02 2.619551717543231462e+01
2.520000000000000000e+02 2.941374695889049562e+01
2.530000000000000000e+02 3.169888089056108882e+01
2.540000000000000000e+02 3.216533173205766616e+01
2.550000000000000000e+02 3.234397442759875219e+01
2.560000000000000000e+02 3.134942990834083432e+01
2.570000000000000000e+02 3.039773132041151626e+01
2.580000000000000000e+02 2.969055251710042853e+01
2.590000000000000000e+02 2.898122875301683976e+01
2.600000000000000000e+02 3.029383634469834163e+01
2.610000000000000000e+02 3.066845978607759804e+01
2.620000000000000000e+02 3.058136469735111973e+01
2.630000000000000000e+02 3.095032825003712418e+01
2.640000000000000000e+02 2.996752096717104052e+01
2.650000000000000000e+02 2.903306385536409806e+01
2.660000000000000000e+02 2.944199805886479027e+01
2.670000000000000000e+02 3.169703008567461566e+01
2.680000000000000000e+02 3.218422821360331909e+01
2.690000000000000000e+02 3.062628429752988524e+01
2.700000000000000000e+02 2.792802645516784921e+01
2.710000000000000000e+02 2.724324427348646793e+01
2.720000000000000000e+02 2.788327821932985273e+01
2.730000000000000000e+02 2.903053400162979969e+01
2.740000000000000000e+02 2.987575014495068260e+01
2.750000000000000000e+02 2.940991647014530841e+01
2.760000000000000000e+02 2.877024097026992777e+01
2.770000000000000000e+02 2.977450367127543629e+01
2.780000000000000000e+02 3.041512353375943079e+01
2.790000000000000000e+02 3.026254644758907020e+01
2.800000000000000000e+02 3.090183066360911113e+01
2.810000000000000000e+02 3.283653111794473034e+01
2.820000000000000000e+02 3.343917769993299771e+01
2.830000000000000000e+02 3.216765697458433948e+01
2.840000000000000000e+02 3.092271239687343964e+01
2.850000000000000000e+02 2.968754480285259945e+01
2.860000000000000000e+02 2.934821690648390913e+01
2.870000000000000000e+02 2.971430440410025398e+01
2.880000000000000000e+02 2.997897093105974164e+01
2.890000000000000000e+02 3.006275774584213778e+01
2.900000000000000000e+02 2.930669030697074717e+01
2.910000000000000000e+02 2.845922501618571943e+01
2.920000000000000000e+02 2.942528233673916560e+01
2.930000000000000000e+02 3.010143048072370320e+01
2.940000000000000000e+02 2.851808888146475951e+01
2.950000000000000000e+02 2.771944830540651594e+01
2.960000000000000000e+02 3.055419799509905232e+01
2.970000000000000000e+02 3.209469429589693590e+01
2.980000000000000000e+02 3.311782894856032300e+01
2.990000000000000000e+02 3.137705498443405716e+01
3.000000000000000000e+02 2.894426303932213429e+01


==> ConvStud_13nodes_Insulation_SR.txt <==
1.000000000000000000e+02 5.690874617492354304e+01
1.010000000000000000e+02 5.694461651679751668e+01
1.020000000000000000e+02 5.769351546075963455e+01
1.030000000000000000e+02 5.854635839245656825e+01
1.040000000000000000e+02 5.786327113635073971e+01
1.050000000000000000e+02 5.701717316411009051e+01
1.060000000000000000e+02 5.779143018936653675e+01
1.070000000000000000e+02 5.956495139963700325e+01
1.080000000000000000e+02 6.181723285144642688e+01
1.090000000000000000e+02 6.442725056556561469e+01
1.100000000000000000e+02 6.691810909177894473e+01
1.110000000000000000e+02 6.823804025101559034e+01
1.120000000000000000e+02 6.929386950072209572e+01
1.130000000000000000e+02 7.137210642202774125e+01
1.140000000000000000e+02 7.410476041054516827e+01
1.150000000000000000e+02 7.480718275244184667e+01
1.160000000000000000e+02 7.283371942924597420e+01
1.170000000000000000e+02 7.056582043035716367e+01
1.180000000000000000e+02 6.881305645507839586e+01
1.190000000000000000e+02 6.735015655326455430e+01
1.200000000000000000e+02 6.612294978519435062e+01
1.210000000000000000e+02 6.521497172674357046e+01
1.220000000000000000e+02 6.449200224367564260e+01
1.230000000000000000e+02 6.299235189960758419e+01
1.240000000000000000e+02 6.125289820919161343e+01
1.250000000000000000e+02 6.030896700233303420e+01
1.260000000000000000e+02 5.987015383639524657e+01
1.270000000000000000e+02 5.948624627162428169e+01
1.280000000000000000e+02 5.881119058100208008e+01
1.290000000000000000e+02 5.837799055207246113e+01
1.300000000000000000e+02 5.863164105999630493e+01
1.310000000000000000e+02 6.012223853517533456e+01
1.320000000000000000e+02 6.307610429085173820e+01
1.330000000000000000e+02 6.668670816720212713e+01
1.340000000000000000e+02 6.854572240022082497e+01
1.350000000000000000e+02 6.801576114031669817e+01
1.360000000000000000e+02 6.750644344960538490e+01
1.370000000000000000e+02 6.783292503595613709e+01
1.380000000000000000e+02 6.738214465044414681e+01
1.390000000000000000e+02 6.589446083716470071e+01
1.400000000000000000e+02 6.505499467524124668e+01
1.410000000000000000e+02 6.531375061903531787e+01
1.420000000000000000e+02 6.602102581655248059e+01
1.430000000000000000e+02 6.747469335905317678e+01
1.440000000000000000e+02 6.721479278641990618e+01
1.450000000000000000e+02 6.652120855577501857e+01
1.460000000000000000e+02 6.623276203672732265e+01
1.470000000000000000e+02 6.551618467711762150e+01
1.480000000000000000e+02 6.428264470961177324e+01
1.490000000000000000e+02 6.284022212888993408e+01
1.500000000000000000e+02 6.103315111079975708e+01
1.510000000000000000e+02 6.017777286443860874e+01
1.520000000000000000e+02 6.038006630436623112e+01
1.530000000000000000e+02 6.108715026410401094e+01
1.540000000000000000e+02 6.165871001538551610e+01
1.550000000000000000e+02 6.128171917290376314e+01
1.560000000000000000e+02 6.068469566998664533e+01
1.570000000000000000e+02 6.103915203011639079e+01
1.580000000000000000e+02 6.262113872424455963e+01
1.590000000000000000e+02 6.381837252771404678e+01
1.600000000000000000e+02 6.370325012164946799e+01
1.610000000000000000e+02 6.347687117895992515e+01
1.620000000000000000e+02 6.365282719069709572e+01
1.630000000000000000e+02 6.265078667707886240e+01
1.640000000000000000e+02 6.175844996790846864e+01
1.650000000000000000e+02 6.162770300191498052e+01
1.660000000000000000e+02 6.148027571025738780e+01
1.670000000000000000e+02 6.175638471512067440e+01
1.680000000000000000e+02 6.257762197419427963e+01
1.690000000000000000e+02 6.388091760264266128e+01
1.700000000000000000e+02 6.582362600962839849e+01
1.710000000000000000e+02 6.837468044101616726e+01
1.720000000000000000e+02 6.970983666980016835e+01
1.730000000000000000e+02 6.841336070531656333e+01
1.740000000000000000e+02 6.739842359248542891e+01
1.750000000000000000e+02 6.794347386309057413e+01
1.760000000000000000e+02 6.861119628532081549e+01
1.770000000000000000e+02 6.849345451160749576e+01
1.780000000000000000e+02 6.635115685609606828e+01
1.790000000000000000e+02 6.407325180157941702e+01
1.800000000000000000e+02 6.279496054439612607e+01
1.810000000000000000e+02 6.263284465648396093e+01
1.820000000000000000e+02 6.346611463542388520e+01
1.830000000000000000e+02 6.467154272578831353e+01
1.840000000000000000e+02 6.616303424473879602e+01
1.850000000000000000e+02 6.715593495365600063e+01
1.860000000000000000e+02 6.598375960488633041e+01
1.870000000000000000e+02 6.366305854365111827e+01
1.880000000000000000e+02 6.201636444479926524e+01
1.890000000000000000e+02 6.083532743464551373e+01
1.900000000000000000e+02 6.153005579890859877e+01
1.910000000000000000e+02 6.289540900323295602e+01
1.920000000000000000e+02 6.413455849310426515e+01
1.930000000000000000e+02 6.475427000115185194e+01
1.940000000000000000e+02 6.491879810259858630e+01
1.950000000000000000e+02 6.431432182947067133e+01
1.960000000000000000e+02 6.380278380216267919e+01
1.970000000000000000e+02 6.423859143799330695e+01
1.980000000000000000e+02 6.463132744244245487e+01
1.990000000000000000e+02 6.482436567380958081e+01
2.000000000000000000e+02 6.498948452512159690e+01
2.010000000000000000e+02 6.497716124880409438e+01
2.020000000000000000e+02 6.436685440510561307e+01
2.030000000000000000e+02 6.428960191418138947e+01
2.040000000000000000e+02 6.486873415355373140e+01
2.050000000000000000e+02 6.624793242645644398e+01
2.060000000000000000e+02 6.885162346726353633e+01
2.070000000000000000e+02 7.013685680635160224e+01
2.080000000000000000e+02 6.975828098866438154e+01
2.090000000000000000e+02 6.892276580037599842e+01
2.100000000000000000e+02 6.765409288603429161e+01
2.110000000000000000e+02 6.775743887058519022e+01
2.120000000000000000e+02 6.837675460803281169e+01
2.130000000000000000e+02 6.969333155995508378e+01
2.140000000000000000e+02 7.099752496647707289e+01
2.150000000000000000e+02 7.088792199141752803e+01
2.160000000000000000e+02 6.931271934787167766e+01
2.170000000000000000e+02 6.853644522335538625e+01
2.180000000000000000e+02 6.879061153604153844e+01
2.190000000000000000e+02 6.978877787323092718e+01
2.200000000000000000e+02 7.042463226120473507e+01
2.210000000000000000e+02 6.910695679784996059e+01
2.220000000000000000e+02 6.793822692123805496e+01
2.230000000000000000e+02 6.785602407615611753e+01
2.240000000000000000e+02 6.870949618262385172e+01
2.250000000000000000e+02 6.942244816221878523e+01
2.260000000000000000e+02 6.924600141590119051e+01
2.270000000000000000e+02 6.855542285851151973e+01
2.280000000000000000e+02 6.715596585202411006e+01
2.290000000000000000e+02 6.673300637299325899e+01
2.300000000000000000e+02 6.747744592253403084e+01
2.310000000000000000e+02 6.778598641594211927e+01
2.320000000000000000e+02 6.779436219831048049e+01
2.330000000000000000e+02 6.798622759344684141e+01
2.340000000000000000e+02 6.698992790983558621e+01
2.350000000000000000e+02 6.671496661789453242e+01
2.360000000000000000e+02 6.753507192624120137e+01
2.370000000000000000e+02 6.805468653055697814e+01
2.380000000000000000e+02 6.903734382514404899e+01
2.390000000000000000e+02 6.987545969308658300e+01
2.400000000000000000e+02 7.012006921258959835e+01
2.410000000000000000e+02 6.991931314694797095e+01
2.420000000000000000e+02 7.095484312405004346e+01
2.430000000000000000e+02 7.258882260361215799e+01
2.440000000000000000e+02 7.378088473774876377e+01
2.450000000000000000e+02 7.342569568608023189e+01
2.460000000000000000e+02 7.194902933527987443e+01
2.470000000000000000e+02 7.072319252184180982e+01
2.480000000000000000e+02 6.935661604530343993e+01
2.490000000000000000e+02 6.834386754597282732e+01
2.500000000000000000e+02 6.811337096398008839e+01
2.510000000000000000e+02 6.940826902818494659e+01
2.520000000000000000e+02 7.175491193636786136e+01
2.530000000000000000e+02 7.272921543516906695e+01
2.540000000000000000e+02 7.217701981585528870e+01
2.550000000000000000e+02 7.124224902660834857e+01
2.560000000000000000e+02 6.965040583563977350e+01
2.570000000000000000e+02 6.857736075862530356e+01
2.580000000000000000e+02 6.870929217423437763e+01
2.590000000000000000e+02 6.883468821529172033e+01
2.600000000000000000e+02 6.894563429924727416e+01
2.610000000000000000e+02 6.895167743472354971e+01
2.620000000000000000e+02 7.154687544420147560e+01
2.630000000000000000e+02 7.386248110235666786e+01
2.640000000000000000e+02 7.505661735978603133e+01
2.650000000000000000e+02 7.555426866115440987e+01
2.660000000000000000e+02 7.633558237429072335e+01
2.670000000000000000e+02 7.758145937715755736e+01
2.680000000000000000e+02 7.872110482628569628e+01
2.690000000000000000e+02 7.785126728298706666e+01
2.700000000000000000e+02 7.540263202110490681e+01
2.710000000000000000e+02 7.347996918384529863e+01
2.720000000000000000e+02 7.338282112147626890e+01
2.730000000000000000e+02 7.384811828124527722e+01
2.740000000000000000e+02 7.400918281183615477e+01
2.750000000000000000e+02 7.320705372670266797e+01
2.760000000000000000e+02 7.147444151808574020e+01
2.770000000000000000e+02 7.174347406974297314e+01
2.780000000000000000e+02 7.176958592216973898e+01
2.790000000000000000e+02 7.253138952130035477e+01
2.800000000000000000e+02 7.363471084740299943e+01
2.810000000000000000e+02 7.429352444872858996e+01
2.820000000000000000e+02 7.467899141417501596e+01
2.830000000000000000e+02 7.345235360163339067e+01
2.840000000000000000e+02 7.246020139799311721e+01
2.850000000000000000e+02 7.194345438793679648e+01
2.860000000000000000e+02 7.225547873238595287e+01
2.870000000000000000e+02 7.301766321460002018e+01
2.880000000000000000e+02 7.374385410733910362e+01
2.890000000000000000e+02 7.441646879506173207e+01
2.900000000000000000e+02 7.500971897802868682e+01
2.910000000000000000e+02 7.558373962871007734e+01
2.920000000000000000e+02 7.535170625123760146e+01
2.930000000000000000e+02 7.442410883124165366e+01
2.940000000000000000e+02 7.561957508845439691e+01
2.950000000000000000e+02 7.609920358247804018e+01
2.960000000000000000e+02 7.617549506579752006e+01
2.970000000000000000e+02 7.566952023089139345e+01
2.980000000000000000e+02 7.475109896718539915e+01
2.990000000000000000e+02 7.423091365365783645e+01
3.000000000000000000e+02 7.327595824257429058e+01


==> ConvStud_16nodes_Insulation_RR.txt <==
1.000000000000000000e+02 2.346308995749396331e+01
1.010000000000000000e+02 2.482744649911022705e+01
1.020000000000000000e+02 2.643202987097328460e+01
1.030000000000000000e+02 2.754027332150712226e+01
1.040000000000000000e+02 2.799664369668045438e+01
1.050000000000000000e+02 2.837292618534474542e+01
1.060000000000000000e+02 2.976402591757913285e+01
1.070000000000000000e+02 3.190848041506627197e+01
1.080000000000000000e+02 3.444864983112133672e+01
1.090000000000000000e+02 3.735415770045128880e+01
1.100000000000000000e+02 3.962545262494887766e+01
1.110000000000000000e+02 3.949402318420599300e+01
1.120000000000000000e+02 3.956628024085632944e+01
1.130000000000000000e+02 4.291544961350655285e+01
1.140000000000000000e+02 4.814949835431946212e+01
1.150000000000000000e+02 4.980318594514407948e+01
1.160000000000000000e+02 4.609120568312805233e+01
1.170000000000000000e+02 4.149680654937648683e+01
1.180000000000000000e+02 3.820540341739160084e+01
1.190000000000000000e+02 3.646272574830523183e+01
1.200000000000000000e+02 3.543494216885792980e+01
1.210000000000000000e+02 3.455493557527360338e+01
1.220000000000000000e+02 3.325558122690761564e+01
1.230000000000000000e+02 3.017769481120851083e+01
1.240000000000000000e+02 2.740363806817097014e+01
1.250000000000000000e+02 2.647362155891354263e+01
1.260000000000000000e+02 2.647542933337275883e+01
1.270000000000000000e+02 2.808666121321650166e+01
1.280000000000000000e+02 2.998576318208145608e+01
1.290000000000000000e+02 3.017959216459141558e+01
1.300000000000000000e+02 3.026052465345882325e+01
1.310000000000000000e+02 3.122557090203402907e+01
1.320000000000000000e+02 3.357487158176224540e+01
1.330000000000000000e+02 3.658109889704005724e+01
1.340000000000000000e+02 3.789451646737844470e+01
1.350000000000000000e+02 3.673829103337061497e+01
1.360000000000000000e+02 3.551197041439240820e+01
1.370000000000000000e+02 3.463588774306887785e+01
1.380000000000000000e+02 3.133898935239569639e+01
1.390000000000000000e+02 2.719181479678464441e+01
1.400000000000000000e+02 2.727114405016934739e+01
1.410000000000000000e+02 2.992588608844747000e+01
1.420000000000000000e+02 3.244107587826318451e+01
1.430000000000000000e+02 3.623637896329213959e+01
1.440000000000000000e+02 3.519947181553813920e+01
1.450000000000000000e+02 3.223973430204843282e+01
1.460000000000000000e+02 3.067885950313896615e+01
1.470000000000000000e+02 2.971021297147979467e+01
1.480000000000000000e+02 2.859339052932355685e+01
1.490000000000000000e+02 2.792690228055965562e+01
1.500000000000000000e+02 2.750082179159408469e+01
1.510000000000000000e+02 2.780279515422378722e+01
1.520000000000000000e+02 2.991746164958741616e+01
1.530000000000000000e+02 3.235530843831617887e+01
1.540000000000000000e+02 3.213321331521402868e+01
1.550000000000000000e+02 2.977267662395185965e+01
1.560000000000000000e+02 2.850506544349927651e+01
1.570000000000000000e+02 2.942062553982963991e+01
1.580000000000000000e+02 3.176586064990527092e+01
1.590000000000000000e+02 3.373753402298371640e+01
1.600000000000000000e+02 3.402517353236043363e+01
1.610000000000000000e+02 3.416003831005131985e+01
1.620000000000000000e+02 3.296741353306391886e+01
1.630000000000000000e+02 2.713332476646571934e+01
1.640000000000000000e+02 2.020347298365826916e+01
1.650000000000000000e+02 1.748639230274033451e+01
1.660000000000000000e+02 1.858233809914819545e+01
1.670000000000000000e+02 2.072996474381268683e+01
1.680000000000000000e+02 2.269952921505676358e+01
1.690000000000000000e+02 2.353886368976503007e+01
1.700000000000000000e+02 2.442338849635784470e+01
1.710000000000000000e+02 2.759036982929938020e+01
1.720000000000000000e+02 2.980730403467402567e+01
1.730000000000000000e+02 2.840736185641183198e+01
1.740000000000000000e+02 2.659408655026637902e+01
1.750000000000000000e+02 2.667086821434793009e+01
1.760000000000000000e+02 2.774975491741410139e+01
1.770000000000000000e+02 2.796229386971116782e+01
1.780000000000000000e+02 2.571872523353115980e+01
1.790000000000000000e+02 2.389391319133438074e+01
1.800000000000000000e+02 2.282117813185004707e+01
1.810000000000000000e+02 2.362731110837957260e+01
1.820000000000000000e+02 2.480292547703903239e+01
1.830000000000000000e+02 2.519466755096397392e+01
1.840000000000000000e+02 2.639793351321092629e+01
1.850000000000000000e+02 2.889670273021225455e+01
1.860000000000000000e+02 3.002042341422281879e+01
1.870000000000000000e+02 2.967449155386938742e+01
1.880000000000000000e+02 2.873526137077530151e+01
1.890000000000000000e+02 2.605579594223166140e+01
1.900000000000000000e+02 2.400553193504527627e+01
1.910000000000000000e+02 2.353483944806887251e+01
1.920000000000000000e+02 2.426879790313255114e+01
1.930000000000000000e+02 2.756968462761312466e+01
1.940000000000000000e+02 2.850143236930001223e+01
1.950000000000000000e+02 2.699113189919089351e+01
1.960000000000000000e+02 2.363048454369209495e+01
1.970000000000000000e+02 2.080886020852086205e+01
1.980000000000000000e+02 2.035307062174656068e+01
1.990000000000000000e+02 2.237496638461723819e+01
2.000000000000000000e+02 2.449898153096814113e+01
2.010000000000000000e+02 2.355920549557130528e+01
2.020000000000000000e+02 2.179660813368801442e+01
2.030000000000000000e+02 2.185485092893299708e+01
2.040000000000000000e+02 2.316420230316091988e+01
2.050000000000000000e+02 2.569940410875176795e+01
2.060000000000000000e+02 2.688321452539690881e+01
2.070000000000000000e+02 2.642656300398925495e+01
2.080000000000000000e+02 2.814574390263116044e+01
2.090000000000000000e+02 2.995874946994384658e+01
2.100000000000000000e+02 2.939989437744701561e+01
2.110000000000000000e+02 2.747248691935288178e+01
2.120000000000000000e+02 2.623919134905382222e+01
2.130000000000000000e+02 2.820454533840503331e+01
2.140000000000000000e+02 3.269375384307478782e+01
2.150000000000000000e+02 3.359426217691316197e+01
2.160000000000000000e+02 3.049549162313179096e+01
2.170000000000000000e+02 3.049262332015587873e+01
2.180000000000000000e+02 3.163745426942741545e+01
2.190000000000000000e+02 2.925158174706804459e+01
2.200000000000000000e+02 2.655185107549637991e+01
2.210000000000000000e+02 2.492052829434823735e+01
2.220000000000000000e+02 2.612522426463755920e+01
2.230000000000000000e+02 2.890458780541582584e+01
2.240000000000000000e+02 2.944043187803454842e+01
2.250000000000000000e+02 3.035614871399006987e+01
2.260000000000000000e+02 3.223473832436618380e+01
2.270000000000000000e+02 3.373000686866082276e+01
2.280000000000000000e+02 3.411859837189209799e+01
2.290000000000000000e+02 3.355200307296097861e+01
2.300000000000000000e+02 3.312708601014335130e+01
2.310000000000000000e+02 3.063127485827988750e+01
2.320000000000000000e+02 2.843317398186668399e+01
2.330000000000000000e+02 2.843470692020142110e+01
2.340000000000000000e+02 2.826685410301980994e+01
2.350000000000000000e+02 2.930767014865803333e+01
2.360000000000000000e+02 3.065865551492001018e+01
2.370000000000000000e+02 2.855926637373128330e+01
2.380000000000000000e+02 2.595448786199575153e+01
2.390000000000000000e+02 2.539265775426208194e+01
2.400000000000000000e+02 2.479956742047587781e+01
2.410000000000000000e+02 2.458920920950701827e+01
2.420000000000000000e+02 2.596644081363762524e+01
2.430000000000000000e+02 2.852412544291468066e+01
2.440000000000000000e+02 2.899721265091815781e+01
2.450000000000000000e+02 2.817357009893242648e+01
2.460000000000000000e+02 2.457988440187481416e+01
2.470000000000000000e+02 2.221420475397648531e+01
2.480000000000000000e+02 2.156233069717803374e+01
2.490000000000000000e+02 2.199272889469683889e+01
2.500000000000000000e+02 2.368027446825441729e+01
2.510000000000000000e+02 2.594709300283663822e+01
2.520000000000000000e+02 2.909229446806502395e+01
2.530000000000000000e+02 3.158499820597256758e+01
2.540000000000000000e+02 3.263132278768771499e+01
2.550000000000000000e+02 3.330056356055493438e+01
2.560000000000000000e+02 3.239496223690092336e+01
2.570000000000000000e+02 3.012699698992001984e+01
2.580000000000000000e+02 2.768608731089171826e+01
2.590000000000000000e+02 2.640102544459363898e+01
2.600000000000000000e+02 2.801512693829259959e+01
2.610000000000000000e+02 2.907573842794646879e+01
2.620000000000000000e+02 3.009375421894017322e+01
2.630000000000000000e+02 3.152517960264982833e+01
2.640000000000000000e+02 3.083757138972072909e+01
2.650000000000000000e+02 2.936110542746922292e+01
2.660000000000000000e+02 2.937125730761664499e+01
2.670000000000000000e+02 3.137598583428638932e+01
2.680000000000000000e+02 3.201652513043273274e+01
2.690000000000000000e+02 3.054074322760108018e+01
2.700000000000000000e+02 2.797168739163507212e+01
2.710000000000000000e+02 2.722693630522407915e+01
2.720000000000000000e+02 2.784502014029240158e+01
2.730000000000000000e+02 2.900818301833031043e+01
2.740000000000000000e+02 2.959366002964095799e+01
2.750000000000000000e+02 2.920897064013450262e+01
2.760000000000000000e+02 2.855336876089446108e+01
2.770000000000000000e+02 3.044429940522795874e+01
2.780000000000000000e+02 3.109120003315919334e+01
2.790000000000000000e+02 3.071711709078525843e+01
2.800000000000000000e+02 3.130328135711437554e+01
2.810000000000000000e+02 3.295483195288306177e+01
2.820000000000000000e+02 3.352689287964005160e+01
2.830000000000000000e+02 3.282779306335575598e+01
2.840000000000000000e+02 3.191405344404953937e+01
2.850000000000000000e+02 3.040696642134464156e+01
2.860000000000000000e+02 2.959261267270200335e+01
2.870000000000000000e+02 2.974252664411367419e+01
2.880000000000000000e+02 2.966772940457156338e+01
2.890000000000000000e+02 2.968586700777251863e+01
2.900000000000000000e+02 2.994887073775505115e+01
2.910000000000000000e+02 2.991720117434359594e+01
2.920000000000000000e+02 3.082766418575477374e+01
2.930000000000000000e+02 3.195990282615015587e+01
2.940000000000000000e+02 3.051349535933187695e+01
2.950000000000000000e+02 2.942913815784783793e+01
2.960000000000000000e+02 3.163194598218553466e+01
2.970000000000000000e+02 3.288171387672103663e+01
2.980000000000000000e+02 3.349096866097086433e+01
2.990000000000000000e+02 3.191654479361678654e+01
3.000000000000000000e+02 2.988146355566252765e+01


==> ConvStud_16nodes_Insulation_SR.txt <==
1.000000000000000000e+02 5.770475436954525605e+01
1.010000000000000000e+02 5.787392119679645930e+01
1.020000000000000000e+02 5.906240993813626261e+01
1.030000000000000000e+02 6.040055202456397865e+01
1.040000000000000000e+02 5.980026303570060264e+01
1.050000000000000000e+02 5.839969388606674983e+01
1.060000000000000000e+02 5.838400263513540978e+01
1.070000000000000000e+02 5.961552863389415080e+01
1.080000000000000000e+02 6.167687848092558056e+01
1.090000000000000000e+02 6.429801596226633364e+01
1.100000000000000000e+02 6.688900530098673869e+01
1.110000000000000000e+02 6.820432266055853177e+01
1.120000000000000000e+02 6.912150476677737743e+01
1.130000000000000000e+02 7.105384415769600537e+01
1.140000000000000000e+02 7.368133281299292037e+01
1.150000000000000000e+02 7.434756898596633334e+01
1.160000000000000000e+02 7.237247202049368866e+01
1.170000000000000000e+02 7.013667090348606337e+01
1.180000000000000000e+02 6.844973187931546477e+01
1.190000000000000000e+02 6.712052974968847252e+01
1.200000000000000000e+02 6.618763811695153265e+01
1.210000000000000000e+02 6.537300916928062122e+01
1.220000000000000000e+02 6.453496807103115884e+01
1.230000000000000000e+02 6.304373738070592026e+01
1.240000000000000000e+02 6.157302671712011488e+01
1.250000000000000000e+02 6.084005246902071917e+01
1.260000000000000000e+02 6.073709685496633881e+01
1.270000000000000000e+02 6.095542825402105791e+01
1.280000000000000000e+02 6.086007685144120671e+01
1.290000000000000000e+02 6.072471349636252569e+01
1.300000000000000000e+02 6.015170744706529149e+01
1.310000000000000000e+02 6.085196316353014367e+01
1.320000000000000000e+02 6.316518286971098917e+01
1.330000000000000000e+02 6.646734580198670983e+01
1.340000000000000000e+02 6.820250820747412490e+01
1.350000000000000000e+02 6.749737691269123729e+01
1.360000000000000000e+02 6.678544616294317393e+01
1.370000000000000000e+02 6.697235246157030986e+01
1.380000000000000000e+02 6.668516242447199716e+01
1.390000000000000000e+02 6.550402388164420131e+01
1.400000000000000000e+02 6.512193254377463347e+01
1.410000000000000000e+02 6.563000652662472589e+01
1.420000000000000000e+02 6.654389357920240400e+01
1.430000000000000000e+02 6.809394080985811115e+01
1.440000000000000000e+02 6.766413551949719363e+01
1.450000000000000000e+02 6.661472921289947635e+01
1.460000000000000000e+02 6.606639837049796427e+01
1.470000000000000000e+02 6.519006537704851212e+01
1.480000000000000000e+02 6.366359660575557911e+01
1.490000000000000000e+02 6.197471377463595843e+01
1.500000000000000000e+02 6.039482020090381553e+01
1.510000000000000000e+02 5.983829283965935275e+01
1.520000000000000000e+02 5.997115136318154782e+01
1.530000000000000000e+02 6.051436865359471540e+01
1.540000000000000000e+02 6.111590095452348947e+01
1.550000000000000000e+02 6.124547904172422363e+01
1.560000000000000000e+02 6.109838672523488867e+01
1.570000000000000000e+02 6.150874665084728576e+01
1.580000000000000000e+02 6.277441696129461235e+01
1.590000000000000000e+02 6.352822216757160589e+01
1.600000000000000000e+02 6.312351001568001152e+01
1.610000000000000000e+02 6.303778802185743046e+01
1.620000000000000000e+02 6.324449423601986808e+01
1.630000000000000000e+02 6.202993181467476091e+01
1.640000000000000000e+02 6.095868296748172810e+01
1.650000000000000000e+02 6.048397457703634927e+01
1.660000000000000000e+02 6.033529224249804912e+01
1.670000000000000000e+02 6.081941777032210439e+01
1.680000000000000000e+02 6.169781309276575598e+01
1.690000000000000000e+02 6.299572217396512031e+01
1.700000000000000000e+02 6.492225137117047495e+01
1.710000000000000000e+02 6.745492455417449662e+01
1.720000000000000000e+02 6.866789046164390697e+01
1.730000000000000000e+02 6.749428356143769747e+01
1.740000000000000000e+02 6.664475313338490992e+01
1.750000000000000000e+02 6.730997255165563331e+01
1.760000000000000000e+02 6.821774563233977062e+01
1.770000000000000000e+02 6.809637150424495644e+01
1.780000000000000000e+02 6.605527904430751107e+01
1.790000000000000000e+02 6.385576178099198330e+01
1.800000000000000000e+02 6.236395061902208425e+01
1.810000000000000000e+02 6.216068927347303941e+01
1.820000000000000000e+02 6.277186087875372777e+01
1.830000000000000000e+02 6.408425893121324179e+01
1.840000000000000000e+02 6.534085469677832236e+01
1.850000000000000000e+02 6.557721680496102579e+01
1.860000000000000000e+02 6.424998393084699444e+01
1.870000000000000000e+02 6.168253472948055816e+01
1.880000000000000000e+02 5.932391707533182057e+01
1.890000000000000000e+02 5.861682743030147691e+01
1.900000000000000000e+02 6.076555275195908479e+01
1.910000000000000000e+02 6.204933634733379222e+01
1.920000000000000000e+02 6.280212035887495858e+01
1.930000000000000000e+02 6.363161467384259140e+01
1.940000000000000000e+02 6.439643269961041483e+01
1.950000000000000000e+02 6.412426595385311145e+01
1.960000000000000000e+02 6.349431331287264868e+01
1.970000000000000000e+02 6.367491314785888079e+01
1.980000000000000000e+02 6.386640064467834321e+01
1.990000000000000000e+02 6.401309244298359147e+01
2.000000000000000000e+02 6.447107853812059375e+01
2.010000000000000000e+02 6.454352042195773720e+01
2.020000000000000000e+02 6.402552205647100436e+01
2.030000000000000000e+02 6.417711813000185828e+01
2.040000000000000000e+02 6.522710042039145151e+01
2.050000000000000000e+02 6.655605328438353752e+01
2.060000000000000000e+02 6.762161316787994281e+01
2.070000000000000000e+02 6.799329186258272273e+01
2.080000000000000000e+02 6.802328154936490989e+01
2.090000000000000000e+02 6.743021548602817461e+01
2.100000000000000000e+02 6.628529145383690491e+01
2.110000000000000000e+02 6.633042457917007084e+01
2.120000000000000000e+02 6.693536180799755186e+01
2.130000000000000000e+02 6.849759719575112626e+01
2.140000000000000000e+02 7.030562857272624910e+01
2.150000000000000000e+02 7.083232495915638083e+01
2.160000000000000000e+02 6.977933306068283059e+01
2.170000000000000000e+02 6.962881234615254300e+01
2.180000000000000000e+02 6.942256442295398244e+01
2.190000000000000000e+02 6.924509025554581854e+01
2.200000000000000000e+02 6.937376888299598932e+01
2.210000000000000000e+02 6.814303548867457039e+01
2.220000000000000000e+02 6.797105666769854793e+01
2.230000000000000000e+02 6.861582445887174231e+01
2.240000000000000000e+02 6.905995109862629988e+01
2.250000000000000000e+02 6.915312082453934295e+01
2.260000000000000000e+02 6.844378127228264930e+01
2.270000000000000000e+02 6.757256641180647705e+01
2.280000000000000000e+02 6.624133740431946649e+01
2.290000000000000000e+02 6.555414960478991304e+01
2.300000000000000000e+02 6.577220882571003813e+01
2.310000000000000000e+02 6.633775356793533717e+01
2.320000000000000000e+02 6.763358149584357193e+01
2.330000000000000000e+02 6.819731663166876956e+01
2.340000000000000000e+02 6.739287668138960896e+01
2.350000000000000000e+02 6.779676585472229533e+01
2.360000000000000000e+02 6.831198986810662177e+01
2.370000000000000000e+02 6.787975432570451062e+01
2.380000000000000000e+02 6.843575419712850305e+01
2.390000000000000000e+02 6.940109085499388186e+01
2.400000000000000000e+02 7.056902670034740765e+01
2.410000000000000000e+02 7.064422140852764187e+01
2.420000000000000000e+02 7.070743266646240954e+01
2.430000000000000000e+02 7.215654300880591165e+01
2.440000000000000000e+02 7.343982585255929507e+01
2.450000000000000000e+02 7.346226057570555668e+01
2.460000000000000000e+02 7.244381720007213232e+01
2.470000000000000000e+02 7.143592815979357624e+01
2.480000000000000000e+02 6.976826497802724703e+01
2.490000000000000000e+02 6.862588867178722296e+01
2.500000000000000000e+02 6.870552424684647974e+01
2.510000000000000000e+02 6.981351150571126141e+01
2.520000000000000000e+02 7.131961390920452004e+01
2.530000000000000000e+02 7.155700781397317201e+01
2.540000000000000000e+02 7.053739760532278069e+01
2.550000000000000000e+02 6.898478895582519499e+01
2.560000000000000000e+02 6.721561215198602213e+01
2.570000000000000000e+02 6.642368560056540616e+01
2.580000000000000000e+02 6.660530552659682257e+01
2.590000000000000000e+02 6.686505891561223791e+01
2.600000000000000000e+02 6.715179683025164081e+01
2.610000000000000000e+02 6.901412810338638337e+01
2.620000000000000000e+02 7.203588050051270386e+01
2.630000000000000000e+02 7.428508263468771133e+01
2.640000000000000000e+02 7.566217351863370766e+01
2.650000000000000000e+02 7.607902735332680777e+01
2.660000000000000000e+02 7.667020293882140436e+01
2.670000000000000000e+02 7.795622209386893076e+01
2.680000000000000000e+02 7.936197383071773004e+01
2.690000000000000000e+02 7.859482577589132291e+01
2.700000000000000000e+02 7.602680103736375372e+01
2.710000000000000000e+02 7.357238549221456481e+01
2.720000000000000000e+02 7.224678099688028965e+01
2.730000000000000000e+02 7.217188496889836813e+01
2.740000000000000000e+02 7.262390293872897473e+01
2.750000000000000000e+02 7.282872141125092469e+01
2.760000000000000000e+02 7.223124539709492353e+01
2.770000000000000000e+02 7.279761594848233131e+01
2.780000000000000000e+02 7.340382764358845691e+01
2.790000000000000000e+02 7.423459159932902196e+01
2.800000000000000000e+02 7.468385832044862127e+01
2.810000000000000000e+02 7.417076602799735952e+01
2.820000000000000000e+02 7.420971797378852841e+01
2.830000000000000000e+02 7.368136910710174448e+01
2.840000000000000000e+02 7.224691792897522191e+01
2.850000000000000000e+02 7.137178733822021570e+01
2.860000000000000000e+02 7.233355770294642184e+01
2.870000000000000000e+02 7.349930451611359672e+01
2.880000000000000000e+02 7.389830397999857325e+01
2.890000000000000000e+02 7.403465011247884320e+01
2.900000000000000000e+02 7.459649425687403834e+01
2.910000000000000000e+02 7.539223548855206047e+01
2.920000000000000000e+02 7.523120917909361083e+01
2.930000000000000000e+02 7.480197403036424930e+01
2.940000000000000000e+02 7.610186695101204180e+01
2.950000000000000000e+02 7.620555223300387127e+01
2.960000000000000000e+02 7.626082667645603408e+01
2.970000000000000000e+02 7.597365026014661282e+01
2.980000000000000000e+02 7.425818037899425406e+01
2.990000000000000000e+02 7.345056129487210228e+01
3.000000000000000000e+02 7.383871475754756375e+01


==> ConvStud_7nodes_Insulation_RR.txt <==
1.000000000000000000e+02 2.057468637846154991e+01
1.010000000000000000e+02 2.212738261421245411e+01
1.020000000000000000e+02 2.377287890444171126e+01
1.030000000000000000e+02 2.405760670372049859e+01
1.040000000000000000e+02 2.450549052262193683e+01
1.050000000000000000e+02 2.495356207237896840e+01
1.060000000000000000e+02 2.710060168598595354e+01
1.070000000000000000e+02 2.990926686284238656e+01
1.080000000000000000e+02 3.291420895455271989e+01
1.090000000000000000e+02 3.610728033210473598e+01
1.100000000000000000e+02 3.861319117982461790e+01
1.110000000000000000e+02 3.870930312441711152e+01
1.120000000000000000e+02 3.833781703862344159e+01
1.130000000000000000e+02 4.106082725956140678e+01
1.140000000000000000e+02 4.618748489650869260e+01
1.150000000000000000e+02 4.822405025681314328e+01
1.160000000000000000e+02 4.487048938499789585e+01
1.170000000000000000e+02 4.048779799091807519e+01
1.180000000000000000e+02 3.738483886626860198e+01
1.190000000000000000e+02 3.570749180446333781e+01
1.200000000000000000e+02 3.390177116122178802e+01
1.210000000000000000e+02 3.138441336410744498e+01
1.220000000000000000e+02 3.177136888114967306e+01
1.230000000000000000e+02 3.013265704589755600e+01
1.240000000000000000e+02 2.654103571781583426e+01
1.250000000000000000e+02 2.605224430153134207e+01
1.260000000000000000e+02 2.713946261295655660e+01
1.270000000000000000e+02 2.979064275496958913e+01
1.280000000000000000e+02 3.233836624935750592e+01
1.290000000000000000e+02 3.220563733797111183e+01
1.300000000000000000e+02 2.917402944454529390e+01
1.310000000000000000e+02 2.792633402616038296e+01
1.320000000000000000e+02 2.987528581323072530e+01
1.330000000000000000e+02 3.327286000592503257e+01
1.340000000000000000e+02 3.512884405365822715e+01
1.350000000000000000e+02 3.422927763259021106e+01
1.360000000000000000e+02 3.329531913234634999e+01
1.370000000000000000e+02 3.355242984021639785e+01
1.380000000000000000e+02 3.175038790803824895e+01
1.390000000000000000e+02 2.847645407850289700e+01
1.400000000000000000e+02 2.817639996519380219e+01
1.410000000000000000e+02 2.949983171642181290e+01
1.420000000000000000e+02 3.086104423882677494e+01
1.430000000000000000e+02 3.375169652131264542e+01
1.440000000000000000e+02 3.285798815373448178e+01
1.450000000000000000e+02 3.097039622357070954e+01
1.460000000000000000e+02 3.060565020912088130e+01
1.470000000000000000e+02 3.003956319468040448e+01
1.480000000000000000e+02 2.848174169705659864e+01
1.490000000000000000e+02 2.720904862289810211e+01
1.500000000000000000e+02 2.672037855976011755e+01
1.510000000000000000e+02 2.684248096214799517e+01
1.520000000000000000e+02 2.804857500969526996e+01
1.530000000000000000e+02 2.919317137277811725e+01
1.540000000000000000e+02 2.834781859534256654e+01
1.550000000000000000e+02 2.687113730719182669e+01
1.560000000000000000e+02 2.650316719076739957e+01
1.570000000000000000e+02 2.743785979262315067e+01
1.580000000000000000e+02 2.912933939535159666e+01
1.590000000000000000e+02 3.083853700061354886e+01
1.600000000000000000e+02 3.108589597580107977e+01
1.610000000000000000e+02 3.053527555167555008e+01
1.620000000000000000e+02 2.970957081893191543e+01
1.630000000000000000e+02 2.565338071480585924e+01
1.640000000000000000e+02 2.190884864120520348e+01
1.650000000000000000e+02 2.235161299143996061e+01
1.660000000000000000e+02 2.399709367690708106e+01
1.670000000000000000e+02 2.539170188815595708e+01
1.680000000000000000e+02 2.612533929998927817e+01
1.690000000000000000e+02 2.579909493549997634e+01
1.700000000000000000e+02 2.673195686910451485e+01
1.710000000000000000e+02 3.004582672107592600e+01
1.720000000000000000e+02 3.460866659596631223e+01
1.730000000000000000e+02 3.500776091447887239e+01
1.740000000000000000e+02 3.265760743205423466e+01
1.750000000000000000e+02 3.194513930411947200e+01
1.760000000000000000e+02 3.102086479101601313e+01
1.770000000000000000e+02 2.770187999061440820e+01
1.780000000000000000e+02 2.333868167829719198e+01
1.790000000000000000e+02 2.110704423901484716e+01
1.800000000000000000e+02 1.955763899337259559e+01
1.810000000000000000e+02 2.358646317664974390e+01
1.820000000000000000e+02 2.774276342918350124e+01
1.830000000000000000e+02 2.875565632099564795e+01
1.840000000000000000e+02 2.997272001895773741e+01
1.850000000000000000e+02 3.091093516861963408e+01
1.860000000000000000e+02 3.040492972625686718e+01
1.870000000000000000e+02 2.849488108040111456e+01
1.880000000000000000e+02 2.613123986726497705e+01
1.890000000000000000e+02 2.373337020938735265e+01
1.900000000000000000e+02 2.417508411704696769e+01
1.910000000000000000e+02 2.617830529948337315e+01
1.920000000000000000e+02 2.667906848349849724e+01
1.930000000000000000e+02 2.622638258539154066e+01
1.940000000000000000e+02 2.655961577255449768e+01
1.950000000000000000e+02 2.734633842876758791e+01
1.960000000000000000e+02 2.591962660756738046e+01
1.970000000000000000e+02 2.189490380747117371e+01
1.980000000000000000e+02 1.984998904583617119e+01
1.990000000000000000e+02 2.303508153089507005e+01
2.000000000000000000e+02 2.567192522455631831e+01
2.010000000000000000e+02 2.336974314009981768e+01
2.020000000000000000e+02 1.979485560929365917e+01
2.030000000000000000e+02 1.916534321428334664e+01
2.040000000000000000e+02 2.254535232698910363e+01
2.050000000000000000e+02 2.638253985626777265e+01
2.060000000000000000e+02 2.830185925126411206e+01
2.070000000000000000e+02 2.953401603077915638e+01
2.080000000000000000e+02 3.066819721595641113e+01
2.090000000000000000e+02 3.126860617484371474e+01
2.100000000000000000e+02 3.004906431781949294e+01
2.110000000000000000e+02 2.734811113922933501e+01
2.120000000000000000e+02 2.483801203195341145e+01
2.130000000000000000e+02 2.515264469438054462e+01
2.140000000000000000e+02 2.908472719288459629e+01
2.150000000000000000e+02 2.991958230804975827e+01
2.160000000000000000e+02 2.516003950238838627e+01
2.170000000000000000e+02 2.359909464104950416e+01
2.180000000000000000e+02 2.347029672469291839e+01
2.190000000000000000e+02 2.304050976506118076e+01
2.200000000000000000e+02 2.503686352961722861e+01
2.210000000000000000e+02 2.610306177192854449e+01
2.220000000000000000e+02 2.828958068139341364e+01
2.230000000000000000e+02 2.750795231221481529e+01
2.240000000000000000e+02 2.777637743298086548e+01
2.250000000000000000e+02 2.956005307790583458e+01
2.260000000000000000e+02 3.292793135151531914e+01
2.270000000000000000e+02 3.525303915031918933e+01
2.280000000000000000e+02 3.601871401013600860e+01
2.290000000000000000e+02 3.597519378547082169e+01
2.300000000000000000e+02 3.569942980055768089e+01
2.310000000000000000e+02 3.330729310416285216e+01
2.320000000000000000e+02 3.186130455204752110e+01
2.330000000000000000e+02 3.344412566380020735e+01
2.340000000000000000e+02 3.303471918207441149e+01
2.350000000000000000e+02 3.260414452352102899e+01
2.360000000000000000e+02 3.404257850904412663e+01
2.370000000000000000e+02 3.479911988387813437e+01
2.380000000000000000e+02 3.350159776051243199e+01
2.390000000000000000e+02 3.253183720254903477e+01
2.400000000000000000e+02 3.235619386004087517e+01
2.410000000000000000e+02 3.084818095799130333e+01
2.420000000000000000e+02 2.904144222817624055e+01
2.430000000000000000e+02 3.005369642447444889e+01
2.440000000000000000e+02 2.965363415825489213e+01
2.450000000000000000e+02 2.929923505579769127e+01
2.460000000000000000e+02 2.817053943342608946e+01
2.470000000000000000e+02 2.690556565139115008e+01
2.480000000000000000e+02 2.523653594515045029e+01
2.490000000000000000e+02 2.354430096980046017e+01
2.500000000000000000e+02 2.448643569157685107e+01
2.510000000000000000e+02 2.656229866575701237e+01
2.520000000000000000e+02 2.899160653345721173e+01
2.530000000000000000e+02 3.142007175045387157e+01
2.540000000000000000e+02 3.212893919684566413e+01
2.550000000000000000e+02 3.390283023265401141e+01
2.560000000000000000e+02 3.574078209646553006e+01
2.570000000000000000e+02 3.550036998700281288e+01
2.580000000000000000e+02 3.317981307926555701e+01
2.590000000000000000e+02 3.324869569521857215e+01
2.600000000000000000e+02 3.211538475559588335e+01
2.610000000000000000e+02 3.057428702825025368e+01
2.620000000000000000e+02 2.981937783207209591e+01
2.630000000000000000e+02 3.031961546724586753e+01
2.640000000000000000e+02 2.994615296268749205e+01
2.650000000000000000e+02 2.962653266411434672e+01
2.660000000000000000e+02 2.946660905494804439e+01
2.670000000000000000e+02 3.064398418652507416e+01
2.680000000000000000e+02 3.362293751702958389e+01
2.690000000000000000e+02 3.413353979906886337e+01
2.700000000000000000e+02 3.280753235507412313e+01
2.710000000000000000e+02 2.985291791134614670e+01
2.720000000000000000e+02 2.754157254664316667e+01
2.730000000000000000e+02 2.670412802401763130e+01
2.740000000000000000e+02 2.779686032926935724e+01
2.750000000000000000e+02 3.024038342599236984e+01
2.760000000000000000e+02 2.977763519569037243e+01
2.770000000000000000e+02 2.913800434328879874e+01
2.780000000000000000e+02 3.000302182968480480e+01
2.790000000000000000e+02 2.942918905652599904e+01
2.800000000000000000e+02 2.720682832689462316e+01
2.810000000000000000e+02 2.655923417358214778e+01
2.820000000000000000e+02 2.882592872367807502e+01
2.830000000000000000e+02 2.943336384724268129e+01
2.840000000000000000e+02 2.785530306854603211e+01
2.850000000000000000e+02 2.731853845516268109e+01
2.860000000000000000e+02 2.786870945421794943e+01
2.870000000000000000e+02 2.885598339867555495e+01
2.880000000000000000e+02 2.953810255235685744e+01
2.890000000000000000e+02 3.129660807000147571e+01
2.900000000000000000e+02 3.345642967317736094e+01
2.910000000000000000e+02 3.458408126294077078e+01
2.920000000000000000e+02 3.259580499059525494e+01
2.930000000000000000e+02 3.185856455464188031e+01
2.940000000000000000e+02 3.107772238060674042e+01
2.950000000000000000e+02 2.955552301348726019e+01
2.960000000000000000e+02 2.876192277299706035e+01
2.970000000000000000e+02 2.997078940342558440e+01
2.980000000000000000e+02 3.215801435222712001e+01
2.990000000000000000e+02 3.296251877233495975e+01
3.000000000000000000e+02 3.145625275990349579e+01


==> ConvStud_7nodes_Insulation_SR.txt <==
1.000000000000000000e+02 5.470092341236886568e+01
1.010000000000000000e+02 5.465855928780438688e+01
1.020000000000000000e+02 5.510172497580231976e+01
1.030000000000000000e+02 5.598751166764147058e+01
1.040000000000000000e+02 5.570957042991356190e+01
1.050000000000000000e+02 5.538122603038881664e+01
1.060000000000000000e+02 5.634724561774567064e+01
1.070000000000000000e+02 5.808593927840246351e+01
1.080000000000000000e+02 6.030734710659182696e+01
1.090000000000000000e+02 6.300014571980724298e+01
1.100000000000000000e+02 6.580280760660971850e+01
1.110000000000000000e+02 6.719793016070283898e+01
1.120000000000000000e+02 6.797688389748468296e+01
1.130000000000000000e+02 6.914184593601584083e+01
1.140000000000000000e+02 7.124783310181457807e+01
1.150000000000000000e+02 7.195371310799423270e+01
1.160000000000000000e+02 7.035269662172369465e+01
1.170000000000000000e+02 6.892268072934663792e+01
1.180000000000000000e+02 6.840871362802678846e+01
1.190000000000000000e+02 6.776289713583720697e+01
1.200000000000000000e+02 6.714291929395754721e+01
1.210000000000000000e+02 6.654867797272639507e+01
1.220000000000000000e+02 6.588608025426934489e+01
1.230000000000000000e+02 6.432182367572974613e+01
1.240000000000000000e+02 6.289969566649304511e+01
1.250000000000000000e+02 6.262756214499150076e+01
1.260000000000000000e+02 6.263856125037995071e+01
1.270000000000000000e+02 6.281892581405895726e+01
1.280000000000000000e+02 6.270476947954361435e+01
1.290000000000000000e+02 6.262962141490179135e+01
1.300000000000000000e+02 6.152743264389434330e+01
1.310000000000000000e+02 6.148246846751064254e+01
1.320000000000000000e+02 6.288372372739936367e+01
1.330000000000000000e+02 6.523363286864416466e+01
1.340000000000000000e+02 6.656981075245366242e+01
1.350000000000000000e+02 6.520230140708510191e+01
1.360000000000000000e+02 6.374615223927197860e+01
1.370000000000000000e+02 6.423004235451394095e+01
1.380000000000000000e+02 6.458528931285955821e+01
1.390000000000000000e+02 6.380987906358596717e+01
1.400000000000000000e+02 6.345152087396225227e+01
1.410000000000000000e+02 6.320089873964163019e+01
1.420000000000000000e+02 6.369265711763351590e+01
1.430000000000000000e+02 6.515788233351486269e+01
1.440000000000000000e+02 6.480623543065584613e+01
1.450000000000000000e+02 6.409310852279857329e+01
1.460000000000000000e+02 6.347301442189173315e+01
1.470000000000000000e+02 6.261685760615144858e+01
1.480000000000000000e+02 6.075312540075739776e+01
1.490000000000000000e+02 5.939741554954709102e+01
1.500000000000000000e+02 5.860235502717286238e+01
1.510000000000000000e+02 5.859599500631810542e+01
1.520000000000000000e+02 5.896037077906114376e+01
1.530000000000000000e+02 5.951923750749499220e+01
1.540000000000000000e+02 6.025523195747921790e+01
1.550000000000000000e+02 6.072917707269738230e+01
1.560000000000000000e+02 6.080255177109516751e+01
1.570000000000000000e+02 6.128792874730899598e+01
1.580000000000000000e+02 6.221228290220889789e+01
1.590000000000000000e+02 6.292279905238651594e+01
1.600000000000000000e+02 6.274904465996218761e+01
1.610000000000000000e+02 6.204776981380212675e+01
1.620000000000000000e+02 6.162004326877170257e+01
1.630000000000000000e+02 6.144250747636023391e+01
1.640000000000000000e+02 6.139008596661536643e+01
1.650000000000000000e+02 6.119966902509501949e+01
1.660000000000000000e+02 6.029503668119247095e+01
1.670000000000000000e+02 6.012549282838334364e+01
1.680000000000000000e+02 6.082522671104416645e+01
1.690000000000000000e+02 6.219865900648414936e+01
1.700000000000000000e+02 6.432913899058544871e+01
1.710000000000000000e+02 6.709464034951480471e+01
1.720000000000000000e+02 6.912149859136187047e+01
1.730000000000000000e+02 6.807828507428655485e+01
1.740000000000000000e+02 6.628908349999103677e+01
1.750000000000000000e+02 6.634834498782213075e+01
1.760000000000000000e+02 6.697909441697190402e+01
1.770000000000000000e+02 6.732639344199438369e+01
1.780000000000000000e+02 6.674143544565905017e+01
1.790000000000000000e+02 6.568158911070507600e+01
1.800000000000000000e+02 6.368629879443081165e+01
1.810000000000000000e+02 6.149526253465125336e+01
1.820000000000000000e+02 5.997181027080423377e+01
1.830000000000000000e+02 5.973293886454460022e+01
1.840000000000000000e+02 6.104103471453161944e+01
1.850000000000000000e+02 6.237610465799681947e+01
1.860000000000000000e+02 6.307304596035446309e+01
1.870000000000000000e+02 6.247586933747913918e+01
1.880000000000000000e+02 6.201108056323116102e+01
1.890000000000000000e+02 6.200391422780123207e+01
1.900000000000000000e+02 6.240641145401535539e+01
1.910000000000000000e+02 6.305540743187633979e+01
1.920000000000000000e+02 6.386605648392334444e+01
1.930000000000000000e+02 6.403893906357242827e+01
1.940000000000000000e+02 6.422001898518939811e+01
1.950000000000000000e+02 6.479021028054826559e+01
1.960000000000000000e+02 6.445023418411088301e+01
1.970000000000000000e+02 6.389438289047809860e+01
1.980000000000000000e+02 6.398532129327553264e+01
1.990000000000000000e+02 6.445444090536173576e+01
2.000000000000000000e+02 6.532511175297010197e+01
2.010000000000000000e+02 6.514511941521104177e+01
2.020000000000000000e+02 6.393528379915061066e+01
2.030000000000000000e+02 6.398394094560273260e+01
2.040000000000000000e+02 6.548858262186782042e+01
2.050000000000000000e+02 6.693215943710407601e+01
2.060000000000000000e+02 6.785853246926099303e+01
2.070000000000000000e+02 6.817123827078128784e+01
2.080000000000000000e+02 6.753114383741905158e+01
2.090000000000000000e+02 6.668402425125023569e+01
2.100000000000000000e+02 6.561344616874461622e+01
2.110000000000000000e+02 6.517976580786404384e+01
2.120000000000000000e+02 6.591612157313385012e+01
2.130000000000000000e+02 6.718585671133273252e+01
2.140000000000000000e+02 6.859069969681685564e+01
2.150000000000000000e+02 6.850640368359948695e+01
2.160000000000000000e+02 6.682123153426722695e+01
2.170000000000000000e+02 6.634293755096904022e+01
2.180000000000000000e+02 6.733204946566580418e+01
2.190000000000000000e+02 6.833397015646389150e+01
2.200000000000000000e+02 6.893005618694117231e+01
2.210000000000000000e+02 6.869294106909127606e+01
2.220000000000000000e+02 6.823388313479811984e+01
2.230000000000000000e+02 6.806272666142098160e+01
2.240000000000000000e+02 6.923426707728758345e+01
2.250000000000000000e+02 7.079637832415679100e+01
2.260000000000000000e+02 7.160584466354134747e+01
2.270000000000000000e+02 7.039285150805790181e+01
2.280000000000000000e+02 6.853056732820544994e+01
2.290000000000000000e+02 6.751933085526164291e+01
2.300000000000000000e+02 6.673777097894203791e+01
2.310000000000000000e+02 6.632337078941401387e+01
2.320000000000000000e+02 6.763956796991575970e+01
2.330000000000000000e+02 6.887562972303736331e+01
2.340000000000000000e+02 6.886311788517795662e+01
2.350000000000000000e+02 6.922259851490569815e+01
2.360000000000000000e+02 7.022985813704109148e+01
2.370000000000000000e+02 7.036846246105135094e+01
2.380000000000000000e+02 7.006759217063164158e+01
2.390000000000000000e+02 6.995326088617608207e+01
2.400000000000000000e+02 7.077790736798817761e+01
2.410000000000000000e+02 7.206056521509214008e+01
2.420000000000000000e+02 7.327628296243784689e+01
2.430000000000000000e+02 7.494560744101080729e+01
2.440000000000000000e+02 7.539192908447310515e+01
2.450000000000000000e+02 7.550353397399268829e+01
2.460000000000000000e+02 7.460953458817056116e+01
2.470000000000000000e+02 7.325703392531566749e+01
2.480000000000000000e+02 7.082876650521583883e+01
2.490000000000000000e+02 6.785440151526658781e+01
2.500000000000000000e+02 6.707144389942071427e+01
2.510000000000000000e+02 6.757276945298733040e+01
2.520000000000000000e+02 6.958793110302711682e+01
2.530000000000000000e+02 7.190705829300016205e+01
2.540000000000000000e+02 7.369535506301646421e+01
2.550000000000000000e+02 7.553617726977176972e+01
2.560000000000000000e+02 7.556240119550960799e+01
2.570000000000000000e+02 7.363409231073241301e+01
2.580000000000000000e+02 7.257424154684898099e+01
2.590000000000000000e+02 7.221327164907106066e+01
2.600000000000000000e+02 7.126834721049770849e+01
2.610000000000000000e+02 7.163085631771866701e+01
2.620000000000000000e+02 7.344132333045692462e+01
2.630000000000000000e+02 7.525909269549268288e+01
2.640000000000000000e+02 7.637559793194273539e+01
2.650000000000000000e+02 7.659184716110432589e+01
2.660000000000000000e+02 7.705891735659859876e+01
2.670000000000000000e+02 7.845661272530142583e+01
2.680000000000000000e+02 7.995425584335882263e+01
2.690000000000000000e+02 7.993480568717215817e+01
2.700000000000000000e+02 7.803251304775604069e+01
2.710000000000000000e+02 7.588889141555517881e+01
2.720000000000000000e+02 7.457110496335684502e+01
2.730000000000000000e+02 7.432583171529891786e+01
2.740000000000000000e+02 7.510186882707432687e+01
2.750000000000000000e+02 7.566829606166403721e+01
2.760000000000000000e+02 7.515169200597081556e+01
2.770000000000000000e+02 7.542425574478454564e+01
2.780000000000000000e+02 7.569735483472146598e+01
2.790000000000000000e+02 7.522672627392579159e+01
2.800000000000000000e+02 7.409413996280785852e+01
2.810000000000000000e+02 7.401324204542764562e+01
2.820000000000000000e+02 7.535205044625848814e+01
2.830000000000000000e+02 7.609105880556472812e+01
2.840000000000000000e+02 7.460266969428727180e+01
2.850000000000000000e+02 7.273750300991353868e+01
2.860000000000000000e+02 7.264255990908247895e+01
2.870000000000000000e+02 7.326479446646868610e+01
2.880000000000000000e+02 7.321906096035905875e+01
2.890000000000000000e+02 7.336628129767350970e+01
2.900000000000000000e+02 7.401496517765785654e+01
2.910000000000000000e+02 7.549503451279147725e+01
2.920000000000000000e+02 7.679787617381457210e+01
2.930000000000000000e+02 7.756783785778121398e+01
2.940000000000000000e+02 7.737219276106608845e+01
2.950000000000000000e+02 7.734008647127002689e+01
2.960000000000000000e+02 7.769734522225068929e+01
2.970000000000000000e+02 7.704525684729784984e+01
2.980000000000000000e+02 7.594248318264295960e+01
2.990000000000000000e+02 7.525513332328327465e+01
3.000000000000000000e+02 7.442365594252191840e+01


==> Frac_10_13nodes_Insulation_RR.txt <==
1.000000000000000000e+00 9.934764896984976668e-01
2.000000000000000000e+00 9.716799711390451399e-01
3.000000000000000000e+00 9.172330877410218575e-01
4.000000000000000000e+00 8.781766183673138659e-01
5.000000000000000000e+00 9.658334524991677439e-01
6.000000000000000000e+00 9.437481102408987743e-01
7.000000000000000000e+00 9.217373317841831559e-01
8.000000000000000000e+00 9.726375835494520672e-01


==> Frac_10_13nodes_Insulation_SR.txt <==
1.000000000000000000e+00 9.820799601808406498e-01
2.000000000000000000e+00 9.833404427597900455e-01
3.000000000000000000e+00 9.513739475648451682e-01
4.000000000000000000e+00 9.746523256263335266e-01
5.000000000000000000e+00 9.596512633776558276e-01
6.000000000000000000e+00 9.704952822291950110e-01
7.000000000000000000e+00 9.930071488569127691e-01
8.000000000000000000e+00 9.848618302255056633e-01


==> Frac_13_16nodes_Insulation_RR.txt <==
1.000000000000000000e+00 9.982900050646982271e-01
2.000000000000000000e+00 9.966749578282815270e-01
3.000000000000000000e+00 9.927710851804367742e-01
4.000000000000000000e+00 9.885570185295310397e-01
5.000000000000000000e+00 9.793090296638264913e-01
6.000000000000000000e+00 9.947969201961114338e-01
7.000000000000000000e+00 9.899076525891952194e-01
8.000000000000000000e+00 9.952873253399150411e-01


==> Frac_13_16nodes_Insulation_SR.txt <==
1.000000000000000000e+00 9.983650099586939275e-01
2.000000000000000000e+00 9.945645839869442506e-01
3.000000000000000000e+00 9.980751535041263445e-01
4.000000000000000000e+00 9.960809924223111844e-01
5.000000000000000000e+00 9.896876472054101370e-01
6.000000000000000000e+00 9.950728715563952331e-01
7.000000000000000000e+00 9.887600797452978929e-01
8.000000000000000000e+00 9.954287839274874594e-01


==> Frac_7_10nodes_Insulation_RR.txt <==
1.000000000000000000e+00 9.962262889031280322e-01
2.000000000000000000e+00 9.699751264654591365e-01
3.000000000000000000e+00 9.402073839648241727e-01
4.000000000000000000e+00 9.082653176676018791e-01
5.000000000000000000e+00 9.130918256143937262e-01
6.000000000000000000e+00 9.614305367739207631e-01
7.000000000000000000e+00 8.379109094477568132e-01
8.000000000000000000e+00 9.444978239830383870e-01


==> Frac_7_10nodes_Insulation_SR.txt <==
1.000000000000000000e+00 9.961672995113031170e-01
2.000000000000000000e+00 9.842023698991922975e-01
3.000000000000000000e+00 9.490764067621803024e-01
4.000000000000000000e+00 9.830025645340954021e-01
5.000000000000000000e+00 9.625187267593412477e-01
6.000000000000000000e+00 9.723845040107149673e-01
7.000000000000000000e+00 9.678541285238028147e-01
8.000000000000000000e+00 9.714179053982333611e-01


==> STLthO_DLW_Insulation.txt <==
1.000000000000000000e+01 1.379062809541201062e+01
1.250000000000000000e+01 2.319846378811737253e+01
1.600000000000000000e+01 3.067120982671297469e+01
2.000000000000000000e+01 2.480718921067436611e+01
2.500000000000000000e+01 3.085567654517923586e+01
3.150000000000000000e+01 1.979079823276841665e+01
4.000000000000000000e+01 1.772699941978728333e+01
5.000000000000000000e+01 2.098108700425841988e+01
6.300000000000000000e+01 1.281560127004007654e+01
8.000000000000000000e+01 1.778799566099392138e+01
1.000000000000000000e+02 2.901872107647579924e+01
1.250000000000000000e+02 2.793989555548564852e+01
1.600000000000000000e+02 3.449672865409166889e+01
2.000000000000000000e+02 3.872236525102240279e+01
2.500000000000000000e+02 4.267136881760066558e+01
3.150000000000000000e+02 4.557962495818198079e+01
4.000000000000000000e+02 4.915745250706473968e+01
5.000000000000000000e+02 5.544272999770932131e+01
6.300000000000000000e+02 5.854616809832863566e+01


==> STLthO_DLW_noInsulation.txt <==
1.000000000000000000e+01 1.013869746602542676e+01
1.250000000000000000e+01 2.113307004702092939e+01
1.600000000000000000e+01 2.797097608931954227e+01
2.000000000000000000e+01 2.119891082559387030e+01
2.500000000000000000e+01 2.906868840059799908e+01
3.150000000000000000e+01 1.693239340257392911e+01
4.000000000000000000e+01 1.761286546466743630e+01
5.000000000000000000e+01 1.962855508186992637e+01
6.300000000000000000e+01 2.579582465917697931e+01
8.000000000000000000e+01 2.209868939177728464e+01
1.000000000000000000e+02 1.672960915998535825e+01
1.250000000000000000e+02 2.672170387294904970e+01
1.600000000000000000e+02 2.324934522863355113e+01
2.000000000000000000e+02 2.560359570807050744e+01
2.500000000000000000e+02 2.593269521232841157e+01
3.150000000000000000e+02 3.035360359596381841e+01
4.000000000000000000e+02 2.970618138069664838e+01
5.000000000000000000e+02 3.383280851022355762e+01
6.300000000000000000e+02 3.526842890661873753e+01


==> STLthO_SLW.txt <==
1.000000000000000000e+01 2.002583266705884313e+01
1.250000000000000000e+01 5.253307376564649189e+00
1.600000000000000000e+01 1.024614198067506265e+01
2.000000000000000000e+01 2.362038314614270007e+01
2.500000000000000000e+01 2.951012228890851929e+01
3.150000000000000000e+01 2.976832004471210524e+01
4.000000000000000000e+01 1.503095536811573396e+01
5.000000000000000000e+01 2.916307727196120680e+01
6.300000000000000000e+01 2.574993454916929636e+01
8.000000000000000000e+01 1.962066612478895422e+01
1.000000000000000000e+02 2.763800176631589522e+01
1.250000000000000000e+02 2.962317338946149903e+01
1.600000000000000000e+02 2.681127082875428869e+01
2.000000000000000000e+02 2.648936705614717368e+01
2.500000000000000000e+02 3.097389273434368562e+01
3.150000000000000000e+02 3.130789548333434169e+01
4.000000000000000000e+02 3.169945823507275406e+01
5.000000000000000000e+02 3.141781738733976681e+01
6.300000000000000000e+02 2.920126628240339528e+01


==> eta_WTF_Atmospheric.txt <==
1.000000000000000000e+00 2.166717531320626646e-06
2.000000000000000000e+00 4.333263184394449633e-06
3.000000000000000000e+00 6.499465129025611117e-06
4.000000000000000000e+00 8.665151631091940390e-06
5.000000000000000000e+00 1.083015110051130566e-05
6.000000000000000000e+00 1.299429213912345739e-05
7.000000000000000000e+00 1.515740358845932460e-05
8.000000000000000000e+00 1.731931457736985797e-05
9.000000000000000000e+00 1.947985456948658685e-05
1.000000000000000000e+01 2.163885341048633055e-05
1.100000000000000000e+01 2.379614137513262986e-05
1.200000000000000000e+01 2.595154921406669417e-05
1.300000000000000000e+01 2.810490820032090112e-05
1.400000000000000000e+01 3.025605017552822170e-05
1.500000000000000000e+01 3.240480759580123120e-05
1.600000000000000000e+01 3.455101357725451610e-05
1.700000000000000000e+01 3.669450194114501129e-05
1.800000000000000000e+01 3.883510725860481975e-05
1.900000000000000000e+01 4.097266489494162856e-05
2.000000000000000000e+01 4.310701105348223886e-05
2.100000000000000000e+01 4.523798281893534005e-05
2.200000000000000000e+01 4.736541820024956775e-05
2.300000000000000000e+01 4.948915617294430733e-05
2.400000000000000000e+01 5.160903672089029880e-05
2.500000000000000000e+01 5.372490087751803357e-05
2.600000000000000000e+01 5.583659076643283529e-05
2.700000000000000000e+01 5.794394964141521821e-05
2.800000000000000000e+01 6.004682192578644529e-05
2.900000000000000000e+01 6.214505325111985832e-05
3.000000000000000000e+01 6.423849049527814606e-05
3.100000000000000000e+01 6.632698181975902685e-05
3.200000000000000000e+01 6.841037670633064334e-05
3.300000000000000000e+01 7.048852599294018256e-05
3.400000000000000000e+01 7.256128190887882142e-05
3.500000000000000000e+01 7.462849810918747323e-05
3.600000000000000000e+01 7.669002970828821047e-05
3.700000000000000000e+01 7.874573331282649696e-05
3.800000000000000000e+01 8.079546705371151683e-05
3.900000000000000000e+01 8.283909061734064149e-05
4.000000000000000000e+01 8.487646527599633853e-05
4.100000000000000000e+01 8.690745391740390823e-05
4.200000000000000000e+01 8.893192107343928681e-05
4.300000000000000000e+01 9.094973294797705030e-05
4.400000000000000000e+01 9.296075744386857653e-05
4.500000000000000000e+01 9.496486418904331796e-05
4.600000000000000000e+01 9.696192456172365794e-05
4.700000000000000000e+01 9.895181171474763118e-05
4.800000000000000000e+01 1.009344005989924883e-04
4.900000000000000000e+01 1.029095679858938459e-04
5.000000000000000000e+01 1.048771924890555166e-04
5.100000000000000000e+01 1.068371545849459661e-04
5.200000000000000000e+01 1.087893366326777385e-04
5.300000000000000000e+01 1.107336228928680480e-04
5.400000000000000000e+01 1.126698995455774051e-04
5.500000000000000000e+01 1.145980547073263049e-04
5.600000000000000000e+01 1.165179784471885284e-04
5.700000000000000000e+01 1.184295628019620578e-04
5.800000000000000000e+01 1.203327017904176480e-04
5.900000000000000000e+01 1.222272914266274392e-04
6.000000000000000000e+01 1.241132297323753442e-04
6.100000000000000000e+01 1.259904167486523027e-04
6.200000000000000000e+01 1.278587545462397880e-04
6.300000000000000000e+01 1.297181472353861218e-04
6.400000000000000000e+01 1.315685009745795673e-04
6.500000000000000000e+01 1.334097239784247867e-04
6.600000000000000000e+01 1.352417265246275699e-04
6.700000000000000000e+01 1.370644209600947456e-04
6.800000000000000000e+01 1.388777217061571627e-04
6.900000000000000000e+01 1.406815452629215962e-04
7.000000000000000000e+01 1.424758102127621228e-04
7.100000000000000000e+01 1.442604372229576047e-04
7.200000000000000000e+01 1.460353490474859087e-04
7.300000000000000000e+01 1.478004705279835883e-04
7.400000000000000000e+01 1.495557285938821672e-04
7.500000000000000000e+01 1.513010522617307574e-04
7.600000000000000000e+01 1.530363726337161773e-04
7.700000000000000000e+01 1.547616228953929847e-04
7.800000000000000000e+01 1.564767383126341039e-04
7.900000000000000000e+01 1.581816562278145425e-04
8.000000000000000000e+01 1.598763160552413710e-04
8.100000000000000000e+01 1.615606592758425685e-04
8.200000000000000000e+01 1.632346294311274476e-04
8.300000000000000000e+01 1.648981721164331587e-04
8.400000000000000000e+01 1.665512349734706921e-04
8.500000000000000000e+01 1.681937676821842543e-04
8.600000000000000000e+01 1.698257219519386555e-04
8.700000000000000000e+01 1.714470515120496445e-04
8.800000000000000000e+01 1.730577121016711208e-04
8.900000000000000000e+01 1.746576614590555703e-04
9.000000000000000000e+01 1.762468593102013031e-04
9.100000000000000000e+01 1.778252673569032170e-04
9.200000000000000000e+01 1.793928492642222127e-04
9.300000000000000000e+01 1.809495706473887903e-04
9.400000000000000000e+01 1.824953990581560065e-04
9.500000000000000000e+01 1.840303039706191949e-04
9.600000000000000000e+01 1.855542567665167323e-04
9.700000000000000000e+01 1.870672307200291987e-04
9.800000000000000000e+01 1.885692009820918124e-04
9.900000000000000000e+01 1.900601445642370255e-04
1.000000000000000000e+02 1.915400403219834086e-04
1.010000000000000000e+02 1.930088689377865716e-04
1.020000000000000000e+02 1.944666129035678957e-04
1.030000000000000000e+02 1.959132565028382086e-04
1.040000000000000000e+02 1.973487857924319591e-04
1.050000000000000000e+02 1.987731885838671256e-04
1.060000000000000000e+02 2.001864544243480966e-04
1.070000000000000000e+02 2.015885745774264855e-04
1.080000000000000000e+02 2.029795420033359801e-04
1.090000000000000000e+02 2.043593513390166766e-04
1.100000000000000000e+02 2.057279988778451876e-04
1.110000000000000000e+02 2.070854825490845124e-04
1.120000000000000000e+02 2.084318018970708511e-04
1.130000000000000000e+02 2.097669580601507820e-04
1.140000000000000000e+02 2.110909537493851191e-04
1.150000000000000000e+02 2.124037932270335968e-04
1.160000000000000000e+02 2.137054822848351299e-04
1.170000000000000000e+02 2.149960282220987162e-04
1.180000000000000000e+02 2.162754398236183743e-04
1.190000000000000000e+02 2.175437273374271579e-04
1.200000000000000000e+02 2.188009024524039086e-04
1.210000000000000000e+02 2.200469782757457032e-04
1.220000000000000000e+02 2.212819693103210117e-04
1.230000000000000000e+02 2.225058914319153565e-04
1.240000000000000000e+02 2.237187618663837030e-04
1.250000000000000000e+02 2.249205991667214272e-04
1.260000000000000000e+02 2.261114231900674927e-04
1.270000000000000000e+02 2.272912550746514942e-04
1.280000000000000000e+02 2.284601172166962472e-04
1.290000000000000000e+02 2.296180332472898050e-04
1.300000000000000000e+02 2.307650280092355462e-04
1.310000000000000000e+02 2.319011275338946196e-04
1.320000000000000000e+02 2.330263590180297435e-04
1.330000000000000000e+02 2.341407508006624770e-04
1.340000000000000000e+02 2.352443323399534489e-04
1.350000000000000000e+02 2.363371341901179313e-04
1.360000000000000000e+02 2.374191879783834269e-04
1.370000000000000000e+02 2.384905263820027391e-04
1.380000000000000000e+02 2.395511831053297104e-04
1.390000000000000000e+02 2.406011928569677639e-04
1.400000000000000000e+02 2.416405913269998413e-04
1.410000000000000000e+02 2.426694151643090085e-04
1.420000000000000000e+02 2.436877019539978846e-04
1.430000000000000000e+02 2.446954901949150558e-04
1.440000000000000000e+02 2.456928192772965492e-04
1.450000000000000000e+02 2.466797294605298772e-04
1.460000000000000000e+02 2.476562618510486178e-04
1.470000000000000000e+02 2.486224583803637689e-04
1.480000000000000000e+02 2.495783617832397338e-04
1.490000000000000000e+02 2.505240155760209034e-04
1.500000000000000000e+02 2.514594640351153383e-04
1.510000000000000000e+02 2.523847521756423834e-04
1.520000000000000000e+02 2.532999257302487122e-04
1.530000000000000000e+02 2.542050311281001209e-04
1.540000000000000000e+02 2.551001154740529207e-04
1.550000000000000000e+02 2.559852265280111077e-04
1.560000000000000000e+02 2.568604126844739729e-04
1.570000000000000000e+02 2.577257229522785442e-04
1.580000000000000000e+02 2.585812069345415202e-04
1.590000000000000000e+02 2.594269148088048727e-04
1.600000000000000000e+02 2.602628973073893982e-04
1.610000000000000000e+02 2.610892056979598522e-04
1.620000000000000000e+02 2.619058917643037792e-04
1.630000000000000000e+02 2.627130077873307610e-04
1.640000000000000000e+02 2.635106065262916505e-04
1.650000000000000000e+02 2.642987412002222882e-04
1.660000000000000000e+02 2.650774654696150647e-04
1.670000000000000000e+02 2.658468334183194124e-04
1.680000000000000000e+02 2.666068995356745330e-04
1.690000000000000000e+02 2.673577186988761504e-04
1.700000000000000000e+02 2.680993461555789686e-04
1.710000000000000000e+02 2.688318375067372213e-04
1.720000000000000000e+02 2.695552486896848833e-04
1.730000000000000000e+02 2.702696359614554372e-04
1.740000000000000000e+02 2.709750558823453143e-04
1.750000000000000000e+02 2.716715652997183533e-04
1.760000000000000000e+02 2.723592213320565362e-04
1.770000000000000000e+02 2.730380813532533139e-04
1.780000000000000000e+02 2.737082029771536421e-04
1.790000000000000000e+02 2.743696440423391012e-04
1.800000000000000000e+02 2.750224625971595094e-04
1.810000000000000000e+02 2.756667168850099998e-04
1.820000000000000000e+02 2.763024653298557279e-04
1.830000000000000000e+02 2.769297665220011228e-04
1.840000000000000000e+02 2.775486792041061720e-04
1.850000000000000000e+02 2.781592622574483877e-04
1.860000000000000000e+02 2.787615746884283927e-04
1.870000000000000000e+02 2.793556756153222709e-04
1.880000000000000000e+02 2.799416242552753699e-04
1.890000000000000000e+02 2.805194799115409698e-04
1.900000000000000000e+02 2.810893019609602968e-04
1.910000000000000000e+02 2.816511498416829568e-04
1.920000000000000000e+02 2.822050830411284975e-04
1.930000000000000000e+02 2.827511610841862769e-04
1.940000000000000000e+02 2.832894435216520672e-04
1.950000000000000000e+02 2.838199899189018834e-04
1.960000000000000000e+02 2.843428598447997270e-04
1.970000000000000000e+02 2.848581128608385429e-04
1.980000000000000000e+02 2.853658085105125982e-04
1.990000000000000000e+02 2.858660063089198751e-04
2.000000000000000000e+02 2.863587657325922546e-04
2.010000000000000000e+02 2.868441462095520271e-04
2.020000000000000000e+02 2.873222071095925625e-04
2.030000000000000000e+02 2.877930077347817285e-04
2.040000000000000000e+02 2.882566073101855116e-04
2.050000000000000000e+02 2.887130649748094534e-04
2.060000000000000000e+02 2.891624397727577409e-04
2.070000000000000000e+02 2.896047906446047463e-04
2.080000000000000000e+02 2.900401764189799916e-04
2.090000000000000000e+02 2.904686558043618767e-04
2.100000000000000000e+02 2.908902873810788152e-04
2.110000000000000000e+02 2.913051295935166940e-04
2.120000000000000000e+02 2.917132407425275607e-04
2.130000000000000000e+02 2.921146789780400266e-04
2.140000000000000000e+02 2.925095022918667784e-04
2.150000000000000000e+02 2.928977685107089259e-04
2.160000000000000000e+02 2.932795352893522540e-04
2.170000000000000000e+02 2.936548601040552702e-04
2.180000000000000000e+02 2.940238002461246017e-04
2.190000000000000000e+02 2.943864128156775260e-04
2.200000000000000000e+02 2.947427547155861602e-04
2.210000000000000000e+02 2.950928826456035783e-04
2.220000000000000000e+02 2.954368530966675760e-04
2.230000000000000000e+02 2.957747223453807803e-04
2.240000000000000000e+02 2.961065464486624431e-04
2.250000000000000000e+02 2.964323812385727310e-04
2.260000000000000000e+02 2.967522823173033859e-04
2.270000000000000000e+02 2.970663050523348107e-04
2.280000000000000000e+02 2.973745045717556229e-04
2.290000000000000000e+02 2.976769357597425073e-04
2.300000000000000000e+02 2.979736532521978201e-04
2.310000000000000000e+02 2.982647114325432639e-04
2.320000000000000000e+02 2.985501644276642667e-04
2.330000000000000000e+02 2.988300661040064750e-04
2.340000000000000000e+02 2.991044700638190472e-04
2.350000000000000000e+02 2.993734296415422546e-04
2.360000000000000000e+02 2.996369979003390104e-04
2.370000000000000000e+02 2.998952276287650677e-04
2.380000000000000000e+02 3.001481713375780502e-04
2.390000000000000000e+02 3.003958812566802730e-04
2.400000000000000000e+02 3.006384093321945407e-04
2.410000000000000000e+02 3.008758072236710802e-04
2.420000000000000000e+02 3.011081263014205121e-04
2.430000000000000000e+02 3.013354176439728051e-04
2.440000000000000000e+02 3.015577320356595606e-04
2.450000000000000000e+02 3.017751199643162619e-04
2.460000000000000000e+02 3.019876316191023240e-04
2.470000000000000000e+02 3.021953168884377477e-04
2.480000000000000000e+02 3.023982253580522611e-04
2.490000000000000000e+02 3.025964063091465123e-04
2.500000000000000000e+02 3.027899087166611406e-04
2.510000000000000000e+02 3.029787812476531839e-04
2.520000000000000000e+02 3.031630722597767323e-04
2.530000000000000000e+02 3.033428297998648992e-04
2.540000000000000000e+02 3.035181016026131128e-04
2.550000000000000000e+02 3.036889350893588464e-04
2.560000000000000000e+02 3.038553773669573545e-04
2.570000000000000000e+02 3.040174752267514645e-04
2.580000000000000000e+02 3.041752751436321150e-04
2.590000000000000000e+02 3.043288232751883960e-04
2.600000000000000000e+02 3.044781654609442700e-04
2.610000000000000000e+02 3.046233472216823557e-04
2.620000000000000000e+02 3.047644137588482126e-04
2.630000000000000000e+02 3.049014099540385981e-04
2.640000000000000000e+02 3.050343803685670271e-04
2.650000000000000000e+02 3.051633692431077204e-04
2.660000000000000000e+02 3.052884204974150133e-04
2.670000000000000000e+02 3.054095777301160555e-04
2.680000000000000000e+02 3.055268842185756661e-04
2.690000000000000000e+02 3.056403829188309015e-04
2.700000000000000000e+02 3.057501164655938202e-04
2.710000000000000000e+02 3.058561271723207091e-04
2.720000000000000000e+02 3.059584570313465791e-04
2.730000000000000000e+02 3.060571477140817303e-04
2.740000000000000000e+02 3.061522405712696843e-04
2.750000000000000000e+02 3.062437766333058311e-04
2.760000000000000000e+02 3.063317966106131589e-04
2.770000000000000000e+02 3.064163408940739843e-04
2.780000000000000000e+02 3.064974495555176253e-04
2.790000000000000000e+02 3.065751623482613651e-04
2.800000000000000000e+02 3.066495187077013956e-04
2.810000000000000000e+02 3.067205577519563462e-04
2.820000000000000000e+02 3.067883182825580828e-04
2.830000000000000000e+02 3.068528387851898330e-04
2.840000000000000000e+02 3.069141574304716361e-04
2.850000000000000000e+02 3.069723120747884027e-04
2.860000000000000000e+02 3.070273402611622092e-04
2.870000000000000000e+02 3.070792792201661723e-04
2.880000000000000000e+02 3.071281658708789803e-04
2.890000000000000000e+02 3.071740368218779682e-04
2.900000000000000000e+02 3.072169283722703021e-04
2.910000000000000000e+02 3.072568765127614066e-04
2.920000000000000000e+02 3.072939169267579779e-04
2.930000000000000000e+02 3.073280849915052031e-04
2.940000000000000000e+02 3.073594157792578071e-04
2.950000000000000000e+02 3.073879440584817283e-04
2.960000000000000000e+02 3.074137042950880489e-04
2.970000000000000000e+02 3.074367306536942472e-04
2.980000000000000000e+02 3.074570569989167838e-04
2.990000000000000000e+02 3.074747168966887319e-04
3.000000000000000000e+02 3.074897436156048933e-04
3.010000000000000000e+02 3.075021701282921213e-04
3.020000000000000000e+02 3.075120291128038757e-04
3.030000000000000000e+02 3.075193529540384135e-04
3.040000000000000000e+02 3.075241737451786636e-04
3.050000000000000000e+02 3.075265232891551408e-04
3.060000000000000000e+02 3.075264331001269116e-04
3.070000000000000000e+02 3.075239344049846783e-04
3.080000000000000000e+02 3.075190581448713177e-04
3.090000000000000000e+02 3.075118349767201479e-04
3.100000000000000000e+02 3.075022952748114081e-04
3.110000000000000000e+02 3.074904691323433769e-04
3.120000000000000000e+02 3.074763863630201313e-04
3.130000000000000000e+02 3.074600765026541064e-04
3.140000000000000000e+02 3.074415688107805266e-04
3.150000000000000000e+02 3.074208922722877746e-04
3.160000000000000000e+02 3.073980755990582772e-04
3.170000000000000000e+02 3.073731472316208291e-04
3.180000000000000000e+02 3.073461353408154942e-04
3.190000000000000000e+02 3.073170678294675595e-04
3.200000000000000000e+02 3.072859723340712465e-04
3.210000000000000000e+02 3.072528762264824221e-04
3.220000000000000000e+02 3.072178066156199287e-04
3.230000000000000000e+02 3.071807903491743951e-04
3.240000000000000000e+02 3.071418540153242577e-04
3.250000000000000000e+02 3.071010239444580152e-04
3.260000000000000000e+02 3.070583262109029352e-04
3.270000000000000000e+02 3.070137866346585309e-04
3.280000000000000000e+02 3.069674307831354583e-04
3.290000000000000000e+02 3.069192839728984799e-04
3.300000000000000000e+02 3.068693712714131144e-04
3.310000000000000000e+02 3.068177174987956474e-04
3.320000000000000000e+02 3.067643472295664489e-04
3.330000000000000000e+02 3.067092847944044836e-04
3.340000000000000000e+02 3.066525542819052361e-04
3.350000000000000000e+02 3.065941795403383111e-04
3.360000000000000000e+02 3.065341841794078526e-04
3.370000000000000000e+02 3.064725915720121498e-04
3.380000000000000000e+02 3.064094248560037307e-04
3.390000000000000000e+02 3.063447069359497813e-04
3.400000000000000000e+02 3.062784604848911010e-04
3.410000000000000000e+02 3.062107079461010581e-04
3.420000000000000000e+02 3.061414715348413466e-04
3.430000000000000000e+02 3.060707732401187734e-04
3.440000000000000000e+02 3.059986348264371659e-04
3.450000000000000000e+02 3.059250778355487930e-04
3.460000000000000000e+02 3.058501235882019899e-04
3.470000000000000000e+02 3.057737931858864528e-04
3.480000000000000000e+02 3.056961075125744676e-04
3.490000000000000000e+02 3.056170872364590485e-04
3.500000000000000000e+02 3.055367528116880111e-04
3.510000000000000000e+02 3.054551244800936542e-04
3.520000000000000000e+02 3.053722222729182679e-04
3.530000000000000000e+02 3.052880660125342196e-04
3.540000000000000000e+02 3.052026753141603012e-04
3.550000000000000000e+02 3.051160695875714066e-04
3.560000000000000000e+02 3.050282680388039284e-04
3.570000000000000000e+02 3.049392896718548644e-04
3.580000000000000000e+02 3.048491532903751253e-04
3.590000000000000000e+02 3.047578774993567698e-04
3.600000000000000000e+02 3.046654807068138434e-04
3.610000000000000000e+02 3.045719811254570908e-04
3.620000000000000000e+02 3.044773967743613511e-04
3.630000000000000000e+02 3.043817454806272056e-04
3.640000000000000000e+02 3.042850448810334105e-04
3.650000000000000000e+02 3.041873124236849383e-04
3.660000000000000000e+02 3.040885653696514786e-04
3.670000000000000000e+02 3.039888207945996498e-04
3.680000000000000000e+02 3.038880955904166466e-04
3.690000000000000000e+02 3.037864064668270017e-04
3.700000000000000000e+02 3.036837699530009461e-04
3.710000000000000000e+02 3.035802023991538779e-04
3.720000000000000000e+02 3.034757199781399229e-04
3.730000000000000000e+02 3.033703386870346529e-04
3.740000000000000000e+02 3.032640743487110277e-04
3.750000000000000000e+02 3.031569426134060673e-04
3.760000000000000000e+02 3.030489589602792838e-04
3.770000000000000000e+02 3.029401386989623323e-04
3.780000000000000000e+02 3.028304969710996072e-04
3.790000000000000000e+02 3.027200487518802744e-04
3.800000000000000000e+02 3.026088088515612503e-04
3.810000000000000000e+02 3.024967919169808017e-04
3.820000000000000000e+02 3.023840124330636901e-04
3.830000000000000000e+02 3.022704847243163403e-04
3.840000000000000000e+02 3.021562229563136610e-04
3.850000000000000000e+02 3.020412411371756743e-04
3.860000000000000000e+02 3.019255531190353082e-04
3.870000000000000000e+02 3.018091725994966491e-04
3.880000000000000000e+02 3.016921131230837602e-04
3.890000000000000000e+02 3.015743880826799611e-04
3.900000000000000000e+02 3.014560107209573472e-04
3.910000000000000000e+02 3.013369941317972579e-04
3.920000000000000000e+02 3.012173512617007153e-04
3.930000000000000000e+02 3.010970949111891584e-04
3.940000000000000000e+02 3.009762377361958549e-04
3.950000000000000000e+02 3.008547922494471741e-04
3.960000000000000000e+02 3.007327708218348618e-04
3.970000000000000000e+02 3.006101856837774190e-04
3.980000000000000000e+02 3.004870489265731317e-04
3.990000000000000000e+02 3.003633725037418252e-04
4.000000000000000000e+02 3.002391682323586500e-04
4.010000000000000000e+02 3.001144477943761034e-04
4.020000000000000000e+02 2.999892227379377576e-04
4.030000000000000000e+02 2.998635044786816871e-04
4.040000000000000000e+02 2.997373043010339764e-04
4.050000000000000000e+02 2.996106333594927406e-04
4.060000000000000000e+02 2.994835026799018462e-04
4.070000000000000000e+02 2.993559231607157410e-04
4.080000000000000000e+02 2.992279055742537680e-04
4.090000000000000000e+02 2.990994605679446667e-04
4.100000000000000000e+02 2.989705986655621841e-04
4.110000000000000000e+02 2.988413302684502231e-04
4.120000000000000000e+02 2.987116656567383416e-04
4.130000000000000000e+02 2.985816149905479275e-04
4.140000000000000000e+02 2.984511883111882905e-04
4.150000000000000000e+02 2.983203955423435923e-04
4.160000000000000000e+02 2.981892464912494229e-04
4.170000000000000000e+02 2.980577508498609201e-04
4.180000000000000000e+02 2.979259181960103179e-04
4.190000000000000000e+02 2.977937579945547910e-04
4.200000000000000000e+02 2.976612795985162773e-04
4.210000000000000000e+02 2.975284922502101858e-04
4.220000000000000000e+02 2.973954050823655404e-04
4.230000000000000000e+02 2.972620271192350947e-04
4.240000000000000000e+02 2.971283672776972064e-04
4.250000000000000000e+02 2.969944343683470866e-04
4.260000000000000000e+02 2.968602370965794305e-04
4.270000000000000000e+02 2.967257840636615060e-04
4.280000000000000000e+02 2.965910837677976234e-04
4.290000000000000000e+02 2.964561446051835764e-04
4.300000000000000000e+02 2.963209748710520300e-04
4.310000000000000000e+02 2.961855827607098846e-04
4.320000000000000000e+02 2.960499763705652329e-04
4.330000000000000000e+02 2.959141636991458589e-04
4.340000000000000000e+02 2.957781526481091726e-04
4.350000000000000000e+02 2.956419510232423322e-04
4.360000000000000000e+02 2.955055665354542889e-04
4.370000000000000000e+02 2.953690068017585622e-04
4.380000000000000000e+02 2.952322793462475040e-04
4.390000000000000000e+02 2.950953916010574550e-04
4.400000000000000000e+02 2.949583509073255535e-04
4.410000000000000000e+02 2.948211645161375447e-04
4.420000000000000000e+02 2.946838395894677844e-04
4.430000000000000000e+02 2.945463832011095380e-04
4.440000000000000000e+02 2.944088023375978540e-04
4.450000000000000000e+02 2.942711038991233292e-04
4.460000000000000000e+02 2.941332947004375261e-04
4.470000000000000000e+02 2.939953814717508550e-04
4.480000000000000000e+02 2.938573708596208065e-04
4.490000000000000000e+02 2.937192694278331910e-04
4.500000000000000000e+02 2.935810836582745421e-04
4.510000000000000000e+02 2.934428199517965510e-04
4.520000000000000000e+02 2.933044846290724234e-04
4.530000000000000000e+02 2.931660839314452678e-04
4.540000000000000000e+02 2.930276240217685691e-04
4.550000000000000000e+02 2.928891109852385308e-04
4.560000000000000000e+02 2.927505508302186642e-04
4.570000000000000000e+02 2.926119494890566273e-04
4.580000000000000000e+02 2.924733128188936352e-04
4.590000000000000000e+02 2.923346466024653065e-04
4.600000000000000000e+02 2.921959565488955698e-04
4.610000000000000000e+02 2.920572482944831447e-04
4.620000000000000000e+02 2.919185274034796730e-04
4.630000000000000000e+02 2.917797993688613458e-04
4.640000000000000000e+02 2.916410696130920734e-04
4.650000000000000000e+02 2.915023434888805291e-04
4.660000000000000000e+02 2.913636262799287370e-04
4.670000000000000000e+02 2.912249232016741541e-04
4.680000000000000000e+02 2.910862394020238375e-04
4.690000000000000000e+02 2.909475799620825408e-04
4.700000000000000000e+02 2.908089498968726241e-04
4.710000000000000000e+02 2.906703541560475674e-04
4.720000000000000000e+02 2.905317976245984910e-04
4.730000000000000000e+02 2.903932851235533036e-04
4.740000000000000000e+02 2.902548214106692899e-04
4.750000000000000000e+02 2.901164111811194656e-04
4.760000000000000000e+02 2.899780590681708538e-04
4.770000000000000000e+02 2.898397696438571240e-04
4.780000000000000000e+02 2.897015474196440216e-04
4.790000000000000000e+02 2.895633968470890502e-04
4.800000000000000000e+02 2.894253223184930232e-04
4.810000000000000000e+02 2.892873281675470616e-04
4.820000000000000000e+02 2.891494186699715679e-04
4.830000000000000000e+02 2.890115980441494551e-04
4.840000000000000000e+02 2.888738704517534658e-04
4.850000000000000000e+02 2.887362399983663900e-04
4.860000000000000000e+02 2.885987107340954282e-04
4.870000000000000000e+02 2.884612866541808084e-04
4.880000000000000000e+02 2.883239716995976269e-04
4.890000000000000000e+02 2.881867697576517796e-04
4.900000000000000000e+02 2.880496846625700395e-04
4.910000000000000000e+02 2.879127201960845497e-04
4.920000000000000000e+02 2.877758800880105407e-04
4.930000000000000000e+02 2.876391680168185181e-04
4.940000000000000000e+02 2.875025876102014089e-04
4.950000000000000000e+02 2.873661424456345516e-04
4.960000000000000000e+02 2.872298360509314042e-04
4.970000000000000000e+02 2.870936719047925299e-04
4.980000000000000000e+02 2.869576534373494332e-04
4.990000000000000000e+02 2.868217840307031368e-04
5.000000000000000000e+02 2.866860670194564171e-04
5.010000000000000000e+02 2.865505056912414305e-04
5.020000000000000000e+02 2.864151032872415945e-04
5.030000000000000000e+02 2.862798630027081561e-04
5.040000000000000000e+02 2.861447879874709586e-04
5.050000000000000000e+02 2.860098813464449275e-04
5.060000000000000000e+02 2.858751461401307006e-04
5.070000000000000000e+02 2.857405853851102163e-04
5.080000000000000000e+02 2.856062020545369908e-04
5.090000000000000000e+02 2.854719990786218397e-04
5.100000000000000000e+02 2.853379793451129632e-04
5.110000000000000000e+02 2.852041456997716942e-04
5.120000000000000000e+02 2.850705009468428247e-04
5.130000000000000000e+02 2.849370478495198374e-04
5.140000000000000000e+02 2.848037891304066129e-04
5.150000000000000000e+02 2.846707274719725779e-04
5.160000000000000000e+02 2.845378655170039501e-04
5.170000000000000000e+02 2.844052058690509717e-04
5.180000000000000000e+02 2.842727510928689627e-04
5.190000000000000000e+02 2.841405037148565555e-04
5.200000000000000000e+02 2.840084662234869362e-04
5.210000000000000000e+02 2.838766410697378937e-04
5.220000000000000000e+02 2.837450306675136824e-04
5.230000000000000000e+02 2.836136373940653676e-04
5.240000000000000000e+02 2.834824635904057495e-04
5.250000000000000000e+02 2.833515115617190835e-04
5.260000000000000000e+02 2.832207835777680893e-04
5.270000000000000000e+02 2.830902818732951060e-04
5.280000000000000000e+02 2.829600086484206447e-04
5.290000000000000000e+02 2.828299660690359240e-04
5.300000000000000000e+02 2.827001562671932369e-04
5.310000000000000000e+02 2.825705813414905172e-04
5.320000000000000000e+02 2.824412433574523284e-04
5.330000000000000000e+02 2.823121443479079248e-04
5.340000000000000000e+02 2.821832863133637292e-04
5.350000000000000000e+02 2.820546712223724497e-04
5.360000000000000000e+02 2.819263010118989434e-04
5.370000000000000000e+02 2.817981775876814187e-04
5.380000000000000000e+02 2.816703028245883542e-04
5.390000000000000000e+02 2.815426785669739008e-04
5.400000000000000000e+02 2.814153066290262894e-04
5.410000000000000000e+02 2.812881887951149931e-04
5.420000000000000000e+02 2.811613268201330093e-04
5.430000000000000000e+02 2.810347224298366487e-04
5.440000000000000000e+02 2.809083773211797411e-04
5.450000000000000000e+02 2.807822931626466475e-04
5.460000000000000000e+02 2.806564715945792017e-04
5.470000000000000000e+02 2.805309142295028921e-04
5.480000000000000000e+02 2.804056226524474066e-04
5.490000000000000000e+02 2.802805984212643577e-04
5.500000000000000000e+02 2.801558430669419722e-04
5.510000000000000000e+02 2.800313580939166910e-04
5.520000000000000000e+02 2.799071449803802150e-04
5.530000000000000000e+02 2.797832051785840036e-04
5.540000000000000000e+02 2.796595401151414956e-04
5.550000000000000000e+02 2.795361511913245847e-04
5.560000000000000000e+02 2.794130397833597692e-04
5.570000000000000000e+02 2.792902072427188805e-04
5.580000000000000000e+02 2.791676548964081863e-04
5.590000000000000000e+02 2.790453840472530470e-04
5.600000000000000000e+02 2.789233959741812727e-04
5.610000000000000000e+02 2.788016919325013833e-04
5.620000000000000000e+02 2.786802731541795680e-04
5.630000000000000000e+02 2.785591408481126875e-04
5.640000000000000000e+02 2.784382962003986738e-04
5.650000000000000000e+02 2.783177403746040575e-04
5.660000000000000000e+02 2.781974745120283500e-04
5.670000000000000000e+02 2.780774997319659329e-04
5.680000000000000000e+02 2.779578171319649110e-04
5.690000000000000000e+02 2.778384277880831471e-04
5.700000000000000000e+02 2.777193327551412058e-04
5.710000000000000000e+02 2.776005330669736718e-04
5.720000000000000000e+02 2.774820297366762940e-04
5.730000000000000000e+02 2.773638237568517195e-04
5.740000000000000000e+02 2.772459160998514338e-04
5.750000000000000000e+02 2.771283077180162905e-04
5.760000000000000000e+02 2.770109995439131931e-04
5.770000000000000000e+02 2.768939924905700414e-04
5.780000000000000000e+02 2.767772874517081846e-04
5.790000000000000000e+02 2.766608853019715672e-04
5.800000000000000000e+02 2.765447868971543030e-04
5.810000000000000000e+02 2.764289930744247802e-04
5.820000000000000000e+02 2.763135046525487352e-04
5.830000000000000000e+02 2.761983224321082082e-04
5.840000000000000000e+02 2.760834471957195752e-04
5.850000000000000000e+02 2.759688797082483834e-04
5.860000000000000000e+02 2.758546207170220715e-04
5.870000000000000000e+02 2.757406709520401965e-04
5.880000000000000000e+02 2.756270311261828712e-04
5.890000000000000000e+02 2.755137019354164381e-04
5.900000000000000000e+02 2.754006840589969733e-04
5.910000000000000000e+02 2.752879781596718946e-04
5.920000000000000000e+02 2.751755848838786955e-04
5.930000000000000000e+02 2.750635048619422154e-04
5.940000000000000000e+02 2.749517387082696883e-04
5.950000000000000000e+02 2.748402870215430798e-04
5.960000000000000000e+02 2.747291503849099608e-04
5.970000000000000000e+02 2.746183293661715085e-04
5.980000000000000000e+02 2.745078245179696395e-04
5.990000000000000000e+02 2.743976363779712701e-04
6.000000000000000000e+02 2.742877654690500282e-04
6.010000000000000000e+02 2.741782122994675867e-04
6.020000000000000000e+02 2.740689773630512554e-04
6.030000000000000000e+02 2.739600611393714648e-04
6.040000000000000000e+02 2.738514640939146969e-04
6.050000000000000000e+02 2.737431866782578786e-04
6.060000000000000000e+02 2.736352293302377341e-04
6.070000000000000000e+02 2.735275924741203003e-04
6.080000000000000000e+02 2.734202765207676225e-04
6.090000000000000000e+02 2.733132818678031496e-04
6.100000000000000000e+02 2.732066088997746897e-04
6.110000000000000000e+02 2.731002579883160647e-04
6.120000000000000000e+02 2.729942294923072468e-04
6.130000000000000000e+02 2.728885237580318929e-04
6.140000000000000000e+02 2.727831411193335246e-04
6.150000000000000000e+02 2.726780818977706769e-04
6.160000000000000000e+02 2.725733464027687951e-04
6.170000000000000000e+02 2.724689349317722942e-04
6.180000000000000000e+02 2.723648477703935825e-04
6.190000000000000000e+02 2.722610851925607298e-04
6.200000000000000000e+02 2.721576474606639978e-04
6.210000000000000000e+02 2.720545348257003091e-04
6.220000000000000000e+02 2.719517475274159293e-04
6.230000000000000000e+02 2.718492857944484965e-04
6.240000000000000000e+02 2.717471498444662338e-04
6.250000000000000000e+02 2.716453398843067264e-04
6.260000000000000000e+02 2.715438561101130976e-04
6.270000000000000000e+02 2.714426987074699681e-04
6.280000000000000000e+02 2.713418678515367582e-04
6.290000000000000000e+02 2.712413637071797441e-04
6.300000000000000000e+02 2.711411864291037878e-04
6.310000000000000000e+02 2.710413361619803821e-04
6.320000000000000000e+02 2.709418130405766702e-04
6.330000000000000000e+02 2.708426171898814841e-04
6.340000000000000000e+02 2.707437487252302996e-04
6.350000000000000000e+02 2.706452077524294851e-04
6.360000000000000000e+02 2.705469943678778409e-04
6.370000000000000000e+02 2.704491086586884095e-04
6.380000000000000000e+02 2.703515507028074667e-04
6.390000000000000000e+02 2.702543205691332957e-04
6.400000000000000000e+02 2.701574183176328478e-04
6.410000000000000000e+02 2.700608439994574262e-04
6.420000000000000000e+02 2.699645976570574490e-04
6.430000000000000000e+02 2.698686793242949353e-04
6.440000000000000000e+02 2.697730890265562622e-04
6.450000000000000000e+02 2.696778267808619942e-04
6.460000000000000000e+02 2.695828925959765508e-04
6.470000000000000000e+02 2.694882864725164635e-04
6.480000000000000000e+02 2.693940084030571158e-04
6.490000000000000000e+02 2.693000583722389950e-04
6.500000000000000000e+02 2.692064363568714503e-04
6.510000000000000000e+02 2.691131423260371557e-04
6.520000000000000000e+02 2.690201762411933203e-04
6.530000000000000000e+02 2.689275380562737659e-04
6.540000000000000000e+02 2.688352277177879146e-04
6.550000000000000000e+02 2.687432451649207524e-04
6.560000000000000000e+02 2.686515903296299193e-04
6.570000000000000000e+02 2.685602631367422577e-04
6.580000000000000000e+02 2.684692635040500353e-04
6.590000000000000000e+02 2.683785913424048910e-04
6.600000000000000000e+02 2.682882465558116729e-04
6.610000000000000000e+02 2.681982290415205411e-04
6.620000000000000000e+02 2.681085386901185829e-04
6.630000000000000000e+02 2.680191753856201267e-04
6.640000000000000000e+02 2.679301390055559176e-04
6.650000000000000000e+02 2.678414294210617512e-04
6.660000000000000000e+02 2.677530464969654807e-04
6.670000000000000000e+02 2.676649900918736985e-04
6.680000000000000000e+02 2.675772600582569010e-04
6.690000000000000000e+02 2.674898562425341640e-04
6.700000000000000000e+02 2.674027784851561390e-04
6.710000000000000000e+02 2.673160266206882655e-04
6.720000000000000000e+02 2.672296004778919234e-04
6.730000000000000000e+02 2.671434998798052061e-04
6.740000000000000000e+02 2.670577246438229891e-04
6.750000000000000000e+02 2.669722745817751548e-04
6.760000000000000000e+02 2.668871495000054144e-04
6.770000000000000000e+02 2.668023491994479064e-04
6.780000000000000000e+02 2.667178734757035246e-04
6.790000000000000000e+02 2.666337221191154871e-04
6.800000000000000000e+02 2.665498949148437124e-04
6.810000000000000000e+02 2.664663916429384368e-04
6.820000000000000000e+02 2.663832120784130728e-04
6.830000000000000000e+02 2.663003559913167963e-04
6.840000000000000000e+02 2.662178231468048575e-04
6.850000000000000000e+02 2.661356133052098665e-04
6.860000000000000000e+02 2.660537262221105326e-04
6.870000000000000000e+02 2.659721616484012692e-04
6.880000000000000000e+02 2.658909193303600656e-04
6.890000000000000000e+02 2.658099990097150564e-04
6.900000000000000000e+02 2.657294004237123930e-04
6.910000000000000000e+02 2.656491233051806451e-04
6.920000000000000000e+02 2.655691673825964490e-04
6.930000000000000000e+02 2.654895323801489092e-04
6.940000000000000000e+02 2.654102180178029703e-04
6.950000000000000000e+02 2.653312240113619210e-04
6.960000000000000000e+02 2.652525500725299527e-04
6.970000000000000000e+02 2.651741959089733082e-04
6.980000000000000000e+02 2.650961612243809976e-04
6.990000000000000000e+02 2.650184457185250793e-04
7.000000000000000000e+02 2.649410490873194786e-04
7.010000000000000000e+02 2.648639710228790759e-04
7.020000000000000000e+02 2.647872112135774957e-04
7.030000000000000000e+02 2.647107693441041890e-04
7.040000000000000000e+02 2.646346450955216795e-04
7.050000000000000000e+02 2.645588381453209121e-04
7.060000000000000000e+02 2.644833481674769811e-04
7.070000000000000000e+02 2.644081748325039362e-04
7.080000000000000000e+02 2.643333178075085591e-04
7.090000000000000000e+02 2.642587767562441401e-04
7.100000000000000000e+02 2.641845513391630619e-04
7.110000000000000000e+02 2.641106412134696540e-04
7.120000000000000000e+02 2.640370460331709882e-04
7.130000000000000000e+02 2.639637654491285403e-04
7.140000000000000000e+02 2.638907991091088228e-04
7.150000000000000000e+02 2.638181466578324989e-04
7.160000000000000000e+02 2.637458077370246896e-04
7.170000000000000000e+02 2.636737819854630040e-04
7.180000000000000000e+02 2.636020690390258403e-04
7.190000000000000000e+02 2.635306685307405245e-04
7.200000000000000000e+02 2.634595800908297683e-04
7.210000000000000000e+02 2.633888033467585068e-04
7.220000000000000000e+02 2.633183379232803024e-04
7.230000000000000000e+02 2.632481834424818513e-04
7.240000000000000000e+02 2.631783395238287905e-04
7.250000000000000000e+02 2.631088057842099343e-04
7.260000000000000000e+02 2.630395818379807496e-04
7.270000000000000000e+02 2.629706672970074841e-04
7.280000000000000000e+02 2.629020617707095034e-04
7.290000000000000000e+02 2.628337648661017382e-04
7.300000000000000000e+02 2.627657761878371303e-04
7.310000000000000000e+02 2.626980953382473992e-04
7.320000000000000000e+02 2.626307219173842954e-04
7.330000000000000000e+02 2.625636555230599330e-04
7.340000000000000000e+02 2.624968957508871763e-04
7.350000000000000000e+02 2.624304421943185624e-04
7.360000000000000000e+02 2.623642944446858208e-04
7.370000000000000000e+02 2.622984520912384162e-04
7.380000000000000000e+02 2.622329147211813335e-04
7.390000000000000000e+02 2.621676819197134040e-04
7.400000000000000000e+02 2.621027532700640600e-04
7.410000000000000000e+02 2.620381283535304687e-04
7.420000000000000000e+02 2.619738067495139071e-04
7.430000000000000000e+02 2.619097880355554324e-04
7.440000000000000000e+02 2.618460717873718775e-04
7.450000000000000000e+02 2.617826575788907619e-04
7.460000000000000000e+02 2.617195449822848244e-04
7.470000000000000000e+02 2.616567335680067708e-04
7.480000000000000000e+02 2.615942229048229392e-04
7.490000000000000000e+02 2.615320125598466928e-04
7.500000000000000000e+02 2.614701020985718137e-04
7.510000000000000000e+02 2.614084910849047579e-04
7.520000000000000000e+02 2.613471790811977774e-04
7.530000000000000000e+02 2.612861656482800372e-04
7.540000000000000000e+02 2.612254503454897615e-04
7.550000000000000000e+02 2.611650327307051336e-04
7.560000000000000000e+02 2.611049123603750876e-04
7.570000000000000000e+02 2.610450887895503160e-04
7.580000000000000000e+02 2.609855615719123808e-04
7.590000000000000000e+02 2.609263302598044507e-04
7.600000000000000000e+02 2.608673944042603035e-04
7.610000000000000000e+02 2.608087535550329488e-04
7.620000000000000000e+02 2.607504072606240102e-04
7.630000000000000000e+02 2.606923550683118060e-04
7.640000000000000000e+02 2.606345965241788879e-04
7.650000000000000000e+02 2.605771311731407179e-04
7.660000000000000000e+02 2.605199585589721236e-04
7.670000000000000000e+02 2.604630782243345108e-04
7.680000000000000000e+02 2.604064897108030775e-04
7.690000000000000000e+02 2.603501925588921841e-04
7.700000000000000000e+02 2.602941863080826209e-04
7.710000000000000000e+02 2.602384704968463284e-04
7.720000000000000000e+02 2.601830446626722006e-04
7.730000000000000000e+02 2.601279083420914018e-04
7.740000000000000000e+02 2.600730610707017608e-04
7.750000000000000000e+02 2.600185023831929785e-04
7.760000000000000000e+02 2.599642318133697219e-04
7.770000000000000000e+02 2.599102488941768311e-04
7.780000000000000000e+02 2.598565531577220881e-04
7.790000000000000000e+02 2.598031441352996896e-04
7.800000000000000000e+02 2.597500213574136115e-04
7.810000000000000000e+02 2.596971843538002146e-04
7.820000000000000000e+02 2.596446326534505790e-04
7.830000000000000000e+02 2.595923657846331643e-04
7.840000000000000000e+02 2.595403832749152762e-04
7.850000000000000000e+02 2.594886846511849682e-04
7.860000000000000000e+02 2.594372694396727247e-04
7.870000000000000000e+02 2.593861371659722244e-04
7.880000000000000000e+02 2.593352873550613729e-04
7.890000000000000000e+02 2.592847195313226867e-04
7.900000000000000000e+02 2.592344332185644883e-04
7.910000000000000000e+02 2.591844279400401518e-04
7.920000000000000000e+02 2.591347032184684309e-04
7.930000000000000000e+02 2.590852585760528124e-04
7.940000000000000000e+02 2.590360935345014108e-04
7.950000000000000000e+02 2.589872076150456174e-04
7.960000000000000000e+02 2.589386003384592898e-04
7.970000000000000000e+02 2.588902712250771838e-04
7.980000000000000000e+02 2.588422197948138728e-04
7.990000000000000000e+02 2.587944455671814742e-04
8.000000000000000000e+02 2.587469480613076474e-04
8.010000000000000000e+02 2.586997267959540250e-04
8.020000000000000000e+02 2.586527812895327472e-04
8.030000000000000000e+02 2.586061110601246761e-04
8.040000000000000000e+02 2.585597156254959843e-04
8.050000000000000000e+02 2.585135945031150680e-04
8.060000000000000000e+02 2.584677472101695695e-04
8.070000000000000000e+02 2.584221732635824231e-04
8.080000000000000000e+02 2.583768721800283347e-04
8.090000000000000000e+02 2.583318434759499372e-04
8.100000000000000000e+02 2.582870866675731313e-04
8.110000000000000000e+02 2.582426012709235111e-04
8.120000000000000000e+02 2.581983868018410556e-04
8.130000000000000000e+02 2.581544427759958492e-04
8.140000000000000000e+02 2.581107687089029355e-04
8.150000000000000000e+02 2.580673641159370621e-04
8.160000000000000000e+02 2.580242285123479141e-04
8.170000000000000000e+02 2.579813614132737206e-04
8.180000000000000000e+02 2.579387623337563249e-04
8.190000000000000000e+02 2.578964307887546292e-04
8.200000000000000000e+02 2.578543662931593932e-04
8.210000000000000000e+02 2.578125683618058116e-04
8.220000000000000000e+02 2.577710365094880961e-04
8.230000000000000000e+02 2.577297702509725400e-04
8.240000000000000000e+02 2.576887691010103123e-04
8.250000000000000000e+02 2.576480325743512267e-04
8.260000000000000000e+02 2.576075601857560470e-04
8.270000000000000000e+02 2.575673514500092815e-04
8.280000000000000000e+02 2.575274058819320843e-04
8.290000000000000000e+02 2.574877229963941816e-04
8.300000000000000000e+02 2.574483023083261779e-04
8.310000000000000000e+02 2.574091433327319153e-04
8.320000000000000000e+02 2.573702455846998581e-04
8.330000000000000000e+02 2.573316085794153437e-04
8.340000000000000000e+02 2.572932318321716422e-04
8.350000000000000000e+02 2.572551148583816652e-04
8.360000000000000000e+02 2.572172571735894045e-04
8.370000000000000000e+02 2.571796582934803401e-04
8.380000000000000000e+02 2.571423177338932583e-04
8.390000000000000000e+02 2.571052350108308225e-04
8.400000000000000000e+02 2.570684096404696022e-04
8.410000000000000000e+02 2.570318411391715654e-04
8.420000000000000000e+02 2.569955290234937281e-04
8.430000000000000000e+02 2.569594728101987796e-04
8.440000000000000000e+02 2.569236720162651651e-04
8.450000000000000000e+02 2.568881261588965730e-04
8.460000000000000000e+02 2.568528347555323974e-04
8.470000000000000000e+02 2.568177973238573329e-04
8.480000000000000000e+02 2.567830133818103737e-04
8.490000000000000000e+02 2.567484824475950054e-04
8.500000000000000000e+02 2.567142040396878781e-04
8.510000000000000000e+02 2.566801776768482392e-04
8.520000000000000000e+02 2.566464028781270407e-04
8.530000000000000000e+02 2.566128791628757215e-04
8.540000000000000000e+02 2.565796060507550430e-04
8.550000000000000000e+02 2.565465830617436548e-04
8.560000000000000000e+02 2.565138097161466599e-04
8.570000000000000000e+02 2.564812855346045050e-04
8.580000000000000000e+02 2.564490100381004072e-04
8.590000000000000000e+02 2.564169827479690278e-04
8.600000000000000000e+02 2.563852031859047121e-04
8.610000000000000000e+02 2.563536708739692959e-04
8.620000000000000000e+02 2.563223853345995319e-04
8.630000000000000000e+02 2.562913460906154927e-04
8.640000000000000000e+02 2.562605526652277804e-04
8.650000000000000000e+02 2.562300045820448992e-04
8.660000000000000000e+02 2.561997013650810077e-04
8.670000000000000000e+02 2.561696425387631286e-04
8.680000000000000000e+02 2.561398276279380336e-04
8.690000000000000000e+02 2.561102561578796157e-04
8.700000000000000000e+02 2.560809276542957741e-04
8.710000000000000000e+02 2.560518416433352445e-04
8.720000000000000000e+02 2.560229976515943215e-04
8.730000000000000000e+02 2.559943952061238511e-04
8.740000000000000000e+02 2.559660338344351403e-04
8.750000000000000000e+02 2.559379130645070039e-04
8.760000000000000000e+02 2.559100324247919988e-04
8.770000000000000000e+02 2.558823914442224417e-04
8.780000000000000000e+02 2.558549896522168592e-04
8.790000000000000000e+02 2.558278265786861146e-04
8.800000000000000000e+02 2.558009017540390992e-04
8.810000000000000000e+02 2.557742147091885332e-04
8.820000000000000000e+02 2.557477649755577416e-04
8.830000000000000000e+02 2.557215520850849373e-04
8.840000000000000000e+02 2.556955755702298885e-04
8.850000000000000000e+02 2.556698349639791230e-04
8.860000000000000000e+02 2.556443297998512950e-04
8.870000000000000000e+02 2.556190596119027147e-04
8.880000000000000000e+02 2.555940239347324981e-04
8.890000000000000000e+02 2.555692223034877709e-04
8.900000000000000000e+02 2.555446542538689276e-04
8.910000000000000000e+02 2.555203193221346181e-04
8.920000000000000000e+02 2.554962170451064102e-04
8.930000000000000000e+02 2.554723469601740478e-04
8.940000000000000000e+02 2.554487086053000588e-04
8.950000000000000000e+02 2.554253015190244714e-04
8.960000000000000000e+02 2.554021252404694762e-04
8.970000000000000000e+02 2.553791793093440339e-04
8.980000000000000000e+02 2.553564632659481039e-04
8.990000000000000000e+02 2.553339766511773606e-04
9.000000000000000000e+02 2.553117190065274755e-04
9.010000000000000000e+02 2.552896898740981838e-04
9.020000000000000000e+02 2.552678887965977288e-04
9.030000000000000000e+02 2.552463153173466031e-04
9.040000000000000000e+02 2.552249689802819931e-04
9.050000000000000000e+02 2.552038493299616830e-04
9.060000000000000000e+02 2.551829559115675232e-04
9.070000000000000000e+02 2.551622882709101477e-04
9.080000000000000000e+02 2.551418459544316838e-04
9.090000000000000000e+02 2.551216285092103059e-04
9.100000000000000000e+02 2.551016354829633258e-04
9.110000000000000000e+02 2.550818664240511497e-04
9.120000000000000000e+02 2.550623208814805309e-04
9.130000000000000000e+02 2.550429984049082019e-04
9.140000000000000000e+02 2.550238985446439104e-04
9.150000000000000000e+02 2.550050208516542677e-04
9.160000000000000000e+02 2.549863648775654596e-04
9.170000000000000000e+02 2.549679301746669868e-04
9.180000000000000000e+02 2.549497162959141585e-04
9.190000000000000000e+02 2.549317227949318330e-04
9.200000000000000000e+02 2.549139492260170197e-04
9.210000000000000000e+02 2.548963951441418608e-04
9.220000000000000000e+02 2.548790601049566126e-04
9.230000000000000000e+02 2.548619436647926815e-04
9.240000000000000000e+02 2.548450453806649549e-04
9.250000000000000000e+02 2.548283648102749998e-04
9.260000000000000000e+02 2.548119015120134476e-04
9.270000000000000000e+02 2.547956550449628137e-04
9.280000000000000000e+02 2.547796249688998819e-04
9.290000000000000000e+02 2.547638108442983073e-04
9.300000000000000000e+02 2.547482122323311096e-04
9.310000000000000000e+02 2.547328286948730581e-04
9.320000000000000000e+02 2.547176597945030574e-04
9.330000000000000000e+02 2.547027050945065325e-04
9.340000000000000000e+02 2.546879641588773260e-04
9.350000000000000000e+02 2.546734365523204086e-04
9.360000000000000000e+02 2.546591218402539394e-04
9.370000000000000000e+02 2.546450195888109460e-04
9.380000000000000000e+02 2.546311293648418727e-04
9.390000000000000000e+02 2.546174507359166405e-04
9.400000000000000000e+02 2.546039832703261103e-04
9.410000000000000000e+02 2.545907265370844687e-04
9.420000000000000000e+02 2.545776801059309083e-04
9.430000000000000000e+02 2.545648435473318503e-04
9.440000000000000000e+02 2.545522164324819743e-04
9.450000000000000000e+02 2.545397983333067124e-04
9.460000000000000000e+02 2.545275888224635499e-04
9.470000000000000000e+02 2.545155874733437602e-04
9.480000000000000000e+02 2.545037938600743562e-04
9.490000000000000000e+02 2.544922075575191747e-04
9.500000000000000000e+02 2.544808281412805568e-04
9.510000000000000000e+02 2.544696551877011909e-04
9.520000000000000000e+02 2.544586882738650887e-04
9.530000000000000000e+02 2.544479269775994828e-04
9.540000000000000000e+02 2.544373708774755848e-04
9.550000000000000000e+02 2.544270195528106461e-04
9.560000000000000000e+02 2.544168725836687167e-04
9.570000000000000000e+02 2.544069295508622169e-04
9.580000000000000000e+02 2.543971900359530761e-04
9.590000000000000000e+02 2.543876536212537624e-04
9.600000000000000000e+02 2.543783198898288554e-04
9.610000000000000000e+02 2.543691884254955333e-04
9.620000000000000000e+02 2.543602588128253622e-04
9.630000000000000000e+02 2.543515306371448926e-04
9.640000000000000000e+02 2.543430034845366888e-04
9.650000000000000000e+02 2.543346769418405764e-04
9.660000000000000000e+02 2.543265505966541841e-04
9.670000000000000000e+02 2.543186240373344616e-04
9.680000000000000000e+02 2.543108968529977877e-04
9.690000000000000000e+02 2.543033686335215431e-04
9.700000000000000000e+02 2.542960389695443808e-04
9.710000000000000000e+02 2.542889074524674192e-04
9.720000000000000000e+02 2.542819736744546212e-04
9.730000000000000000e+02 2.542752372284338242e-04
9.740000000000000000e+02 2.542686977080972827e-04
9.750000000000000000e+02 2.542623547079023725e-04
9.760000000000000000e+02 2.542562078230720785e-04
9.770000000000000000e+02 2.542502566495959170e-04
9.780000000000000000e+02 2.542445007842301517e-04
9.790000000000000000e+02 2.542389398244985534e-04
9.800000000000000000e+02 2.542335733686928328e-04
9.810000000000000000e+02 2.542284010158730751e-04
9.820000000000000000e+02 2.542234223658684442e-04
9.830000000000000000e+02 2.542186370192773995e-04
9.840000000000000000e+02 2.542140445774678046e-04
9.850000000000000000e+02 2.542096446425780656e-04
9.860000000000000000e+02 2.542054368175169143e-04
9.870000000000000000e+02 2.542014207059637874e-04
9.880000000000000000e+02 2.541975959123692064e-04
9.890000000000000000e+02 2.541939620419551567e-04
9.900000000000000000e+02 2.541905187007151420e-04
9.910000000000000000e+02 2.541872654954145097e-04
9.920000000000000000e+02 2.541842020335906673e-04
9.930000000000000000e+02 2.541813279235531913e-04
9.940000000000000000e+02 2.541786427743839894e-04
9.950000000000000000e+02 2.541761461959375721e-04
9.960000000000000000e+02 2.541738377988407268e-04
9.970000000000000000e+02 2.541717171944934939e-04
9.980000000000000000e+02 2.541697839950678660e-04
9.990000000000000000e+02 2.541680378135092512e-04
1.000000000000000000e+03 2.541664782635354430e-04
1.001000000000000000e+03 2.541651049596371629e-04
1.002000000000000000e+03 2.541639175170778433e-04
1.003000000000000000e+03 2.541629155518936273e-04
1.004000000000000000e+03 2.541620986808931521e-04
1.005000000000000000e+03 2.541614665216577660e-04
1.006000000000000000e+03 2.541610186925411484e-04
1.007000000000000000e+03 2.541607548126690393e-04
1.008000000000000000e+03 2.541606745019397810e-04
1.009000000000000000e+03 2.541607773810232343e-04
1.010000000000000000e+03 2.541610630713612116e-04
1.011000000000000000e+03 2.541615311951669898e-04
1.012000000000000000e+03 2.541621813754254178e-04
1.013000000000000000e+03 2.541630132358920499e-04
1.014000000000000000e+03 2.541640264010936335e-04
1.015000000000000000e+03 2.541652204963270245e-04
1.016000000000000000e+03 2.541665951476597841e-04
1.017000000000000000e+03 2.541681499819289317e-04
1.018000000000000000e+03 2.541698846267413246e-04
1.019000000000000000e+03 2.541717987104730072e-04
1.020000000000000000e+03 2.541738918622688317e-04
1.021000000000000000e+03 2.541761637120420786e-04
1.022000000000000000e+03 2.541786138904740771e-04
1.023000000000000000e+03 2.541812420290139886e-04
1.024000000000000000e+03 2.541840477598778306e-04
1.025000000000000000e+03 2.541870307160488019e-04
1.026000000000000000e+03 2.541901905312759277e-04
1.027000000000000000e+03 2.541935268400743846e-04
1.028000000000000000e+03 2.541970392777243622e-04
1.029000000000000000e+03 2.542007274802711176e-04
1.030000000000000000e+03 2.542045910845241075e-04
1.031000000000000000e+03 2.542086297280563923e-04
1.032000000000000000e+03 2.542128430492042023e-04
1.033000000000000000e+03 2.542172306870664499e-04
1.034000000000000000e+03 2.542217922815041332e-04
1.035000000000000000e+03 2.542265274731393600e-04
1.036000000000000000e+03 2.542314359033554568e-04
1.037000000000000000e+03 2.542365172142955587e-04
1.038000000000000000e+03 2.542417710488626640e-04
1.039000000000000000e+03 2.542471970507184957e-04
1.040000000000000000e+03 2.542527948642827967e-04
1.041000000000000000e+03 2.542585641347333840e-04
1.042000000000000000e+03 2.542645045080044685e-04
1.043000000000000000e+03 2.542706156307866544e-04
1.044000000000000000e+03 2.542768971505259641e-04
1.045000000000000000e+03 2.542833487154230786e-04
1.046000000000000000e+03 2.542899699744327960e-04
1.047000000000000000e+03 2.542967605772630552e-04
1.048000000000000000e+03 2.543037201743743401e-04
1.049000000000000000e+03 2.543108484169789743e-04
1.050000000000000000e+03 2.543181449570399832e-04
1.051000000000000000e+03 2.543256094472706600e-04
1.052000000000000000e+03 2.543332415411336442e-04
1.053000000000000000e+03 2.543410408928401087e-04
1.054000000000000000e+03 2.543490071573490546e-04
1.055000000000000000e+03 2.543571399903660647e-04
1.056000000000000000e+03 2.543654390483430323e-04
1.057000000000000000e+03 2.543739039884770231e-04
1.058000000000000000e+03 2.543825344687092446e-04
1.059000000000000000e+03 2.543913301477245047e-04
1.060000000000000000e+03 2.544002906849500726e-04
1.061000000000000000e+03 2.544094157405551375e-04
1.062000000000000000e+03 2.544187049754493440e-04
1.063000000000000000e+03 2.544281580512824134e-04
1.064000000000000000e+03 2.544377746304430049e-04
1.065000000000000000e+03 2.544475543760575773e-04
1.066000000000000000e+03 2.544574969519900636e-04
1.067000000000000000e+03 2.544676020228402451e-04
1.068000000000000000e+03 2.544778692539432629e-04
1.069000000000000000e+03 2.544882983113684800e-04
1.070000000000000000e+03 2.544988888619183426e-04
1.071000000000000000e+03 2.545096405731278382e-04
1.072000000000000000e+03 2.545205531132631403e-04
1.073000000000000000e+03 2.545316261513209033e-04
1.074000000000000000e+03 2.545428593570266910e-04
1.075000000000000000e+03 2.545542524008349221e-04
1.076000000000000000e+03 2.545658049539268643e-04
1.077000000000000000e+03 2.545775166882104719e-04
1.078000000000000000e+03 2.545893872763186510e-04
1.079000000000000000e+03 2.546014163916085005e-04
1.080000000000000000e+03 2.546136037081606616e-04
1.081000000000000000e+03 2.546259489007775289e-04
1.082000000000000000e+03 2.546384516449827625e-04
1.083000000000000000e+03 2.546511116170200955e-04
1.084000000000000000e+03 2.546639284938520867e-04
1.085000000000000000e+03 2.546769019531591456e-04
1.086000000000000000e+03 2.546900316733386642e-04
1.087000000000000000e+03 2.547033173335036082e-04
1.088000000000000000e+03 2.547167586134816493e-04
1.089000000000000000e+03 2.547303551938139184e-04
1.090000000000000000e+03 2.547441067557540840e-04
1.091000000000000000e+03 2.547580129812669430e-04
1.092000000000000000e+03 2.547720735530277698e-04
1.093000000000000000e+03 2.547862881544207987e-04
1.094000000000000000e+03 2.548006564695379770e-04
1.095000000000000000e+03 2.548151781831787480e-04
1.096000000000000000e+03 2.548298529808475034e-04
1.097000000000000000e+03 2.548446805487536372e-04
1.098000000000000000e+03 2.548596605738100282e-04
1.099000000000000000e+03 2.548747927436314674e-04
1.100000000000000000e+03 2.548900767465342248e-04
1.101000000000000000e+03 2.549055122715343145e-04
1.102000000000000000e+03 2.549210990083466272e-04
1.103000000000000000e+03 2.549368366473837378e-04
1.104000000000000000e+03 2.549527248797548210e-04
1.105000000000000000e+03 2.549687633972638626e-04
1.106000000000000000e+03 2.549849518924093340e-04
1.107000000000000000e+03 2.550012900583827828e-04
1.108000000000000000e+03 2.550177775890670440e-04
1.109000000000000000e+03 2.550344141790359146e-04
1.110000000000000000e+03 2.550511995235523106e-04
1.111000000000000000e+03 2.550681333185674535e-04
1.112000000000000000e+03 2.550852152607194071e-04
1.113000000000000000e+03 2.551024450473319931e-04
1.114000000000000000e+03 2.551198223764138150e-04
1.115000000000000000e+03 2.551373469466564157e-04
1.116000000000000000e+03 2.551550184574338429e-04
1.117000000000000000e+03 2.551728366088007525e-04
1.118000000000000000e+03 2.551908011014915952e-04
1.119000000000000000e+03 2.552089116369193693e-04
1.120000000000000000e+03 2.552271679171741036e-04
1.121000000000000000e+03 2.552455696450219892e-04
1.122000000000000000e+03 2.552641165239039165e-04
1.123000000000000000e+03 2.552828082579343362e-04
1.124000000000000000e+03 2.553016445518999588e-04
1.125000000000000000e+03 2.553206251112584532e-04
1.126000000000000000e+03 2.553397496421375254e-04
1.127000000000000000e+03 2.553590178513331834e-04
1.128000000000000000e+03 2.553784294463089786e-04
1.129000000000000000e+03 2.553979841351942709e-04
1.130000000000000000e+03 2.554176816267835241e-04
1.131000000000000000e+03 2.554375216305344084e-04
1.132000000000000000e+03 2.554575038565672042e-04
1.133000000000000000e+03 2.554776280156630130e-04
1.134000000000000000e+03 2.554978938192628362e-04
1.135000000000000000e+03 2.555183009794660567e-04
1.136000000000000000e+03 2.555388492090294094e-04
1.137000000000000000e+03 2.555595382213656256e-04
1.138000000000000000e+03 2.555803677305419695e-04
1.139000000000000000e+03 2.556013374512793165e-04
1.140000000000000000e+03 2.556224470989506355e-04
1.141000000000000000e+03 2.556436963895797419e-04
1.142000000000000000e+03 2.556650850398402134e-04
1.143000000000000000e+03 2.556866127670536556e-04
1.144000000000000000e+03 2.557082792891891593e-04
1.145000000000000000e+03 2.557300843248611869e-04
1.146000000000000000e+03 2.557520275933290298e-04
1.147000000000000000e+03 2.557741088144948574e-04
1.148000000000000000e+03 2.557963277089031202e-04
1.149000000000000000e+03 2.558186839977387070e-04
1.150000000000000000e+03 2.558411774028258065e-04
1.151000000000000000e+03 2.558638076466268770e-04
1.152000000000000000e+03 2.558865744522410206e-04
1.153000000000000000e+03 2.559094775434028442e-04
1.154000000000000000e+03 2.559325166444811049e-04
1.155000000000000000e+03 2.559556914804777877e-04
1.156000000000000000e+03 2.559790017770261004e-04
1.157000000000000000e+03 2.560024472603898227e-04
1.158000000000000000e+03 2.560260276574616799e-04
1.159000000000000000e+03 2.560497426957622047e-04
1.160000000000000000e+03 2.560735921034382190e-04
1.161000000000000000e+03 2.560975756092618585e-04
1.162000000000000000e+03 2.561216929426291086e-04
1.163000000000000000e+03 2.561459438335585040e-04
1.164000000000000000e+03 2.561703280126897725e-04
1.165000000000000000e+03 2.561948452112828060e-04
1.166000000000000000e+03 2.562194951612158707e-04
1.167000000000000000e+03 2.562442775949849033e-04
1.168000000000000000e+03 2.562691922457017752e-04
1.169000000000000000e+03 2.562942388470930465e-04
1.170000000000000000e+03 2.563194171334990984e-04
1.171000000000000000e+03 2.563447268398720189e-04
1.172000000000000000e+03 2.563701677017751692e-04
1.173000000000000000e+03 2.563957394553814488e-04
1.174000000000000000e+03 2.564214418374717781e-04
1.175000000000000000e+03 2.564472745854344472e-04
1.176000000000000000e+03 2.564732374372631109e-04
1.177000000000000000e+03 2.564993301315561915e-04
1.178000000000000000e+03 2.565255524075147112e-04
1.179000000000000000e+03 2.565519040049419122e-04
1.180000000000000000e+03 2.565783846642414137e-04
1.181000000000000000e+03 2.566049941264159648e-04
1.182000000000000000e+03 2.566317321330662525e-04
1.183000000000000000e+03 2.566585984263896540e-04
1.184000000000000000e+03 2.566855927491787739e-04
1.185000000000000000e+03 2.567127148448204135e-04
1.186000000000000000e+03 2.567399644572937825e-04
1.187000000000000000e+03 2.567673413311696851e-04
1.188000000000000000e+03 2.567948452116091654e-04
1.189000000000000000e+03 2.568224758443619893e-04
1.190000000000000000e+03 2.568502329757654519e-04
1.191000000000000000e+03 2.568781163527431846e-04
1.192000000000000000e+03 2.569061257228036376e-04
1.193000000000000000e+03 2.569342608340389957e-04
1.194000000000000000e+03 2.569625214351239852e-04
1.195000000000000000e+03 2.569909072753140855e-04
1.196000000000000000e+03 2.570194181044448242e-04
1.197000000000000000e+03 2.570480536729301507e-04
1.198000000000000000e+03 2.570768137317612978e-04
1.199000000000000000e+03 2.571056980325052096e-04
1.200000000000000000e+03 2.571347063273037286e-04
1.201000000000000000e+03 2.571638383688718606e-04
1.202000000000000000e+03 2.571930939104969619e-04
1.203000000000000000e+03 2.572224727060367332e-04
1.204000000000000000e+03 2.572519745099187860e-04
1.205000000000000000e+03 2.572815990771386372e-04
1.206000000000000000e+03 2.573113461632590580e-04
1.207000000000000000e+03 2.573412155244081227e-04
1.208000000000000000e+03 2.573712069172785040e-04
1.209000000000000000e+03 2.574013200991259005e-04
1.210000000000000000e+03 2.574315548277680073e-04
1.211000000000000000e+03 2.574619108615828350e-04
1.212000000000000000e+03 2.574923879595076258e-04
1.213000000000000000e+03 2.575229858810377148e-04
1.214000000000000000e+03 2.575537043862253378e-04
1.215000000000000000e+03 2.575845432356778960e-04
1.216000000000000000e+03 2.576155021905570893e-04
1.217000000000000000e+03 2.576465810125775063e-04
1.218000000000000000e+03 2.576777794640054318e-04
1.219000000000000000e+03 2.577090973076573833e-04
1.220000000000000000e+03 2.577405343068991353e-04
1.221000000000000000e+03 2.577720902256441468e-04
1.222000000000000000e+03 2.578037648283527483e-04
1.223000000000000000e+03 2.578355578800301906e-04
1.224000000000000000e+03 2.578674691462260480e-04
1.225000000000000000e+03 2.578994983930326464e-04
1.226000000000000000e+03 2.579316453870837624e-04
1.227000000000000000e+03 2.579639098955536472e-04
1.228000000000000000e+03 2.579962916861553465e-04
1.229000000000000000e+03 2.580287905271397785e-04
1.230000000000000000e+03 2.580614061872944873e-04
1.231000000000000000e+03 2.580941384359421251e-04
1.232000000000000000e+03 2.581269870429394762e-04
1.233000000000000000e+03 2.581599517786760476e-04
1.234000000000000000e+03 2.581930324140728765e-04
1.235000000000000000e+03 2.582262287205813376e-04
1.236000000000000000e+03 2.582595404701817335e-04
1.237000000000000000e+03 2.582929674353823734e-04
1.238000000000000000e+03 2.583265093892179467e-04
1.239000000000000000e+03 2.583601661052484927e-04
1.240000000000000000e+03 2.583939373575582627e-04
1.241000000000000000e+03 2.584278229207542018e-04
1.242000000000000000e+03 2.584618225699649189e-04
1.243000000000000000e+03 2.584959360808394943e-04
1.244000000000000000e+03 2.585301632295461242e-04
1.245000000000000000e+03 2.585645037927708197e-04
1.246000000000000000e+03 2.585989575477164854e-04
1.247000000000000000e+03 2.586335242721014556e-04
1.248000000000000000e+03 2.586682037441580847e-04
1.249000000000000000e+03 2.587029957426322598e-04
1.250000000000000000e+03 2.587379000467811231e-04
1.251000000000000000e+03 2.587729164363728558e-04
1.252000000000000000e+03 2.588080446916847261e-04
1.253000000000000000e+03 2.588432845935024389e-04
1.254000000000000000e+03 2.588786359231184009e-04
1.255000000000000000e+03 2.589140984623309076e-04
1.256000000000000000e+03 2.589496719934427336e-04
1.257000000000000000e+03 2.589853562992601031e-04
1.258000000000000000e+03 2.590211511630911715e-04
1.259000000000000000e+03 2.590570563687451581e-04
1.260000000000000000e+03 2.590930717005310454e-04
1.261000000000000000e+03 2.591291969432562778e-04
1.262000000000000000e+03 2.591654318822255148e-04
1.263000000000000000e+03 2.592017763032397094e-04
1.264000000000000000e+03 2.592382299925945904e-04
1.265000000000000000e+03 2.592747927370799032e-04
1.266000000000000000e+03 2.593114643239777294e-04
1.267000000000000000e+03 2.593482445410615110e-04
1.268000000000000000e+03 2.593851331765949664e-04
1.269000000000000000e+03 2.594221300193307891e-04
1.270000000000000000e+03 2.594592348585095633e-04
1.271000000000000000e+03 2.594964474838583010e-04
1.272000000000000000e+03 2.595337676855897363e-04
1.273000000000000000e+03 2.595711952544006999e-04
1.274000000000000000e+03 2.596087299814711972e-04
1.275000000000000000e+03 2.596463716584632153e-04
1.276000000000000000e+03 2.596841200775194228e-04
1.277000000000000000e+03 2.597219750312621390e-04
1.278000000000000000e+03 2.597599363127921419e-04
1.279000000000000000e+03 2.597980037156874208e-04
1.280000000000000000e+03 2.598361770340022552e-04
1.281000000000000000e+03 2.598744560622655883e-04
1.282000000000000000e+03 2.599128405954803764e-04
1.283000000000000000e+03 2.599513304291222338e-04
1.284000000000000000e+03 2.599899253591380233e-04
1.285000000000000000e+03 2.600286251819450972e-04
1.286000000000000000e+03 2.600674296944301047e-04
1.287000000000000000e+03 2.601063386939475824e-04
1.288000000000000000e+03 2.601453519783188703e-04
1.289000000000000000e+03 2.601844693458314609e-04
1.290000000000000000e+03 2.602236905952370481e-04
1.291000000000000000e+03 2.602630155257508763e-04
1.292000000000000000e+03 2.603024439370508190e-04
1.293000000000000000e+03 2.603419756292754813e-04
1.294000000000000000e+03 2.603816104030238750e-04
1.295000000000000000e+03 2.604213480593538460e-04
1.296000000000000000e+03 2.604611883997812074e-04
1.297000000000000000e+03 2.605011312262781129e-04
1.298000000000000000e+03 2.605411763412726774e-04
1.299000000000000000e+03 2.605813235476470797e-04
1.300000000000000000e+03 2.606215726487371830e-04
1.301000000000000000e+03 2.606619234483308544e-04
1.302000000000000000e+03 2.607023757506670434e-04
1.303000000000000000e+03 2.607429293604346431e-04
1.304000000000000000e+03 2.607835840827716777e-04
1.305000000000000000e+03 2.608243397232636756e-04
1.306000000000000000e+03 2.608651960879428567e-04
1.307000000000000000e+03 2.609061529832869936e-04
1.308000000000000000e+03 2.609472102162184361e-04
1.309000000000000000e+03 2.609883675941027559e-04
1.310000000000000000e+03 2.610296249247477706e-04
1.311000000000000000e+03 2.610709820164025682e-04
1.312000000000000000e+03 2.611124386777560974e-04
1.313000000000000000e+03 2.611539947179365717e-04
1.314000000000000000e+03 2.611956499465099509e-04
1.315000000000000000e+03 2.612374041734787490e-04
1.316000000000000000e+03 2.612792572092816003e-04
1.317000000000000000e+03 2.613212088647916330e-04
1.318000000000000000e+03 2.613632589513153310e-04
1.319000000000000000e+03 2.614054072805919917e-04
1.320000000000000000e+03 2.614476536647919913e-04
1.321000000000000000e+03 2.614899979165162969e-04
1.322000000000000000e+03 2.615324398487949486e-04
1.323000000000000000e+03 2.615749792750863005e-04
1.324000000000000000e+03 2.616176160092757740e-04
1.325000000000000000e+03 2.616603498656747736e-04
1.326000000000000000e+03 2.617031806590199819e-04
1.327000000000000000e+03 2.617461082044716795e-04
1.328000000000000000e+03 2.617891323176132568e-04
1.329000000000000000e+03 2.618322528144497504e-04
1.330000000000000000e+03 2.618754695114071385e-04
1.331000000000000000e+03 2.619187822253310396e-04
1.332000000000000000e+03 2.619621907734858996e-04
1.333000000000000000e+03 2.620056949735535281e-04
1.334000000000000000e+03 2.620492946436325018e-04
1.335000000000000000e+03 2.620929896022370265e-04
1.336000000000000000e+03 2.621367796682955815e-04
1.337000000000000000e+03 2.621806646611502694e-04
1.338000000000000000e+03 2.622246444005554606e-04
1.339000000000000000e+03 2.622687187066773053e-04
1.340000000000000000e+03 2.623128874000919450e-04
1.341000000000000000e+03 2.623571503017850244e-04
1.342000000000000000e+03 2.624015072331503900e-04
1.343000000000000000e+03 2.624459580159896029e-04
1.344000000000000000e+03 2.624905024725099323e-04
1.345000000000000000e+03 2.625351404253241936e-04
1.346000000000000000e+03 2.625798716974495008e-04
1.347000000000000000e+03 2.626246961123060203e-04
1.348000000000000000e+03 2.626696134937163201e-04
1.349000000000000000e+03 2.627146236659039062e-04
1.350000000000000000e+03 2.627597264534928972e-04
1.351000000000000000e+03 2.628049216815061813e-04
1.352000000000000000e+03 2.628502091753650368e-04
1.353000000000000000e+03 2.628955887608879936e-04
1.354000000000000000e+03 2.629410602642896951e-04
1.355000000000000000e+03 2.629866235121798676e-04
1.356000000000000000e+03 2.630322783315626706e-04
1.357000000000000000e+03 2.630780245498353406e-04
1.358000000000000000e+03 2.631238619947872705e-04
1.359000000000000000e+03 2.631697904945993582e-04
1.360000000000000000e+03 2.632158098778422726e-04
1.361000000000000000e+03 2.632619199734765616e-04
1.362000000000000000e+03 2.633081206108504836e-04
1.363000000000000000e+03 2.633544116197000079e-04
1.364000000000000000e+03 2.634007928301472425e-04
1.365000000000000000e+03 2.634472640726997833e-04
1.366000000000000000e+03 2.634938251782494131e-04
1.367000000000000000e+03 2.635404759780714517e-04
1.368000000000000000e+03 2.635872163038238333e-04
1.369000000000000000e+03 2.636340459875457522e-04
1.370000000000000000e+03 2.636809648616569033e-04
1.371000000000000000e+03 2.637279727589566690e-04
1.372000000000000000e+03 2.637750695126231436e-04
1.373000000000000000e+03 2.638222549562118865e-04
1.374000000000000000e+03 2.638695289236551631e-04
1.375000000000000000e+03 2.639168912492610773e-04
1.376000000000000000e+03 2.639643417677125419e-04
1.377000000000000000e+03 2.640118803140661398e-04
1.378000000000000000e+03 2.640595067237517450e-04
1.379000000000000000e+03 2.641072208325707330e-04
1.380000000000000000e+03 2.641550224766958188e-04
1.381000000000000000e+03 2.642029114926696472e-04
1.382000000000000000e+03 2.642508877174042504e-04
1.383000000000000000e+03 2.642989509881795308e-04
1.384000000000000000e+03 2.643471011426429891e-04
1.385000000000000000e+03 2.643953380188082615e-04
1.386000000000000000e+03 2.644436614550546311e-04
1.387000000000000000e+03 2.644920712901257815e-04
1.388000000000000000e+03 2.645405673631289292e-04
1.389000000000000000e+03 2.645891495135340105e-04
1.390000000000000000e+03 2.646378175811727059e-04
1.391000000000000000e+03 2.646865714062376809e-04
1.392000000000000000e+03 2.647354108292812309e-04
1.393000000000000000e+03 2.647843356912148475e-04
1.394000000000000000e+03 2.648333458333081885e-04
1.395000000000000000e+03 2.648824410971878309e-04
1.396000000000000000e+03 2.649316213248370543e-04
1.397000000000000000e+03 2.649808863585941606e-04
1.398000000000000000e+03 2.650302360411521479e-04
1.399000000000000000e+03 2.650796702155574103e-04
1.400000000000000000e+03 2.651291887252092499e-04
1.401000000000000000e+03 2.651787914138588461e-04
1.402000000000000000e+03 2.652284781256077930e-04
1.403000000000000000e+03 2.652782487049083152e-04
1.404000000000000000e+03 2.653281029965613713e-04
1.405000000000000000e+03 2.653780408457163823e-04
1.406000000000000000e+03 2.654280620978699849e-04
1.407000000000000000e+03 2.654781665988653811e-04
1.408000000000000000e+03 2.655283541948915251e-04
1.409000000000000000e+03 2.655786247324816050e-04
1.410000000000000000e+03 2.656289780585133686e-04
1.411000000000000000e+03 2.656794140202070088e-04
1.412000000000000000e+03 2.657299324651250013e-04
1.413000000000000000e+03 2.657805332411712911e-04
1.414000000000000000e+03 2.658312161965897748e-04
1.415000000000000000e+03 2.658819811799642465e-04
1.416000000000000000e+03 2.659328280402169882e-04
1.417000000000000000e+03 2.659837566266080649e-04
1.418000000000000000e+03 2.660347667887346204e-04
1.419000000000000000e+03 2.660858583765297381e-04
1.420000000000000000e+03 2.661370312402618456e-04
1.421000000000000000e+03 2.661882852305337923e-04
1.422000000000000000e+03 2.662396201982817658e-04
1.423000000000000000e+03 2.662910359947748577e-04
1.424000000000000000e+03 2.663425324716138173e-04
1.425000000000000000e+03 2.663941094807306719e-04
1.426000000000000000e+03 2.664457668743873712e-04
1.427000000000000000e+03 2.664975045051753001e-04
1.428000000000000000e+03 2.665493222260143023e-04
1.429000000000000000e+03 2.666012198901519217e-04
1.430000000000000000e+03 2.666531973511625350e-04
1.431000000000000000e+03 2.667052544629464300e-04
1.432000000000000000e+03 2.667573910797291551e-04
1.433000000000000000e+03 2.668096070560605979e-04
1.434000000000000000e+03 2.668619022468141718e-04
1.435000000000000000e+03 2.669142765071860031e-04
1.436000000000000000e+03 2.669667296926939008e-04
1.437000000000000000e+03 2.670192616591771941e-04
1.438000000000000000e+03 2.670718722627949977e-04
1.439000000000000000e+03 2.671245613600261031e-04
1.440000000000000000e+03 2.671773288076680032e-04
1.441000000000000000e+03 2.672301744628358079e-04
1.442000000000000000e+03 2.672830981829617562e-04
1.443000000000000000e+03 2.673360998257943489e-04
1.444000000000000000e+03 2.673891792493973728e-04
1.445000000000000000e+03 2.674423363121492501e-04
1.446000000000000000e+03 2.674955708727423339e-04
1.447000000000000000e+03 2.675488827901818779e-04
1.448000000000000000e+03 2.676022719237853859e-04
1.449000000000000000e+03 2.676557381331818534e-04
1.450000000000000000e+03 2.677092812783107368e-04
1.451000000000000000e+03 2.677629012194216286e-04
1.452000000000000000e+03 2.678165978170727940e-04
1.453000000000000000e+03 2.678703709321312784e-04
1.454000000000000000e+03 2.679242204257710654e-04
1.455000000000000000e+03 2.679781461594732384e-04
1.456000000000000000e+03 2.680321479950249514e-04
1.457000000000000000e+03 2.680862257945179649e-04
1.458000000000000000e+03 2.681403794203489712e-04
1.459000000000000000e+03 2.681946087352180224e-04
1.460000000000000000e+03 2.682489136021280968e-04
1.461000000000000000e+03 2.683032938843841770e-04
1.462000000000000000e+03 2.683577494455926539e-04
1.463000000000000000e+03 2.684122801496604052e-04
1.464000000000000000e+03 2.684668858607941987e-04
1.465000000000000000e+03 2.685215664434996625e-04
1.466000000000000000e+03 2.685763217625808516e-04
1.467000000000000000e+03 2.686311516831392716e-04
1.468000000000000000e+03 2.686860560705731744e-04
1.469000000000000000e+03 2.687410347905767449e-04
1.470000000000000000e+03 2.687960877091396671e-04
1.471000000000000000e+03 2.688512146925459319e-04
1.472000000000000000e+03 2.689064156073734031e-04
1.473000000000000000e+03 2.689616903204927875e-04
1.474000000000000000e+03 2.690170386990673097e-04
1.475000000000000000e+03 2.690724606105514651e-04
1.476000000000000000e+03 2.691279559226909118e-04
1.477000000000000000e+03 2.691835245035210065e-04
1.478000000000000000e+03 2.692391662213665339e-04
1.479000000000000000e+03 2.692948809448410556e-04
1.480000000000000000e+03 2.693506685428456639e-04
1.481000000000000000e+03 2.694065288845689816e-04
1.482000000000000000e+03 2.694624618394855895e-04
1.483000000000000000e+03 2.695184672773562979e-04
1.484000000000000000e+03 2.695745450682263578e-04
1.485000000000000000e+03 2.696306950824255144e-04
1.486000000000000000e+03 2.696869171905670322e-04
1.487000000000000000e+03 2.697432112635468810e-04
1.488000000000000000e+03 2.697995771725430320e-04
1.489000000000000000e+03 2.698560147890152945e-04
1.490000000000000000e+03 2.699125239847034730e-04
1.491000000000000000e+03 2.699691046316276925e-04
1.492000000000000000e+03 2.700257566020873687e-04
1.493000000000000000e+03 2.700824797686603943e-04
1.494000000000000000e+03 2.701392740042022722e-04
1.495000000000000000e+03 2.701961391818458983e-04
1.496000000000000000e+03 2.702530751750005316e-04
1.497000000000000000e+03 2.703100818573510354e-04
1.498000000000000000e+03 2.703671591028574436e-04
1.499000000000000000e+03 2.704243067857540930e-04
1.500000000000000000e+03 2.704815247805489190e-04
1.501000000000000000e+03 2.705388129620228048e-04
1.502000000000000000e+03 2.705961712052288226e-04
1.503000000000000000e+03 2.706535993854918541e-04
1.504000000000000000e+03 2.707110973784075604e-04
1.505000000000000000e+03 2.707686650598415692e-04
1.506000000000000000e+03 2.708263023059294199e-04
1.507000000000000000e+03 2.708840089930751008e-04
1.508000000000000000e+03 2.709417849979510484e-04
1.509000000000000000e+03 2.709996301974970634e-04
1.510000000000000000e+03 2.710575444689198232e-04
1.511000000000000000e+03 2.711155276896919596e-04
1.512000000000000000e+03 2.711735797375516258e-04
1.513000000000000000e+03 2.712317004905021164e-04
1.514000000000000000e+03 2.712898898268102958e-04
1.515000000000000000e+03 2.713481476250068146e-04
1.516000000000000000e+03 2.714064737638850798e-04
1.517000000000000000e+03 2.714648681225005503e-04
1.518000000000000000e+03 2.715233305801702485e-04
1.519000000000000000e+03 2.715818610164718932e-04
1.520000000000000000e+03 2.716404593112434662e-04
1.521000000000000000e+03 2.716991253445823987e-04
1.522000000000000000e+03 2.717578589968448668e-04
1.523000000000000000e+03 2.718166601486453576e-04
1.524000000000000000e+03 2.718755286808558565e-04
1.525000000000000000e+03 2.719344644746053588e-04
1.526000000000000000e+03 2.719934674112788400e-04
1.527000000000000000e+03 2.720525373725170390e-04
1.528000000000000000e+03 2.721116742402156989e-04
1.529000000000000000e+03 2.721708778965247540e-04
1.530000000000000000e+03 2.722301482238477879e-04
1.531000000000000000e+03 2.722894851048416535e-04
1.532000000000000000e+03 2.723488884224152811e-04
1.533000000000000000e+03 2.724083580597295691e-04
1.534000000000000000e+03 2.724678939001963550e-04
1.535000000000000000e+03 2.725274958274783604e-04
1.536000000000000000e+03 2.725871637254876734e-04
1.537000000000000000e+03 2.726468974783859112e-04
1.538000000000000000e+03 2.727066969705833530e-04
1.539000000000000000e+03 2.727665620867380180e-04
1.540000000000000000e+03 2.728264927117554487e-04
1.541000000000000000e+03 2.728864887307879523e-04
1.542000000000000000e+03 2.729465500292338953e-04
1.543000000000000000e+03 2.730066764927372163e-04
1.544000000000000000e+03 2.730668680071864497e-04
1.545000000000000000e+03 2.731271244587147261e-04
1.546000000000000000e+03 2.731874457336989047e-04
1.547000000000000000e+03 2.732478317187585432e-04
1.548000000000000000e+03 2.733082823007557897e-04
1.549000000000000000e+03 2.733687973667947319e-04
1.550000000000000000e+03 2.734293768042206385e-04
1.551000000000000000e+03 2.734900205006191454e-04
1.552000000000000000e+03 2.735507283438162024e-04
1.553000000000000000e+03 2.736115002218770425e-04
1.554000000000000000e+03 2.736723360231056940e-04
1.555000000000000000e+03 2.737332356360443848e-04
1.556000000000000000e+03 2.737941989494731081e-04
1.557000000000000000e+03 2.738552258524085928e-04
1.558000000000000000e+03 2.739163162341044116e-04
1.559000000000000000e+03 2.739774699840493550e-04
1.560000000000000000e+03 2.740386869919680815e-04
1.561000000000000000e+03 2.740999671478194918e-04
1.562000000000000000e+03 2.741613103417968366e-04
1.563000000000000000e+03 2.742227164643264159e-04
1.564000000000000000e+03 2.742841854060679586e-04
1.565000000000000000e+03 2.743457170579131042e-04
1.566000000000000000e+03 2.744073113109853491e-04
1.567000000000000000e+03 2.744689680566395583e-04
1.568000000000000000e+03 2.745306871864606644e-04
1.569000000000000000e+03 2.745924685922641016e-04
1.570000000000000000e+03 2.746543121660943417e-04
1.571000000000000000e+03 2.747162178002250568e-04
1.572000000000000000e+03 2.747781853871579809e-04
1.573000000000000000e+03 2.748402148196224764e-04
1.574000000000000000e+03 2.749023059905751545e-04
1.575000000000000000e+03 2.749644587931992785e-04
1.576000000000000000e+03 2.750266731209039515e-04
1.577000000000000000e+03 2.750889488673238987e-04
1.578000000000000000e+03 2.751512859263184380e-04
1.579000000000000000e+03 2.752136841919715338e-04
1.580000000000000000e+03 2.752761435585905506e-04
1.581000000000000000e+03 2.753386639207064152e-04
1.582000000000000000e+03 2.754012451730724243e-04
1.583000000000000000e+03 2.754638872106640276e-04
1.584000000000000000e+03 2.755265899286784485e-04
1.585000000000000000e+03 2.755893532225334912e-04
1.586000000000000000e+03 2.756521769878674867e-04
1.587000000000000000e+03 2.757150611205389673e-04
1.588000000000000000e+03 2.757780055166254743e-04
1.589000000000000000e+03 2.758410100724232325e-04
1.590000000000000000e+03 2.759040746844472047e-04
1.591000000000000000e+03 2.759671992494294648e-04
1.592000000000000000e+03 2.760303836643197405e-04
1.593000000000000000e+03 2.760936278262840038e-04
1.594000000000000000e+03 2.761569316327045246e-04
1.595000000000000000e+03 2.762202949811790043e-04
1.596000000000000000e+03 2.762837177695201410e-04
1.597000000000000000e+03 2.763471998957553596e-04
1.598000000000000000e+03 2.764107412581255641e-04
1.599000000000000000e+03 2.764743417550853547e-04
1.600000000000000000e+03 2.765380012853023233e-04
1.601000000000000000e+03 2.766017197476560233e-04
1.602000000000000000e+03 2.766654970412381863e-04
1.603000000000000000e+03 2.767293330653515840e-04
1.604000000000000000e+03 2.767932277195099739e-04
1.605000000000000000e+03 2.768571809034371775e-04
1.606000000000000000e+03 2.769211925170668095e-04
1.607000000000000000e+03 2.769852624605417357e-04
1.608000000000000000e+03 2.770493906342134222e-04
1.609000000000000000e+03 2.771135769386415563e-04
1.610000000000000000e+03 2.771778212745934500e-04
1.611000000000000000e+03 2.772421235430435520e-04
1.612000000000000000e+03 2.773064836451730143e-04
1.613000000000000000e+03 2.773709014823688788e-04
1.614000000000000000e+03 2.774353769562240774e-04
1.615000000000000000e+03 2.774999099685364562e-04
1.616000000000000000e+03 2.775645004213085588e-04
1.617000000000000000e+03 2.776291482167467044e-04
1.618000000000000000e+03 2.776938532572613134e-04
1.619000000000000000e+03 2.777586154454653351e-04
1.620000000000000000e+03 2.778234346841746815e-04
1.621000000000000000e+03 2.778883108764071430e-04
1.622000000000000000e+03 2.779532439253820089e-04
1.623000000000000000e+03 2.780182337345199592e-04
1.624000000000000000e+03 2.780832802074417634e-04
1.625000000000000000e+03 2.781483832479687140e-04
1.626000000000000000e+03 2.782135427601215428e-04
1.627000000000000000e+03 2.782787586481198783e-04
1.628000000000000000e+03 2.783440308163822458e-04
1.629000000000000000e+03 2.784093591695250918e-04
1.630000000000000000e+03 2.784747436123625130e-04
1.631000000000000000e+03 2.785401840499057680e-04
1.632000000000000000e+03 2.786056803873626815e-04
1.633000000000000000e+03 2.786712325301374813e-04
1.634000000000000000e+03 2.787368403838298226e-04
1.635000000000000000e+03 2.788025038542345712e-04
1.636000000000000000e+03 2.788682228473414243e-04
1.637000000000000000e+03 2.789339972693343677e-04
1.638000000000000000e+03 2.789998270265909176e-04
1.639000000000000000e+03 2.790657120256820117e-04
1.640000000000000000e+03 2.791316521733714674e-04
1.641000000000000000e+03 2.791976473766152227e-04
1.642000000000000000e+03 2.792636975425613361e-04
1.643000000000000000e+03 2.793298025785490111e-04
1.644000000000000000e+03 2.793959623921086501e-04
1.645000000000000000e+03 2.794621768909606079e-04
1.646000000000000000e+03 2.795284459830158419e-04
1.647000000000000000e+03 2.795947695763743401e-04
1.648000000000000000e+03 2.796611475793255009e-04
1.649000000000000000e+03 2.797275799003468314e-04
1.650000000000000000e+03 2.797940664481045445e-04
1.651000000000000000e+03 2.798606071314520402e-04
1.652000000000000000e+03 2.799272018594301231e-04
1.653000000000000000e+03 2.799938505412662973e-04
1.654000000000000000e+03 2.800605530863743871e-04
1.655000000000000000e+03 2.801273094043539949e-04
1.656000000000000000e+03 2.801941194049900673e-04
1.657000000000000000e+03 2.802609829982526243e-04
1.658000000000000000e+03 2.803279000942958377e-04
1.659000000000000000e+03 2.803948706034582478e-04
1.660000000000000000e+03 2.804618944362617878e-04
1.661000000000000000e+03 2.805289715034113497e-04
1.662000000000000000e+03 2.805961017157948935e-04
1.663000000000000000e+03 2.806632849844820912e-04
1.664000000000000000e+03 2.807305212207247607e-04
1.665000000000000000e+03 2.807978103359559988e-04
1.666000000000000000e+03 2.808651522417894759e-04
1.667000000000000000e+03 2.809325468500197074e-04
1.668000000000000000e+03 2.809999940726211321e-04
1.669000000000000000e+03 2.810674938217474074e-04
1.670000000000000000e+03 2.811350460097317345e-04
1.671000000000000000e+03 2.812026505490858828e-04
1.672000000000000000e+03 2.812703073524995935e-04
1.673000000000000000e+03 2.813380163328407422e-04
1.674000000000000000e+03 2.814057774031545256e-04
1.675000000000000000e+03 2.814735904766630281e-04
1.676000000000000000e+03 2.815414554667648424e-04
1.677000000000000000e+03 2.816093722870347438e-04
1.678000000000000000e+03 2.816773408512230942e-04
1.679000000000000000e+03 2.817453610732553000e-04
1.680000000000000000e+03 2.818134328672320830e-04
1.681000000000000000e+03 2.818815561474279628e-04
1.682000000000000000e+03 2.819497308282917984e-04
1.683000000000000000e+03 2.820179568244457588e-04
1.684000000000000000e+03 2.820862340506851600e-04
1.685000000000000000e+03 2.821545624219783024e-04
1.686000000000000000e+03 2.822229418534652782e-04
1.687000000000000000e+03 2.822913722604582969e-04
1.688000000000000000e+03 2.823598535584409801e-04
1.689000000000000000e+03 2.824283856630680368e-04
1.690000000000000000e+03 2.824969684901645038e-04
1.691000000000000000e+03 2.825656019557258548e-04
1.692000000000000000e+03 2.826342859759174036e-04
1.693000000000000000e+03 2.827030204670734912e-04
1.694000000000000000e+03 2.827718053456976482e-04
1.695000000000000000e+03 2.828406405284618363e-04
1.696000000000000000e+03 2.829095259322064477e-04
1.697000000000000000e+03 2.829784614739391671e-04
1.698000000000000000e+03 2.830474470708350802e-04
1.699000000000000000e+03 2.831164826402365648e-04
1.700000000000000000e+03 2.831855680996520986e-04
1.701000000000000000e+03 2.832547033667564217e-04
1.702000000000000000e+03 2.833238883593899404e-04
1.703000000000000000e+03 2.833931229955582933e-04
1.704000000000000000e+03 2.834624071934324055e-04
1.705000000000000000e+03 2.835317408713470795e-04
1.706000000000000000e+03 2.836011239478017538e-04
1.707000000000000000e+03 2.836705563414593104e-04
1.708000000000000000e+03 2.837400379711459662e-04
1.709000000000000000e+03 2.838095687558510566e-04
1.710000000000000000e+03 2.838791486147262217e-04
1.711000000000000000e+03 2.839487774670851903e-04
1.712000000000000000e+03 2.840184552324036705e-04
1.713000000000000000e+03 2.840881818303185916e-04
1.714000000000000000e+03 2.841579571806278869e-04
1.715000000000000000e+03 2.842277812032900598e-04
1.716000000000000000e+03 2.842976538184235338e-04
1.717000000000000000e+03 2.843675749463070858e-04
1.718000000000000000e+03 2.844375445073784908e-04
1.719000000000000000e+03 2.845075624222345766e-04
1.720000000000000000e+03 2.845776286116311147e-04
1.721000000000000000e+03 2.846477429964818450e-04
1.722000000000000000e+03 2.847179054978584757e-04
1.723000000000000000e+03 2.847881160369901952e-04
1.724000000000000000e+03 2.848583745352636183e-04
1.725000000000000000e+03 2.849286809142216473e-04
1.726000000000000000e+03 2.849990350955637435e-04
1.727000000000000000e+03 2.850694370011456016e-04
1.728000000000000000e+03 2.851398865529782283e-04
1.729000000000000000e+03 2.852103836732279964e-04
1.730000000000000000e+03 2.852809282842162114e-04
1.731000000000000000e+03 2.853515203084186773e-04
1.732000000000000000e+03 2.854221596684651551e-04
1.733000000000000000e+03 2.854928462871394708e-04
1.734000000000000000e+03 2.855635800873785398e-04
1.735000000000000000e+03 2.856343609922725292e-04
1.736000000000000000e+03 2.857051889250642623e-04
1.737000000000000000e+03 2.857760638091486755e-04
1.738000000000000000e+03 2.858469855680728189e-04
1.739000000000000000e+03 2.859179541255352599e-04
1.740000000000000000e+03 2.859889694053857037e-04
1.741000000000000000e+03 2.860600313316249391e-04
1.742000000000000000e+03 2.861311398284038083e-04
1.743000000000000000e+03 2.862022948200236951e-04
1.744000000000000000e+03 2.862734962309356574e-04
1.745000000000000000e+03 2.863447439857399936e-04
1.746000000000000000e+03 2.864160380091861340e-04
1.747000000000000000e+03 2.864873782261723157e-04
1.748000000000000000e+03 2.865587645617449319e-04
1.749000000000000000e+03 2.866301969410985323e-04
1.750000000000000000e+03 2.867016752895751178e-04
1.751000000000000000e+03 2.867731995326643036e-04
1.752000000000000000e+03 2.868447695960020722e-04
1.753000000000000000e+03 2.869163854053715865e-04
1.754000000000000000e+03 2.869880468867018887e-04
1.755000000000000000e+03 2.870597539660679006e-04
1.756000000000000000e+03 2.871315065696903690e-04
1.757000000000000000e+03 2.872033046239348903e-04
1.758000000000000000e+03 2.872751480553120728e-04
1.759000000000000000e+03 2.873470367904769947e-04
1.760000000000000000e+03 2.874189707562288250e-04
1.761000000000000000e+03 2.874909498795106058e-04
1.762000000000000000e+03 2.875629740874089280e-04
1.763000000000000000e+03 2.876350433071534970e-04
1.764000000000000000e+03 2.877071574661165367e-04
1.765000000000000000e+03 2.877793164918130060e-04
1.766000000000000000e+03 2.878515203119000028e-04
1.767000000000000000e+03 2.879237688541761136e-04
1.768000000000000000e+03 2.879960620465816840e-04
1.769000000000000000e+03 2.880683998171978976e-04
1.770000000000000000e+03 2.881407820942468844e-04
1.771000000000000000e+03 2.882132088060912326e-04
1.772000000000000000e+03 2.882856798812333384e-04
1.773000000000000000e+03 2.883581952483158396e-04
1.774000000000000000e+03 2.884307548361203142e-04
1.775000000000000000e+03 2.885033585735677689e-04
1.776000000000000000e+03 2.885760063897179341e-04
1.777000000000000000e+03 2.886486982137689383e-04
1.778000000000000000e+03 2.887214339750570919e-04
1.779000000000000000e+03 2.887942136030563988e-04
1.780000000000000000e+03 2.888670370273784481e-04
1.781000000000000000e+03 2.889399041777718723e-04
1.782000000000000000e+03 2.890128149841221842e-04
1.783000000000000000e+03 2.890857693764515061e-04
1.784000000000000000e+03 2.891587672849177566e-04
1.785000000000000000e+03 2.892318086398153014e-04
1.786000000000000000e+03 2.893048933715735432e-04
1.787000000000000000e+03 2.893780214107572477e-04
1.788000000000000000e+03 2.894511926880660550e-04
1.789000000000000000e+03 2.895244071343344261e-04
1.790000000000000000e+03 2.895976646805307206e-04
1.791000000000000000e+03 2.896709652577574142e-04
1.792000000000000000e+03 2.897443087972506105e-04
1.793000000000000000e+03 2.898176952303798239e-04
1.794000000000000000e+03 2.898911244886473297e-04
1.795000000000000000e+03 2.899645965036882177e-04
1.796000000000000000e+03 2.900381112072700674e-04
1.797000000000000000e+03 2.901116685312922971e-04
1.798000000000000000e+03 2.901852684077864354e-04
1.799000000000000000e+03 2.902589107689148738e-04
1.800000000000000000e+03 2.903325955469716804e-04
1.801000000000000000e+03 2.904063226743816778e-04
1.802000000000000000e+03 2.904800920836997933e-04
1.803000000000000000e+03 2.905539037076116543e-04
1.804000000000000000e+03 2.906277574789325590e-04
1.805000000000000000e+03 2.907016533306074763e-04
1.806000000000000000e+03 2.907755911957106117e-04
1.807000000000000000e+03 2.908495710074452453e-04
1.808000000000000000e+03 2.909235926991432975e-04
1.809000000000000000e+03 2.909976562042651126e-04
1.810000000000000000e+03 2.910717614563991334e-04
1.811000000000000000e+03 2.911459083892615216e-04
1.812000000000000000e+03 2.912200969366960496e-04
1.813000000000000000e+03 2.912943270326736125e-04
1.814000000000000000e+03 2.913685986112920113e-04
1.815000000000000000e+03 2.914429116067756274e-04
1.816000000000000000e+03 2.915172659534752062e-04
1.817000000000000000e+03 2.915916615858675314e-04
1.818000000000000000e+03 2.916660984385549375e-04
1.819000000000000000e+03 2.917405764462653638e-04
1.820000000000000000e+03 2.918150955438517579e-04
1.821000000000000000e+03 2.918896556662919678e-04
1.822000000000000000e+03 2.919642567486884703e-04
1.823000000000000000e+03 2.920388987262677208e-04
1.824000000000000000e+03 2.921135815343804242e-04
1.825000000000000000e+03 2.921883051085009931e-04
1.826000000000000000e+03 2.922630693842268967e-04
1.827000000000000000e+03 2.923378742972789325e-04
1.828000000000000000e+03 2.924127197835007922e-04
1.829000000000000000e+03 2.924876057788585197e-04
1.830000000000000000e+03 2.925625322194404568e-04
1.831000000000000000e+03 2.926374990414570810e-04
1.832000000000000000e+03 2.927125061812402458e-04
1.833000000000000000e+03 2.927875535752433984e-04
1.834000000000000000e+03 2.928626411600410910e-04
1.835000000000000000e+03 2.929377688723286020e-04
1.836000000000000000e+03 2.930129366489218814e-04
1.837000000000000000e+03 2.930881444267571172e-04
1.838000000000000000e+03 2.931633921428904101e-04
1.839000000000000000e+03 2.932386797344976111e-04
1.840000000000000000e+03 2.933140071388741043e-04
1.841000000000000000e+03 2.933893742934342110e-04
1.842000000000000000e+03 2.934647811357115146e-04
1.843000000000000000e+03 2.935402276033577222e-04
1.844000000000000000e+03 2.936157136341434239e-04
1.845000000000000000e+03 2.936912391659565746e-04
1.846000000000000000e+03 2.937668041368035241e-04
1.847000000000000000e+03 2.938424084848080412e-04
1.848000000000000000e+03 2.939180521482108259e-04
1.849000000000000000e+03 2.939937350653697265e-04
1.850000000000000000e+03 2.940694571747594138e-04
1.851000000000000000e+03 2.941452184149707851e-04
1.852000000000000000e+03 2.942210187247110728e-04
1.853000000000000000e+03 2.942968580428031934e-04
1.854000000000000000e+03 2.943727363081860733e-04
1.855000000000000000e+03 2.944486534599134015e-04
1.856000000000000000e+03 2.945246094371544972e-04
1.857000000000000000e+03 2.946006041791932799e-04
1.858000000000000000e+03 2.946766376254282690e-04
1.859000000000000000e+03 2.947527097153722049e-04
1.860000000000000000e+03 2.948288203886519402e-04
1.861000000000000000e+03 2.949049695850082769e-04
1.862000000000000000e+03 2.949811572442950455e-04
1.863000000000000000e+03 2.950573833064798089e-04
1.864000000000000000e+03 2.951336477116429957e-04
1.865000000000000000e+03 2.952099503999775203e-04
1.866000000000000000e+03 2.952862913117890002e-04
1.867000000000000000e+03 2.953626703874952675e-04
1.868000000000000000e+03 2.954390875676259900e-04
1.869000000000000000e+03 2.955155427928226166e-04
1.870000000000000000e+03 2.955920360038381063e-04
1.871000000000000000e+03 2.956685671415363323e-04
1.872000000000000000e+03 2.957451361468924609e-04
1.873000000000000000e+03 2.958217429609919760e-04
1.874000000000000000e+03 2.958983875250311129e-04
1.875000000000000000e+03 2.959750697803159906e-04
1.876000000000000000e+03 2.960517896682627746e-04
1.877000000000000000e+03 2.961285471303973520e-04
1.878000000000000000e+03 2.962053421083548970e-04
1.879000000000000000e+03 2.962821745438798718e-04
1.880000000000000000e+03 2.963590443788255381e-04
1.881000000000000000e+03 2.964359515551539029e-04
1.882000000000000000e+03 2.965128960149353396e-04
1.883000000000000000e+03 2.965898777003484247e-04
1.884000000000000000e+03 2.966668965536795586e-04
1.885000000000000000e+03 2.967439525173229658e-04
1.886000000000000000e+03 2.968210455337801524e-04
1.887000000000000000e+03 2.968981755456599606e-04
1.888000000000000000e+03 2.969753424956780266e-04
1.889000000000000000e+03 2.970525463266567262e-04
1.890000000000000000e+03 2.971297869815249580e-04
1.891000000000000000e+03 2.972070644033176557e-04
1.892000000000000000e+03 2.972843785351759506e-04
1.893000000000000000e+03 2.973617293203464126e-04
1.894000000000000000e+03 2.974391167021814839e-04
1.895000000000000000e+03 2.975165406241383950e-04
1.896000000000000000e+03 2.975940010297797606e-04
1.897000000000000000e+03 2.976714978627727670e-04
1.898000000000000000e+03 2.977490310668891717e-04
1.899000000000000000e+03 2.978266005860050322e-04
1.900000000000000000e+03 2.979042063641003271e-04
1.901000000000000000e+03 2.979818483452590641e-04
1.902000000000000000e+03 2.980595264736687379e-04
1.903000000000000000e+03 2.981372406936201136e-04
1.904000000000000000e+03 2.982149909495072264e-04
1.905000000000000000e+03 2.982927771858267857e-04
1.906000000000000000e+03 2.983705993471782829e-04
1.907000000000000000e+03 2.984484573782636668e-04
1.908000000000000000e+03 2.985263512238868554e-04
1.909000000000000000e+03 2.986042808289538441e-04
1.910000000000000000e+03 2.986822461384723809e-04
1.911000000000000000e+03 2.987602470975515867e-04
1.912000000000000000e+03 2.988382836514020093e-04
1.913000000000000000e+03 2.989163557453350818e-04
1.914000000000000000e+03 2.989944633247630678e-04
1.915000000000000000e+03 2.990726063351986826e-04
1.916000000000000000e+03 2.991507847222552550e-04
1.917000000000000000e+03 2.992289984316459693e-04
1.918000000000000000e+03 2.993072474091840272e-04
1.919000000000000000e+03 2.993855316007823226e-04
1.920000000000000000e+03 2.994638509524530628e-04
1.921000000000000000e+03 2.995422054103077133e-04
1.922000000000000000e+03 2.996205949205567819e-04
1.923000000000000000e+03 2.996990194295095469e-04
1.924000000000000000e+03 2.997774788835738408e-04
1.925000000000000000e+03 2.998559732292556705e-04
1.926000000000000000e+03 2.999345024131592173e-04
1.927000000000000000e+03 3.000130663819866204e-04
1.928000000000000000e+03 3.000916650825377055e-04
1.929000000000000000e+03 3.001702984617096053e-04
1.930000000000000000e+03 3.002489664664967600e-04
1.931000000000000000e+03 3.003276690439904287e-04
1.932000000000000000e+03 3.004064061413788526e-04
1.933000000000000000e+03 3.004851777059468752e-04
1.934000000000000000e+03 3.005639836850755630e-04
1.935000000000000000e+03 3.006428240262421512e-04
1.936000000000000000e+03 3.007216986770197727e-04
1.937000000000000000e+03 3.008006075850772412e-04
1.938000000000000000e+03 3.008795506981788888e-04
1.939000000000000000e+03 3.009585279641844029e-04
1.940000000000000000e+03 3.010375393310483929e-04
1.941000000000000000e+03 3.011165847468204445e-04
1.942000000000000000e+03 3.011956641596445230e-04
1.943000000000000000e+03 3.012747775177594613e-04
1.944000000000000000e+03 3.013539247694977134e-04
1.945000000000000000e+03 3.014331058632863298e-04
1.946000000000000000e+03 3.015123207476457109e-04
1.947000000000000000e+03 3.015915693711899862e-04
1.948000000000000000e+03 3.016708516826267436e-04
1.949000000000000000e+03 3.017501676307566497e-04
1.950000000000000000e+03 3.018295171644732331e-04
1.951000000000000000e+03 3.019089002327628841e-04
1.952000000000000000e+03 3.019883167847045840e-04
1.953000000000000000e+03 3.020677667694694171e-04
1.954000000000000000e+03 3.021472501363207876e-04
1.955000000000000000e+03 3.022267668346140398e-04
1.956000000000000000e+03 3.023063168137961332e-04
1.957000000000000000e+03 3.023859000234053714e-04
1.958000000000000000e+03 3.024655164130718357e-04
1.959000000000000000e+03 3.025451659325162465e-04
1.960000000000000000e+03 3.026248485315504518e-04
1.961000000000000000e+03 3.027045641600770469e-04
1.962000000000000000e+03 3.027843127680887245e-04
1.963000000000000000e+03 3.028640943056691418e-04
1.964000000000000000e+03 3.029439087229915113e-04
1.965000000000000000e+03 3.030237559703189256e-04
1.966000000000000000e+03 3.031036359980046830e-04
1.967000000000000000e+03 3.031835487564909864e-04
1.968000000000000000e+03 3.032634941963097022e-04
1.969000000000000000e+03 3.033434722680815473e-04
1.970000000000000000e+03 3.034234829225164682e-04
1.971000000000000000e+03 3.035035261104127740e-04
1.972000000000000000e+03 3.035836017826574616e-04
1.973000000000000000e+03 3.036637098902257277e-04
1.974000000000000000e+03 3.037438503841810773e-04
1.975000000000000000e+03 3.038240232156746729e-04
1.976000000000000000e+03 3.039042283359454978e-04
1.977000000000000000e+03 3.039844656963201384e-04
1.978000000000000000e+03 3.040647352482125140e-04
1.979000000000000000e+03 3.041450369431236592e-04
1.980000000000000000e+03 3.042253707326413991e-04
1.981000000000000000e+03 3.043057365684406204e-04
1.982000000000000000e+03 3.043861344022824578e-04
1.983000000000000000e+03 3.044665641860147282e-04
1.984000000000000000e+03 3.045470258715710630e-04
1.985000000000000000e+03 3.046275194109715587e-04
1.986000000000000000e+03 3.047080447563216385e-04
1.987000000000000000e+03 3.047886018598125945e-04
1.988000000000000000e+03 3.048691906737212081e-04
1.989000000000000000e+03 3.049498111504092080e-04
1.990000000000000000e+03 3.050304632423237578e-04
1.991000000000000000e+03 3.051111469019964265e-04
1.992000000000000000e+03 3.051918620820440013e-04
1.993000000000000000e+03 3.052726087351672951e-04
1.994000000000000000e+03 3.053533868141516342e-04
1.995000000000000000e+03 3.054341962718662624e-04
1.996000000000000000e+03 3.055150370612646658e-04
1.997000000000000000e+03 3.055959091353839768e-04
1.998000000000000000e+03 3.056768124473446487e-04
1.999000000000000000e+03 3.057577469503507269e-04
2.000000000000000000e+03 3.058387125976896317e-04
2.001000000000000000e+03 3.059197093427312914e-04
2.002000000000000000e+03 3.060007371389289552e-04
2.003000000000000000e+03 3.060817959398182716e-04
2.004000000000000000e+03 3.061628856990173428e-04
2.005000000000000000e+03 3.062440063702268327e-04
2.006000000000000000e+03 3.063251579072290461e-04
2.007000000000000000e+03 3.064063402638886324e-04
2.008000000000000000e+03 3.064875533941517193e-04
2.009000000000000000e+03 3.065687972520462915e-04
2.010000000000000000e+03 3.066500717916813236e-04
2.011000000000000000e+03 3.067313769672472680e-04
2.012000000000000000e+03 3.068127127330157297e-04
2.013000000000000000e+03 3.068940790433388158e-04
2.014000000000000000e+03 3.069754758526496230e-04
2.015000000000000000e+03 3.070569031154615335e-04
2.016000000000000000e+03 3.071383607863683771e-04
2.017000000000000000e+03 3.072198488200442146e-04
2.018000000000000000e+03 3.073013671712427957e-04
2.019000000000000000e+03 3.073829157947979385e-04
2.020000000000000000e+03 3.074644946456230412e-04
2.021000000000000000e+03 3.075461036787109203e-04
2.022000000000000000e+03 3.076277428491335929e-04
2.023000000000000000e+03 3.077094121120423856e-04
2.024000000000000000e+03 3.077911114226673924e-04
2.025000000000000000e+03 3.078728407363174745e-04
2.026000000000000000e+03 3.079546000083801518e-04
2.027000000000000000e+03 3.080363891943214407e-04
2.028000000000000000e+03 3.081182082496854201e-04
2.029000000000000000e+03 3.082000571300943939e-04
2.030000000000000000e+03 3.082819357912485662e-04
2.031000000000000000e+03 3.083638441889258240e-04
2.032000000000000000e+03 3.084457822789815748e-04
2.033000000000000000e+03 3.085277500173486923e-04
2.034000000000000000e+03 3.086097473600375165e-04
2.035000000000000000e+03 3.086917742631350948e-04
2.036000000000000000e+03 3.087738306828054528e-04
2.037000000000000000e+03 3.088559165752896487e-04
2.038000000000000000e+03 3.089380318969048517e-04
2.039000000000000000e+03 3.090201766040449926e-04
2.040000000000000000e+03 3.091023506531801130e-04
2.041000000000000000e+03 3.091845540008562030e-04
2.042000000000000000e+03 3.092667866036954180e-04
2.043000000000000000e+03 3.093490484183955363e-04
2.044000000000000000e+03 3.094313394017299593e-04
2.045000000000000000e+03 3.095136595105471696e-04
2.046000000000000000e+03 3.095960087017714355e-04
2.047000000000000000e+03 3.096783869324018349e-04
2.048000000000000000e+03 3.097607941595123104e-04
2.049000000000000000e+03 3.098432303402518309e-04
2.050000000000000000e+03 3.099256954318436335e-04
2.051000000000000000e+03 3.100081893915855482e-04
2.052000000000000000e+03 3.100907121768499441e-04
2.053000000000000000e+03 3.101732637450828074e-04
2.054000000000000000e+03 3.102558440538044464e-04
2.055000000000000000e+03 3.103384530606090579e-04
2.056000000000000000e+03 3.104210907231640766e-04
2.057000000000000000e+03 3.105037569992108253e-04
2.058000000000000000e+03 3.105864518465635939e-04
2.059000000000000000e+03 3.106691752231103437e-04
2.060000000000000000e+03 3.107519270868114606e-04
2.061000000000000000e+03 3.108347073957005145e-04
2.062000000000000000e+03 3.109175161078837706e-04
2.063000000000000000e+03 3.110003531815401360e-04
2.064000000000000000e+03 3.110832185749205629e-04
2.065000000000000000e+03 3.111661122463486450e-04
2.066000000000000000e+03 3.112490341542195876e-04
2.067000000000000000e+03 3.113319842570008581e-04
2.068000000000000000e+03 3.114149625132318065e-04
2.069000000000000000e+03 3.114979688815229064e-04
2.070000000000000000e+03 3.115810033205566225e-04
2.071000000000000000e+03 3.116640657890863805e-04
2.072000000000000000e+03 3.117471562459368925e-04
2.073000000000000000e+03 3.118302746500038313e-04
2.074000000000000000e+03 3.119134209602537227e-04
2.075000000000000000e+03 3.119965951357239449e-04
2.076000000000000000e+03 3.120797971355220783e-04
2.077000000000000000e+03 3.121630269188264474e-04
2.078000000000000000e+03 3.122462844448853077e-04
2.079000000000000000e+03 3.123295696730174964e-04
2.080000000000000000e+03 3.124128825626112937e-04
2.081000000000000000e+03 3.124962230731249653e-04
2.082000000000000000e+03 3.125795911640864367e-04
2.083000000000000000e+03 3.126629867950931306e-04
2.084000000000000000e+03 3.127464099258118048e-04
2.085000000000000000e+03 3.128298605159784431e-04
2.086000000000000000e+03 3.129133385253980932e-04
2.087000000000000000e+03 3.129968439139445410e-04
2.088000000000000000e+03 3.130803766415606363e-04
2.089000000000000000e+03 3.131639366682576419e-04
2.090000000000000000e+03 3.132475239541153964e-04
2.091000000000000000e+03 3.133311384592819349e-04
2.092000000000000000e+03 3.134147801439734343e-04
2.093000000000000000e+03 3.134984489684744307e-04
2.094000000000000000e+03 3.135821448931370601e-04
2.095000000000000000e+03 3.136658678783810043e-04
2.096000000000000000e+03 3.137496178846940873e-04
2.097000000000000000e+03 3.138333948726312992e-04
2.098000000000000000e+03 3.139171988028149050e-04
2.099000000000000000e+03 3.140010296359342277e-04
2.100000000000000000e+03 3.140848873327459732e-04
2.101000000000000000e+03 3.141687718540735262e-04
2.102000000000000000e+03 3.142526831608070037e-04
2.103000000000000000e+03 3.143366212139029844e-04
2.104000000000000000e+03 3.144205859743849424e-04
2.105000000000000000e+03 3.145045774033422168e-04
2.106000000000000000e+03 3.145885954619305545e-04
2.107000000000000000e+03 3.146726401113716758e-04
2.108000000000000000e+03 3.147567113129533288e-04
2.109000000000000000e+03 3.148408090280287478e-04
2.110000000000000000e+03 3.149249332180171948e-04
2.111000000000000000e+03 3.150090838444029838e-04
2.112000000000000000e+03 3.150932608687359690e-04
2.113000000000000000e+03 3.151774642526314362e-04
2.114000000000000000e+03 3.152616939577691812e-04
2.115000000000000000e+03 3.153459499458945397e-04
2.116000000000000000e+03 3.154302321788173035e-04
2.117000000000000000e+03 3.155145406184118825e-04
2.118000000000000000e+03 3.155988752266174137e-04
2.119000000000000000e+03 3.156832359654373815e-04
2.120000000000000000e+03 3.157676227969392923e-04
2.121000000000000000e+03 3.158520356832550543e-04
2.122000000000000000e+03 3.159364745865804350e-04
2.123000000000000000e+03 3.160209394691750073e-04
2.124000000000000000e+03 3.161054302933620952e-04
2.125000000000000000e+03 3.161899470215286654e-04
2.126000000000000000e+03 3.162744896161251104e-04
2.127000000000000000e+03 3.163590580396648689e-04
2.128000000000000000e+03 3.164436522547250767e-04
2.129000000000000000e+03 3.165282722239452112e-04
2.130000000000000000e+03 3.166129179100284465e-04
2.131000000000000000e+03 3.166975892757402985e-04
2.132000000000000000e+03 3.167822862839088957e-04
2.133000000000000000e+03 3.168670088974248709e-04
2.134000000000000000e+03 3.169517570792415237e-04
2.135000000000000000e+03 3.170365307923741702e-04
2.136000000000000000e+03 3.171213299999002511e-04
2.137000000000000000e+03 3.172061546649593863e-04
2.138000000000000000e+03 3.172910047507529951e-04
2.139000000000000000e+03 3.173758802205439711e-04
2.140000000000000000e+03 3.174607810376571700e-04
2.141000000000000000e+03 3.175457071654785423e-04
2.142000000000000000e+03 3.176306585674560008e-04
2.143000000000000000e+03 3.177156352070980108e-04
2.144000000000000000e+03 3.178006370479745119e-04
2.145000000000000000e+03 3.178856640537162676e-04
2.146000000000000000e+03 3.179707161880150818e-04
2.147000000000000000e+03 3.180557934146230944e-04
2.148000000000000000e+03 3.181408956973534857e-04
2.149000000000000000e+03 3.182260230000794467e-04
2.150000000000000000e+03 3.183111752867347753e-04
2.151000000000000000e+03 3.183963525213134426e-04
2.152000000000000000e+03 3.184815546678693762e-04
2.153000000000000000e+03 3.185667816905167851e-04
2.154000000000000000e+03 3.186520335534292385e-04
2.155000000000000000e+03 3.187373102208402621e-04
2.156000000000000000e+03 3.188226116570431752e-04
2.157000000000000000e+03 3.189079378263902777e-04
2.158000000000000000e+03 3.189932886932936090e-04
2.159000000000000000e+03 3.190786642222241893e-04
2.160000000000000000e+03 3.191640643777122902e-04
2.161000000000000000e+03 3.192494891243470015e-04
2.162000000000000000e+03 3.193349384267763391e-04
2.163000000000000000e+03 3.194204122497069746e-04
2.164000000000000000e+03 3.195059105579043431e-04
2.165000000000000000e+03 3.195914333161921556e-04
2.166000000000000000e+03 3.196769804894525075e-04
2.167000000000000000e+03 3.197625520426259325e-04
2.168000000000000000e+03 3.198481479407107525e-04
2.169000000000000000e+03 3.199337681487636736e-04
2.170000000000000000e+03 3.200194126318989187e-04
2.171000000000000000e+03 3.201050813552886614e-04
2.172000000000000000e+03 3.201907742841625924e-04
2.173000000000000000e+03 3.202764913838081358e-04
2.174000000000000000e+03 3.203622326195699620e-04
2.175000000000000000e+03 3.204479979568497700e-04
2.176000000000000000e+03 3.205337873611068845e-04
2.177000000000000000e+03 3.206196007978574965e-04
2.178000000000000000e+03 3.207054382326746090e-04
2.179000000000000000e+03 3.207912996311880916e-04
2.180000000000000000e+03 3.208771849590845177e-04
2.181000000000000000e+03 3.209630941821070560e-04
2.182000000000000000e+03 3.210490272660553620e-04
2.183000000000000000e+03 3.211349841767853074e-04
2.184000000000000000e+03 3.212209648802090878e-04
2.185000000000000000e+03 3.213069693422950066e-04
2.186000000000000000e+03 3.213929975290672034e-04
2.187000000000000000e+03 3.214790494066060880e-04
2.188000000000000000e+03 3.215651249410473645e-04
2.189000000000000000e+03 3.216512240985826276e-04
2.190000000000000000e+03 3.217373468454589290e-04
2.191000000000000000e+03 3.218234931479787772e-04
2.192000000000000000e+03 3.219096629725001920e-04
2.193000000000000000e+03 3.219958562854358911e-04
2.194000000000000000e+03 3.220820730532540492e-04
2.195000000000000000e+03 3.221683132424779184e-04
2.196000000000000000e+03 3.222545768196851779e-04
2.197000000000000000e+03 3.223408637515084215e-04
2.198000000000000000e+03 3.224271740046350497e-04
2.199000000000000000e+03 3.225135075458068355e-04
2.200000000000000000e+03 3.225998643418199249e-04
2.201000000000000000e+03 3.226862443595249447e-04
2.202000000000000000e+03 3.227726475658263526e-04
2.203000000000000000e+03 3.228590739276828705e-04
2.204000000000000000e+03 3.229455234121074306e-04
2.205000000000000000e+03 3.230319959861663618e-04
2.206000000000000000e+03 3.231184916169800407e-04
2.207000000000000000e+03 3.232050102717223491e-04
2.208000000000000000e+03 3.232915519176208369e-04
2.209000000000000000e+03 3.233781165219561256e-04
2.210000000000000000e+03 3.234647040520625592e-04
2.211000000000000000e+03 3.235513144753274445e-04
2.212000000000000000e+03 3.236379477591909979e-04
2.213000000000000000e+03 3.237246038711469407e-04
2.214000000000000000e+03 3.238112827787413073e-04
2.215000000000000000e+03 3.238979844495731494e-04
2.216000000000000000e+03 3.239847088512943195e-04
2.217000000000000000e+03 3.240714559516088200e-04
2.218000000000000000e+03 3.241582257182735625e-04
2.219000000000000000e+03 3.242450181190973920e-04
2.220000000000000000e+03 3.243318331219415202e-04
2.221000000000000000e+03 3.244186706947193091e-04
2.222000000000000000e+03 3.245055308053962167e-04
2.223000000000000000e+03 3.245924134219893629e-04
2.224000000000000000e+03 3.246793185125679097e-04
2.225000000000000000e+03 3.247662460452525727e-04
2.226000000000000000e+03 3.248531959882157297e-04
2.227000000000000000e+03 3.249401683096813666e-04
2.228000000000000000e+03 3.250271629779243727e-04
2.229000000000000000e+03 3.251141799612716245e-04
2.230000000000000000e+03 3.252012192281005768e-04
2.231000000000000000e+03 3.252882807468399670e-04
2.232000000000000000e+03 3.253753644859698154e-04
2.233000000000000000e+03 3.254624704140202866e-04
2.234000000000000000e+03 3.255495984995730990e-04
2.235000000000000000e+03 3.256367487112599526e-04
2.236000000000000000e+03 3.257239210177635593e-04
2.237000000000000000e+03 3.258111153878170464e-04
2.238000000000000000e+03 3.258983317902035769e-04
2.239000000000000000e+03 3.259855701937568379e-04
2.240000000000000000e+03 3.260728305673606066e-04
2.241000000000000000e+03 3.261601128799488042e-04
2.242000000000000000e+03 3.262474171005050089e-04
2.243000000000000000e+03 3.263347431980628886e-04
2.244000000000000000e+03 3.264220911417059306e-04
2.245000000000000000e+03 3.265094609005668989e-04
2.246000000000000000e+03 3.265968524438285395e-04
2.247000000000000000e+03 3.266842657407227667e-04
2.248000000000000000e+03 3.267717007605308263e-04
2.249000000000000000e+03 3.268591574725834034e-04
2.250000000000000000e+03 3.269466358462601893e-04
2.251000000000000000e+03 3.270341358509899895e-04
2.252000000000000000e+03 3.271216574562504529e-04
2.253000000000000000e+03 3.272092006315683427e-04
2.254000000000000000e+03 3.272967653465185607e-04
2.255000000000000000e+03 3.273843515707255568e-04
2.256000000000000000e+03 3.274719592738615940e-04
2.257000000000000000e+03 3.275595884256477246e-04
2.258000000000000000e+03 3.276472389958533563e-04
2.259000000000000000e+03 3.277349109542960896e-04
2.260000000000000000e+03 3.278226042708416634e-04
2.261000000000000000e+03 3.279103189154038470e-04
2.262000000000000000e+03 3.279980548579447650e-04
2.263000000000000000e+03 3.280858120684739215e-04
2.264000000000000000e+03 3.281735905170487968e-04
2.265000000000000000e+03 3.282613901737747386e-04
2.266000000000000000e+03 3.283492110088042574e-04
2.267000000000000000e+03 3.284370529923379481e-04
2.268000000000000000e+03 3.285249160946231888e-04
2.269000000000000000e+03 3.286128002859551710e-04
2.270000000000000000e+03 3.287007055366759781e-04
2.271000000000000000e+03 3.287886318171749644e-04
2.272000000000000000e+03 3.288765790978883763e-04
2.273000000000000000e+03 3.289645473492996768e-04
2.274000000000000000e+03 3.290525365419387331e-04
2.275000000000000000e+03 3.291405466463825208e-04
2.276000000000000000e+03 3.292285776332544737e-04
2.277000000000000000e+03 3.293166294732246461e-04
2.278000000000000000e+03 3.294047021370096048e-04
2.279000000000000000e+03 3.294927955953722118e-04
2.280000000000000000e+03 3.295809098191215705e-04
2.281000000000000000e+03 3.296690447791129712e-04
2.282000000000000000e+03 3.297572004462479998e-04
2.283000000000000000e+03 3.298453767914741037e-04
2.284000000000000000e+03 3.299335737857845381e-04
2.285000000000000000e+03 3.300217914002184739e-04
2.286000000000000000e+03 3.301100296058607814e-04
2.287000000000000000e+03 3.301982883738421924e-04
2.288000000000000000e+03 3.302865676753384875e-04
2.289000000000000000e+03 3.303748674815714715e-04
2.290000000000000000e+03 3.304631877638079980e-04
2.291000000000000000e+03 3.305515284933601317e-04
2.292000000000000000e+03 3.306398896415853653e-04
2.293000000000000000e+03 3.307282711798860235e-04
2.294000000000000000e+03 3.308166730797098046e-04
2.295000000000000000e+03 3.309050953125488594e-04
2.296000000000000000e+03 3.309935378499406582e-04
2.297000000000000000e+03 3.310820006634669068e-04
2.298000000000000000e+03 3.311704837247544139e-04
2.299000000000000000e+03 3.312589870054742235e-04
2.300000000000000000e+03 3.313475104773419945e-04
2.301000000000000000e+03 3.314360541121178926e-04
2.302000000000000000e+03 3.315246178816061559e-04
2.303000000000000000e+03 3.316132017576553124e-04
2.304000000000000000e+03 3.317018057121580714e-04
2.305000000000000000e+03 3.317904297170511606e-04
2.306000000000000000e+03 3.318790737443152181e-04
2.307000000000000000e+03 3.319677377659747920e-04
2.308000000000000000e+03 3.320564217540981238e-04
2.309000000000000000e+03 3.321451256807973111e-04
2.310000000000000000e+03 3.322338495182279279e-04
2.311000000000000000e+03 3.323225932385888621e-04
2.312000000000000000e+03 3.324113568141229117e-04
2.313000000000000000e+03 3.325001402171159177e-04
2.314000000000000000e+03 3.325889434198971433e-04
2.315000000000000000e+03 3.326777663948387318e-04
2.316000000000000000e+03 3.327666091143560863e-04
2.317000000000000000e+03 3.328554715509078154e-04
2.318000000000000000e+03 3.329443536769952452e-04
2.319000000000000000e+03 3.330332554651624193e-04
2.320000000000000000e+03 3.331221768879964241e-04
2.321000000000000000e+03 3.332111179181267927e-04
2.322000000000000000e+03 3.333000785282258299e-04
2.323000000000000000e+03 3.333890586910080701e-04
2.324000000000000000e+03 3.334780583792308736e-04
2.325000000000000000e+03 3.335670775656934513e-04
2.326000000000000000e+03 3.336561162232377312e-04
2.327000000000000000e+03 3.337451743247474376e-04
2.328000000000000000e+03 3.338342518431486328e-04
2.329000000000000000e+03 3.339233487514092292e-04
2.330000000000000000e+03 3.340124650225391521e-04
2.331000000000000000e+03 3.341016006295902314e-04
2.332000000000000000e+03 3.341907555456557675e-04
2.333000000000000000e+03 3.342799297438711278e-04
2.334000000000000000e+03 3.343691231974129340e-04
2.335000000000000000e+03 3.344583358794994948e-04
2.336000000000000000e+03 3.345475677633906984e-04
2.337000000000000000e+03 3.346368188223873617e-04
2.338000000000000000e+03 3.347260890298319890e-04
2.339000000000000000e+03 3.348153783591080674e-04
2.340000000000000000e+03 3.349046867836402838e-04
2.341000000000000000e+03 3.349940142768942537e-04
2.342000000000000000e+03 3.350833608123764671e-04
2.343000000000000000e+03 3.351727263636347220e-04
2.344000000000000000e+03 3.352621109042569860e-04
2.345000000000000000e+03 3.353515144078724809e-04
2.346000000000000000e+03 3.354409368481507604e-04
2.347000000000000000e+03 3.355303781988019820e-04
2.348000000000000000e+03 3.356198384335767437e-04
2.349000000000000000e+03 3.357093175262662469e-04
2.350000000000000000e+03 3.357988154507017542e-04
2.351000000000000000e+03 3.358883321807549149e-04
2.352000000000000000e+03 3.359778676903373853e-04
2.353000000000000000e+03 3.360674219534010997e-04
2.354000000000000000e+03 3.361569949439378369e-04
2.355000000000000000e+03 3.362465866359795456e-04
2.356000000000000000e+03 3.363361970035976933e-04
2.357000000000000000e+03 3.364258260209037005e-04
2.358000000000000000e+03 3.365154736620486154e-04
2.359000000000000000e+03 3.366051399012231680e-04
2.360000000000000000e+03 3.366948247126577698e-04
2.361000000000000000e+03 3.367845280706220266e-04
2.362000000000000000e+03 3.368742499494249546e-04
2.363000000000000000e+03 3.369639903234149811e-04
2.364000000000000000e+03 3.370537491669797271e-04
2.365000000000000000e+03 3.371435264545461700e-04
2.366000000000000000e+03 3.372333221605801562e-04
2.367000000000000000e+03 3.373231362595864005e-04
2.368000000000000000e+03 3.374129687261089743e-04
2.369000000000000000e+03 3.375028195347303840e-04
2.370000000000000000e+03 3.375926886600721130e-04
2.371000000000000000e+03 3.376825760767944592e-04
2.372000000000000000e+03 3.377724817595962096e-04
2.373000000000000000e+03 3.378624056832146404e-04
2.374000000000000000e+03 3.379523478224256798e-04
2.375000000000000000e+03 3.380423081520435823e-04
2.376000000000000000e+03 3.381322866469208747e-04
2.377000000000000000e+03 3.382222832819486275e-04
2.378000000000000000e+03 3.383122980320556411e-04
2.379000000000000000e+03 3.384023308722090969e-04
2.380000000000000000e+03 3.384923817774143943e-04
2.381000000000000000e+03 3.385824507227145545e-04
2.382000000000000000e+03 3.386725376831906543e-04
2.383000000000000000e+03 3.387626426339617174e-04
2.384000000000000000e+03 3.388527655501842270e-04
2.385000000000000000e+03 3.389429064070525587e-04
2.386000000000000000e+03 3.390330651797985478e-04
2.387000000000000000e+03 3.391232418436918679e-04
2.388000000000000000e+03 3.392134363740391639e-04
2.389000000000000000e+03 3.393036487461849196e-04
2.390000000000000000e+03 3.393938789355106442e-04
2.391000000000000000e+03 3.394841269174353601e-04
2.392000000000000000e+03 3.395743926674149528e-04
2.393000000000000000e+03 3.396646761609426585e-04
2.394000000000000000e+03 3.397549773735485221e-04
2.395000000000000000e+03 3.398452962807997765e-04
2.396000000000000000e+03 3.399356328583004092e-04
2.397000000000000000e+03 3.400259870816912705e-04
2.398000000000000000e+03 3.401163589266499110e-04
2.399000000000000000e+03 3.402067483688906899e-04
2.400000000000000000e+03 3.402971553841643956e-04
2.401000000000000000e+03 3.403875799482584084e-04
2.402000000000000000e+03 3.404780220369967546e-04
2.403000000000000000e+03 3.405684816262395643e-04
2.404000000000000000e+03 3.406589586918835053e-04
2.405000000000000000e+03 3.407494532098615122e-04
2.406000000000000000e+03 3.408399651561425689e-04
2.407000000000000000e+03 3.409304945067318719e-04
2.408000000000000000e+03 3.410210412376705590e-04
2.409000000000000000e+03 3.411116053250360888e-04
2.410000000000000000e+03 3.412021867449414273e-04
2.411000000000000000e+03 3.412927854735355363e-04
2.412000000000000000e+03 3.413834014870032645e-04
2.413000000000000000e+03 3.414740347615649141e-04
2.414000000000000000e+03 3.415646852734768911e-04
2.415000000000000000e+03 3.416553529990306215e-04
2.416000000000000000e+03 3.417460379145535266e-04
2.417000000000000000e+03 3.418367399964079931e-04
2.418000000000000000e+03 3.419274592209921326e-04
2.419000000000000000e+03 3.420181955647394012e-04
2.420000000000000000e+03 3.421089490041181124e-04
2.421000000000000000e+03 3.421997195156321957e-04
2.422000000000000000e+03 3.422905070758203291e-04
2.423000000000000000e+03 3.423813116612565359e-04
2.424000000000000000e+03 3.424721332485495336e-04
2.425000000000000000e+03 3.425629718143431137e-04
2.426000000000000000e+03 3.426538273353158166e-04
2.427000000000000000e+03 3.427446997881809852e-04
2.428000000000000000e+03 3.428355891496868741e-04
2.429000000000000000e+03 3.429264953966158899e-04
2.430000000000000000e+03 3.430174185057854592e-04
2.431000000000000000e+03 3.431083584540474862e-04
2.432000000000000000e+03 3.431993152182881359e-04
2.433000000000000000e+03 3.432902887754279422e-04
2.434000000000000000e+03 3.433812791024218629e-04
2.435000000000000000e+03 3.434722861762591704e-04
2.436000000000000000e+03 3.435633099739631270e-04
2.437000000000000000e+03 3.436543504725913644e-04
2.438000000000000000e+03 3.437454076492353411e-04
2.439000000000000000e+03 3.438364814810205053e-04
2.440000000000000000e+03 3.439275719451065664e-04
2.441000000000000000e+03 3.440186790186865727e-04
2.442000000000000000e+03 3.441098026789879958e-04
2.443000000000000000e+03 3.442009429032713758e-04
2.444000000000000000e+03 3.442920996688314593e-04
2.445000000000000000e+03 3.443832729529963861e-04
2.446000000000000000e+03 3.444744627331277980e-04
2.447000000000000000e+03 3.445656689866208929e-04
2.448000000000000000e+03 3.446568916909043706e-04
2.449000000000000000e+03 3.447481308234399988e-04
2.450000000000000000e+03 3.448393863617232641e-04
2.451000000000000000e+03 3.449306582832825587e-04
2.452000000000000000e+03 3.450219465656794511e-04
2.453000000000000000e+03 3.451132511865089578e-04
2.454000000000000000e+03 3.452045721233986753e-04
2.455000000000000000e+03 3.452959093540095936e-04
2.456000000000000000e+03 3.453872628560352288e-04
2.457000000000000000e+03 3.454786326072022736e-04
2.458000000000000000e+03 3.455700185852702178e-04
2.459000000000000000e+03 3.456614207680309145e-04
2.460000000000000000e+03 3.457528391333094479e-04
2.461000000000000000e+03 3.458442736589629942e-04
2.462000000000000000e+03 3.459357243228816897e-04
2.463000000000000000e+03 3.460271911029879255e-04
2.464000000000000000e+03 3.461186739772366731e-04
2.465000000000000000e+03 3.462101729236150504e-04
2.466000000000000000e+03 3.463016879201427016e-04
2.467000000000000000e+03 3.463932189448712547e-04
2.468000000000000000e+03 3.464847659758851350e-04
2.469000000000000000e+03 3.465763289913002094e-04
2.470000000000000000e+03 3.466679079692647626e-04
2.471000000000000000e+03 3.467595028879590633e-04
2.472000000000000000e+03 3.468511137255950931e-04
2.473000000000000000e+03 3.469427404604171427e-04
2.474000000000000000e+03 3.470343830707009990e-04
2.475000000000000000e+03 3.471260415347542701e-04
2.476000000000000000e+03 3.472177158309164399e-04
2.477000000000000000e+03 3.473094059375585424e-04
2.478000000000000000e+03 3.474011118330831618e-04
2.479000000000000000e+03 3.474928334959244869e-04
2.480000000000000000e+03 3.475845709045482569e-04
2.481000000000000000e+03 3.476763240374513815e-04
2.482000000000000000e+03 3.477680928731622669e-04
2.483000000000000000e+03 3.478598773902406524e-04
2.484000000000000000e+03 3.479516775672776650e-04
2.485000000000000000e+03 3.480434933828953858e-04
2.486000000000000000e+03 3.481353248157470124e-04
2.487000000000000000e+03 3.482271718445169133e-04
2.488000000000000000e+03 3.483190344479205735e-04
2.489000000000000000e+03 3.484109126047042152e-04
2.490000000000000000e+03 3.485028062936450688e-04
2.491000000000000000e+03 3.485947154935512644e-04
2.492000000000000000e+03 3.486866401832614524e-04
2.493000000000000000e+03 3.487785803416454541e-04
2.494000000000000000e+03 3.488705359476033398e-04
2.495000000000000000e+03 3.489625069800660799e-04
2.496000000000000000e+03 3.490544934179948939e-04
2.497000000000000000e+03 3.491464952403819009e-04
2.498000000000000000e+03 3.492385124262493610e-04
2.499000000000000000e+03 3.493305449546499461e-04
2.500000000000000000e+03 3.494225928046668485e-04
2.501000000000000000e+03 3.495146559554132928e-04
2.502000000000000000e+03 3.496067343860329154e-04
2.503000000000000000e+03 3.496988280756993853e-04
2.504000000000000000e+03 3.497909370036166206e-04
2.505000000000000000e+03 3.498830611490183549e-04
2.506000000000000000e+03 3.499752004911686797e-04
2.507000000000000000e+03 3.500673550093612307e-04
2.508000000000000000e+03 3.501595246829197305e-04
2.509000000000000000e+03 3.502517094911978255e-04
2.510000000000000000e+03 3.503439094135787067e-04
2.511000000000000000e+03 3.504361244294754889e-04
2.512000000000000000e+03 3.505283545183308317e-04
2.513000000000000000e+03 3.506205996596170474e-04
2.514000000000000000e+03 3.507128598328359929e-04
2.515000000000000000e+03 3.508051350175190155e-04
2.516000000000000000e+03 3.508974251932270067e-04
2.517000000000000000e+03 3.509897303395501859e-04
2.518000000000000000e+03 3.510820504361080461e-04
2.519000000000000000e+03 3.511743854625494618e-04
2.520000000000000000e+03 3.512667353985524186e-04
2.521000000000000000e+03 3.513591002238242297e-04
2.522000000000000000e+03 3.514514799181013734e-04
2.523000000000000000e+03 3.515438744611492218e-04
2.524000000000000000e+03 3.516362838327621496e-04
2.525000000000000000e+03 3.517287080127635881e-04
2.526000000000000000e+03 3.518211469810060251e-04
2.527000000000000000e+03 3.519136007173706256e-04
2.528000000000000000e+03 3.520060692017673945e-04
2.529000000000000000e+03 3.520985524141349594e-04
2.530000000000000000e+03 3.521910503344410047e-04
2.531000000000000000e+03 3.522835629426816209e-04
2.532000000000000000e+03 3.523760902188813587e-04
2.533000000000000000e+03 3.524686321430936086e-04
2.534000000000000000e+03 3.525611886954001131e-04
2.535000000000000000e+03 3.526537598559109665e-04
2.536000000000000000e+03 3.527463456047649402e-04
2.537000000000000000e+03 3.528389459221287238e-04
2.538000000000000000e+03 3.529315607881976301e-04
2.539000000000000000e+03 3.530241901831951065e-04
2.540000000000000000e+03 3.531168340873727359e-04
2.541000000000000000e+03 3.532094924810102901e-04
2.542000000000000000e+03 3.533021653444156219e-04
2.543000000000000000e+03 3.533948526579245024e-04
2.544000000000000000e+03 3.534875544019008375e-04
2.545000000000000000e+03 3.535802705567362347e-04
2.546000000000000000e+03 3.536730011028505448e-04
2.547000000000000000e+03 3.537657460206910490e-04
2.548000000000000000e+03 3.538585052907331635e-04
2.549000000000000000e+03 3.539512788934795723e-04
2.550000000000000000e+03 3.540440668094610942e-04
2.551000000000000000e+03 3.541368690192359244e-04
2.552000000000000000e+03 3.542296855033899051e-04
2.553000000000000000e+03 3.543225162425363631e-04
2.554000000000000000e+03 3.544153612173161095e-04
2.555000000000000000e+03 3.545082204083973318e-04
2.556000000000000000e+03 3.546010937964757018e-04
2.557000000000000000e+03 3.546939813622741592e-04
2.558000000000000000e+03 3.547868830865429112e-04
2.559000000000000000e+03 3.548797989500593244e-04
2.560000000000000000e+03 3.549727289336280329e-04
2.561000000000000000e+03 3.550656730180808303e-04
2.562000000000000000e+03 3.551586311842765608e-04
2.563000000000000000e+03 3.552516034131007945e-04
2.564000000000000000e+03 3.553445896854666940e-04
2.565000000000000000e+03 3.554375899823138769e-04
2.566000000000000000e+03 3.555306042846088487e-04
2.567000000000000000e+03 3.556236325733451117e-04
2.568000000000000000e+03 3.557166748295431105e-04
2.569000000000000000e+03 3.558097310342494732e-04
2.570000000000000000e+03 3.559028011685381500e-04
2.571000000000000000e+03 3.559958852135093285e-04
2.572000000000000000e+03 3.560889831502899762e-04
2.573000000000000000e+03 3.561820949600334610e-04
2.574000000000000000e+03 3.562752206239197137e-04
2.575000000000000000e+03 3.563683601231551739e-04
2.576000000000000000e+03 3.564615134389726814e-04
2.577000000000000000e+03 3.565546805526312053e-04
2.578000000000000000e+03 3.566478614454163861e-04
2.579000000000000000e+03 3.567410560986397769e-04
2.580000000000000000e+03 3.568342644936393850e-04
2.581000000000000000e+03 3.569274866117791304e-04
2.582000000000000000e+03 3.570207224344493875e-04
2.583000000000000000e+03 3.571139719430663348e-04
2.584000000000000000e+03 3.572072351190722257e-04
2.585000000000000000e+03 3.573005119439353347e-04
2.586000000000000000e+03 3.573938023991499028e-04
2.587000000000000000e+03 3.574871064662358666e-04
2.588000000000000000e+03 3.575804241267394002e-04
2.589000000000000000e+03 3.576737553622318859e-04
2.590000000000000000e+03 3.577671001543109431e-04
2.591000000000000000e+03 3.578604584845995621e-04
2.592000000000000000e+03 3.579538303347468619e-04
2.593000000000000000e+03 3.580472156864268445e-04
2.594000000000000000e+03 3.581406145213397491e-04
2.595000000000000000e+03 3.582340268212108603e-04
2.596000000000000000e+03 3.583274525677912123e-04
2.597000000000000000e+03 3.584208917428571015e-04
2.598000000000000000e+03 3.585143443282103027e-04
2.599000000000000000e+03 3.586078103056780154e-04
2.600000000000000000e+03 3.587012896571122132e-04
2.601000000000000000e+03 3.587947823643908903e-04
2.602000000000000000e+03 3.588882884094166527e-04
2.603000000000000000e+03 3.589818077741174763e-04
2.604000000000000000e+03 3.590753404404462739e-04
2.605000000000000000e+03 3.591688863903814369e-04
2.606000000000000000e+03 3.592624456059258600e-04
2.607000000000000000e+03 3.593560180691077535e-04
2.608000000000000000e+03 3.594496037619801564e-04
2.609000000000000000e+03 3.595432026666208814e-04
2.610000000000000000e+03 3.596368147651327865e-04
2.611000000000000000e+03 3.597304400396432868e-04
2.612000000000000000e+03 3.598240784723047338e-04
2.613000000000000000e+03 3.599177300452942535e-04
2.614000000000000000e+03 3.600113947408132035e-04
2.615000000000000000e+03 3.601050725410882033e-04
2.616000000000000000e+03 3.601987634283699419e-04
2.617000000000000000e+03 3.602924673849339362e-04
2.618000000000000000e+03 3.603861843930797728e-04
2.619000000000000000e+03 3.604799144351320287e-04
2.620000000000000000e+03 3.605736574934392965e-04
2.621000000000000000e+03 3.606674135503747255e-04
2.622000000000000000e+03 3.607611825883358055e-04
2.623000000000000000e+03 3.608549645897439332e-04
2.624000000000000000e+03 3.609487595370451706e-04
2.625000000000000000e+03 3.610425674127095948e-04
2.626000000000000000e+03 3.611363881992313524e-04
2.627000000000000000e+03 3.612302218791288216e-04
2.628000000000000000e+03 3.613240684349443960e-04
2.629000000000000000e+03 3.614179278492443215e-04
2.630000000000000000e+03 3.615118001046191301e-04
2.631000000000000000e+03 3.616056851836831521e-04
2.632000000000000000e+03 3.616995830690742991e-04
2.633000000000000000e+03 3.617934937434548774e-04
2.634000000000000000e+03 3.618874171895104493e-04
2.635000000000000000e+03 3.619813533899507549e-04
2.636000000000000000e+03 3.620753023275090614e-04
2.637000000000000000e+03 3.621692639849423802e-04
2.638000000000000000e+03 3.622632383450313581e-04
2.639000000000000000e+03 3.623572253905800607e-04
2.640000000000000000e+03 3.624512251044162978e-04
2.641000000000000000e+03 3.625452374693914062e-04
2.642000000000000000e+03 3.626392624683800331e-04
2.643000000000000000e+03 3.627333000842804071e-04
2.644000000000000000e+03 3.628273503000140673e-04
2.645000000000000000e+03 3.629214130985259712e-04
2.646000000000000000e+03 3.630154884627841160e-04
2.647000000000000000e+03 3.631095763757801885e-04
2.648000000000000000e+03 3.632036768205286438e-04
2.649000000000000000e+03 3.632977897800675183e-04
2.650000000000000000e+03 3.633919152374577794e-04
2.651000000000000000e+03 3.634860531757835964e-04
2.652000000000000000e+03 3.635802035781520152e-04
2.653000000000000000e+03 3.636743664276931754e-04
2.654000000000000000e+03 3.637685417075603098e-04
2.655000000000000000e+03 3.638627294009295281e-04
2.656000000000000000e+03 3.639569294909998165e-04
2.657000000000000000e+03 3.640511419609929297e-04
2.658000000000000000e+03 3.641453667941536615e-04
2.659000000000000000e+03 3.642396039737494113e-04
2.660000000000000000e+03 3.643338534830702926e-04
2.661000000000000000e+03 3.644281153054292955e-04
2.662000000000000000e+03 3.645223894241618533e-04
2.663000000000000000e+03 3.646166758226262214e-04
2.664000000000000000e+03 3.647109744842030443e-04
2.665000000000000000e+03 3.648052853922955719e-04
2.666000000000000000e+03 3.648996085303296056e-04
2.667000000000000000e+03 3.649939438817534441e-04
2.668000000000000000e+03 3.650882914300376662e-04
2.669000000000000000e+03 3.651826511586752939e-04
2.670000000000000000e+03 3.652770230511817378e-04
2.671000000000000000e+03 3.653714070910945807e-04
2.672000000000000000e+03 3.654658032619739565e-04
2.673000000000000000e+03 3.655602115474017918e-04
2.674000000000000000e+03 3.656546319309826186e-04
2.675000000000000000e+03 3.657490643963429242e-04
2.676000000000000000e+03 3.658435089271312051e-04
2.677000000000000000e+03 3.659379655070182382e-04
2.678000000000000000e+03 3.660324341196967554e-04
2.679000000000000000e+03 3.661269147488813353e-04
2.680000000000000000e+03 3.662214073783087286e-04
2.681000000000000000e+03 3.663159119917375867e-04
2.682000000000000000e+03 3.664104285729483535e-04
2.683000000000000000e+03 3.665049571057432654e-04
2.684000000000000000e+03 3.665994975739462970e-04
2.685000000000000000e+03 3.666940499614035950e-04
2.686000000000000000e+03 3.667886142519826646e-04
2.687000000000000000e+03 3.668831904295726952e-04
2.688000000000000000e+03 3.669777784780847772e-04
2.689000000000000000e+03 3.670723783814514138e-04
2.690000000000000000e+03 3.671669901236266297e-04
2.691000000000000000e+03 3.672616136885861879e-04
2.692000000000000000e+03 3.673562490603273184e-04
2.693000000000000000e+03 3.674508962228686102e-04
2.694000000000000000e+03 3.675455551602501195e-04
2.695000000000000000e+03 3.676402258565334780e-04
2.696000000000000000e+03 3.677349082958012425e-04
2.697000000000000000e+03 3.678296024621575998e-04
2.698000000000000000e+03 3.679243083397279327e-04
2.699000000000000000e+03 3.680190259126590912e-04
2.700000000000000000e+03 3.681137551651188504e-04
2.701000000000000000e+03 3.682084960812961817e-04
2.702000000000000000e+03 3.683032486454012526e-04
2.703000000000000000e+03 3.683980128416653181e-04
2.704000000000000000e+03 3.684927886543408297e-04
2.705000000000000000e+03 3.685875760677010554e-04
2.706000000000000000e+03 3.686823750660401882e-04
2.707000000000000000e+03 3.687771856336737259e-04
2.708000000000000000e+03 3.688720077549377118e-04
2.709000000000000000e+03 3.689668414141893853e-04
2.710000000000000000e+03 3.690616865958064774e-04
2.711000000000000000e+03 3.691565432841878609e-04
2.712000000000000000e+03 3.692514114637530085e-04
2.713000000000000000e+03 3.693462911189419927e-04
2.714000000000000000e+03 3.694411822342160822e-04
2.715000000000000000e+03 3.695360847940565492e-04
2.716000000000000000e+03 3.696309987829658078e-04
2.717000000000000000e+03 3.697259241854664383e-04
2.718000000000000000e+03 3.698208609861023256e-04
2.719000000000000000e+03 3.699158091694368161e-04
2.720000000000000000e+03 3.700107687200546148e-04
2.721000000000000000e+03 3.701057396225603761e-04
2.722000000000000000e+03 3.702007218615795711e-04
2.723000000000000000e+03 3.702957154217576203e-04
2.724000000000000000e+03 3.703907202877607064e-04
2.725000000000000000e+03 3.704857364442749618e-04
2.726000000000000000e+03 3.705807638760070643e-04
2.727000000000000000e+03 3.706758025676837494e-04
2.728000000000000000e+03 3.707708525040520815e-04
2.729000000000000000e+03 3.708659136698793453e-04
2.730000000000000000e+03 3.709609860499527207e-04
2.731000000000000000e+03 3.710560696290796621e-04
2.732000000000000000e+03 3.711511643920878444e-04
2.733000000000000000e+03 3.712462703238246205e-04
2.734000000000000000e+03 3.713413874091576724e-04
2.735000000000000000e+03 3.714365156329743601e-04
2.736000000000000000e+03 3.715316549801822642e-04
2.737000000000000000e+03 3.716268054357086434e-04
2.738000000000000000e+03 3.717219669845007600e-04
2.739000000000000000e+03 3.718171396115255547e-04
2.740000000000000000e+03 3.719123233017700256e-04
2.741000000000000000e+03 3.720075180402405242e-04
2.742000000000000000e+03 3.721027238119635136e-04
2.743000000000000000e+03 3.721979406019851897e-04
2.744000000000000000e+03 3.722931683953709927e-04
2.745000000000000000e+03 3.723884071772062040e-04
2.746000000000000000e+03 3.724836569325958371e-04
2.747000000000000000e+03 3.725789176466644216e-04
2.748000000000000000e+03 3.726741893045558396e-04
2.749000000000000000e+03 3.727694718914335978e-04
2.750000000000000000e+03 3.728647653924807180e-04
2.751000000000000000e+03 3.729600697928994670e-04
2.752000000000000000e+03 3.730553850779117354e-04
2.753000000000000000e+03 3.731507112327585502e-04
2.754000000000000000e+03 3.732460482427003997e-04
2.755000000000000000e+03 3.733413960930171251e-04
2.756000000000000000e+03 3.734367547690076498e-04
2.757000000000000000e+03 3.735321242559903583e-04
2.758000000000000000e+03 3.736275045393025007e-04
2.759000000000000000e+03 3.737228956043010591e-04
2.760000000000000000e+03 3.738182974363613389e-04
2.761000000000000000e+03 3.739137100208785405e-04
2.762000000000000000e+03 3.740091333432665126e-04
2.763000000000000000e+03 3.741045673889580774e-04
2.764000000000000000e+03 3.742000121434054102e-04
2.765000000000000000e+03 3.742954675920792803e-04
2.766000000000000000e+03 3.743909337204696475e-04
2.767000000000000000e+03 3.744864105140852822e-04
2.768000000000000000e+03 3.745818979584538745e-04
2.769000000000000000e+03 3.746773960391218167e-04
2.770000000000000000e+03 3.747729047416546375e-04
2.771000000000000000e+03 3.748684240516362426e-04
2.772000000000000000e+03 3.749639539546695656e-04
2.773000000000000000e+03 3.750594944363762969e-04
2.774000000000000000e+03 3.751550454823964495e-04
2.775000000000000000e+03 3.752506070783889563e-04
2.776000000000000000e+03 3.753461792100314521e-04
2.777000000000000000e+03 3.754417618630200037e-04
2.778000000000000000e+03 3.755373550230692173e-04
2.779000000000000000e+03 3.756329586759125103e-04
2.780000000000000000e+03 3.757285728073013519e-04
2.781000000000000000e+03 3.758241974030061307e-04
2.782000000000000000e+03 3.759198324488152330e-04
2.783000000000000000e+03 3.760154779305355851e-04
2.784000000000000000e+03 3.761111338339929240e-04
2.785000000000000000e+03 3.762068001450306052e-04
2.786000000000000000e+03 3.763024768495109034e-04
2.787000000000000000e+03 3.763981639333140367e-04
2.788000000000000000e+03 3.764938613823384924e-04
2.789000000000000000e+03 3.765895691825011347e-04
2.790000000000000000e+03 3.766852873197369341e-04
2.791000000000000000e+03 3.767810157799989673e-04
2.792000000000000000e+03 3.768767545492584712e-04
2.793000000000000000e+03 3.769725036135048975e-04
2.794000000000000000e+03 3.770682629587455872e-04
2.795000000000000000e+03 3.771640325710058791e-04
2.796000000000000000e+03 3.772598124363293263e-04
2.797000000000000000e+03 3.773556025407773175e-04
2.798000000000000000e+03 3.774514028704294014e-04
2.799000000000000000e+03 3.775472134113825283e-04
2.800000000000000000e+03 3.776430341497521341e-04
2.801000000000000000e+03 3.777388650716711647e-04
2.802000000000000000e+03 3.778347061632905636e-04
2.803000000000000000e+03 3.779305574107788383e-04
2.804000000000000000e+03 3.780264188003223317e-04
2.805000000000000000e+03 3.781222903181254928e-04
2.806000000000000000e+03 3.782181719504099007e-04
2.807000000000000000e+03 3.783140636834150783e-04
2.808000000000000000e+03 3.784099655033985464e-04
2.809000000000000000e+03 3.785058773966348475e-04
2.810000000000000000e+03 3.786017993494162509e-04
2.811000000000000000e+03 3.786977313480530236e-04
2.812000000000000000e+03 3.787936733788721836e-04
2.813000000000000000e+03 3.788896254282191805e-04
2.814000000000000000e+03 3.789855874824562144e-04
2.815000000000000000e+03 3.790815595279630498e-04
2.816000000000000000e+03 3.791775415511373947e-04
2.817000000000000000e+03 3.792735335383934912e-04
2.818000000000000000e+03 3.793695354761636332e-04
2.819000000000000000e+03 3.794655473508971909e-04
2.820000000000000000e+03 3.795615691490606650e-04
2.821000000000000000e+03 3.796576008571381743e-04
2.822000000000000000e+03 3.797536424616308596e-04
2.823000000000000000e+03 3.798496939490568296e-04
2.824000000000000000e+03 3.799457553059519739e-04
2.825000000000000000e+03 3.800418265188689870e-04
2.826000000000000000e+03 3.801379075743774772e-04
2.827000000000000000e+03 3.802339984590646709e-04
2.828000000000000000e+03 3.803300991595343289e-04
2.829000000000000000e+03 3.804262096624076673e-04
2.830000000000000000e+03 3.805223299543227075e-04
2.831000000000000000e+03 3.806184600219344387e-04
2.832000000000000000e+03 3.807145998519149803e-04
2.833000000000000000e+03 3.808107494309530944e-04
2.834000000000000000e+03 3.809069087457547277e-04
2.835000000000000000e+03 3.810030777830425777e-04
2.836000000000000000e+03 3.810992565295562014e-04
2.837000000000000000e+03 3.811954449720519065e-04
2.838000000000000000e+03 3.812916430973028060e-04
2.839000000000000000e+03 3.813878508920988180e-04
2.840000000000000000e+03 3.814840683432467201e-04
2.841000000000000000e+03 3.815802954375697694e-04
2.842000000000000000e+03 3.816765321619079742e-04
2.843000000000000000e+03 3.817727785031179311e-04
2.844000000000000000e+03 3.818690344480729876e-04
2.845000000000000000e+03 3.819652999836632419e-04
2.846000000000000000e+03 3.820615750967947303e-04
2.847000000000000000e+03 3.821578597743908903e-04
2.848000000000000000e+03 3.822541540033909347e-04
2.849000000000000000e+03 3.823504577707509356e-04
2.850000000000000000e+03 3.824467710634433366e-04
2.851000000000000000e+03 3.825430938684570067e-04
2.852000000000000000e+03 3.826394261727974577e-04
2.853000000000000000e+03 3.827357679634860307e-04
2.854000000000000000e+03 3.828321192275607634e-04
2.855000000000000000e+03 3.829284799520762820e-04
2.856000000000000000e+03 3.830248501241029333e-04
2.857000000000000000e+03 3.831212297307276526e-04
2.858000000000000000e+03 3.832176187590537468e-04
2.859000000000000000e+03 3.833140171962004603e-04
2.860000000000000000e+03 3.834104250293033007e-04
2.861000000000000000e+03 3.835068422455142011e-04
2.862000000000000000e+03 3.836032688320007615e-04
2.863000000000000000e+03 3.836997047759469533e-04
2.864000000000000000e+03 3.837961500645530109e-04
2.865000000000000000e+03 3.838926046850348896e-04
2.866000000000000000e+03 3.839890686246246994e-04
2.867000000000000000e+03 3.840855418705706507e-04
2.868000000000000000e+03 3.841820244101368915e-04
2.869000000000000000e+03 3.842785162306034535e-04
2.870000000000000000e+03 3.843750173192661979e-04
2.871000000000000000e+03 3.844715276634370861e-04
2.872000000000000000e+03 3.845680472504439630e-04
2.873000000000000000e+03 3.846645760676303404e-04
2.874000000000000000e+03 3.847611141023556678e-04
2.875000000000000000e+03 3.848576613419952782e-04
2.876000000000000000e+03 3.849542177739400631e-04
2.877000000000000000e+03 3.850507833855967431e-04
2.878000000000000000e+03 3.851473581643878141e-04
2.879000000000000000e+03 3.852439420977515471e-04
2.880000000000000000e+03 3.853405351731414461e-04
2.881000000000000000e+03 3.854371373780272783e-04
2.882000000000000000e+03 3.855337486998939894e-04
2.883000000000000000e+03 3.856303691262424091e-04
2.884000000000000000e+03 3.857269986445885455e-04
2.885000000000000000e+03 3.858236372424642363e-04
2.886000000000000000e+03 3.859202849074168775e-04
2.887000000000000000e+03 3.860169416270089896e-04
2.888000000000000000e+03 3.861136073888191936e-04
2.889000000000000000e+03 3.862102821804409641e-04
2.890000000000000000e+03 3.863069659894831712e-04
2.891000000000000000e+03 3.864036588035706771e-04
2.892000000000000000e+03 3.865003606103431435e-04
2.893000000000000000e+03 3.865970713974557901e-04
2.894000000000000000e+03 3.866937911525791241e-04
2.895000000000000000e+03 3.867905198633989398e-04
2.896000000000000000e+03 3.868872575176161019e-04
2.897000000000000000e+03 3.869840041029471421e-04
2.898000000000000000e+03 3.870807596071233910e-04
2.899000000000000000e+03 3.871775240178916837e-04
2.900000000000000000e+03 3.872742973230139255e-04
2.901000000000000000e+03 3.873710795102668753e-04
2.902000000000000000e+03 3.874678705674426877e-04
2.903000000000000000e+03 3.875646704823488588e-04
2.904000000000000000e+03 3.876614792428073044e-04
2.905000000000000000e+03 3.877582968366556616e-04
2.906000000000000000e+03 3.878551232517458785e-04
2.907000000000000000e+03 3.879519584759455702e-04
2.908000000000000000e+03 3.880488024971369887e-04
2.909000000000000000e+03 3.881456553032172391e-04
2.910000000000000000e+03 3.882425168820986057e-04
2.911000000000000000e+03 3.883393872217081721e-04
2.912000000000000000e+03 3.884362663099878211e-04
2.913000000000000000e+03 3.885331541348943977e-04
2.914000000000000000e+03 3.886300506843992750e-04
2.915000000000000000e+03 3.887269559464889509e-04
2.916000000000000000e+03 3.888238699091647768e-04
2.917000000000000000e+03 3.889207925604426866e-04
2.918000000000000000e+03 3.890177238883531967e-04
2.919000000000000000e+03 3.891146638809415688e-04
2.920000000000000000e+03 3.892116125262681890e-04
2.921000000000000000e+03 3.893085698124074297e-04
2.922000000000000000e+03 3.894055357274488422e-04
2.923000000000000000e+03 3.895025102594963976e-04
2.924000000000000000e+03 3.895994933966684328e-04
2.925000000000000000e+03 3.896964851270983549e-04
2.926000000000000000e+03 3.897934854389335031e-04
2.927000000000000000e+03 3.898904943203362872e-04
2.928000000000000000e+03 3.899875117594832114e-04
2.929000000000000000e+03 3.900845377445654166e-04
2.930000000000000000e+03 3.901815722637885721e-04
2.931000000000000000e+03 3.902786153053725503e-04
2.932000000000000000e+03 3.903756668575519145e-04
2.933000000000000000e+03 3.904727269085752142e-04
2.934000000000000000e+03 3.905697954467058524e-04
2.935000000000000000e+03 3.906668724602210558e-04
2.936000000000000000e+03 3.907639579374127961e-04
2.937000000000000000e+03 3.908610518665869230e-04
2.938000000000000000e+03 3.909581542360638143e-04
2.939000000000000000e+03 3.910552650341782678e-04
2.940000000000000000e+03 3.911523842492786881e-04
2.941000000000000000e+03 3.912495118697282789e-04
2.942000000000000000e+03 3.913466478839041219e-04
2.943000000000000000e+03 3.914437922801975562e-04
2.944000000000000000e+03 3.915409450470139609e-04
2.945000000000000000e+03 3.916381061727728101e-04
2.946000000000000000e+03 3.917352756459077266e-04
2.947000000000000000e+03 3.918324534548664820e-04
2.948000000000000000e+03 3.919296395881106173e-04
2.949000000000000000e+03 3.920268340341158224e-04
2.950000000000000000e+03 3.921240367813719901e-04
2.951000000000000000e+03 3.922212478183825118e-04
2.952000000000000000e+03 3.923184671336653610e-04
2.953000000000000000e+03 3.924156947157517389e-04
2.954000000000000000e+03 3.925129305531874831e-04
2.955000000000000000e+03 3.926101746345314961e-04
2.956000000000000000e+03 3.927074269483569915e-04
2.957000000000000000e+03 3.928046874832511696e-04
2.958000000000000000e+03 3.929019562278149996e-04
2.959000000000000000e+03 3.929992331706626783e-04
2.960000000000000000e+03 3.930965183004228765e-04
2.961000000000000000e+03 3.931938116057377090e-04
2.962000000000000000e+03 3.932911130752628974e-04
2.963000000000000000e+03 3.933884226976682038e-04
2.964000000000000000e+03 3.934857404616366717e-04
2.965000000000000000e+03 3.935830663558654934e-04
2.966000000000000000e+03 3.936804003690648718e-04
2.967000000000000000e+03 3.937777424899591584e-04
2.968000000000000000e+03 3.938750927072862031e-04
2.969000000000000000e+03 3.939724510097971917e-04
2.970000000000000000e+03 3.940698173862570790e-04
2.971000000000000000e+03 3.941671918254441558e-04
2.972000000000000000e+03 3.942645743161504279e-04
2.973000000000000000e+03 3.943619648471815078e-04
2.974000000000000000e+03 3.944593634073558018e-04
2.975000000000000000e+03 3.945567699855059732e-04
2.976000000000000000e+03 3.946541845704777500e-04
2.977000000000000000e+03 3.947516071511303587e-04
2.978000000000000000e+03 3.948490377163361986e-04
2.979000000000000000e+03 3.949464762549810591e-04
2.980000000000000000e+03 3.950439227559643363e-04
2.981000000000000000e+03 3.951413772081984908e-04
2.982000000000000000e+03 3.952388396006093732e-04
2.983000000000000000e+03 3.953363099221361698e-04
2.984000000000000000e+03 3.954337881617312942e-04
2.985000000000000000e+03 3.955312743083602245e-04
2.986000000000000000e+03 3.956287683510018287e-04
2.987000000000000000e+03 3.957262702786480397e-04
2.988000000000000000e+03 3.958237800803041800e-04
2.989000000000000000e+03 3.959212977449885827e-04
2.990000000000000000e+03 3.960188232617325370e-04
2.991000000000000000e+03 3.961163566195809388e-04
2.992000000000000000e+03 3.962138978075909900e-04
2.993000000000000000e+03 3.963114468148337156e-04
2.994000000000000000e+03 3.964090036303930431e-04
2.995000000000000000e+03 3.965065682433654764e-04
2.996000000000000000e+03 3.966041406428608552e-04
2.997000000000000000e+03 3.967017208180020839e-04
2.998000000000000000e+03 3.967993087579249145e-04
2.999000000000000000e+03 3.968969044517780555e-04
3.000000000000000000e+03 3.969945078887228461e-04
3.001000000000000000e+03 3.970921190579341782e-04
3.002000000000000000e+03 3.971897379485995203e-04
3.003000000000000000e+03 3.972873645499187009e-04
3.004000000000000000e+03 3.973849988511052094e-04
3.005000000000000000e+03 3.974826408413848953e-04
3.006000000000000000e+03 3.975802905099964555e-04
3.007000000000000000e+03 3.976779478461915434e-04
3.008000000000000000e+03 3.977756128392342808e-04
3.009000000000000000e+03 3.978732854784019081e-04
3.010000000000000000e+03 3.979709657529838089e-04
3.011000000000000000e+03 3.980686536522829735e-04
3.012000000000000000e+03 3.981663491656141558e-04
3.013000000000000000e+03 3.982640522823051202e-04
3.014000000000000000e+03 3.983617629916966414e-04
3.015000000000000000e+03 3.984594812831415288e-04
3.016000000000000000e+03 3.985572071460055481e-04
3.017000000000000000e+03 3.986549405696670416e-04
3.018000000000000000e+03 3.987526815435165489e-04
3.019000000000000000e+03 3.988504300569576744e-04
3.020000000000000000e+03 3.989481860994063280e-04
3.021000000000000000e+03 3.990459496602906712e-04
3.022000000000000000e+03 3.991437207290519300e-04
3.023000000000000000e+03 3.992414992951430941e-04
3.024000000000000000e+03 3.993392853480301637e-04
3.025000000000000000e+03 3.994370788771914446e-04
3.026000000000000000e+03 3.995348798721173314e-04
3.027000000000000000e+03 3.996326883223110123e-04
3.028000000000000000e+03 3.997305042172878188e-04
3.029000000000000000e+03 3.998283275465754419e-04
3.030000000000000000e+03 3.999261582997139870e-04
3.031000000000000000e+03 4.000239964662559195e-04
3.032000000000000000e+03 4.001218420357656848e-04
3.033000000000000000e+03 4.002196949978206308e-04
3.034000000000000000e+03 4.003175553420094891e-04
3.035000000000000000e+03 4.004154230579339479e-04
3.036000000000000000e+03 4.005132981352075672e-04
3.037000000000000000e+03 4.006111805634563752e-04
3.038000000000000000e+03 4.007090703323181640e-04
3.039000000000000000e+03 4.008069674314432480e-04
3.040000000000000000e+03 4.009048718504939763e-04
3.041000000000000000e+03 4.010027835791445160e-04
3.042000000000000000e+03 4.011007026070818817e-04
3.043000000000000000e+03 4.011986289240043638e-04
3.044000000000000000e+03 4.012965625196227210e-04
3.045000000000000000e+03 4.013945033836597469e-04
3.046000000000000000e+03 4.014924515058501068e-04
3.047000000000000000e+03 4.015904068759407718e-04
3.048000000000000000e+03 4.016883694836903681e-04
3.049000000000000000e+03 4.017863393188695568e-04
3.050000000000000000e+03 4.018843163712611417e-04
3.051000000000000000e+03 4.019823006306599616e-04
3.052000000000000000e+03 4.020802920868722934e-04
3.053000000000000000e+03 4.021782907297165028e-04
3.054000000000000000e+03 4.022762965490229905e-04
3.055000000000000000e+03 4.023743095346341914e-04
3.056000000000000000e+03 4.024723296764037080e-04
3.057000000000000000e+03 4.025703569641976109e-04
3.058000000000000000e+03 4.026683913878936804e-04
3.059000000000000000e+03 4.027664329373812431e-04
3.060000000000000000e+03 4.028644816025613354e-04
3.061000000000000000e+03 4.029625373733472450e-04
3.062000000000000000e+03 4.030606002396632101e-04
3.063000000000000000e+03 4.031586701914462081e-04
3.064000000000000000e+03 4.032567472186440044e-04
3.065000000000000000e+03 4.033548313112163991e-04
3.066000000000000000e+03 4.034529224591349014e-04
3.067000000000000000e+03 4.035510206523824591e-04
3.068000000000000000e+03 4.036491258809541088e-04
3.069000000000000000e+03 4.037472381348558917e-04
3.070000000000000000e+03 4.038453574041058836e-04
3.071000000000000000e+03 4.039434836787334361e-04
3.072000000000000000e+03 4.040416169487797186e-04
3.073000000000000000e+03 4.041397572042970676e-04
3.074000000000000000e+03 4.042379044353498546e-04
3.075000000000000000e+03 4.043360586320134554e-04
3.076000000000000000e+03 4.044342197843750096e-04
3.077000000000000000e+03 4.045323878825332034e-04
3.078000000000000000e+03 4.046305629165978363e-04
3.079000000000000000e+03 4.047287448766904712e-04
3.080000000000000000e+03 4.048269337529437299e-04
3.081000000000000000e+03 4.049251295355021062e-04
3.082000000000000000e+03 4.050233322145209902e-04
3.083000000000000000e+03 4.051215417801673729e-04
3.084000000000000000e+03 4.052197582226195753e-04
3.085000000000000000e+03 4.053179815320673025e-04
3.086000000000000000e+03 4.054162116987114809e-04
3.087000000000000000e+03 4.055144487127642044e-04
3.088000000000000000e+03 4.056126925644490595e-04
3.089000000000000000e+03 4.057109432440007455e-04
3.090000000000000000e+03 4.058092007416653460e-04
3.091000000000000000e+03 4.059074650477001662e-04
3.092000000000000000e+03 4.060057361523733530e-04
3.093000000000000000e+03 4.061040140459647630e-04
3.094000000000000000e+03 4.062022987187649862e-04
3.095000000000000000e+03 4.063005901610759426e-04
3.096000000000000000e+03 4.063988883632107738e-04
3.097000000000000000e+03 4.064971933154938968e-04
3.098000000000000000e+03 4.065955050082601372e-04
3.099000000000000000e+03 4.066938234318563552e-04
3.100000000000000000e+03 4.067921485766394941e-04
3.101000000000000000e+03 4.068904804329784232e-04
3.102000000000000000e+03 4.069888189912524747e-04
3.103000000000000000e+03 4.070871642418522562e-04
3.104000000000000000e+03 4.071855161751793259e-04
3.105000000000000000e+03 4.072838747816463008e-04
3.106000000000000000e+03 4.073822400516763690e-04
3.107000000000000000e+03 4.074806119757042652e-04
3.108000000000000000e+03 4.075789905441752408e-04
3.109000000000000000e+03 4.076773757475456064e-04
3.110000000000000000e+03 4.077757675762826227e-04
3.111000000000000000e+03 4.078741660208643925e-04
3.112000000000000000e+03 4.079725710717796981e-04
3.113000000000000000e+03 4.080709827195283263e-04
3.114000000000000000e+03 4.081694009546211230e-04
3.115000000000000000e+03 4.082678257675794505e-04
3.116000000000000000e+03 4.083662571489355135e-04
3.117000000000000000e+03 4.084646950892324127e-04
3.118000000000000000e+03 4.085631395790238741e-04
3.119000000000000000e+03 4.086615906088745197e-04
3.120000000000000000e+03 4.087600481693597055e-04
3.121000000000000000e+03 4.088585122510651954e-04
3.122000000000000000e+03 4.089569828445880836e-04
3.123000000000000000e+03 4.090554599405353845e-04
3.124000000000000000e+03 4.091539435295254968e-04
3.125000000000000000e+03 4.092524336021869020e-04
3.126000000000000000e+03 4.093509301491593034e-04
3.127000000000000000e+03 4.094494331610922704e-04
3.128000000000000000e+03 4.095479426286467023e-04
3.129000000000000000e+03 4.096464585424936899e-04
3.130000000000000000e+03 4.097449808933151119e-04
3.131000000000000000e+03 4.098435096718030385e-04
3.132000000000000000e+03 4.099420448686605443e-04
3.133000000000000000e+03 4.100405864746011126e-04
3.134000000000000000e+03 4.101391344803483638e-04
3.135000000000000000e+03 4.102376888766368686e-04
3.136000000000000000e+03 4.103362496542115522e-04
3.137000000000000000e+03 4.104348168038276937e-04
3.138000000000000000e+03 4.105333903162510347e-04
3.139000000000000000e+03 4.106319701822578336e-04
3.140000000000000000e+03 4.107305563926348115e-04
3.141000000000000000e+03 4.108291489381789350e-04
3.142000000000000000e+03 4.109277478096975793e-04
3.143000000000000000e+03 4.110263529980086360e-04
3.144000000000000000e+03 4.111249644939402427e-04
3.145000000000000000e+03 4.112235822883307827e-04
3.146000000000000000e+03 4.113222063720291016e-04
3.147000000000000000e+03 4.114208367358945079e-04
3.148000000000000000e+03 4.115194733707960677e-04
3.149000000000000000e+03 4.116181162676137433e-04
3.150000000000000000e+03 4.117167654172373091e-04


==> eta_WTF_Trev.txt <==
1.000000000000000000e+02 1.466666666666666813e-02
1.010000000000000000e+02 1.452145214521452336e-02
1.020000000000000000e+02 1.437908496732026239e-02
1.030000000000000000e+02 1.423948220064725004e-02
1.040000000000000000e+02 1.410256410256410450e-02
1.050000000000000000e+02 1.396825396825396998e-02
1.060000000000000000e+02 1.383647798742138404e-02
1.070000000000000000e+02 1.370716510903426978e-02
1.080000000000000000e+02 1.358024691358024859e-02
1.090000000000000000e+02 1.345565749235474139e-02
1.100000000000000000e+02 1.333333333333333419e-02
1.110000000000000000e+02 1.321321321321321414e-02
1.120000000000000000e+02 1.309523809523809555e-02
1.130000000000000000e+02 1.297935103244837914e-02
1.140000000000000000e+02 1.286549707602339249e-02
1.150000000000000000e+02 1.275362318840579830e-02
1.160000000000000000e+02 1.264367816091954179e-02
1.170000000000000000e+02 1.253561253561253676e-02
1.180000000000000000e+02 1.242937853107344698e-02
1.190000000000000000e+02 1.232492997198879683e-02
1.200000000000000000e+02 1.222222222222222286e-02
1.210000000000000000e+02 1.212121212121212294e-02
1.220000000000000000e+02 1.202185792349726862e-02
1.230000000000000000e+02 1.192411924119241365e-02
1.240000000000000000e+02 1.182795698924731312e-02
1.250000000000000000e+02 1.173333333333333346e-02
1.260000000000000000e+02 1.164021164021164165e-02
1.270000000000000000e+02 1.154855643044619580e-02
1.280000000000000000e+02 1.145833333333333426e-02
1.290000000000000000e+02 1.136950904392764958e-02
1.300000000000000000e+02 1.128205128205128291e-02
1.310000000000000000e+02 1.119592875318066276e-02
1.320000000000000000e+02 1.111111111111111154e-02
1.330000000000000000e+02 1.102756892230576449e-02
1.340000000000000000e+02 1.094527363184079685e-02
1.350000000000000000e+02 1.086419753086419887e-02
1.360000000000000000e+02 1.078431372549019766e-02
1.370000000000000000e+02 1.070559610705596257e-02
1.380000000000000000e+02 1.062801932367149829e-02
1.390000000000000000e+02 1.055155875299760258e-02
1.400000000000000000e+02 1.047619047619047748e-02
1.410000000000000000e+02 1.040189125295508388e-02
1.420000000000000000e+02 1.032863849765258343e-02
1.430000000000000000e+02 1.025641025641025640e-02
1.440000000000000000e+02 1.018518518518518601e-02
1.450000000000000000e+02 1.011494252873563343e-02
1.460000000000000000e+02 1.004566210045662253e-02
1.470000000000000000e+02 9.977324263038550231e-03
1.480000000000000000e+02 9.909909909909911038e-03
1.490000000000000000e+02 9.843400447427293545e-03
1.500000000000000000e+02 9.777777777777779331e-03
1.510000000000000000e+02 9.713024282560706393e-03
1.520000000000000000e+02 9.649122807017544365e-03
1.530000000000000000e+02 9.586056644880174352e-03
1.540000000000000000e+02 9.523809523809524669e-03
1.550000000000000000e+02 9.462365591397849454e-03
1.560000000000000000e+02 9.401709401709403002e-03
1.570000000000000000e+02 9.341825902335457871e-03
1.580000000000000000e+02 9.282700421940929744e-03
1.590000000000000000e+02 9.224318658280923275e-03
1.600000000000000000e+02 9.166666666666666713e-03
1.610000000000000000e+02 9.109730848861284994e-03
1.620000000000000000e+02 9.053497942386832392e-03
1.630000000000000000e+02 8.997955010224949549e-03
1.640000000000000000e+02 8.943089430894309369e-03
1.650000000000000000e+02 8.888888888888888881e-03
1.660000000000000000e+02 8.835341365461848312e-03
1.670000000000000000e+02 8.782435129740520305e-03
1.680000000000000000e+02 8.730158730158730368e-03
1.690000000000000000e+02 8.678500986193294145e-03
1.700000000000000000e+02 8.627450980392158131e-03
1.710000000000000000e+02 8.576998050682261079e-03
1.720000000000000000e+02 8.527131782945736316e-03
1.730000000000000000e+02 8.477842003853566094e-03
1.740000000000000000e+02 8.429118773946361193e-03
1.750000000000000000e+02 8.380952380952381292e-03
1.760000000000000000e+02 8.333333333333333218e-03
1.770000000000000000e+02 8.286252354048964652e-03
1.780000000000000000e+02 8.239700374531835209e-03
1.790000000000000000e+02 8.193668528864059622e-03
1.800000000000000000e+02 8.148148148148149153e-03
1.810000000000000000e+02 8.103130755064457194e-03
1.820000000000000000e+02 8.058608058608059468e-03
1.830000000000000000e+02 8.014571948998178499e-03
1.840000000000000000e+02 7.971014492753624586e-03
1.850000000000000000e+02 7.927927927927928484e-03
1.860000000000000000e+02 7.885304659498208746e-03
1.870000000000000000e+02 7.843137254901960675e-03
1.880000000000000000e+02 7.801418439716312908e-03
1.890000000000000000e+02 7.760141093474427765e-03
1.900000000000000000e+02 7.719298245614035492e-03
1.910000000000000000e+02 7.678883071553229550e-03
1.920000000000000000e+02 7.638888888888889506e-03
1.930000000000000000e+02 7.599309153713299306e-03
1.940000000000000000e+02 7.560137457044674436e-03
1.950000000000000000e+02 7.521367521367522228e-03
1.960000000000000000e+02 7.482993197278912240e-03
1.970000000000000000e+02 7.445008460236887150e-03
1.980000000000000000e+02 7.407407407407407690e-03
1.990000000000000000e+02 7.370184254606365615e-03
2.000000000000000000e+02 7.333333333333334064e-03
2.010000000000000000e+02 7.296849087893864279e-03
2.020000000000000000e+02 7.260726072607261682e-03
2.030000000000000000e+02 7.224958949096881022e-03
2.040000000000000000e+02 7.189542483660131197e-03
2.050000000000000000e+02 7.154471544715448016e-03
2.060000000000000000e+02 7.119741100323625019e-03
2.070000000000000000e+02 7.085346215780999150e-03
2.080000000000000000e+02 7.051282051282052252e-03
2.090000000000000000e+02 7.017543859649123805e-03
2.100000000000000000e+02 6.984126984126984988e-03
2.110000000000000000e+02 6.951026856240127318e-03
2.120000000000000000e+02 6.918238993710692022e-03
2.130000000000000000e+02 6.885758998435055622e-03
2.140000000000000000e+02 6.853582554517134891e-03
2.150000000000000000e+02 6.821705426356589747e-03
2.160000000000000000e+02 6.790123456790124294e-03
2.170000000000000000e+02 6.758832565284179049e-03
2.180000000000000000e+02 6.727828746177370693e-03
2.190000000000000000e+02 6.697108066971080818e-03
2.200000000000000000e+02 6.666666666666667095e-03
2.210000000000000000e+02 6.636500754147813680e-03
2.220000000000000000e+02 6.606606606606607070e-03
2.230000000000000000e+02 6.576980568011958281e-03
2.240000000000000000e+02 6.547619047619047776e-03
2.250000000000000000e+02 6.518518518518518975e-03
2.260000000000000000e+02 6.489675516224189568e-03
2.270000000000000000e+02 6.461086637298091469e-03
2.280000000000000000e+02 6.432748538011696243e-03
2.290000000000000000e+02 6.404657933042213168e-03
2.300000000000000000e+02 6.376811594202899149e-03
2.310000000000000000e+02 6.349206349206350068e-03
2.320000000000000000e+02 6.321839080459770895e-03
2.330000000000000000e+02 6.294706723891273920e-03
2.340000000000000000e+02 6.267806267806268379e-03
2.350000000000000000e+02 6.241134751773049806e-03
2.360000000000000000e+02 6.214689265536723489e-03
2.370000000000000000e+02 6.188466947960618962e-03
2.380000000000000000e+02 6.162464985994398417e-03
2.390000000000000000e+02 6.136680613668061939e-03
2.400000000000000000e+02 6.111111111111111431e-03
2.410000000000000000e+02 6.085753803596127311e-03
2.420000000000000000e+02 6.060606060606061468e-03
2.430000000000000000e+02 6.035665294924554350e-03
2.440000000000000000e+02 6.010928961748634308e-03
2.450000000000000000e+02 5.986394557823129618e-03
2.460000000000000000e+02 5.962059620596206824e-03
2.470000000000000000e+02 5.937921727395411783e-03
2.480000000000000000e+02 5.913978494623656559e-03
2.490000000000000000e+02 5.890227576974565830e-03
2.500000000000000000e+02 5.866666666666666731e-03
2.510000000000000000e+02 5.843293492695883495e-03
2.520000000000000000e+02 5.820105820105820824e-03
2.530000000000000000e+02 5.797101449275362389e-03
2.540000000000000000e+02 5.774278215223097900e-03
2.550000000000000000e+02 5.751633986928105131e-03
2.560000000000000000e+02 5.729166666666667129e-03
2.570000000000000000e+02 5.706874189364462280e-03
2.580000000000000000e+02 5.684754521963824789e-03
2.590000000000000000e+02 5.662805662805663574e-03
2.600000000000000000e+02 5.641025641025641454e-03
2.610000000000000000e+02 5.619412515964240795e-03
2.620000000000000000e+02 5.597964376590331380e-03
2.630000000000000000e+02 5.576679340937896155e-03
2.640000000000000000e+02 5.555555555555555768e-03
2.650000000000000000e+02 5.534591194968553618e-03
2.660000000000000000e+02 5.513784461152882246e-03
2.670000000000000000e+02 5.493133583021224051e-03
2.680000000000000000e+02 5.472636815920398426e-03
2.690000000000000000e+02 5.452292441140025626e-03
2.700000000000000000e+02 5.432098765432099435e-03
2.710000000000000000e+02 5.412054120541205833e-03
2.720000000000000000e+02 5.392156862745098832e-03
2.730000000000000000e+02 5.372405372405373268e-03
2.740000000000000000e+02 5.352798053527981284e-03
2.750000000000000000e+02 5.333333333333334023e-03
2.760000000000000000e+02 5.314009661835749146e-03
2.770000000000000000e+02 5.294825511432009989e-03
2.780000000000000000e+02 5.275779376498801292e-03
2.790000000000000000e+02 5.256869772998805541e-03
2.800000000000000000e+02 5.238095238095238741e-03
2.810000000000000000e+02 5.219454329774614841e-03
2.820000000000000000e+02 5.200945626477541939e-03
2.830000000000000000e+02 5.182567726737338613e-03
2.840000000000000000e+02 5.164319248826291717e-03
2.850000000000000000e+02 5.146198830409356995e-03
2.860000000000000000e+02 5.128205128205128201e-03
2.870000000000000000e+02 5.110336817653890820e-03
2.880000000000000000e+02 5.092592592592593004e-03
2.890000000000000000e+02 5.074971164936562841e-03
2.900000000000000000e+02 5.057471264367816716e-03
2.910000000000000000e+02 5.040091638029782668e-03
2.920000000000000000e+02 5.022831050228311264e-03
2.930000000000000000e+02 5.005688282138794423e-03
2.940000000000000000e+02 4.988662131519275116e-03
2.950000000000000000e+02 4.971751412429378791e-03
2.960000000000000000e+02 4.954954954954955519e-03
2.970000000000000000e+02 4.938271604938272372e-03
2.980000000000000000e+02 4.921700223713646773e-03
2.990000000000000000e+02 4.905239687848383760e-03
3.000000000000000000e+02 4.888888888888889665e-03
3.010000000000000000e+02 4.872646733111849447e-03
3.020000000000000000e+02 4.856512141280353197e-03
3.030000000000000000e+02 4.840484048404840832e-03
3.040000000000000000e+02 4.824561403508772182e-03
3.050000000000000000e+02 4.808743169398907100e-03
3.060000000000000000e+02 4.793028322440087176e-03
3.070000000000000000e+02 4.777415852334419323e-03
3.080000000000000000e+02 4.761904761904762334e-03
3.090000000000000000e+02 4.746494066882416679e-03
3.100000000000000000e+02 4.731182795698924727e-03
3.110000000000000000e+02 4.715969989281886855e-03
3.120000000000000000e+02 4.700854700854701501e-03
3.130000000000000000e+02 4.685835995740149362e-03
3.140000000000000000e+02 4.670912951167728935e-03
3.150000000000000000e+02 4.656084656084656659e-03
3.160000000000000000e+02 4.641350210970464872e-03
3.170000000000000000e+02 4.626708727655100446e-03
3.180000000000000000e+02 4.612159329140461637e-03
3.190000000000000000e+02 4.597701149425288160e-03
3.200000000000000000e+02 4.583333333333333356e-03
3.210000000000000000e+02 4.569055036344756016e-03
3.220000000000000000e+02 4.554865424430642497e-03
3.230000000000000000e+02 4.540763673890608858e-03
3.240000000000000000e+02 4.526748971193416196e-03
3.250000000000000000e+02 4.512820512820513337e-03
3.260000000000000000e+02 4.498977505112474774e-03
3.270000000000000000e+02 4.485219164118247129e-03
3.280000000000000000e+02 4.471544715447154685e-03
3.290000000000000000e+02 4.457953394123607624e-03
3.300000000000000000e+02 4.444444444444444441e-03
3.310000000000000000e+02 4.431017119838872101e-03
3.320000000000000000e+02 4.417670682730924156e-03
3.330000000000000000e+02 4.404404404404404713e-03
3.340000000000000000e+02 4.391217564870260152e-03
3.350000000000000000e+02 4.378109452736318741e-03
3.360000000000000000e+02 4.365079365079365184e-03
3.370000000000000000e+02 4.352126607319485932e-03
3.380000000000000000e+02 4.339250493096647072e-03
3.390000000000000000e+02 4.326450344149459712e-03
3.400000000000000000e+02 4.313725490196079065e-03
3.410000000000000000e+02 4.301075268817204297e-03
3.420000000000000000e+02 4.288499025341130540e-03
3.430000000000000000e+02 4.275996112730807118e-03
3.440000000000000000e+02 4.263565891472868158e-03
3.450000000000000000e+02 4.251207729468599143e-03
3.460000000000000000e+02 4.238921001926783047e-03
3.470000000000000000e+02 4.226705091258406086e-03
3.480000000000000000e+02 4.214559386973180596e-03
3.490000000000000000e+02 4.202483285577841669e-03
3.500000000000000000e+02 4.190476190476190646e-03
3.510000000000000000e+02 4.178537511870845586e-03
3.520000000000000000e+02 4.166666666666666609e-03
3.530000000000000000e+02 4.154863078375826621e-03
3.540000000000000000e+02 4.143126177024482326e-03
3.550000000000000000e+02 4.131455399061033373e-03
3.560000000000000000e+02 4.119850187265917604e-03
3.570000000000000000e+02 4.108309990662931989e-03
3.580000000000000000e+02 4.096834264432029811e-03
3.590000000000000000e+02 4.085422469823584563e-03
3.600000000000000000e+02 4.074074074074074577e-03
3.610000000000000000e+02 4.062788550323177122e-03
3.620000000000000000e+02 4.051565377532228597e-03
3.630000000000000000e+02 4.040404040404040401e-03
3.640000000000000000e+02 4.029304029304029734e-03
3.650000000000000000e+02 4.018264840182648838e-03
3.660000000000000000e+02 4.007285974499089250e-03
3.670000000000000000e+02 3.996366939146230729e-03
3.680000000000000000e+02 3.985507246376812293e-03
3.690000000000000000e+02 3.974706413730804550e-03
3.700000000000000000e+02 3.963963963963964242e-03
3.710000000000000000e+02 3.953279424977538918e-03
3.720000000000000000e+02 3.942652329749104373e-03
3.730000000000000000e+02 3.932082216264521854e-03
3.740000000000000000e+02 3.921568627450980338e-03
3.750000000000000000e+02 3.911111111111111732e-03
3.760000000000000000e+02 3.900709219858156454e-03
3.770000000000000000e+02 3.890362511052166371e-03
3.780000000000000000e+02 3.880070546737213882e-03
3.790000000000000000e+02 3.869832893579595867e-03
3.800000000000000000e+02 3.859649122807017746e-03
3.810000000000000000e+02 3.849518810148731644e-03
3.820000000000000000e+02 3.839441535776614775e-03
3.830000000000000000e+02 3.829416884247171561e-03
3.840000000000000000e+02 3.819444444444444753e-03
3.850000000000000000e+02 3.809523809523809954e-03
3.860000000000000000e+02 3.799654576856649653e-03
3.870000000000000000e+02 3.789836347975883337e-03
3.880000000000000000e+02 3.780068728522337218e-03
3.890000000000000000e+02 3.770351328191945319e-03
3.900000000000000000e+02 3.760683760683761114e-03
3.910000000000000000e+02 3.751065643648764103e-03
3.920000000000000000e+02 3.741496598639456120e-03
3.930000000000000000e+02 3.731976251060220920e-03
3.940000000000000000e+02 3.722504230118443575e-03
3.950000000000000000e+02 3.713080168776371464e-03
3.960000000000000000e+02 3.703703703703703845e-03
3.970000000000000000e+02 3.694374475230898739e-03
3.980000000000000000e+02 3.685092127303182807e-03
3.990000000000000000e+02 3.675856307435255120e-03
4.000000000000000000e+02 3.666666666666667032e-03
4.010000000000000000e+02 3.657522859517872097e-03
4.020000000000000000e+02 3.648424543946932139e-03
4.030000000000000000e+02 3.639371381306865608e-03
4.040000000000000000e+02 3.630363036303630841e-03
4.050000000000000000e+02 3.621399176954732957e-03
4.060000000000000000e+02 3.612479474548440511e-03
4.070000000000000000e+02 3.603603603603604093e-03
4.080000000000000000e+02 3.594771241830065599e-03
4.090000000000000000e+02 3.585982070089649941e-03
4.100000000000000000e+02 3.577235772357724008e-03
4.110000000000000000e+02 3.568532035685320711e-03
4.120000000000000000e+02 3.559870550161812509e-03
4.130000000000000000e+02 3.551251008878127894e-03
4.140000000000000000e+02 3.542673107890499575e-03
4.150000000000000000e+02 3.534136546184739151e-03
4.160000000000000000e+02 3.525641025641026126e-03
4.170000000000000000e+02 3.517186250999200861e-03
4.180000000000000000e+02 3.508771929824561903e-03
4.190000000000000000e+02 3.500397772474145124e-03
4.200000000000000000e+02 3.492063492063492494e-03
4.210000000000000000e+02 3.483768804433887926e-03
4.220000000000000000e+02 3.475513428120063659e-03
4.230000000000000000e+02 3.467297084318361148e-03
4.240000000000000000e+02 3.459119496855346011e-03
4.250000000000000000e+02 3.450980392156863166e-03
4.260000000000000000e+02 3.442879499217527811e-03
4.270000000000000000e+02 3.434816549570648362e-03
4.280000000000000000e+02 3.426791277258567445e-03
4.290000000000000000e+02 3.418803418803419234e-03
4.300000000000000000e+02 3.410852713178294873e-03
4.310000000000000000e+02 3.402938901778809061e-03
4.320000000000000000e+02 3.395061728395062147e-03
4.330000000000000000e+02 3.387220939183987773e-03
4.340000000000000000e+02 3.379416282642089524e-03
4.350000000000000000e+02 3.371647509578544477e-03
4.360000000000000000e+02 3.363914373088685347e-03
4.370000000000000000e+02 3.356216628527841726e-03
4.380000000000000000e+02 3.348554033485540409e-03
4.390000000000000000e+02 3.340926347760060904e-03
4.400000000000000000e+02 3.333333333333333547e-03
4.410000000000000000e+02 3.325774754346183266e-03
4.420000000000000000e+02 3.318250377073906840e-03
4.430000000000000000e+02 3.310759969902182364e-03
4.440000000000000000e+02 3.303303303303303535e-03
4.450000000000000000e+02 3.295880149812734430e-03
4.460000000000000000e+02 3.288490284005979140e-03
4.470000000000000000e+02 3.281133482475764515e-03
4.480000000000000000e+02 3.273809523809523888e-03
4.490000000000000000e+02 3.266518188567186544e-03
4.500000000000000000e+02 3.259259259259259488e-03
4.510000000000000000e+02 3.252032520325203683e-03
4.520000000000000000e+02 3.244837758112094784e-03
4.530000000000000000e+02 3.237674760853569231e-03
4.540000000000000000e+02 3.230543318649045734e-03
4.550000000000000000e+02 3.223443223443223874e-03
4.560000000000000000e+02 3.216374269005848122e-03
4.570000000000000000e+02 3.209336250911743339e-03
4.580000000000000000e+02 3.202328966521106584e-03
4.590000000000000000e+02 3.195352214960058262e-03
4.600000000000000000e+02 3.188405797101449574e-03
4.610000000000000000e+02 3.181489515545915005e-03
4.620000000000000000e+02 3.174603174603175034e-03
4.630000000000000000e+02 3.167746580273578250e-03
4.640000000000000000e+02 3.160919540229885447e-03
4.650000000000000000e+02 3.154121863799283585e-03
4.660000000000000000e+02 3.147353361945636960e-03
4.670000000000000000e+02 3.140613847251963030e-03
4.680000000000000000e+02 3.133903133903134190e-03
4.690000000000000000e+02 3.127221037668798977e-03
4.700000000000000000e+02 3.120567375886524903e-03
4.710000000000000000e+02 3.113941967445152479e-03
4.720000000000000000e+02 3.107344632768361745e-03
4.730000000000000000e+02 3.100775193798450003e-03
4.740000000000000000e+02 3.094233473980309481e-03
4.750000000000000000e+02 3.087719298245614457e-03
4.760000000000000000e+02 3.081232492997199209e-03
4.770000000000000000e+02 3.074772886093641092e-03
4.780000000000000000e+02 3.068340306834030969e-03
4.790000000000000000e+02 3.061934585942937062e-03
4.800000000000000000e+02 3.055555555555555716e-03
4.810000000000000000e+02 3.049203049203049517e-03
4.820000000000000000e+02 3.042876901798063655e-03
4.830000000000000000e+02 3.036576949620428331e-03
4.840000000000000000e+02 3.030303030303030734e-03
4.850000000000000000e+02 3.024054982817869601e-03
4.860000000000000000e+02 3.017832647462277175e-03
4.870000000000000000e+02 3.011635865845311601e-03
4.880000000000000000e+02 3.005464480874317154e-03
4.890000000000000000e+02 2.999318336741649705e-03
4.900000000000000000e+02 2.993197278911564809e-03
4.910000000000000000e+02 2.987101154107264529e-03
4.920000000000000000e+02 2.981029810298103412e-03
4.930000000000000000e+02 2.974983096686951035e-03
4.940000000000000000e+02 2.968960863697705892e-03
4.950000000000000000e+02 2.962962962962963250e-03
4.960000000000000000e+02 2.956989247311828280e-03
4.970000000000000000e+02 2.951039570757880981e-03
4.980000000000000000e+02 2.945113788487282915e-03
4.990000000000000000e+02 2.939211756847027492e-03
5.000000000000000000e+02 2.933333333333333365e-03
5.010000000000000000e+02 2.927478376580173146e-03
5.020000000000000000e+02 2.921646746347941748e-03
5.030000000000000000e+02 2.915838303512260053e-03
5.040000000000000000e+02 2.910052910052910412e-03
5.050000000000000000e+02 2.904290429042904412e-03
5.060000000000000000e+02 2.898550724637681195e-03
5.070000000000000000e+02 2.892833662064431526e-03
5.080000000000000000e+02 2.887139107611548950e-03
5.090000000000000000e+02 2.881466928618205831e-03
5.100000000000000000e+02 2.875816993464052566e-03
5.110000000000000000e+02 2.870189171559034760e-03
5.120000000000000000e+02 2.864583333333333565e-03
5.130000000000000000e+02 2.858999350227420504e-03
5.140000000000000000e+02 2.853437094682231140e-03
5.150000000000000000e+02 2.847896440129450181e-03
5.160000000000000000e+02 2.842377260981912394e-03
5.170000000000000000e+02 2.836879432624113666e-03
5.180000000000000000e+02 2.831402831402831787e-03
5.190000000000000000e+02 2.825947334617855220e-03
5.200000000000000000e+02 2.820512820512820727e-03
5.210000000000000000e+02 2.815099168266155076e-03
5.220000000000000000e+02 2.809706257982120398e-03
5.230000000000000000e+02 2.804333970681963193e-03
5.240000000000000000e+02 2.798982188295165690e-03
5.250000000000000000e+02 2.793650793650793909e-03
5.260000000000000000e+02 2.788339670468948078e-03
5.270000000000000000e+02 2.783048703352308893e-03
5.280000000000000000e+02 2.777777777777777884e-03
5.290000000000000000e+02 2.772526780088217097e-03
5.300000000000000000e+02 2.767295597484276809e-03
5.310000000000000000e+02 2.762084118016321695e-03
5.320000000000000000e+02 2.756892230576441123e-03
5.330000000000000000e+02 2.751719824890557029e-03
5.340000000000000000e+02 2.746566791510612025e-03
5.350000000000000000e+02 2.741433021806853783e-03
5.360000000000000000e+02 2.736318407960199213e-03
5.370000000000000000e+02 2.731222842954686685e-03
5.380000000000000000e+02 2.726146220570012813e-03
5.390000000000000000e+02 2.721088435374149905e-03
5.400000000000000000e+02 2.716049382716049718e-03
5.410000000000000000e+02 2.711028958718423101e-03
5.420000000000000000e+02 2.706027060270602917e-03
5.430000000000000000e+02 2.701043585021485876e-03
5.440000000000000000e+02 2.696078431372549416e-03
5.450000000000000000e+02 2.691131498470948364e-03
5.460000000000000000e+02 2.686202686202686634e-03
5.470000000000000000e+02 2.681291895185862646e-03
5.480000000000000000e+02 2.676399026763990642e-03
5.490000000000000000e+02 2.671523982999393122e-03
5.500000000000000000e+02 2.666666666666667011e-03
5.510000000000000000e+02 2.661826981246219210e-03
5.520000000000000000e+02 2.657004830917874573e-03
5.530000000000000000e+02 2.652200120554551108e-03
5.540000000000000000e+02 2.647412755716004994e-03
5.550000000000000000e+02 2.642642642642642828e-03
5.560000000000000000e+02 2.637889688249400646e-03
5.570000000000000000e+02 2.633153800119688876e-03
5.580000000000000000e+02 2.628434886499402771e-03
5.590000000000000000e+02 2.623732856290996156e-03
5.600000000000000000e+02 2.619047619047619371e-03
5.610000000000000000e+02 2.614379084967320514e-03
5.620000000000000000e+02 2.609727164887307421e-03
5.630000000000000000e+02 2.605091770278271206e-03
5.640000000000000000e+02 2.600472813238770969e-03
5.650000000000000000e+02 2.595870206489675740e-03
5.660000000000000000e+02 2.591283863368669307e-03
5.670000000000000000e+02 2.586713697824809255e-03
5.680000000000000000e+02 2.582159624413145858e-03
5.690000000000000000e+02 2.577621558289396909e-03
5.700000000000000000e+02 2.573099415204678497e-03
5.710000000000000000e+02 2.568593111500292164e-03
5.720000000000000000e+02 2.564102564102564100e-03
5.730000000000000000e+02 2.559627690517742894e-03
5.740000000000000000e+02 2.555168408826945410e-03
5.750000000000000000e+02 2.550724637681159486e-03
5.760000000000000000e+02 2.546296296296296502e-03
5.770000000000000000e+02 2.541883304448295990e-03
5.780000000000000000e+02 2.537485582468281421e-03
5.790000000000000000e+02 2.533103051237766291e-03
5.800000000000000000e+02 2.528735632183908358e-03
5.810000000000000000e+02 2.524383247274813741e-03
5.820000000000000000e+02 2.520045819014891334e-03
5.830000000000000000e+02 2.515723270440251881e-03
5.840000000000000000e+02 2.511415525114155632e-03
5.850000000000000000e+02 2.507122507122507265e-03
5.860000000000000000e+02 2.502844141069397212e-03
5.870000000000000000e+02 2.498580352072686354e-03
5.880000000000000000e+02 2.494331065759637558e-03
5.890000000000000000e+02 2.490096208262592304e-03
5.900000000000000000e+02 2.485875706214689396e-03
5.910000000000000000e+02 2.481669486745629195e-03
5.920000000000000000e+02 2.477477477477477760e-03
5.930000000000000000e+02 2.473299606520517387e-03
5.940000000000000000e+02 2.469135802469136186e-03
5.950000000000000000e+02 2.464985994397759280e-03
5.960000000000000000e+02 2.460850111856823386e-03
5.970000000000000000e+02 2.456728084868788683e-03
5.980000000000000000e+02 2.452619843924191880e-03
5.990000000000000000e+02 2.448525319977740925e-03
6.000000000000000000e+02 2.444444444444444833e-03
6.010000000000000000e+02 2.440377149195785151e-03
6.020000000000000000e+02 2.436323366555924724e-03
6.030000000000000000e+02 2.432283029297955049e-03
6.040000000000000000e+02 2.428256070640176598e-03
6.050000000000000000e+02 2.424242424242424240e-03
6.060000000000000000e+02 2.420242024202420416e-03
6.070000000000000000e+02 2.416254805052169517e-03
6.080000000000000000e+02 2.412280701754386091e-03
6.090000000000000000e+02 2.408319649698960341e-03
6.100000000000000000e+02 2.404371584699453550e-03
6.110000000000000000e+02 2.400436442989634708e-03
6.120000000000000000e+02 2.396514161220043588e-03
6.130000000000000000e+02 2.392604676454595028e-03
6.140000000000000000e+02 2.388707926167209662e-03
6.150000000000000000e+02 2.384823848238482383e-03
6.160000000000000000e+02 2.380952380952381167e-03
6.170000000000000000e+02 2.377093462992977118e-03
6.180000000000000000e+02 2.373247033441208340e-03
6.190000000000000000e+02 2.369413031771675036e-03
6.200000000000000000e+02 2.365591397849462364e-03
6.210000000000000000e+02 2.361782071926999717e-03
6.220000000000000000e+02 2.357984994640943428e-03
6.230000000000000000e+02 2.354200107009095898e-03
6.240000000000000000e+02 2.350427350427350751e-03
6.250000000000000000e+02 2.346666666666667039e-03
6.260000000000000000e+02 2.342917997870074681e-03
6.270000000000000000e+02 2.339181286549707646e-03
6.280000000000000000e+02 2.335456475583864468e-03
6.290000000000000000e+02 2.331743508214096511e-03
6.300000000000000000e+02 2.328042328042328329e-03
6.310000000000000000e+02 2.324352879027997976e-03
6.320000000000000000e+02 2.320675105485232436e-03
6.330000000000000000e+02 2.317008952080042150e-03
6.340000000000000000e+02 2.313354363827550223e-03
6.350000000000000000e+02 2.309711286089238987e-03
6.360000000000000000e+02 2.306079664570230819e-03
6.370000000000000000e+02 2.302459445316588482e-03
6.380000000000000000e+02 2.298850574712644080e-03
6.390000000000000000e+02 2.295252999478351874e-03
6.400000000000000000e+02 2.291666666666666678e-03
6.410000000000000000e+02 2.288091523660946546e-03
6.420000000000000000e+02 2.284527518172378008e-03
6.430000000000000000e+02 2.280974598237429062e-03
6.440000000000000000e+02 2.277432712215321248e-03
6.450000000000000000e+02 2.273901808785529916e-03
6.460000000000000000e+02 2.270381836945304429e-03
6.470000000000000000e+02 2.266872746007213106e-03
6.480000000000000000e+02 2.263374485596708098e-03
6.490000000000000000e+02 2.259887005649717593e-03
6.500000000000000000e+02 2.256410256410256669e-03
6.510000000000000000e+02 2.252944188428059394e-03
6.520000000000000000e+02 2.249488752556237387e-03
6.530000000000000000e+02 2.246043899948953551e-03
6.540000000000000000e+02 2.242609582059123564e-03
6.550000000000000000e+02 2.239185750636132552e-03
6.560000000000000000e+02 2.235772357723577342e-03
6.570000000000000000e+02 2.232369355657026939e-03
6.580000000000000000e+02 2.228976697061803812e-03
6.590000000000000000e+02 2.225594334850784263e-03
6.600000000000000000e+02 2.222222222222222220e-03
6.610000000000000000e+02 2.218860312657589505e-03
6.620000000000000000e+02 2.215508559919436050e-03
6.630000000000000000e+02 2.212166918049271371e-03
6.640000000000000000e+02 2.208835341365462078e-03
6.650000000000000000e+02 2.205513784461153245e-03
6.660000000000000000e+02 2.202202202202202357e-03
6.670000000000000000e+02 2.198900549725137533e-03
6.680000000000000000e+02 2.195608782435130076e-03
6.690000000000000000e+02 2.192326856003986094e-03
6.700000000000000000e+02 2.189054726368159370e-03
6.710000000000000000e+02 2.185792349726775954e-03
6.720000000000000000e+02 2.182539682539682592e-03
6.730000000000000000e+02 2.179296681525507741e-03
6.740000000000000000e+02 2.176063303659742966e-03
6.750000000000000000e+02 2.172839506172839514e-03
6.760000000000000000e+02 2.169625246548323536e-03
6.770000000000000000e+02 2.166420482520925624e-03
6.780000000000000000e+02 2.163225172074729856e-03
6.790000000000000000e+02 2.160039273441335429e-03
6.800000000000000000e+02 2.156862745098039533e-03
6.810000000000000000e+02 2.153695545766030634e-03
6.820000000000000000e+02 2.150537634408602149e-03
6.830000000000000000e+02 2.147388970229380419e-03
6.840000000000000000e+02 2.144249512670565270e-03
6.850000000000000000e+02 2.141119221411192253e-03
6.860000000000000000e+02 2.137998056365403559e-03
6.870000000000000000e+02 2.134885977680737578e-03
6.880000000000000000e+02 2.131782945736434079e-03
6.890000000000000000e+02 2.128688921141751525e-03
6.900000000000000000e+02 2.125603864734299572e-03
6.910000000000000000e+02 2.122527737578388911e-03
6.920000000000000000e+02 2.119460500963391524e-03
6.930000000000000000e+02 2.116402116402116545e-03
6.940000000000000000e+02 2.113352545629203043e-03
6.950000000000000000e+02 2.110311750599520603e-03
6.960000000000000000e+02 2.107279693486590298e-03
6.970000000000000000e+02 2.104256336681013893e-03
6.980000000000000000e+02 2.101241642788920835e-03
6.990000000000000000e+02 2.098235574630424784e-03
7.000000000000000000e+02 2.095238095238095323e-03
7.010000000000000000e+02 2.092249167855444840e-03
7.020000000000000000e+02 2.089268755935422793e-03
7.030000000000000000e+02 2.086296823138928617e-03
7.040000000000000000e+02 2.083333333333333304e-03
7.050000000000000000e+02 2.080378250591016602e-03
7.060000000000000000e+02 2.077431539187913311e-03
7.070000000000000000e+02 2.074493163602074766e-03
7.080000000000000000e+02 2.071563088512241163e-03
7.090000000000000000e+02 2.068641278796426886e-03
7.100000000000000000e+02 2.065727699530516687e-03
7.110000000000000000e+02 2.062822315986873132e-03
7.120000000000000000e+02 2.059925093632958802e-03
7.130000000000000000e+02 2.057035998129967593e-03
7.140000000000000000e+02 2.054154995331465994e-03
7.150000000000000000e+02 2.051282051282051280e-03
7.160000000000000000e+02 2.048417132216014905e-03
7.170000000000000000e+02 2.045560204556020646e-03
7.180000000000000000e+02 2.042711234911792281e-03
7.190000000000000000e+02 2.039870190078813417e-03
7.200000000000000000e+02 2.037037037037037288e-03
7.210000000000000000e+02 2.034211742949607396e-03
7.220000000000000000e+02 2.031394275161588561e-03
7.230000000000000000e+02 2.028584601198709248e-03
7.240000000000000000e+02 2.025782688766114299e-03
7.250000000000000000e+02 2.022988505747126773e-03
7.260000000000000000e+02 2.020202020202020200e-03
7.270000000000000000e+02 2.017423200366804271e-03
7.280000000000000000e+02 2.014652014652014867e-03
7.290000000000000000e+02 2.011888431641518406e-03
7.300000000000000000e+02 2.009132420091324419e-03
7.310000000000000000e+02 2.006383948928408545e-03
7.320000000000000000e+02 2.003642987249544625e-03
7.330000000000000000e+02 2.000909504320145475e-03
7.340000000000000000e+02 1.998183469573115364e-03
7.350000000000000000e+02 1.995464852607709873e-03
7.360000000000000000e+02 1.992753623188406147e-03
7.370000000000000000e+02 1.990049751243781403e-03
7.380000000000000000e+02 1.987353206865402275e-03
7.390000000000000000e+02 1.984663960306721087e-03
7.400000000000000000e+02 1.981981981981982121e-03
7.410000000000000000e+02 1.979307242465137406e-03
7.420000000000000000e+02 1.976639712488769459e-03
7.430000000000000000e+02 1.973979362943023997e-03
7.440000000000000000e+02 1.971326164874552186e-03
7.450000000000000000e+02 1.968680089485458969e-03
7.460000000000000000e+02 1.966041108132260927e-03
7.470000000000000000e+02 1.963409192324854988e-03
7.480000000000000000e+02 1.960784313725490169e-03
7.490000000000000000e+02 1.958166444147752764e-03
7.500000000000000000e+02 1.955555555555555866e-03
7.510000000000000000e+02 1.952951620062139517e-03
7.520000000000000000e+02 1.950354609929078227e-03
7.530000000000000000e+02 1.947764497565294571e-03
7.540000000000000000e+02 1.945181255526083185e-03
7.550000000000000000e+02 1.942604856512141496e-03
7.560000000000000000e+02 1.940035273368606941e-03
7.570000000000000000e+02 1.937472479084104181e-03
7.580000000000000000e+02 1.934916446789797934e-03
7.590000000000000000e+02 1.932367149758454274e-03
7.600000000000000000e+02 1.929824561403508873e-03
7.610000000000000000e+02 1.927288655278143036e-03
7.620000000000000000e+02 1.924759405074365822e-03
7.630000000000000000e+02 1.922236784622105912e-03
7.640000000000000000e+02 1.919720767888307388e-03
7.650000000000000000e+02 1.917211328976035044e-03
7.660000000000000000e+02 1.914708442123585781e-03
7.670000000000000000e+02 1.912212081703607361e-03
7.680000000000000000e+02 1.909722222222222376e-03
7.690000000000000000e+02 1.907238838318162186e-03
7.700000000000000000e+02 1.904761904761904977e-03
7.710000000000000000e+02 1.902291396454820760e-03
7.720000000000000000e+02 1.899827288428324826e-03
7.730000000000000000e+02 1.897369555843035974e-03
7.740000000000000000e+02 1.894918173987941669e-03
7.750000000000000000e+02 1.892473118279570151e-03
7.760000000000000000e+02 1.890034364261168609e-03
7.770000000000000000e+02 1.887601887601887858e-03
7.780000000000000000e+02 1.885175664095972660e-03
7.790000000000000000e+02 1.882755669661959844e-03
7.800000000000000000e+02 1.880341880341880557e-03
7.810000000000000000e+02 1.877934272300469656e-03
7.820000000000000000e+02 1.875532821824382052e-03
7.830000000000000000e+02 1.873137505321413598e-03
7.840000000000000000e+02 1.870748299319728060e-03
7.850000000000000000e+02 1.868365180467091444e-03
7.860000000000000000e+02 1.865988125530110460e-03
7.870000000000000000e+02 1.863617111393477480e-03
7.880000000000000000e+02 1.861252115059221788e-03
7.890000000000000000e+02 1.858893113645965602e-03
7.900000000000000000e+02 1.856540084388185732e-03
7.910000000000000000e+02 1.854193004635482610e-03
7.920000000000000000e+02 1.851851851851851923e-03
7.930000000000000000e+02 1.849516603614964486e-03
7.940000000000000000e+02 1.847187237615449370e-03
7.950000000000000000e+02 1.844863731656184612e-03
7.960000000000000000e+02 1.842546063651591404e-03
7.970000000000000000e+02 1.840234211626934563e-03
7.980000000000000000e+02 1.837928153717627560e-03
7.990000000000000000e+02 1.835627868168544265e-03
8.000000000000000000e+02 1.833333333333333516e-03
8.010000000000000000e+02 1.831044527673741278e-03
8.020000000000000000e+02 1.828761429758936049e-03
8.030000000000000000e+02 1.826484018264840341e-03
8.040000000000000000e+02 1.824212271973466070e-03
8.050000000000000000e+02 1.821946169772256869e-03
8.060000000000000000e+02 1.819685690653432804e-03
8.070000000000000000e+02 1.817430813713341803e-03
8.080000000000000000e+02 1.815181518151815420e-03
8.090000000000000000e+02 1.812937783271528725e-03
8.100000000000000000e+02 1.810699588477366478e-03
8.110000000000000000e+02 1.808466913275791257e-03
8.120000000000000000e+02 1.806239737274220256e-03
8.130000000000000000e+02 1.804018040180401872e-03
8.140000000000000000e+02 1.801801801801802046e-03
8.150000000000000000e+02 1.799591002044989953e-03
8.160000000000000000e+02 1.797385620915032799e-03
8.170000000000000000e+02 1.795185638514891924e-03
8.180000000000000000e+02 1.792991035044824970e-03
8.190000000000000000e+02 1.790801790801790873e-03
8.200000000000000000e+02 1.788617886178862004e-03
8.210000000000000000e+02 1.786439301664636756e-03
8.220000000000000000e+02 1.784266017842660356e-03
8.230000000000000000e+02 1.782098015390846555e-03
8.240000000000000000e+02 1.779935275080906255e-03
8.250000000000000000e+02 1.777777777777777863e-03
8.260000000000000000e+02 1.775625504439063947e-03
8.270000000000000000e+02 1.773478436114470048e-03
8.280000000000000000e+02 1.771336553945249788e-03
8.290000000000000000e+02 1.769199839163651056e-03
8.300000000000000000e+02 1.767068273092369576e-03
8.310000000000000000e+02 1.764941837144003330e-03
8.320000000000000000e+02 1.762820512820513063e-03
8.330000000000000000e+02 1.760704281712685169e-03
8.340000000000000000e+02 1.758593125499600431e-03
8.350000000000000000e+02 1.756487025948103844e-03
8.360000000000000000e+02 1.754385964912280951e-03
8.370000000000000000e+02 1.752289924332935253e-03
8.380000000000000000e+02 1.750198886237072562e-03
8.390000000000000000e+02 1.748112832737386008e-03
8.400000000000000000e+02 1.746031746031746247e-03
8.410000000000000000e+02 1.743955608402695352e-03
8.420000000000000000e+02 1.741884402216943963e-03
8.430000000000000000e+02 1.739818109924871686e-03
8.440000000000000000e+02 1.737756714060031829e-03
8.450000000000000000e+02 1.735700197238658959e-03
8.460000000000000000e+02 1.733648542159180574e-03
8.470000000000000000e+02 1.731601731601731817e-03
8.480000000000000000e+02 1.729559748427673006e-03
8.490000000000000000e+02 1.727522575579112799e-03
8.500000000000000000e+02 1.725490196078431583e-03
8.510000000000000000e+02 1.723462593027810493e-03
8.520000000000000000e+02 1.721439749608763906e-03
8.530000000000000000e+02 1.719421649081672582e-03
8.540000000000000000e+02 1.717408274785324181e-03
8.550000000000000000e+02 1.715399610136452476e-03
8.560000000000000000e+02 1.713395638629283723e-03
8.570000000000000000e+02 1.711396343835083680e-03
8.580000000000000000e+02 1.709401709401709617e-03
8.590000000000000000e+02 1.707411719053162757e-03
8.600000000000000000e+02 1.705426356589147437e-03
8.610000000000000000e+02 1.703445605884630490e-03
8.620000000000000000e+02 1.701469450889404531e-03
8.630000000000000000e+02 1.699497875627655570e-03
8.640000000000000000e+02 1.697530864197531074e-03
8.650000000000000000e+02 1.695568400770713002e-03
8.660000000000000000e+02 1.693610469591993887e-03
8.670000000000000000e+02 1.691657054978854425e-03
8.680000000000000000e+02 1.689708141321044762e-03
8.690000000000000000e+02 1.687763713080168808e-03
8.700000000000000000e+02 1.685823754789272239e-03
8.710000000000000000e+02 1.683888251052430285e-03
8.720000000000000000e+02 1.681957186544342673e-03
8.730000000000000000e+02 1.680030546009927484e-03
8.740000000000000000e+02 1.678108314263920863e-03
8.750000000000000000e+02 1.676190476190476302e-03
8.760000000000000000e+02 1.674277016742770205e-03
8.770000000000000000e+02 1.672367920942607455e-03
8.780000000000000000e+02 1.670463173880030452e-03
8.790000000000000000e+02 1.668562760712931402e-03
8.800000000000000000e+02 1.666666666666666774e-03
8.810000000000000000e+02 1.664774877033673925e-03
8.820000000000000000e+02 1.662887377173091633e-03
8.830000000000000000e+02 1.661004152510381490e-03
8.840000000000000000e+02 1.659125188536953420e-03
8.850000000000000000e+02 1.657250470809792930e-03
8.860000000000000000e+02 1.655379984951091182e-03
8.870000000000000000e+02 1.653513716647876794e-03
8.880000000000000000e+02 1.651651651651651767e-03
8.890000000000000000e+02 1.649793775778027848e-03
8.900000000000000000e+02 1.647940074906367215e-03
8.910000000000000000e+02 1.646090534979424052e-03
8.920000000000000000e+02 1.644245142002989570e-03
8.930000000000000000e+02 1.642403882045539434e-03
8.940000000000000000e+02 1.640566741237882258e-03
8.950000000000000000e+02 1.638733705772812011e-03
8.960000000000000000e+02 1.636904761904761944e-03
8.970000000000000000e+02 1.635079895949461326e-03
8.980000000000000000e+02 1.633259094283593272e-03
8.990000000000000000e+02 1.631442343344456907e-03
9.000000000000000000e+02 1.629629629629629744e-03
9.010000000000000000e+02 1.627820939696633532e-03
9.020000000000000000e+02 1.626016260162601841e-03
9.030000000000000000e+02 1.624215577703950033e-03
9.040000000000000000e+02 1.622418879056047392e-03
9.050000000000000000e+02 1.620626151012891439e-03
9.060000000000000000e+02 1.618837380426784616e-03
9.070000000000000000e+02 1.617052554208011847e-03
9.080000000000000000e+02 1.615271659324522867e-03
9.090000000000000000e+02 1.613494682801613683e-03
9.100000000000000000e+02 1.611721611721611937e-03
9.110000000000000000e+02 1.609952433223564008e-03
9.120000000000000000e+02 1.608187134502924061e-03
9.130000000000000000e+02 1.606425702811245049e-03
9.140000000000000000e+02 1.604668125455871669e-03
9.150000000000000000e+02 1.602914389799635917e-03
9.160000000000000000e+02 1.601164483260553292e-03
9.170000000000000000e+02 1.599418393311523127e-03
9.180000000000000000e+02 1.597676107480029131e-03
9.190000000000000000e+02 1.595937613347841880e-03
9.200000000000000000e+02 1.594202898550724787e-03
9.210000000000000000e+02 1.592471950778139847e-03
9.220000000000000000e+02 1.590744757772957502e-03
9.230000000000000000e+02 1.589021307331166515e-03
9.240000000000000000e+02 1.587301587301587517e-03
9.250000000000000000e+02 1.585585585585585697e-03
9.260000000000000000e+02 1.583873290136789125e-03
9.270000000000000000e+02 1.582164688960805560e-03
9.280000000000000000e+02 1.580459770114942724e-03
9.290000000000000000e+02 1.578758521707929879e-03
9.300000000000000000e+02 1.577060931899641793e-03
9.310000000000000000e+02 1.575366988900823561e-03
9.320000000000000000e+02 1.573676680972818480e-03
9.330000000000000000e+02 1.571989996427295691e-03
9.340000000000000000e+02 1.570306923625981515e-03
9.350000000000000000e+02 1.568627450980392309e-03
9.360000000000000000e+02 1.566951566951567095e-03
9.370000000000000000e+02 1.565279260049804539e-03
9.380000000000000000e+02 1.563610518834399488e-03
9.390000000000000000e+02 1.561945331913383193e-03
9.400000000000000000e+02 1.560283687943262452e-03
9.410000000000000000e+02 1.558625575628763953e-03
9.420000000000000000e+02 1.556970983722576240e-03
9.430000000000000000e+02 1.555319901025097300e-03
9.440000000000000000e+02 1.553672316384180872e-03
9.450000000000000000e+02 1.552028218694885553e-03
9.460000000000000000e+02 1.550387596899225002e-03
9.470000000000000000e+02 1.548750439985920524e-03
9.480000000000000000e+02 1.547116736990154741e-03
9.490000000000000000e+02 1.545486476993326343e-03
9.500000000000000000e+02 1.543859649122807228e-03
9.510000000000000000e+02 1.542236242551700076e-03
9.520000000000000000e+02 1.540616246498599604e-03
9.530000000000000000e+02 1.538999650227352309e-03
9.540000000000000000e+02 1.537386443046820546e-03
9.550000000000000000e+02 1.535776614310645953e-03
9.560000000000000000e+02 1.534170153417015485e-03
9.570000000000000000e+02 1.532567049808429170e-03
9.580000000000000000e+02 1.530967292971468531e-03
9.590000000000000000e+02 1.529370872436566081e-03
9.600000000000000000e+02 1.527777777777777858e-03
9.610000000000000000e+02 1.526187998612556392e-03
9.620000000000000000e+02 1.524601524601524758e-03
9.630000000000000000e+02 1.523018345448252150e-03
9.640000000000000000e+02 1.521438450899031828e-03
9.650000000000000000e+02 1.519861830742659948e-03
9.660000000000000000e+02 1.518288474810214166e-03
9.670000000000000000e+02 1.516718372974836361e-03
9.680000000000000000e+02 1.515151515151515367e-03
9.690000000000000000e+02 1.513587891296869692e-03
9.700000000000000000e+02 1.512027491408934800e-03
9.710000000000000000e+02 1.510470305526948227e-03
9.720000000000000000e+02 1.508916323731138587e-03
9.730000000000000000e+02 1.507365536142514593e-03
9.740000000000000000e+02 1.505817932922655800e-03
9.750000000000000000e+02 1.504273504273504446e-03
9.760000000000000000e+02 1.502732240437158577e-03
9.770000000000000000e+02 1.501194131695667141e-03
9.780000000000000000e+02 1.499659168370824852e-03
9.790000000000000000e+02 1.498127340823970097e-03
9.800000000000000000e+02 1.496598639455782405e-03
9.810000000000000000e+02 1.495073054706082304e-03
9.820000000000000000e+02 1.493550577053632264e-03
9.830000000000000000e+02 1.492031197015937635e-03
9.840000000000000000e+02 1.490514905149051706e-03
9.850000000000000000e+02 1.489001692047377517e-03
9.860000000000000000e+02 1.487491548343475517e-03
9.870000000000000000e+02 1.485984464707869063e-03
9.880000000000000000e+02 1.484480431848852946e-03
9.890000000000000000e+02 1.482979440512302138e-03
9.900000000000000000e+02 1.481481481481481625e-03
9.910000000000000000e+02 1.479986545576858405e-03
9.920000000000000000e+02 1.478494623655914140e-03
9.930000000000000000e+02 1.477005706612957584e-03
9.940000000000000000e+02 1.475519785378940490e-03
9.950000000000000000e+02 1.474036850921273080e-03
9.960000000000000000e+02 1.472556894243641458e-03
9.970000000000000000e+02 1.471079906385824171e-03
9.980000000000000000e+02 1.469605878423513746e-03
9.990000000000000000e+02 1.468134801468134977e-03
1.000000000000000000e+03 1.466666666666666683e-03
1.001000000000000000e+03 1.465201465201465417e-03
1.002000000000000000e+03 1.463739188290086573e-03
1.003000000000000000e+03 1.462279827185111345e-03
1.004000000000000000e+03 1.460823373173970874e-03
1.005000000000000000e+03 1.459369817578772986e-03
1.006000000000000000e+03 1.457919151756130027e-03
1.007000000000000000e+03 1.456471367096987771e-03
1.008000000000000000e+03 1.455026455026455206e-03
1.009000000000000000e+03 1.453584407003634090e-03
1.010000000000000000e+03 1.452145214521452206e-03
1.011000000000000000e+03 1.450708869106495311e-03
1.012000000000000000e+03 1.449275362318840597e-03
1.013000000000000000e+03 1.447844685751892117e-03
1.014000000000000000e+03 1.446416831032215763e-03
1.015000000000000000e+03 1.444991789819376204e-03
1.016000000000000000e+03 1.443569553805774475e-03
1.017000000000000000e+03 1.442150114716486426e-03
1.018000000000000000e+03 1.440733464309102915e-03
1.019000000000000000e+03 1.439319594373568911e-03
1.020000000000000000e+03 1.437908496732026283e-03
1.021000000000000000e+03 1.436500163238655075e-03
1.022000000000000000e+03 1.435094585779517380e-03
1.023000000000000000e+03 1.433691756272401649e-03
1.024000000000000000e+03 1.432291666666666782e-03
1.025000000000000000e+03 1.430894308943089473e-03
1.026000000000000000e+03 1.429499675113710252e-03
1.027000000000000000e+03 1.428107757221681482e-03
1.028000000000000000e+03 1.426718547341115570e-03
1.029000000000000000e+03 1.425332037576935561e-03
1.030000000000000000e+03 1.423948220064725090e-03
1.031000000000000000e+03 1.422567086970578758e-03
1.032000000000000000e+03 1.421188630490956197e-03
1.033000000000000000e+03 1.419812842852533107e-03
1.034000000000000000e+03 1.418439716312056833e-03
1.035000000000000000e+03 1.417069243156199787e-03
1.036000000000000000e+03 1.415701415701415894e-03
1.037000000000000000e+03 1.414336226293796397e-03
1.038000000000000000e+03 1.412973667308927610e-03
1.039000000000000000e+03 1.411613731151748668e-03
1.040000000000000000e+03 1.410256410256410364e-03
1.041000000000000000e+03 1.408901697086135290e-03
1.042000000000000000e+03 1.407549584133077538e-03
1.043000000000000000e+03 1.406200063918184792e-03
1.044000000000000000e+03 1.404853128991060199e-03
1.045000000000000000e+03 1.403508771929824674e-03
1.046000000000000000e+03 1.402166985340981597e-03
1.047000000000000000e+03 1.400827761859280629e-03
1.048000000000000000e+03 1.399491094147582845e-03
1.049000000000000000e+03 1.398156974896727156e-03
1.050000000000000000e+03 1.396825396825396954e-03
1.051000000000000000e+03 1.395496352679987404e-03
1.052000000000000000e+03 1.394169835234474039e-03
1.053000000000000000e+03 1.392845837290281790e-03
1.054000000000000000e+03 1.391524351676154446e-03
1.055000000000000000e+03 1.390205371248025420e-03
1.056000000000000000e+03 1.388888888888888942e-03
1.057000000000000000e+03 1.387574897508672559e-03
1.058000000000000000e+03 1.386263390044108548e-03
1.059000000000000000e+03 1.384954359458608801e-03
1.060000000000000000e+03 1.383647798742138404e-03
1.061000000000000000e+03 1.382343700911090306e-03
1.062000000000000000e+03 1.381042059008160848e-03
1.063000000000000000e+03 1.379742866102226604e-03
1.064000000000000000e+03 1.378446115288220562e-03
1.065000000000000000e+03 1.377151799687011124e-03
1.066000000000000000e+03 1.375859912445278515e-03
1.067000000000000000e+03 1.374570446735395293e-03
1.068000000000000000e+03 1.373283395755306013e-03
1.069000000000000000e+03 1.371998752728406656e-03
1.070000000000000000e+03 1.370716510903426891e-03
1.071000000000000000e+03 1.369436663554310808e-03
1.072000000000000000e+03 1.368159203980099606e-03
1.073000000000000000e+03 1.366884125504815375e-03
1.074000000000000000e+03 1.365611421477343343e-03
1.075000000000000000e+03 1.364341085271318036e-03
1.076000000000000000e+03 1.363073110285006407e-03
1.077000000000000000e+03 1.361807489941194854e-03
1.078000000000000000e+03 1.360544217687074953e-03
1.079000000000000000e+03 1.359283286994130476e-03
1.080000000000000000e+03 1.358024691358024859e-03
1.081000000000000000e+03 1.356768424298489088e-03
1.082000000000000000e+03 1.355514479359211551e-03
1.083000000000000000e+03 1.354262850107725491e-03
1.084000000000000000e+03 1.353013530135301458e-03
1.085000000000000000e+03 1.351766513056835853e-03
1.086000000000000000e+03 1.350521792510742938e-03
1.087000000000000000e+03 1.349279362158847069e-03
1.088000000000000000e+03 1.348039215686274708e-03
1.089000000000000000e+03 1.346801346801346872e-03
1.090000000000000000e+03 1.345565749235474182e-03
1.091000000000000000e+03 1.344332416743049307e-03
1.092000000000000000e+03 1.343101343101343317e-03
1.093000000000000000e+03 1.341872522110399649e-03
1.094000000000000000e+03 1.340645947592931323e-03
1.095000000000000000e+03 1.339421613394216207e-03
1.096000000000000000e+03 1.338199513381995321e-03
1.097000000000000000e+03 1.336979641446368969e-03
1.098000000000000000e+03 1.335761991499696561e-03
1.099000000000000000e+03 1.334546557476493827e-03
1.100000000000000000e+03 1.333333333333333506e-03
1.101000000000000000e+03 1.332122313048743649e-03
1.102000000000000000e+03 1.330913490623109605e-03
1.103000000000000000e+03 1.329706860078573626e-03
1.104000000000000000e+03 1.328502415458937286e-03
1.105000000000000000e+03 1.327300150829562606e-03
1.106000000000000000e+03 1.326100060277275554e-03
1.107000000000000000e+03 1.324902137910268039e-03
1.108000000000000000e+03 1.323706377858002497e-03
1.109000000000000000e+03 1.322512774271115184e-03
1.110000000000000000e+03 1.321321321321321414e-03
1.111000000000000000e+03 1.320132013201320148e-03
1.112000000000000000e+03 1.318944844124700323e-03
1.113000000000000000e+03 1.317759808325846089e-03
1.114000000000000000e+03 1.316576900059844438e-03
1.115000000000000000e+03 1.315396113602391743e-03
1.116000000000000000e+03 1.314217443249701385e-03
1.117000000000000000e+03 1.313040883318412465e-03
1.118000000000000000e+03 1.311866428145498078e-03
1.119000000000000000e+03 1.310694072088174024e-03
1.120000000000000000e+03 1.309523809523809685e-03
1.121000000000000000e+03 1.308355634849836524e-03
1.122000000000000000e+03 1.307189542483660257e-03
1.123000000000000000e+03 1.306025526862570653e-03
1.124000000000000000e+03 1.304863582443653710e-03
1.125000000000000000e+03 1.303703703703703838e-03
1.126000000000000000e+03 1.302545885139135603e-03
1.127000000000000000e+03 1.301390121265897856e-03
1.128000000000000000e+03 1.300236406619385485e-03
1.129000000000000000e+03 1.299084735754355057e-03
1.130000000000000000e+03 1.297935103244837870e-03
1.131000000000000000e+03 1.296787503684055601e-03
1.132000000000000000e+03 1.295641931684334653e-03
1.133000000000000000e+03 1.294498381877022672e-03
1.134000000000000000e+03 1.293356848912404627e-03
1.135000000000000000e+03 1.292217327459618250e-03
1.136000000000000000e+03 1.291079812206572929e-03
1.137000000000000000e+03 1.289944297859865145e-03
1.138000000000000000e+03 1.288810779144698455e-03
1.139000000000000000e+03 1.287679250804799579e-03
1.140000000000000000e+03 1.286549707602339249e-03
1.141000000000000000e+03 1.285422144317850028e-03
1.142000000000000000e+03 1.284296555750146082e-03
1.143000000000000000e+03 1.283172936716243809e-03
1.144000000000000000e+03 1.282051282051282050e-03
1.145000000000000000e+03 1.280931586608442503e-03
1.146000000000000000e+03 1.279813845258871447e-03
1.147000000000000000e+03 1.278698052891601459e-03
1.148000000000000000e+03 1.277584204413472705e-03
1.149000000000000000e+03 1.276472294749057259e-03
1.150000000000000000e+03 1.275362318840579743e-03
1.151000000000000000e+03 1.274254271647842513e-03
1.152000000000000000e+03 1.273148148148148251e-03
1.153000000000000000e+03 1.272043943336224501e-03
1.154000000000000000e+03 1.270941652224147995e-03
1.155000000000000000e+03 1.269841269841269840e-03
1.156000000000000000e+03 1.268742791234140710e-03
1.157000000000000000e+03 1.267646211466436253e-03
1.158000000000000000e+03 1.266551525618883145e-03
1.159000000000000000e+03 1.265458728789186239e-03
1.160000000000000000e+03 1.264367816091954179e-03
1.161000000000000000e+03 1.263278782658627634e-03
1.162000000000000000e+03 1.262191623637406871e-03
1.163000000000000000e+03 1.261106334193178675e-03
1.164000000000000000e+03 1.260022909507445667e-03
1.165000000000000000e+03 1.258941344778254741e-03
1.166000000000000000e+03 1.257861635220125941e-03
1.167000000000000000e+03 1.256783776063981773e-03
1.168000000000000000e+03 1.255707762557077816e-03
1.169000000000000000e+03 1.254633589962931379e-03
1.170000000000000000e+03 1.253561253561253632e-03
1.171000000000000000e+03 1.252490748647879350e-03
1.172000000000000000e+03 1.251422070534698606e-03
1.173000000000000000e+03 1.250355214549588034e-03
1.174000000000000000e+03 1.249290176036343177e-03
1.175000000000000000e+03 1.248226950354609961e-03
1.176000000000000000e+03 1.247165532879818779e-03
1.177000000000000000e+03 1.246105919003115316e-03
1.178000000000000000e+03 1.245048104131296152e-03
1.179000000000000000e+03 1.243992083686740234e-03
1.180000000000000000e+03 1.242937853107344698e-03
1.181000000000000000e+03 1.241885407846457859e-03
1.182000000000000000e+03 1.240834743372814597e-03
1.183000000000000000e+03 1.239785855170470654e-03
1.184000000000000000e+03 1.238738738738738880e-03
1.185000000000000000e+03 1.237693389592123966e-03
1.186000000000000000e+03 1.236649803260258694e-03
1.187000000000000000e+03 1.235607975287840617e-03
1.188000000000000000e+03 1.234567901234568093e-03
1.189000000000000000e+03 1.233529576675077184e-03
1.190000000000000000e+03 1.232492997198879640e-03
1.191000000000000000e+03 1.231458158410299580e-03
1.192000000000000000e+03 1.230425055928411693e-03
1.193000000000000000e+03 1.229393685386979658e-03
1.194000000000000000e+03 1.228364042434394341e-03
1.195000000000000000e+03 1.227336122733612431e-03
1.196000000000000000e+03 1.226309921962095940e-03
1.197000000000000000e+03 1.225285435811751707e-03
1.198000000000000000e+03 1.224262659988870463e-03
1.199000000000000000e+03 1.223241590214067418e-03
1.200000000000000000e+03 1.222222222222222416e-03
1.201000000000000000e+03 1.221204551762420298e-03
1.202000000000000000e+03 1.220188574597892575e-03
1.203000000000000000e+03 1.219174286505957366e-03
1.204000000000000000e+03 1.218161683277962362e-03
1.205000000000000000e+03 1.217150760719225636e-03
1.206000000000000000e+03 1.216141514648977524e-03
1.207000000000000000e+03 1.215133940900303819e-03
1.208000000000000000e+03 1.214128035320088299e-03
1.209000000000000000e+03 1.213123793768955058e-03
1.210000000000000000e+03 1.212121212121212120e-03
1.211000000000000000e+03 1.211120286264795063e-03
1.212000000000000000e+03 1.210121012101210208e-03
1.213000000000000000e+03 1.209123385545479538e-03
1.214000000000000000e+03 1.208127402526084759e-03
1.215000000000000000e+03 1.207133058984910913e-03
1.216000000000000000e+03 1.206140350877193046e-03
1.217000000000000000e+03 1.205149274171460035e-03
1.218000000000000000e+03 1.204159824849480170e-03
1.219000000000000000e+03 1.203171998906207374e-03
1.220000000000000000e+03 1.202185792349726775e-03
1.221000000000000000e+03 1.201201201201201364e-03
1.222000000000000000e+03 1.200218221494817354e-03
1.223000000000000000e+03 1.199236849277732350e-03
1.224000000000000000e+03 1.198257080610021794e-03
1.225000000000000000e+03 1.197278911564626054e-03
1.226000000000000000e+03 1.196302338227297514e-03
1.227000000000000000e+03 1.195327356696550053e-03
1.228000000000000000e+03 1.194353963083604831e-03
1.229000000000000000e+03 1.193382153512340853e-03
1.230000000000000000e+03 1.192411924119241191e-03
1.231000000000000000e+03 1.191443271053344195e-03
1.232000000000000000e+03 1.190476190476190584e-03
1.233000000000000000e+03 1.189510678561773570e-03
1.234000000000000000e+03 1.188546731496488559e-03
1.235000000000000000e+03 1.187584345479082400e-03
1.236000000000000000e+03 1.186623516720604170e-03
1.237000000000000000e+03 1.185664241444354646e-03
1.238000000000000000e+03 1.184706515885837518e-03
1.239000000000000000e+03 1.183750336292709298e-03
1.240000000000000000e+03 1.182795698924731182e-03
1.241000000000000000e+03 1.181842600053720259e-03
1.242000000000000000e+03 1.180891035963499858e-03
1.243000000000000000e+03 1.179941002949852708e-03
1.244000000000000000e+03 1.178992497320471714e-03
1.245000000000000000e+03 1.178045515394913123e-03
1.246000000000000000e+03 1.177100053504547949e-03
1.247000000000000000e+03 1.176156107992515571e-03
1.248000000000000000e+03 1.175213675213675375e-03
1.249000000000000000e+03 1.174272751534561005e-03
1.250000000000000000e+03 1.173333333333333520e-03
1.251000000000000000e+03 1.172395416999733693e-03
1.252000000000000000e+03 1.171458998935037341e-03
1.253000000000000000e+03 1.170524075552008703e-03
1.254000000000000000e+03 1.169590643274853823e-03
1.255000000000000000e+03 1.168658698539176742e-03
1.256000000000000000e+03 1.167728237791932234e-03
1.257000000000000000e+03 1.166799257491381780e-03
1.258000000000000000e+03 1.165871754107048255e-03
1.259000000000000000e+03 1.164945724119671689e-03
1.260000000000000000e+03 1.164021164021164165e-03
1.261000000000000000e+03 1.163098070314565148e-03
1.262000000000000000e+03 1.162176439513998988e-03
1.263000000000000000e+03 1.161256268144629381e-03
1.264000000000000000e+03 1.160337552742616218e-03
1.265000000000000000e+03 1.159420289855072651e-03
1.266000000000000000e+03 1.158504476040021075e-03
1.267000000000000000e+03 1.157590107866351059e-03
1.268000000000000000e+03 1.156677181913775112e-03
1.269000000000000000e+03 1.155765694772787049e-03
1.270000000000000000e+03 1.154855643044619493e-03
1.271000000000000000e+03 1.153947023341201153e-03
1.272000000000000000e+03 1.153039832285115409e-03
1.273000000000000000e+03 1.152134066509557598e-03
1.274000000000000000e+03 1.151229722658294241e-03
1.275000000000000000e+03 1.150326797385620983e-03
1.276000000000000000e+03 1.149425287356322040e-03
1.277000000000000000e+03 1.148525189245627916e-03
1.278000000000000000e+03 1.147626499739175937e-03
1.279000000000000000e+03 1.146729215532968620e-03
1.280000000000000000e+03 1.145833333333333339e-03
1.281000000000000000e+03 1.144938849856882643e-03
1.282000000000000000e+03 1.144045761830473273e-03
1.283000000000000000e+03 1.143154065991166700e-03
1.284000000000000000e+03 1.142263759086189004e-03
1.285000000000000000e+03 1.141374837872892499e-03
1.286000000000000000e+03 1.140487299118714531e-03
1.287000000000000000e+03 1.139601139601139745e-03
1.288000000000000000e+03 1.138716356107660624e-03
1.289000000000000000e+03 1.137832945435738458e-03
1.290000000000000000e+03 1.136950904392764958e-03
1.291000000000000000e+03 1.136070229796023881e-03
1.292000000000000000e+03 1.135190918472652214e-03
1.293000000000000000e+03 1.134312967259603093e-03
1.294000000000000000e+03 1.133436373003606553e-03
1.295000000000000000e+03 1.132561132561132672e-03
1.296000000000000000e+03 1.131687242798354049e-03
1.297000000000000000e+03 1.130814700591107865e-03
1.298000000000000000e+03 1.129943502824858797e-03
1.299000000000000000e+03 1.129073646394662591e-03
1.300000000000000000e+03 1.128205128205128334e-03
1.301000000000000000e+03 1.127337945170381805e-03
1.302000000000000000e+03 1.126472094214029697e-03
1.303000000000000000e+03 1.125607572269122537e-03
1.304000000000000000e+03 1.124744376278118694e-03
1.305000000000000000e+03 1.123882503192848159e-03
1.306000000000000000e+03 1.123021949974476776e-03
1.307000000000000000e+03 1.122162713593471105e-03
1.308000000000000000e+03 1.121304791029561782e-03
1.309000000000000000e+03 1.120448179271708823e-03
1.310000000000000000e+03 1.119592875318066276e-03
1.311000000000000000e+03 1.118738876175947097e-03
1.312000000000000000e+03 1.117886178861788671e-03
1.313000000000000000e+03 1.117034780401117032e-03
1.314000000000000000e+03 1.116184677828513470e-03
1.315000000000000000e+03 1.115335868187579405e-03
1.316000000000000000e+03 1.114488348530901906e-03
1.317000000000000000e+03 1.113642115920020301e-03
1.318000000000000000e+03 1.112797167425392132e-03
1.319000000000000000e+03 1.111953500126358456e-03
1.320000000000000000e+03 1.111111111111111110e-03
1.321000000000000000e+03 1.110269997476659096e-03
1.322000000000000000e+03 1.109430156328794752e-03
1.323000000000000000e+03 1.108591584782061016e-03
1.324000000000000000e+03 1.107754279959718025e-03
1.325000000000000000e+03 1.106918238993710810e-03
1.326000000000000000e+03 1.106083459024635686e-03
1.327000000000000000e+03 1.105249937201708155e-03
1.328000000000000000e+03 1.104417670682731039e-03
1.329000000000000000e+03 1.103586656634060860e-03
1.330000000000000000e+03 1.102756892230576623e-03
1.331000000000000000e+03 1.101928374655647500e-03
1.332000000000000000e+03 1.101101101101101178e-03
1.333000000000000000e+03 1.100275068767191979e-03
1.334000000000000000e+03 1.099450274862568766e-03
1.335000000000000000e+03 1.098626716604244810e-03
1.336000000000000000e+03 1.097804391217565038e-03
1.337000000000000000e+03 1.096983295936175681e-03
1.338000000000000000e+03 1.096163428001993047e-03
1.339000000000000000e+03 1.095344784665173163e-03
1.340000000000000000e+03 1.094527363184079685e-03
1.341000000000000000e+03 1.093711160825254838e-03
1.342000000000000000e+03 1.092896174863387977e-03
1.343000000000000000e+03 1.092082402581285661e-03
1.344000000000000000e+03 1.091269841269841296e-03
1.345000000000000000e+03 1.090458488228004995e-03
1.346000000000000000e+03 1.089648340762753870e-03
1.347000000000000000e+03 1.088839396189062109e-03
1.348000000000000000e+03 1.088031651829871483e-03
1.349000000000000000e+03 1.087225105016061425e-03
1.350000000000000000e+03 1.086419753086419757e-03
1.351000000000000000e+03 1.085615593387614279e-03
1.352000000000000000e+03 1.084812623274161768e-03
1.353000000000000000e+03 1.084010840108401083e-03
1.354000000000000000e+03 1.083210241260462812e-03
1.355000000000000000e+03 1.082410824108241080e-03
1.356000000000000000e+03 1.081612586037364928e-03
1.357000000000000000e+03 1.080815524441169255e-03
1.358000000000000000e+03 1.080019636720667715e-03
1.359000000000000000e+03 1.079224920284523005e-03
1.360000000000000000e+03 1.078431372549019766e-03
1.361000000000000000e+03 1.077638990938035741e-03
1.362000000000000000e+03 1.076847772883015317e-03
1.363000000000000000e+03 1.076057715822939607e-03
1.364000000000000000e+03 1.075268817204301074e-03
1.365000000000000000e+03 1.074481074481074480e-03
1.366000000000000000e+03 1.073694485114690209e-03
1.367000000000000000e+03 1.072909046574006516e-03
1.368000000000000000e+03 1.072124756335282635e-03
1.369000000000000000e+03 1.071341611882152545e-03
1.370000000000000000e+03 1.070559610705596127e-03
1.371000000000000000e+03 1.069778750303914446e-03
1.372000000000000000e+03 1.068999028182701779e-03
1.373000000000000000e+03 1.068220441854819160e-03
1.374000000000000000e+03 1.067442988840368789e-03
1.375000000000000000e+03 1.066666666666666718e-03
1.376000000000000000e+03 1.065891472868217039e-03
1.377000000000000000e+03 1.065117404986686087e-03
1.378000000000000000e+03 1.064344460570875762e-03
1.379000000000000000e+03 1.063572637176698164e-03
1.380000000000000000e+03 1.062801932367149786e-03
1.381000000000000000e+03 1.062032343712285927e-03
1.382000000000000000e+03 1.061263868789194455e-03
1.383000000000000000e+03 1.060496505181971741e-03
1.384000000000000000e+03 1.059730250481695762e-03
1.385000000000000000e+03 1.058965102286402041e-03
1.386000000000000000e+03 1.058201058201058272e-03
1.387000000000000000e+03 1.057438115837539168e-03
1.388000000000000000e+03 1.056676272814601521e-03
1.389000000000000000e+03 1.055915526757859489e-03
1.390000000000000000e+03 1.055155875299760302e-03
1.391000000000000000e+03 1.054397316079559114e-03
1.392000000000000000e+03 1.053639846743295149e-03
1.393000000000000000e+03 1.052883464943766547e-03
1.394000000000000000e+03 1.052128168340506946e-03
1.395000000000000000e+03 1.051373954599761195e-03
1.396000000000000000e+03 1.050620821394460417e-03
1.397000000000000000e+03 1.049868766404199460e-03
1.398000000000000000e+03 1.049117787315212392e-03
1.399000000000000000e+03 1.048367881820347998e-03
1.400000000000000000e+03 1.047619047619047662e-03
1.401000000000000000e+03 1.046871282417321082e-03
1.402000000000000000e+03 1.046124583927722420e-03
1.403000000000000000e+03 1.045378949869327743e-03
1.404000000000000000e+03 1.044634377967711397e-03
1.405000000000000000e+03 1.043890865954923012e-03
1.406000000000000000e+03 1.043148411569464308e-03
1.407000000000000000e+03 1.042407012556266326e-03
1.408000000000000000e+03 1.041666666666666652e-03
1.409000000000000000e+03 1.040927371658386660e-03
1.410000000000000000e+03 1.040189125295508301e-03
1.411000000000000000e+03 1.039451925348452641e-03
1.412000000000000000e+03 1.038715769593956655e-03
1.413000000000000000e+03 1.037980655815050899e-03
1.414000000000000000e+03 1.037246581801037383e-03
1.415000000000000000e+03 1.036513545347467679e-03
1.416000000000000000e+03 1.035781544256120582e-03
1.417000000000000000e+03 1.035050576334979990e-03
1.418000000000000000e+03 1.034320639398213443e-03
1.419000000000000000e+03 1.033591731266150001e-03
1.420000000000000000e+03 1.032863849765258343e-03
1.421000000000000000e+03 1.032136992728125736e-03
1.422000000000000000e+03 1.031411157993436566e-03
1.423000000000000000e+03 1.030686343405950002e-03
1.424000000000000000e+03 1.029962546816479401e-03
1.425000000000000000e+03 1.029239766081871486e-03
1.426000000000000000e+03 1.028517999064983797e-03
1.427000000000000000e+03 1.027797243634664959e-03
1.428000000000000000e+03 1.027077497665732997e-03
1.429000000000000000e+03 1.026358759038955171e-03
1.430000000000000000e+03 1.025641025641025640e-03
1.431000000000000000e+03 1.024924295364547031e-03
1.432000000000000000e+03 1.024208566108007453e-03
1.433000000000000000e+03 1.023493835775761852e-03
1.434000000000000000e+03 1.022780102278010323e-03
1.435000000000000000e+03 1.022067363530778164e-03
1.436000000000000000e+03 1.021355617455896141e-03
1.437000000000000000e+03 1.020644861980979021e-03
1.438000000000000000e+03 1.019935095039406709e-03
1.439000000000000000e+03 1.019226314570303429e-03
1.440000000000000000e+03 1.018518518518518644e-03
1.441000000000000000e+03 1.017811704834605587e-03
1.442000000000000000e+03 1.017105871474803698e-03
1.443000000000000000e+03 1.016401016401016506e-03
1.444000000000000000e+03 1.015697137580794281e-03
1.445000000000000000e+03 1.014994232987312568e-03
1.446000000000000000e+03 1.014292300599354624e-03
1.447000000000000000e+03 1.013591338401290164e-03
1.448000000000000000e+03 1.012891344383057149e-03
1.449000000000000000e+03 1.012192316540142705e-03
1.450000000000000000e+03 1.011494252873563386e-03
1.451000000000000000e+03 1.010797151389846099e-03
1.452000000000000000e+03 1.010101010101010100e-03
1.453000000000000000e+03 1.009405827024547047e-03
1.454000000000000000e+03 1.008711600183402135e-03
1.455000000000000000e+03 1.008018327605956534e-03
1.456000000000000000e+03 1.007326007326007434e-03
1.457000000000000000e+03 1.006634637382750053e-03
1.458000000000000000e+03 1.005944215820759203e-03
1.459000000000000000e+03 1.005254740689970425e-03
1.460000000000000000e+03 1.004566210045662209e-03
1.461000000000000000e+03 1.003878621948437128e-03
1.462000000000000000e+03 1.003191974464204272e-03
1.463000000000000000e+03 1.002506265664160389e-03
1.464000000000000000e+03 1.001821493624772312e-03
1.465000000000000000e+03 1.001137656427758971e-03
1.466000000000000000e+03 1.000454752160072737e-03
1.467000000000000000e+03 9.997727789138833795e-04
1.468000000000000000e+03 9.990917347865576822e-04
1.469000000000000000e+03 9.984116178806444822e-04
1.470000000000000000e+03 9.977324263038549364e-04
1.471000000000000000e+03 9.970541581690460422e-04
1.472000000000000000e+03 9.963768115942030733e-04
1.473000000000000000e+03 9.957003847024213650e-04
1.474000000000000000e+03 9.950248756218907017e-04
1.475000000000000000e+03 9.943502824858758016e-04
1.476000000000000000e+03 9.936766034327011374e-04
1.477000000000000000e+03 9.930038366057325049e-04
1.478000000000000000e+03 9.923319801533605437e-04
1.479000000000000000e+03 9.916610322289836060e-04
1.480000000000000000e+03 9.909909909909910605e-04
1.481000000000000000e+03 9.903218546027459449e-04
1.482000000000000000e+03 9.896536212325687028e-04
1.483000000000000000e+03 9.889862890537200538e-04
1.484000000000000000e+03 9.883198562443847295e-04
1.485000000000000000e+03 9.876543209876543442e-04
1.486000000000000000e+03 9.869896814715119985e-04
1.487000000000000000e+03 9.863259358888142817e-04
1.488000000000000000e+03 9.856630824372760932e-04
1.489000000000000000e+03 9.850011193194539456e-04
1.490000000000000000e+03 9.843400447427294846e-04
1.491000000000000000e+03 9.836798569192936603e-04
1.492000000000000000e+03 9.830205540661304635e-04
1.493000000000000000e+03 9.823621344050010966e-04
1.494000000000000000e+03 9.817045961624274938e-04
1.495000000000000000e+03 9.810479375696767087e-04
1.496000000000000000e+03 9.803921568627450844e-04
1.497000000000000000e+03 9.797372522823426418e-04
1.498000000000000000e+03 9.790832220738763820e-04
1.499000000000000000e+03 9.784300644874361925e-04
1.500000000000000000e+03 9.777777777777779331e-04
1.501000000000000000e+03 9.771263602043082572e-04
1.502000000000000000e+03 9.764758100310697584e-04
1.503000000000000000e+03 9.758261255267243819e-04
1.504000000000000000e+03 9.751773049645391135e-04
1.505000000000000000e+03 9.745293466223699328e-04
1.506000000000000000e+03 9.738822487826472854e-04
1.507000000000000000e+03 9.732360097323601448e-04
1.508000000000000000e+03 9.725906277630415927e-04
1.509000000000000000e+03 9.719461011707533149e-04
1.510000000000000000e+03 9.713024282560707478e-04
1.511000000000000000e+03 9.706596073240680075e-04
1.512000000000000000e+03 9.700176366843034706e-04
1.513000000000000000e+03 9.693765146508042697e-04
1.514000000000000000e+03 9.687362395420520906e-04
1.515000000000000000e+03 9.680968096809682098e-04
1.516000000000000000e+03 9.674582233948989668e-04
1.517000000000000000e+03 9.668204790156010187e-04
1.518000000000000000e+03 9.661835748792271372e-04
1.519000000000000000e+03 9.655475093263112462e-04
1.520000000000000000e+03 9.649122807017544365e-04
1.521000000000000000e+03 9.642778873548105449e-04
1.522000000000000000e+03 9.636443276390715181e-04
1.523000000000000000e+03 9.630115999124535349e-04
1.524000000000000000e+03 9.623797025371829111e-04
1.525000000000000000e+03 9.617486338797814633e-04
1.526000000000000000e+03 9.611183923110529562e-04
1.527000000000000000e+03 9.604889762060685740e-04
1.528000000000000000e+03 9.598603839441536938e-04
1.529000000000000000e+03 9.592326139088730311e-04
1.530000000000000000e+03 9.586056644880175219e-04
1.531000000000000000e+03 9.579795340735903358e-04
1.532000000000000000e+03 9.573542210617928903e-04
1.533000000000000000e+03 9.567297238530116229e-04
1.534000000000000000e+03 9.561060408518036804e-04
1.535000000000000000e+03 9.554831704668839080e-04
1.536000000000000000e+03 9.548611111111111882e-04
1.537000000000000000e+03 9.542398612014747804e-04
1.538000000000000000e+03 9.536194191590810932e-04
1.539000000000000000e+03 9.529997834091402404e-04
1.540000000000000000e+03 9.523809523809524885e-04
1.541000000000000000e+03 9.517629245078953549e-04
1.542000000000000000e+03 9.511456982274103800e-04
1.543000000000000000e+03 9.505292719809894670e-04
1.544000000000000000e+03 9.499136442141624132e-04
1.545000000000000000e+03 9.492988133764833575e-04
1.546000000000000000e+03 9.486847779215179868e-04
1.547000000000000000e+03 9.480715363068305257e-04
1.548000000000000000e+03 9.474590869939708343e-04
1.549000000000000000e+03 9.468474284484613979e-04
1.550000000000000000e+03 9.462365591397850755e-04
1.551000000000000000e+03 9.456264775413712222e-04
1.552000000000000000e+03 9.450171821305843045e-04
1.553000000000000000e+03 9.444086713887101317e-04
1.554000000000000000e+03 9.438009438009439291e-04
1.555000000000000000e+03 9.431939978563773277e-04
1.556000000000000000e+03 9.425878320479863298e-04
1.557000000000000000e+03 9.419824448726184067e-04
1.558000000000000000e+03 9.413778348309799222e-04
1.559000000000000000e+03 9.407740004276246397e-04
1.560000000000000000e+03 9.401709401709402785e-04
1.561000000000000000e+03 9.395686525731369127e-04
1.562000000000000000e+03 9.389671361502348280e-04
1.563000000000000000e+03 9.383663894220517282e-04
1.564000000000000000e+03 9.377664109121910258e-04
1.565000000000000000e+03 9.371671991480299158e-04
1.566000000000000000e+03 9.365687526607067992e-04
1.567000000000000000e+03 9.359710699851095730e-04
1.568000000000000000e+03 9.353741496598640300e-04
1.569000000000000000e+03 9.347779902273210643e-04
1.570000000000000000e+03 9.341825902335457220e-04
1.571000000000000000e+03 9.335879482283047318e-04
1.572000000000000000e+03 9.329940627650552300e-04
1.573000000000000000e+03 9.324009324009325085e-04
1.574000000000000000e+03 9.318085556967387398e-04
1.575000000000000000e+03 9.312169312169312667e-04
1.576000000000000000e+03 9.306260575296108938e-04
1.577000000000000000e+03 9.300359332065102859e-04
1.578000000000000000e+03 9.294465568229828010e-04
1.579000000000000000e+03 9.288579269579903472e-04
1.580000000000000000e+03 9.282700421940928660e-04
1.581000000000000000e+03 9.276829011174362975e-04
1.582000000000000000e+03 9.270965023177413049e-04
1.583000000000000000e+03 9.265108443882923237e-04
1.584000000000000000e+03 9.259259259259259613e-04
1.585000000000000000e+03 9.253417455310200459e-04
1.586000000000000000e+03 9.247583018074822430e-04
1.587000000000000000e+03 9.241755933627389960e-04
1.588000000000000000e+03 9.235936188077246848e-04
1.589000000000000000e+03 9.230123767568702408e-04
1.590000000000000000e+03 9.224318658280923058e-04
1.591000000000000000e+03 9.218520846427823894e-04
1.592000000000000000e+03 9.212730318257957018e-04
1.593000000000000000e+03 9.206947060054405290e-04
1.594000000000000000e+03 9.201171058134672816e-04
1.595000000000000000e+03 9.195402298850575452e-04
1.596000000000000000e+03 9.189640768588137800e-04
1.597000000000000000e+03 9.183886453767481535e-04
1.598000000000000000e+03 9.178139340842721323e-04
1.599000000000000000e+03 9.172399416301856402e-04
1.600000000000000000e+03 9.166666666666667580e-04
1.601000000000000000e+03 9.160941078492609900e-04
1.602000000000000000e+03 9.155222638368706390e-04
1.603000000000000000e+03 9.149511332917447228e-04
1.604000000000000000e+03 9.143807148794680243e-04
1.605000000000000000e+03 9.138110072689512248e-04
1.606000000000000000e+03 9.132420091324201707e-04
1.607000000000000000e+03 9.126737191454055735e-04
1.608000000000000000e+03 9.121061359867330348e-04
1.609000000000000000e+03 9.115392583385126387e-04
1.610000000000000000e+03 9.109730848861284343e-04
1.611000000000000000e+03 9.104076143182288951e-04
1.612000000000000000e+03 9.098428453267164021e-04
1.613000000000000000e+03 9.092787766067370525e-04
1.614000000000000000e+03 9.087154068566709016e-04
1.615000000000000000e+03 9.081527347781218800e-04
1.616000000000000000e+03 9.075907590759077102e-04
1.617000000000000000e+03 9.070294784580499323e-04
1.618000000000000000e+03 9.064688916357643627e-04
1.619000000000000000e+03 9.059089973234507945e-04
1.620000000000000000e+03 9.053497942386832392e-04
1.621000000000000000e+03 9.047912811022003864e-04
1.622000000000000000e+03 9.042334566378956284e-04
1.623000000000000000e+03 9.036763195728076282e-04
1.624000000000000000e+03 9.031198686371101278e-04
1.625000000000000000e+03 9.025641025641026240e-04
1.626000000000000000e+03 9.020090200902009360e-04
1.627000000000000000e+03 9.014546199549273390e-04
1.628000000000000000e+03 9.009009009009010232e-04
1.629000000000000000e+03 9.003478616738285530e-04
1.630000000000000000e+03 8.997955010224949765e-04
1.631000000000000000e+03 8.992438176987534171e-04
1.632000000000000000e+03 8.986928104575163997e-04
1.633000000000000000e+03 8.981424780567463101e-04
1.634000000000000000e+03 8.975928192574459622e-04
1.635000000000000000e+03 8.970438328236493824e-04
1.636000000000000000e+03 8.964955175224124852e-04
1.637000000000000000e+03 8.959478721238037496e-04
1.638000000000000000e+03 8.954008954008954363e-04
1.639000000000000000e+03 8.948545861297539390e-04
1.640000000000000000e+03 8.943089430894310020e-04
1.641000000000000000e+03 8.937639650619541793e-04
1.642000000000000000e+03 8.932196508323183778e-04
1.643000000000000000e+03 8.926759991884764250e-04
1.644000000000000000e+03 8.921330089213301779e-04
1.645000000000000000e+03 8.915906788247214164e-04
1.646000000000000000e+03 8.910490076954232777e-04
1.647000000000000000e+03 8.905079943331310408e-04
1.648000000000000000e+03 8.899676375404531273e-04
1.649000000000000000e+03 8.894279361229028621e-04
1.650000000000000000e+03 8.888888888888889315e-04
1.651000000000000000e+03 8.883504946497073609e-04
1.652000000000000000e+03 8.878127522195319735e-04
1.653000000000000000e+03 8.872756604154063672e-04
1.654000000000000000e+03 8.867392180572350241e-04
1.655000000000000000e+03 8.862034239677745286e-04
1.656000000000000000e+03 8.856682769726248938e-04
1.657000000000000000e+03 8.851337759002213213e-04
1.658000000000000000e+03 8.845999195818255280e-04
1.659000000000000000e+03 8.840667068515170720e-04
1.660000000000000000e+03 8.835341365461847878e-04
1.661000000000000000e+03 8.830022075055188715e-04
1.662000000000000000e+03 8.824709185720016648e-04
1.663000000000000000e+03 8.819402685909000662e-04
1.664000000000000000e+03 8.814102564102565315e-04
1.665000000000000000e+03 8.808808808808809426e-04
1.666000000000000000e+03 8.803521408563425845e-04
1.667000000000000000e+03 8.798240351929614714e-04
1.668000000000000000e+03 8.792965627498002153e-04
1.669000000000000000e+03 8.787697223886560029e-04
1.670000000000000000e+03 8.782435129740519221e-04
1.671000000000000000e+03 8.777179333732296976e-04
1.672000000000000000e+03 8.771929824561404757e-04
1.673000000000000000e+03 8.766686590954374508e-04
1.674000000000000000e+03 8.761449621664676264e-04
1.675000000000000000e+03 8.756218905472637915e-04
1.676000000000000000e+03 8.750994431185362809e-04
1.677000000000000000e+03 8.745776187636653855e-04
1.678000000000000000e+03 8.740564163686930042e-04
1.679000000000000000e+03 8.735358348223149459e-04
1.680000000000000000e+03 8.730158730158731235e-04
1.681000000000000000e+03 8.724965298433473137e-04
1.682000000000000000e+03 8.719778042013476759e-04
1.683000000000000000e+03 8.714596949891068381e-04
1.684000000000000000e+03 8.709422011084719814e-04
1.685000000000000000e+03 8.704253214638972514e-04
1.686000000000000000e+03 8.699090549624358430e-04
1.687000000000000000e+03 8.693934005137325194e-04
1.688000000000000000e+03 8.688783570300159147e-04
1.689000000000000000e+03 8.683639234260905103e-04
1.690000000000000000e+03 8.678500986193294795e-04
1.691000000000000000e+03 8.673368815296668812e-04
1.692000000000000000e+03 8.668242710795902870e-04
1.693000000000000000e+03 8.663122661941327586e-04
1.694000000000000000e+03 8.658008658008659085e-04
1.695000000000000000e+03 8.652900688298918773e-04
1.696000000000000000e+03 8.647798742138365028e-04
1.697000000000000000e+03 8.642702808878414055e-04
1.698000000000000000e+03 8.637612877895563994e-04
1.699000000000000000e+03 8.632528938591328780e-04
1.700000000000000000e+03 8.627450980392157914e-04
1.701000000000000000e+03 8.622378992749363822e-04
1.702000000000000000e+03 8.617312965139052464e-04
1.703000000000000000e+03 8.612252887062048527e-04
1.704000000000000000e+03 8.607198748043819528e-04
1.705000000000000000e+03 8.602150537634409679e-04
1.706000000000000000e+03 8.597108245408362909e-04
1.707000000000000000e+03 8.592071860964655642e-04
1.708000000000000000e+03 8.587041373926620905e-04
1.709000000000000000e+03 8.582016773941876769e-04
1.710000000000000000e+03 8.576998050682262380e-04
1.711000000000000000e+03 8.571985193843756649e-04
1.712000000000000000e+03 8.566978193146418613e-04
1.713000000000000000e+03 8.561977038334307212e-04
1.714000000000000000e+03 8.556981719175418399e-04
1.715000000000000000e+03 8.551992225461613585e-04
1.716000000000000000e+03 8.547008547008548085e-04
1.717000000000000000e+03 8.542030673655601723e-04
1.718000000000000000e+03 8.537058595265813784e-04
1.719000000000000000e+03 8.532092301725810370e-04
1.720000000000000000e+03 8.527131782945737183e-04
1.721000000000000000e+03 8.522177028859191216e-04
1.722000000000000000e+03 8.517228029423152451e-04
1.723000000000000000e+03 8.512284774617915554e-04
1.724000000000000000e+03 8.507347254447022653e-04
1.725000000000000000e+03 8.502415458937198287e-04
1.726000000000000000e+03 8.497489378138277849e-04
1.727000000000000000e+03 8.492569002123142533e-04
1.728000000000000000e+03 8.487654320987655368e-04
1.729000000000000000e+03 8.482745324850588572e-04
1.730000000000000000e+03 8.477842003853565010e-04
1.731000000000000000e+03 8.472944348160986634e-04
1.732000000000000000e+03 8.468052347959969433e-04
1.733000000000000000e+03 8.463165993460281629e-04
1.734000000000000000e+03 8.458285274894272125e-04
1.735000000000000000e+03 8.453410182516811954e-04
1.736000000000000000e+03 8.448540706605223811e-04
1.737000000000000000e+03 8.443676837459221330e-04
1.738000000000000000e+03 8.438818565400844039e-04
1.739000000000000000e+03 8.433965880774392304e-04
1.740000000000000000e+03 8.429118773946361193e-04
1.741000000000000000e+03 8.424277235305380846e-04
1.742000000000000000e+03 8.419441255262151425e-04
1.743000000000000000e+03 8.414610824249379138e-04
1.744000000000000000e+03 8.409785932721713366e-04
1.745000000000000000e+03 8.404966571155683772e-04
1.746000000000000000e+03 8.400152730049637419e-04
1.747000000000000000e+03 8.395344399923679139e-04
1.748000000000000000e+03 8.390541571319604314e-04
1.749000000000000000e+03 8.385744234800839242e-04
1.750000000000000000e+03 8.380952380952381509e-04
1.751000000000000000e+03 8.376166000380736018e-04
1.752000000000000000e+03 8.371385083713851023e-04
1.753000000000000000e+03 8.366609621601065003e-04
1.754000000000000000e+03 8.361839604713037274e-04
1.755000000000000000e+03 8.357075023741691606e-04
1.756000000000000000e+03 8.352315869400152261e-04
1.757000000000000000e+03 8.347562132422690863e-04
1.758000000000000000e+03 8.342813803564657011e-04
1.759000000000000000e+03 8.338070873602426237e-04
1.760000000000000000e+03 8.333333333333333868e-04
1.761000000000000000e+03 8.328601173575620820e-04
1.762000000000000000e+03 8.323874385168369625e-04
1.763000000000000000e+03 8.319152958971451307e-04
1.764000000000000000e+03 8.314436885865458165e-04
1.765000000000000000e+03 8.309726156751652808e-04
1.766000000000000000e+03 8.305020762551907449e-04
1.767000000000000000e+03 8.300320694208641013e-04
1.768000000000000000e+03 8.295625942684767100e-04
1.769000000000000000e+03 8.290936498963633267e-04
1.770000000000000000e+03 8.286252354048964652e-04
1.771000000000000000e+03 8.281573498964804343e-04
1.772000000000000000e+03 8.276899924755455910e-04
1.773000000000000000e+03 8.272231622485430287e-04
1.774000000000000000e+03 8.267568583239383968e-04
1.775000000000000000e+03 8.262910798122065879e-04
1.776000000000000000e+03 8.258258258258258837e-04
1.777000000000000000e+03 8.253610954792722082e-04
1.778000000000000000e+03 8.248968878890139238e-04
1.779000000000000000e+03 8.244332021735057596e-04
1.780000000000000000e+03 8.239700374531836076e-04
1.781000000000000000e+03 8.235073928504585590e-04
1.782000000000000000e+03 8.230452674897120258e-04
1.783000000000000000e+03 8.225836604972892353e-04
1.784000000000000000e+03 8.221225710014947851e-04
1.785000000000000000e+03 8.216619981325864628e-04
1.786000000000000000e+03 8.212019410227697170e-04
1.787000000000000000e+03 8.207423988061929949e-04
1.788000000000000000e+03 8.202833706189411288e-04
1.789000000000000000e+03 8.198248555990312160e-04
1.790000000000000000e+03 8.193668528864060056e-04
1.791000000000000000e+03 8.189093616229295609e-04
1.792000000000000000e+03 8.184523809523809720e-04
1.793000000000000000e+03 8.179959100204499097e-04
1.794000000000000000e+03 8.175399479747306629e-04
1.795000000000000000e+03 8.170844939647168258e-04
1.796000000000000000e+03 8.166295471417966360e-04
1.797000000000000000e+03 8.161751066592470112e-04
1.798000000000000000e+03 8.157211716722284536e-04
1.799000000000000000e+03 8.152677413377802792e-04
1.800000000000000000e+03 8.148148148148148719e-04
1.801000000000000000e+03 8.143623912641125874e-04
1.802000000000000000e+03 8.139104698483167659e-04
1.803000000000000000e+03 8.134590497319283114e-04
1.804000000000000000e+03 8.130081300813009207e-04
1.805000000000000000e+03 8.125577100646353378e-04
1.806000000000000000e+03 8.121077888519750163e-04
1.807000000000000000e+03 8.116583656152002654e-04
1.808000000000000000e+03 8.112094395280236960e-04
1.809000000000000000e+03 8.107610097659849078e-04
1.810000000000000000e+03 8.103130755064457194e-04
1.811000000000000000e+03 8.098656359285846384e-04
1.812000000000000000e+03 8.094186902133923079e-04
1.813000000000000000e+03 8.089722375436661939e-04
1.814000000000000000e+03 8.085262771040059235e-04
1.815000000000000000e+03 8.080808080808081885e-04
1.816000000000000000e+03 8.076358296622614336e-04
1.817000000000000000e+03 8.071913410383416273e-04
1.818000000000000000e+03 8.067473414008068415e-04
1.819000000000000000e+03 8.063038299431922636e-04
1.820000000000000000e+03 8.058608058608059685e-04
1.821000000000000000e+03 8.054182683507230640e-04
1.822000000000000000e+03 8.049762166117820040e-04
1.823000000000000000e+03 8.045346498445786259e-04
1.824000000000000000e+03 8.040935672514620304e-04
1.825000000000000000e+03 8.036529680365297025e-04
1.826000000000000000e+03 8.032128514056225245e-04
1.827000000000000000e+03 8.027732165663201136e-04
1.828000000000000000e+03 8.023340627279358346e-04
1.829000000000000000e+03 8.018953891015126803e-04
1.830000000000000000e+03 8.014571948998179584e-04
1.831000000000000000e+03 8.010194793373385212e-04
1.832000000000000000e+03 8.005822416302766460e-04
1.833000000000000000e+03 8.001454809965449387e-04
1.834000000000000000e+03 7.997091966557615637e-04
1.835000000000000000e+03 7.992733878292462325e-04
1.836000000000000000e+03 7.988380537400145654e-04
1.837000000000000000e+03 7.984031936127745140e-04
1.838000000000000000e+03 7.979688066739209400e-04
1.839000000000000000e+03 7.975348921515317121e-04
1.840000000000000000e+03 7.971014492753623936e-04
1.841000000000000000e+03 7.966684772768423389e-04
1.842000000000000000e+03 7.962359753890699233e-04
1.843000000000000000e+03 7.958039428468077726e-04
1.844000000000000000e+03 7.953723788864787512e-04
1.845000000000000000e+03 7.949412827461608665e-04
1.846000000000000000e+03 7.945106536655832576e-04
1.847000000000000000e+03 7.940804908861217497e-04
1.848000000000000000e+03 7.936507936507937585e-04
1.849000000000000000e+03 7.932215612042546040e-04
1.850000000000000000e+03 7.927927927927928484e-04
1.851000000000000000e+03 7.923644876643256337e-04
1.852000000000000000e+03 7.919366450683945624e-04
1.853000000000000000e+03 7.915092642561612516e-04
1.854000000000000000e+03 7.910823444804027799e-04
1.855000000000000000e+03 7.906558849955076752e-04
1.856000000000000000e+03 7.902298850574713618e-04
1.857000000000000000e+03 7.898043439238916063e-04
1.858000000000000000e+03 7.893792608539649397e-04
1.859000000000000000e+03 7.889546351084813450e-04
1.860000000000000000e+03 7.885304659498208963e-04
1.861000000000000000e+03 7.881067526419488793e-04
1.862000000000000000e+03 7.876834944504117805e-04
1.863000000000000000e+03 7.872606906423331666e-04
1.864000000000000000e+03 7.868383404864092399e-04
1.865000000000000000e+03 7.864164432529043925e-04
1.866000000000000000e+03 7.859949982136478453e-04
1.867000000000000000e+03 7.855740046420282277e-04
1.868000000000000000e+03 7.851534618129907576e-04
1.869000000000000000e+03 7.847333690030320382e-04
1.870000000000000000e+03 7.843137254901961543e-04
1.871000000000000000e+03 7.838945305540709861e-04
1.872000000000000000e+03 7.834757834757835474e-04
1.873000000000000000e+03 7.830574835379961905e-04
1.874000000000000000e+03 7.826396300249022697e-04
1.875000000000000000e+03 7.822222222222222380e-04
1.876000000000000000e+03 7.818052594171997442e-04
1.877000000000000000e+03 7.813887408985970787e-04
1.878000000000000000e+03 7.809726659566915965e-04
1.879000000000000000e+03 7.805570338832712712e-04
1.880000000000000000e+03 7.801418439716312258e-04
1.881000000000000000e+03 7.797270955165692876e-04
1.882000000000000000e+03 7.793127878143819767e-04
1.883000000000000000e+03 7.788989201628607108e-04
1.884000000000000000e+03 7.784854918612881198e-04
1.885000000000000000e+03 7.780725022104332742e-04
1.886000000000000000e+03 7.776599505125486502e-04
1.887000000000000000e+03 7.772478360713655759e-04
1.888000000000000000e+03 7.768361581920904362e-04
1.889000000000000000e+03 7.764249161814012036e-04
1.890000000000000000e+03 7.760141093474427765e-04
1.891000000000000000e+03 7.756037369998238342e-04
1.892000000000000000e+03 7.751937984496125008e-04
1.893000000000000000e+03 7.747842930093326586e-04
1.894000000000000000e+03 7.743752199929602618e-04
1.895000000000000000e+03 7.739665787159191084e-04
1.896000000000000000e+03 7.735583684950773703e-04
1.897000000000000000e+03 7.731505886487436904e-04
1.898000000000000000e+03 7.727432384966631713e-04
1.899000000000000000e+03 7.723363173600141223e-04
1.900000000000000000e+03 7.719298245614036142e-04
1.901000000000000000e+03 7.715237594248641187e-04
1.902000000000000000e+03 7.711181212758500382e-04
1.903000000000000000e+03 7.707129094412331531e-04
1.904000000000000000e+03 7.703081232492998021e-04
1.905000000000000000e+03 7.699037620297463289e-04
1.906000000000000000e+03 7.694998251136761546e-04
1.907000000000000000e+03 7.690963118335955497e-04
1.908000000000000000e+03 7.686932215234102729e-04
1.909000000000000000e+03 7.682905535184215593e-04
1.910000000000000000e+03 7.678883071553229767e-04
1.911000000000000000e+03 7.674864817721960882e-04
1.912000000000000000e+03 7.670850767085077423e-04
1.913000000000000000e+03 7.666840913051055188e-04
1.914000000000000000e+03 7.662835249042145849e-04
1.915000000000000000e+03 7.658833768494343339e-04
1.916000000000000000e+03 7.654836464857342655e-04
1.917000000000000000e+03 7.650843331594506247e-04
1.918000000000000000e+03 7.646854362182830406e-04
1.919000000000000000e+03 7.642869550112906234e-04
1.920000000000000000e+03 7.638888888888889289e-04
1.921000000000000000e+03 7.634912372028458379e-04
1.922000000000000000e+03 7.630939993062781958e-04
1.923000000000000000e+03 7.626971745536488849e-04
1.924000000000000000e+03 7.623007623007623792e-04
1.925000000000000000e+03 7.619047619047619258e-04
1.926000000000000000e+03 7.615091727241260749e-04
1.927000000000000000e+03 7.611139941186646687e-04
1.928000000000000000e+03 7.607192254495159138e-04
1.929000000000000000e+03 7.603248660791430205e-04
1.930000000000000000e+03 7.599309153713299739e-04
1.931000000000000000e+03 7.595373726911790408e-04
1.932000000000000000e+03 7.591442374051070828e-04
1.933000000000000000e+03 7.587515088808415454e-04
1.934000000000000000e+03 7.583591864874181807e-04
1.935000000000000000e+03 7.579672695951766024e-04
1.936000000000000000e+03 7.575757575757576835e-04
1.937000000000000000e+03 7.571846498020995452e-04
1.938000000000000000e+03 7.567939456484348458e-04
1.939000000000000000e+03 7.564036444902872032e-04
1.940000000000000000e+03 7.560137457044674002e-04
1.941000000000000000e+03 7.556242486690709992e-04
1.942000000000000000e+03 7.552351527634741137e-04
1.943000000000000000e+03 7.548464573683308062e-04
1.944000000000000000e+03 7.544581618655692937e-04
1.945000000000000000e+03 7.540702656383891289e-04
1.946000000000000000e+03 7.536827680712572964e-04
1.947000000000000000e+03 7.532956685499059366e-04
1.948000000000000000e+03 7.529089664613279002e-04
1.949000000000000000e+03 7.525226611937746880e-04
1.950000000000000000e+03 7.521367521367522228e-04
1.951000000000000000e+03 7.517512386810183559e-04
1.952000000000000000e+03 7.513661202185792885e-04
1.953000000000000000e+03 7.509813961426865369e-04
1.954000000000000000e+03 7.505970658478335706e-04
1.955000000000000000e+03 7.502131287297527772e-04
1.956000000000000000e+03 7.498295841854124262e-04
1.957000000000000000e+03 7.494464316130131998e-04
1.958000000000000000e+03 7.490636704119850485e-04
1.959000000000000000e+03 7.486812999829845893e-04
1.960000000000000000e+03 7.482993197278912023e-04
1.961000000000000000e+03 7.479177290498045371e-04
1.962000000000000000e+03 7.475365273530411520e-04
1.963000000000000000e+03 7.471557140431313694e-04
1.964000000000000000e+03 7.467752885268161321e-04
1.965000000000000000e+03 7.463952502120441840e-04
1.966000000000000000e+03 7.460155985079688174e-04
1.967000000000000000e+03 7.456363328249449463e-04
1.968000000000000000e+03 7.452574525745258530e-04
1.969000000000000000e+03 7.448789571694600445e-04
1.970000000000000000e+03 7.445008460236887584e-04
1.971000000000000000e+03 7.441231185523423854e-04
1.972000000000000000e+03 7.437457741717377587e-04
1.973000000000000000e+03 7.433688122993749011e-04
1.974000000000000000e+03 7.429922323539345317e-04
1.975000000000000000e+03 7.426160337552742711e-04
1.976000000000000000e+03 7.422402159244264729e-04
1.977000000000000000e+03 7.418647782835947543e-04
1.978000000000000000e+03 7.414897202561510688e-04
1.979000000000000000e+03 7.411150412666329956e-04
1.980000000000000000e+03 7.407407407407408124e-04
1.981000000000000000e+03 7.403668181053340257e-04
1.982000000000000000e+03 7.399932727884292027e-04
1.983000000000000000e+03 7.396201042191966101e-04
1.984000000000000000e+03 7.392473118279570699e-04
1.985000000000000000e+03 7.388748950461797912e-04
1.986000000000000000e+03 7.385028533064787919e-04
1.987000000000000000e+03 7.381311860426104056e-04
1.988000000000000000e+03 7.377598926894702452e-04
1.989000000000000000e+03 7.373889726830903848e-04
1.990000000000000000e+03 7.370184254606365398e-04
1.991000000000000000e+03 7.366482504604052487e-04
1.992000000000000000e+03 7.362784471218207288e-04
1.993000000000000000e+03 7.359090148854323821e-04
1.994000000000000000e+03 7.355399531929120854e-04
1.995000000000000000e+03 7.351712614870510457e-04
1.996000000000000000e+03 7.348029392117568729e-04
1.997000000000000000e+03 7.344349858120515200e-04
1.998000000000000000e+03 7.340674007340674883e-04
1.999000000000000000e+03 7.337001834250458758e-04
2.000000000000000000e+03 7.333333333333333414e-04
2.001000000000000000e+03 7.329668499083791776e-04
2.002000000000000000e+03 7.326007326007327085e-04
2.003000000000000000e+03 7.322349808620403624e-04
2.004000000000000000e+03 7.318695941450432865e-04
2.005000000000000000e+03 7.315045719035744194e-04
2.006000000000000000e+03 7.311399135925556727e-04
2.007000000000000000e+03 7.307756186679954368e-04
2.008000000000000000e+03 7.304116865869854369e-04
2.009000000000000000e+03 7.300481168076987815e-04
2.010000000000000000e+03 7.296849087893864929e-04
2.011000000000000000e+03 7.293220619923753388e-04
2.012000000000000000e+03 7.289595758780650133e-04
2.013000000000000000e+03 7.285974499089254265e-04
2.014000000000000000e+03 7.282356835484938857e-04
2.015000000000000000e+03 7.278742762613731434e-04
2.016000000000000000e+03 7.275132275132276029e-04
2.017000000000000000e+03 7.271525367707818007e-04
2.018000000000000000e+03 7.267922035018170449e-04
2.019000000000000000e+03 7.264322271751692470e-04
2.020000000000000000e+03 7.260726072607261031e-04
2.021000000000000000e+03 7.257133432294243834e-04
2.022000000000000000e+03 7.253544345532476553e-04
2.023000000000000000e+03 7.249958807052233559e-04
2.024000000000000000e+03 7.246376811594202987e-04
2.025000000000000000e+03 7.242798353909466131e-04
2.026000000000000000e+03 7.239223428759460587e-04
2.027000000000000000e+03 7.235652030915968322e-04
2.028000000000000000e+03 7.232084155161078816e-04
2.029000000000000000e+03 7.228519796287169539e-04
2.030000000000000000e+03 7.224958949096881022e-04
2.031000000000000000e+03 7.221401608403086496e-04
2.032000000000000000e+03 7.217847769028872375e-04
2.033000000000000000e+03 7.214297425807510069e-04
2.034000000000000000e+03 7.210750573582432130e-04
2.035000000000000000e+03 7.207207207207207318e-04
2.036000000000000000e+03 7.203667321545514576e-04
2.037000000000000000e+03 7.200130911471118098e-04
2.038000000000000000e+03 7.196597971867844555e-04
2.039000000000000000e+03 7.193068497629557080e-04
2.040000000000000000e+03 7.189542483660131414e-04
2.041000000000000000e+03 7.186019924873428798e-04
2.042000000000000000e+03 7.182500816193275375e-04
2.043000000000000000e+03 7.178985152553435086e-04
2.044000000000000000e+03 7.175472928897586901e-04
2.045000000000000000e+03 7.171964140179299882e-04
2.046000000000000000e+03 7.168458781362008246e-04
2.047000000000000000e+03 7.164956847418987515e-04
2.048000000000000000e+03 7.161458333333333912e-04
2.049000000000000000e+03 7.157963234097934006e-04
2.050000000000000000e+03 7.154471544715447365e-04
2.051000000000000000e+03 7.150983260198278367e-04
2.052000000000000000e+03 7.147498375568551261e-04
2.053000000000000000e+03 7.144016885858093906e-04
2.054000000000000000e+03 7.140538786108407412e-04
2.055000000000000000e+03 7.137064071370641206e-04
2.056000000000000000e+03 7.133592736705577850e-04
2.057000000000000000e+03 7.130124777183601600e-04
2.058000000000000000e+03 7.126660187884677807e-04
2.059000000000000000e+03 7.123198963898333402e-04
2.060000000000000000e+03 7.119741100323625452e-04
2.061000000000000000e+03 7.116286592269125983e-04
2.062000000000000000e+03 7.112835434852893789e-04
2.063000000000000000e+03 7.109387623202457086e-04
2.064000000000000000e+03 7.105943152454780986e-04
2.065000000000000000e+03 7.102502017756255571e-04
2.066000000000000000e+03 7.099064214262665535e-04
2.067000000000000000e+03 7.095629737139171750e-04
2.068000000000000000e+03 7.092198581560284166e-04
2.069000000000000000e+03 7.088770742709844461e-04
2.070000000000000000e+03 7.085346215780998934e-04
2.071000000000000000e+03 7.081924995976180076e-04
2.072000000000000000e+03 7.078507078507079468e-04
2.073000000000000000e+03 7.075092458594630426e-04
2.074000000000000000e+03 7.071681131468981986e-04
2.075000000000000000e+03 7.068273092369478303e-04
2.076000000000000000e+03 7.064868336544638050e-04
2.077000000000000000e+03 7.061466859252127316e-04
2.078000000000000000e+03 7.058068655758743338e-04
2.079000000000000000e+03 7.054673721340388483e-04
2.080000000000000000e+03 7.051282051282051818e-04
2.081000000000000000e+03 7.047893640877784171e-04
2.082000000000000000e+03 7.044508485430676448e-04
2.083000000000000000e+03 7.041126580252841200e-04
2.084000000000000000e+03 7.037747920665387690e-04
2.085000000000000000e+03 7.034372501998402373e-04
2.086000000000000000e+03 7.031000319590923961e-04
2.087000000000000000e+03 7.027631368790928246e-04
2.088000000000000000e+03 7.024265644955300994e-04
2.089000000000000000e+03 7.020903143449817342e-04
2.090000000000000000e+03 7.017543859649123372e-04
2.091000000000000000e+03 7.014187788936713337e-04
2.092000000000000000e+03 7.010834926704907983e-04
2.093000000000000000e+03 7.007485268354833943e-04
2.094000000000000000e+03 7.004138809296403144e-04
2.095000000000000000e+03 7.000795544948290030e-04
2.096000000000000000e+03 6.997455470737914225e-04
2.097000000000000000e+03 6.994118582101415587e-04
2.098000000000000000e+03 6.990784874483635782e-04
2.099000000000000000e+03 6.987454343338097684e-04
2.100000000000000000e+03 6.984126984126984771e-04
2.101000000000000000e+03 6.980802792321117280e-04
2.102000000000000000e+03 6.977481763399937019e-04
2.103000000000000000e+03 6.974163892851482438e-04
2.104000000000000000e+03 6.970849176172370194e-04
2.105000000000000000e+03 6.967537608867775635e-04
2.106000000000000000e+03 6.964229186451408949e-04
2.107000000000000000e+03 6.960923904445499985e-04
2.108000000000000000e+03 6.957621758380772231e-04
2.109000000000000000e+03 6.954322743796428723e-04
2.110000000000000000e+03 6.951026856240127101e-04
2.111000000000000000e+03 6.947734091267962269e-04
2.112000000000000000e+03 6.944444444444444709e-04
2.113000000000000000e+03 6.941157911342483132e-04
2.114000000000000000e+03 6.937874487543362794e-04
2.115000000000000000e+03 6.934594168636722730e-04
2.116000000000000000e+03 6.931316950220542741e-04
2.117000000000000000e+03 6.928042827901118462e-04
2.118000000000000000e+03 6.924771797293044007e-04
2.119000000000000000e+03 6.921503854019192461e-04
2.120000000000000000e+03 6.918238993710692022e-04
2.121000000000000000e+03 6.914977212006915164e-04
2.122000000000000000e+03 6.911718504555451528e-04
2.123000000000000000e+03 6.908462867012090574e-04
2.124000000000000000e+03 6.905210295040804238e-04
2.125000000000000000e+03 6.901960784313726331e-04
2.126000000000000000e+03 6.898714330511133020e-04
2.127000000000000000e+03 6.895470929321423316e-04
2.128000000000000000e+03 6.892230576441102808e-04
2.129000000000000000e+03 6.888993267574761983e-04
2.130000000000000000e+03 6.885758998435055622e-04
2.131000000000000000e+03 6.882527764742687624e-04
2.132000000000000000e+03 6.879299562226392573e-04
2.133000000000000000e+03 6.876074386622910801e-04
2.134000000000000000e+03 6.872852233676976464e-04
2.135000000000000000e+03 6.869633099141296941e-04
2.136000000000000000e+03 6.866416978776530063e-04
2.137000000000000000e+03 6.863203868351272193e-04
2.138000000000000000e+03 6.859993763642033282e-04
2.139000000000000000e+03 6.856786660433224949e-04
2.140000000000000000e+03 6.853582554517134457e-04
2.141000000000000000e+03 6.850381441693912787e-04
2.142000000000000000e+03 6.847183317771554038e-04
2.143000000000000000e+03 6.843988178565873744e-04
2.144000000000000000e+03 6.840796019900498032e-04
2.145000000000000000e+03 6.837606837606838685e-04
2.146000000000000000e+03 6.834420627524076877e-04
2.147000000000000000e+03 6.831237385499146914e-04
2.148000000000000000e+03 6.828057107386716713e-04
2.149000000000000000e+03 6.824879789049170462e-04
2.150000000000000000e+03 6.821705426356590180e-04
2.151000000000000000e+03 6.818534015186735126e-04
2.152000000000000000e+03 6.815365551425032033e-04
2.153000000000000000e+03 6.812200030964545841e-04
2.154000000000000000e+03 6.809037449705974271e-04
2.155000000000000000e+03 6.805877803557618556e-04
2.156000000000000000e+03 6.802721088435374763e-04
2.157000000000000000e+03 6.799567300262711030e-04
2.158000000000000000e+03 6.796416434970652381e-04
2.159000000000000000e+03 6.793268488497762299e-04
2.160000000000000000e+03 6.790123456790124294e-04
2.161000000000000000e+03 6.786981335801326723e-04
2.162000000000000000e+03 6.783842121492445441e-04
2.163000000000000000e+03 6.780705809832024292e-04
2.164000000000000000e+03 6.777572396796057753e-04
2.165000000000000000e+03 6.774441878367975763e-04
2.166000000000000000e+03 6.771314250538627453e-04
2.167000000000000000e+03 6.768189509306261637e-04
2.168000000000000000e+03 6.765067650676507291e-04
2.169000000000000000e+03 6.761948670662363799e-04
2.170000000000000000e+03 6.758832565284179266e-04
2.171000000000000000e+03 6.755719330569631004e-04
2.172000000000000000e+03 6.752608962553714690e-04
2.173000000000000000e+03 6.749501457278723766e-04
2.174000000000000000e+03 6.746396810794235343e-04
2.175000000000000000e+03 6.743295019157088521e-04
2.176000000000000000e+03 6.740196078431373540e-04
2.177000000000000000e+03 6.737099984688410103e-04
2.178000000000000000e+03 6.734006734006734362e-04
2.179000000000000000e+03 6.730916322472082656e-04
2.180000000000000000e+03 6.727828746177370910e-04
2.181000000000000000e+03 6.724744001222681625e-04
2.182000000000000000e+03 6.721662083715246533e-04
2.183000000000000000e+03 6.718582989769431415e-04
2.184000000000000000e+03 6.715506715506716585e-04
2.185000000000000000e+03 6.712433257055682801e-04
2.186000000000000000e+03 6.709362610551998247e-04
2.187000000000000000e+03 6.706294772138393602e-04
2.188000000000000000e+03 6.703229737964656616e-04
2.189000000000000000e+03 6.700167504187605006e-04
2.190000000000000000e+03 6.697108066971081035e-04
2.191000000000000000e+03 6.694051422485927660e-04
2.192000000000000000e+03 6.690997566909976605e-04
2.193000000000000000e+03 6.687946496428028844e-04
2.194000000000000000e+03 6.684898207231844847e-04
2.195000000000000000e+03 6.681852695520121808e-04
2.196000000000000000e+03 6.678809957498482806e-04
2.197000000000000000e+03 6.675769989379457285e-04
2.198000000000000000e+03 6.672732787382469133e-04
2.199000000000000000e+03 6.669698347733819333e-04
2.200000000000000000e+03 6.666666666666667528e-04
2.201000000000000000e+03 6.663637740421021185e-04
2.202000000000000000e+03 6.660611565243718243e-04
2.203000000000000000e+03 6.657588137388409768e-04
2.204000000000000000e+03 6.654567453115548025e-04
2.205000000000000000e+03 6.651549508692365881e-04
2.206000000000000000e+03 6.648534300392868130e-04
2.207000000000000000e+03 6.645521824497810891e-04
2.208000000000000000e+03 6.642512077294686432e-04
2.209000000000000000e+03 6.639505055077713413e-04
2.210000000000000000e+03 6.636500754147813029e-04
2.211000000000000000e+03 6.633499170812604678e-04
2.212000000000000000e+03 6.630500301386377769e-04
2.213000000000000000e+03 6.627504142190089554e-04
2.214000000000000000e+03 6.624510689551340193e-04
2.215000000000000000e+03 6.621519939804365162e-04
2.216000000000000000e+03 6.618531889290012486e-04
2.217000000000000000e+03 6.615546534355736235e-04
2.218000000000000000e+03 6.612563871355575922e-04
2.219000000000000000e+03 6.609583896650143495e-04
2.220000000000000000e+03 6.606606606606607070e-04
2.221000000000000000e+03 6.603631997598680093e-04
2.222000000000000000e+03 6.600660066006600740e-04
2.223000000000000000e+03 6.597690808217124324e-04
2.224000000000000000e+03 6.594724220623501615e-04
2.225000000000000000e+03 6.591760299625469078e-04
2.226000000000000000e+03 6.588799041629230446e-04
2.227000000000000000e+03 6.585840443047448044e-04
2.228000000000000000e+03 6.582884500299222190e-04
2.229000000000000000e+03 6.579931209810079267e-04
2.230000000000000000e+03 6.576980568011958714e-04
2.231000000000000000e+03 6.574032571343194596e-04
2.232000000000000000e+03 6.571087216248506927e-04
2.233000000000000000e+03 6.568144499178982156e-04
2.234000000000000000e+03 6.565204416592062327e-04
2.235000000000000000e+03 6.562266964951528813e-04
2.236000000000000000e+03 6.559332140727490391e-04
2.237000000000000000e+03 6.556399940396364810e-04
2.238000000000000000e+03 6.553470360440870118e-04
2.239000000000000000e+03 6.550543397350008399e-04
2.240000000000000000e+03 6.547619047619048427e-04
2.241000000000000000e+03 6.544697307749516987e-04
2.242000000000000000e+03 6.541778174249182620e-04
2.243000000000000000e+03 6.538861643632040439e-04
2.244000000000000000e+03 6.535947712418301286e-04
2.245000000000000000e+03 6.533036377134373305e-04
2.246000000000000000e+03 6.530127634312853264e-04
2.247000000000000000e+03 6.527221480492509213e-04
2.248000000000000000e+03 6.524317912218268551e-04
2.249000000000000000e+03 6.521416926041203937e-04
2.250000000000000000e+03 6.518518518518519192e-04
2.251000000000000000e+03 6.515622686213535207e-04
2.252000000000000000e+03 6.512729425695678014e-04
2.253000000000000000e+03 6.509838733540464694e-04
2.254000000000000000e+03 6.506950606329489281e-04
2.255000000000000000e+03 6.504065040650406498e-04
2.256000000000000000e+03 6.501182033096927423e-04
2.257000000000000000e+03 6.498301580268793466e-04
2.258000000000000000e+03 6.495423678771775284e-04
2.259000000000000000e+03 6.492548325217648931e-04
2.260000000000000000e+03 6.489675516224189351e-04
2.261000000000000000e+03 6.486805248415156286e-04
2.262000000000000000e+03 6.483937518420278007e-04
2.263000000000000000e+03 6.481072322875239397e-04
2.264000000000000000e+03 6.478209658421673267e-04
2.265000000000000000e+03 6.475349521707137596e-04
2.266000000000000000e+03 6.472491909385113358e-04
2.267000000000000000e+03 6.469636818114983924e-04
2.268000000000000000e+03 6.466784244562023137e-04
2.269000000000000000e+03 6.463934185397385550e-04
2.270000000000000000e+03 6.461086637298091252e-04
2.271000000000000000e+03 6.458241596947013937e-04
2.272000000000000000e+03 6.455399061032864646e-04
2.273000000000000000e+03 6.452559026250184173e-04
2.274000000000000000e+03 6.449721489299325723e-04
2.275000000000000000e+03 6.446886446886447315e-04
2.276000000000000000e+03 6.444053895723492274e-04
2.277000000000000000e+03 6.441223832528180553e-04
2.278000000000000000e+03 6.438396254023997893e-04
2.279000000000000000e+03 6.435571156940178474e-04
2.280000000000000000e+03 6.432748538011696243e-04
2.281000000000000000e+03 6.429928393979249734e-04
2.282000000000000000e+03 6.427110721589250142e-04
2.283000000000000000e+03 6.424295517593809398e-04
2.284000000000000000e+03 6.421482778750730409e-04
2.285000000000000000e+03 6.418672501823487545e-04
2.286000000000000000e+03 6.415864683581219046e-04
2.287000000000000000e+03 6.413059320798718353e-04
2.288000000000000000e+03 6.410256410256410251e-04
2.289000000000000000e+03 6.407455948740353041e-04
2.290000000000000000e+03 6.404657933042212517e-04
2.291000000000000000e+03 6.401862359959260883e-04
2.292000000000000000e+03 6.399069226294357236e-04
2.293000000000000000e+03 6.396278528855938892e-04
2.294000000000000000e+03 6.393490264458007296e-04
2.295000000000000000e+03 6.390704429920117174e-04
2.296000000000000000e+03 6.387921022067363525e-04
2.297000000000000000e+03 6.385140037730372949e-04
2.298000000000000000e+03 6.382361473745286297e-04
2.299000000000000000e+03 6.379585326953748914e-04
2.300000000000000000e+03 6.376811594202898715e-04
2.301000000000000000e+03 6.374040272345357508e-04
2.302000000000000000e+03 6.371271358239212566e-04
2.303000000000000000e+03 6.368504848748010117e-04
2.304000000000000000e+03 6.365740740740741255e-04
2.305000000000000000e+03 6.362979031091830009e-04
2.306000000000000000e+03 6.360219716681122506e-04
2.307000000000000000e+03 6.357462794393873955e-04
2.308000000000000000e+03 6.354708261120739976e-04
2.309000000000000000e+03 6.351956113757760338e-04
2.310000000000000000e+03 6.349206349206349201e-04
2.311000000000000000e+03 6.346458964373287524e-04
2.312000000000000000e+03 6.343713956170703551e-04
2.313000000000000000e+03 6.340971321516069561e-04
2.314000000000000000e+03 6.338231057332181263e-04
2.315000000000000000e+03 6.335493160547156716e-04
2.316000000000000000e+03 6.332757628094415727e-04
2.317000000000000000e+03 6.330024456912674430e-04
2.318000000000000000e+03 6.327293643945931193e-04
2.319000000000000000e+03 6.324565186143453607e-04
2.320000000000000000e+03 6.321839080459770895e-04
2.321000000000000000e+03 6.319115323854660902e-04
2.322000000000000000e+03 6.316393913293138172e-04
2.323000000000000000e+03 6.313674845745444186e-04
2.324000000000000000e+03 6.310958118187034354e-04
2.325000000000000000e+03 6.308243727598567170e-04
2.326000000000000000e+03 6.305531670965893376e-04
2.327000000000000000e+03 6.302821945280046197e-04
2.328000000000000000e+03 6.300114547537228335e-04
2.329000000000000000e+03 6.297409474738801128e-04
2.330000000000000000e+03 6.294706723891273703e-04
2.331000000000000000e+03 6.292006292006292138e-04
2.332000000000000000e+03 6.289308176100629703e-04
2.333000000000000000e+03 6.286612373196171681e-04
2.334000000000000000e+03 6.283918880319908865e-04
2.335000000000000000e+03 6.281227694503926711e-04
2.336000000000000000e+03 6.278538812785389080e-04
2.337000000000000000e+03 6.275852232206532814e-04
2.338000000000000000e+03 6.273167949814656896e-04
2.339000000000000000e+03 6.270485962662107268e-04
2.340000000000000000e+03 6.267806267806268162e-04
2.341000000000000000e+03 6.265128862309554507e-04
2.342000000000000000e+03 6.262453743239396750e-04
2.343000000000000000e+03 6.259780907668232187e-04
2.344000000000000000e+03 6.257110352673493029e-04
2.345000000000000000e+03 6.254442075337597736e-04
2.346000000000000000e+03 6.251776072747940172e-04
2.347000000000000000e+03 6.249112341996875507e-04
2.348000000000000000e+03 6.246450880181715886e-04
2.349000000000000000e+03 6.243791684404711995e-04
2.350000000000000000e+03 6.241134751773049806e-04
2.351000000000000000e+03 6.238480079398837572e-04
2.352000000000000000e+03 6.235827664399093894e-04
2.353000000000000000e+03 6.233177503895736887e-04
2.354000000000000000e+03 6.230529595015576582e-04
2.355000000000000000e+03 6.227883934890305175e-04
2.356000000000000000e+03 6.225240520656480760e-04
2.357000000000000000e+03 6.222599349455522994e-04
2.358000000000000000e+03 6.219960418433701172e-04
2.359000000000000000e+03 6.217323724742123379e-04
2.360000000000000000e+03 6.214689265536723489e-04
2.361000000000000000e+03 6.212057037978257904e-04
2.362000000000000000e+03 6.209427039232289294e-04
2.363000000000000000e+03 6.206799266469177926e-04
2.364000000000000000e+03 6.204173716864072987e-04
2.365000000000000000e+03 6.201550387596899572e-04
2.366000000000000000e+03 6.198929275852353270e-04
2.367000000000000000e+03 6.196310378819884978e-04
2.368000000000000000e+03 6.193693693693694399e-04
2.369000000000000000e+03 6.191079217672717031e-04
2.370000000000000000e+03 6.188466947960619829e-04
2.371000000000000000e+03 6.185856881765781695e-04
2.372000000000000000e+03 6.183249016301293468e-04
2.373000000000000000e+03 6.180643348784941671e-04
2.374000000000000000e+03 6.178039876439203083e-04
2.375000000000000000e+03 6.175438596491228480e-04
2.376000000000000000e+03 6.172839506172840465e-04
2.377000000000000000e+03 6.170242602720516119e-04
2.378000000000000000e+03 6.167647883375385921e-04
2.379000000000000000e+03 6.165055345383214230e-04
2.380000000000000000e+03 6.162464985994398200e-04
2.381000000000000000e+03 6.159876802463951518e-04
2.382000000000000000e+03 6.157290792051497898e-04
2.383000000000000000e+03 6.154706952021262410e-04
2.384000000000000000e+03 6.152125279642058466e-04
2.385000000000000000e+03 6.149545772187282400e-04
2.386000000000000000e+03 6.146968426934898292e-04
2.387000000000000000e+03 6.144393241167434710e-04
2.388000000000000000e+03 6.141820212171971707e-04
2.389000000000000000e+03 6.139249337240128886e-04
2.390000000000000000e+03 6.136680613668062155e-04
2.391000000000000000e+03 6.134114038756448544e-04
2.392000000000000000e+03 6.131549609810479700e-04
2.393000000000000000e+03 6.128987324139853216e-04
2.394000000000000000e+03 6.126427179058758533e-04
2.395000000000000000e+03 6.123869171885873691e-04
2.396000000000000000e+03 6.121313299944352313e-04
2.397000000000000000e+03 6.118759560561813854e-04
2.398000000000000000e+03 6.116207951070337092e-04
2.399000000000000000e+03 6.113658468806447118e-04
2.400000000000000000e+03 6.111111111111112082e-04
2.401000000000000000e+03 6.108565875329723680e-04
2.402000000000000000e+03 6.106022758812101490e-04
2.403000000000000000e+03 6.103481758912471288e-04
2.404000000000000000e+03 6.100942872989462877e-04
2.405000000000000000e+03 6.098406098406099251e-04
2.406000000000000000e+03 6.095871432529786828e-04
2.407000000000000000e+03 6.093338872732308956e-04
2.408000000000000000e+03 6.090808416389811809e-04
2.409000000000000000e+03 6.088280060882801138e-04
2.410000000000000000e+03 6.085753803596128178e-04
2.411000000000000000e+03 6.083229641918983140e-04
2.412000000000000000e+03 6.080707573244887622e-04
2.413000000000000000e+03 6.078187594971681601e-04
2.414000000000000000e+03 6.075669704501519093e-04
2.415000000000000000e+03 6.073153899240856229e-04
2.416000000000000000e+03 6.070640176600441496e-04
2.417000000000000000e+03 6.068128533995311401e-04
2.418000000000000000e+03 6.065618968844775291e-04
2.419000000000000000e+03 6.063111478572413187e-04
2.420000000000000000e+03 6.060606060606060601e-04
2.421000000000000000e+03 6.058102712377805288e-04
2.422000000000000000e+03 6.055601431323975317e-04
2.423000000000000000e+03 6.053102214885129314e-04
2.424000000000000000e+03 6.050605060506051040e-04
2.425000000000000000e+03 6.048109965635739636e-04
2.426000000000000000e+03 6.045616927727397692e-04
2.427000000000000000e+03 6.043125944238429085e-04
2.428000000000000000e+03 6.040637012630423793e-04
2.429000000000000000e+03 6.038150130369151396e-04
2.430000000000000000e+03 6.035665294924554567e-04
2.431000000000000000e+03 6.033182503770739315e-04
2.432000000000000000e+03 6.030701754385965228e-04
2.433000000000000000e+03 6.028223044252637884e-04
2.434000000000000000e+03 6.025746370857300175e-04
2.435000000000000000e+03 6.023271731690623635e-04
2.436000000000000000e+03 6.020799124247400852e-04
2.437000000000000000e+03 6.018328546026535707e-04
2.438000000000000000e+03 6.015859994531036871e-04
2.439000000000000000e+03 6.013393467268006963e-04
2.440000000000000000e+03 6.010928961748633875e-04
2.441000000000000000e+03 6.008466475488188603e-04
2.442000000000000000e+03 6.006006006006006821e-04
2.443000000000000000e+03 6.003547550825487789e-04
2.444000000000000000e+03 6.001091107474086769e-04
2.445000000000000000e+03 5.998636673483299844e-04
2.446000000000000000e+03 5.996184246388661749e-04
2.447000000000000000e+03 5.993733823729737202e-04
2.448000000000000000e+03 5.991285403050108970e-04
2.449000000000000000e+03 5.988838981897373539e-04
2.450000000000000000e+03 5.986394557823130269e-04
2.451000000000000000e+03 5.983952128382973804e-04
2.452000000000000000e+03 5.981511691136487570e-04
2.453000000000000000e+03 5.979073243647235096e-04
2.454000000000000000e+03 5.976636783482750263e-04
2.455000000000000000e+03 5.974202308214528623e-04
2.456000000000000000e+03 5.971769815418024154e-04
2.457000000000000000e+03 5.969339302672636242e-04
2.458000000000000000e+03 5.966910767561704266e-04
2.459000000000000000e+03 5.964484207672495668e-04
2.460000000000000000e+03 5.962059620596205957e-04
2.461000000000000000e+03 5.959637003927943525e-04
2.462000000000000000e+03 5.957216355266720977e-04
2.463000000000000000e+03 5.954797672215456214e-04
2.464000000000000000e+03 5.952380952380952918e-04
2.465000000000000000e+03 5.949966193373901636e-04
2.466000000000000000e+03 5.947553392808867852e-04
2.467000000000000000e+03 5.945142548304283318e-04
2.468000000000000000e+03 5.942733657482442795e-04
2.469000000000000000e+03 5.940326717969488879e-04
2.470000000000000000e+03 5.937921727395412000e-04
2.471000000000000000e+03 5.935518683394038495e-04
2.472000000000000000e+03 5.933117583603020849e-04
2.473000000000000000e+03 5.930718425663836614e-04
2.474000000000000000e+03 5.928321207221773229e-04
2.475000000000000000e+03 5.925925925925926933e-04
2.476000000000000000e+03 5.923532579429187589e-04
2.477000000000000000e+03 5.921141165388238686e-04
2.478000000000000000e+03 5.918751681463546490e-04
2.479000000000000000e+03 5.916364125319349210e-04
2.480000000000000000e+03 5.913978494623655909e-04
2.481000000000000000e+03 5.911594787048233494e-04
2.482000000000000000e+03 5.909213000268601296e-04
2.483000000000000000e+03 5.906833131964022397e-04
2.484000000000000000e+03 5.904455179817499292e-04
2.485000000000000000e+03 5.902079141515761962e-04
2.486000000000000000e+03 5.899705014749263539e-04
2.487000000000000000e+03 5.897332797212170548e-04
2.488000000000000000e+03 5.894962486602358569e-04
2.489000000000000000e+03 5.892594080621401395e-04
2.490000000000000000e+03 5.890227576974565614e-04
2.491000000000000000e+03 5.887862973370801929e-04
2.492000000000000000e+03 5.885500267522739744e-04
2.493000000000000000e+03 5.883139457146677404e-04
2.494000000000000000e+03 5.880780539962577854e-04
2.495000000000000000e+03 5.878423513694055634e-04
2.496000000000000000e+03 5.876068376068376876e-04
2.497000000000000000e+03 5.873715124816447381e-04
2.498000000000000000e+03 5.871363757672805024e-04
2.499000000000000000e+03 5.869014272375617592e-04
2.500000000000000000e+03 5.866666666666667598e-04
2.501000000000000000e+03 5.864320938291350122e-04
2.502000000000000000e+03 5.861977084998668463e-04
2.503000000000000000e+03 5.859635104541217887e-04
2.504000000000000000e+03 5.857294994675186703e-04
2.505000000000000000e+03 5.854956753160346508e-04
2.506000000000000000e+03 5.852620377760043516e-04
2.507000000000000000e+03 5.850285866241192049e-04
2.508000000000000000e+03 5.847953216374269115e-04
2.509000000000000000e+03 5.845622425933306825e-04
2.510000000000000000e+03 5.843293492695883712e-04
2.511000000000000000e+03 5.840966414443117148e-04
2.512000000000000000e+03 5.838641188959661169e-04
2.513000000000000000e+03 5.836317814033692387e-04
2.514000000000000000e+03 5.833996287456908901e-04
2.515000000000000000e+03 5.831676607024520540e-04
2.516000000000000000e+03 5.829358770535241277e-04
2.517000000000000000e+03 5.827042775791285972e-04
2.518000000000000000e+03 5.824728620598358447e-04
2.519000000000000000e+03 5.822416302765648236e-04
2.520000000000000000e+03 5.820105820105820824e-04
2.521000000000000000e+03 5.817797170435013310e-04
2.522000000000000000e+03 5.815490351572825739e-04
2.523000000000000000e+03 5.813185361342317840e-04
2.524000000000000000e+03 5.810882197569994939e-04
2.525000000000000000e+03 5.808580858085809042e-04
2.526000000000000000e+03 5.806281340723146904e-04
2.527000000000000000e+03 5.803983643318823531e-04
2.528000000000000000e+03 5.801687763713081090e-04
2.529000000000000000e+03 5.799393699749571564e-04
2.530000000000000000e+03 5.797101449275363257e-04
2.531000000000000000e+03 5.794811010140920194e-04
2.532000000000000000e+03 5.792522380200105375e-04
2.533000000000000000e+03 5.790235557310173184e-04
2.534000000000000000e+03 5.787950539331755294e-04
2.535000000000000000e+03 5.785667324128862836e-04
2.536000000000000000e+03 5.783385909568875558e-04
2.537000000000000000e+03 5.781106293522533151e-04
2.538000000000000000e+03 5.778828473863935247e-04
2.539000000000000000e+03 5.776552448470527326e-04
2.540000000000000000e+03 5.774278215223097466e-04
2.541000000000000000e+03 5.772005772005772001e-04
2.542000000000000000e+03 5.769735116706005765e-04
2.543000000000000000e+03 5.767466247214576673e-04
2.544000000000000000e+03 5.765199161425577047e-04
2.545000000000000000e+03 5.762933857236411444e-04
2.546000000000000000e+03 5.760670332547787988e-04
2.547000000000000000e+03 5.758408585263709691e-04
2.548000000000000000e+03 5.756148613291471204e-04
2.549000000000000000e+03 5.753890414541651226e-04
2.550000000000000000e+03 5.751633986928104915e-04
2.551000000000000000e+03 5.749379328367960635e-04
2.552000000000000000e+03 5.747126436781610200e-04
2.553000000000000000e+03 5.744875310092702365e-04
2.554000000000000000e+03 5.742625946228139579e-04
2.555000000000000000e+03 5.740378343118069304e-04
2.556000000000000000e+03 5.738132498695879685e-04
2.557000000000000000e+03 5.735888410898188705e-04
2.558000000000000000e+03 5.733646077664843101e-04
2.559000000000000000e+03 5.731405496938908606e-04
2.560000000000000000e+03 5.729166666666666696e-04
2.561000000000000000e+03 5.726929584797605917e-04
2.562000000000000000e+03 5.724694249284413214e-04
2.563000000000000000e+03 5.722460658082976093e-04
2.564000000000000000e+03 5.720228809152366365e-04
2.565000000000000000e+03 5.717998700454841226e-04
2.566000000000000000e+03 5.715770329955833498e-04
2.567000000000000000e+03 5.713543695623945129e-04
2.568000000000000000e+03 5.711318795430945019e-04
2.569000000000000000e+03 5.709095627351758184e-04
2.570000000000000000e+03 5.706874189364462497e-04
2.571000000000000000e+03 5.704654479450278932e-04
2.572000000000000000e+03 5.702436495593572654e-04
2.573000000000000000e+03 5.700220235781837830e-04
2.574000000000000000e+03 5.698005698005698724e-04
2.575000000000000000e+03 5.695792880258899928e-04
2.576000000000000000e+03 5.693581780538303121e-04
2.577000000000000000e+03 5.691372396843876217e-04
2.578000000000000000e+03 5.689164727178692288e-04
2.579000000000000000e+03 5.686958769548920885e-04
2.580000000000000000e+03 5.684754521963824789e-04
2.581000000000000000e+03 5.682551982435749167e-04
2.582000000000000000e+03 5.680351148980119407e-04
2.583000000000000000e+03 5.678152019615434606e-04
2.584000000000000000e+03 5.675954592363261072e-04
2.585000000000000000e+03 5.673758865248226899e-04
2.586000000000000000e+03 5.671564836298015463e-04
2.587000000000000000e+03 5.669372503543357832e-04
2.588000000000000000e+03 5.667181865018032765e-04
2.589000000000000000e+03 5.664992918758851538e-04
2.590000000000000000e+03 5.662805662805663358e-04
2.591000000000000000e+03 5.660620095201338020e-04
2.592000000000000000e+03 5.658436213991770245e-04
2.593000000000000000e+03 5.656254017225864498e-04
2.594000000000000000e+03 5.654073502955539324e-04
2.595000000000000000e+03 5.651894669235710007e-04
2.596000000000000000e+03 5.649717514124293983e-04
2.597000000000000000e+03 5.647542035682197835e-04
2.598000000000000000e+03 5.645368231973312955e-04
2.599000000000000000e+03 5.643196101064512291e-04
2.600000000000000000e+03 5.641025641025641671e-04
2.601000000000000000e+03 5.638856849929514388e-04
2.602000000000000000e+03 5.636689725851909026e-04
2.603000000000000000e+03 5.634524266871558619e-04
2.604000000000000000e+03 5.632360471070148485e-04
2.605000000000000000e+03 5.630198336532309718e-04
2.606000000000000000e+03 5.628037861345612687e-04
2.607000000000000000e+03 5.625879043600562693e-04
2.608000000000000000e+03 5.623721881390593468e-04
2.609000000000000000e+03 5.621566372812061754e-04
2.610000000000000000e+03 5.619412515964240795e-04
2.611000000000000000e+03 5.617260308949317089e-04
2.612000000000000000e+03 5.615109749872383878e-04
2.613000000000000000e+03 5.612960836841434644e-04
2.614000000000000000e+03 5.610813567967355524e-04
2.615000000000000000e+03 5.608667941363926386e-04
2.616000000000000000e+03 5.606523955147808911e-04
2.617000000000000000e+03 5.604381607438543335e-04
2.618000000000000000e+03 5.602240896358544114e-04
2.619000000000000000e+03 5.600101820033092336e-04
2.620000000000000000e+03 5.597964376590331380e-04
2.621000000000000000e+03 5.595828564161262585e-04
2.622000000000000000e+03 5.593694380879735487e-04
2.623000000000000000e+03 5.591561824882451074e-04
2.624000000000000000e+03 5.589430894308943356e-04
2.625000000000000000e+03 5.587301587301588034e-04
2.626000000000000000e+03 5.585173902005585158e-04
2.627000000000000000e+03 5.583047836568963461e-04
2.628000000000000000e+03 5.580923389142567349e-04
2.629000000000000000e+03 5.578800557880055815e-04
2.630000000000000000e+03 5.576679340937897023e-04
2.631000000000000000e+03 5.574559736475358544e-04
2.632000000000000000e+03 5.572441742654509530e-04
2.633000000000000000e+03 5.570325357640207699e-04
2.634000000000000000e+03 5.568210579600101507e-04
2.635000000000000000e+03 5.566097406704618219e-04
2.636000000000000000e+03 5.563985837126960658e-04
2.637000000000000000e+03 5.561875869043105035e-04
2.638000000000000000e+03 5.559767500631792279e-04
2.639000000000000000e+03 5.557660730074523697e-04
2.640000000000000000e+03 5.555555555555555551e-04
2.641000000000000000e+03 5.553451975261895811e-04
2.642000000000000000e+03 5.551349987383295478e-04
2.643000000000000000e+03 5.549249590112246416e-04
2.644000000000000000e+03 5.547150781643973762e-04
2.645000000000000000e+03 5.545053560176433759e-04
2.646000000000000000e+03 5.542957923910305082e-04
2.647000000000000000e+03 5.540863871048986667e-04
2.648000000000000000e+03 5.538771399798590126e-04
2.649000000000000000e+03 5.536680508367937577e-04
2.650000000000000000e+03 5.534591194968554052e-04
2.651000000000000000e+03 5.532503457814662079e-04
2.652000000000000000e+03 5.530417295123178428e-04
2.653000000000000000e+03 5.528332705113708691e-04
2.654000000000000000e+03 5.526249686008540777e-04
2.655000000000000000e+03 5.524168236032642740e-04
2.656000000000000000e+03 5.522088353413655195e-04
2.657000000000000000e+03 5.520010036381884809e-04
2.658000000000000000e+03 5.517933283170304301e-04
2.659000000000000000e+03 5.515858092014542689e-04
2.660000000000000000e+03 5.513784461152883114e-04
2.661000000000000000e+03 5.511712388826256340e-04
2.662000000000000000e+03 5.509641873278237501e-04
2.663000000000000000e+03 5.507572912755038510e-04
2.664000000000000000e+03 5.505505505505505891e-04
2.665000000000000000e+03 5.503439649781113191e-04
2.666000000000000000e+03 5.501375343835959893e-04
2.667000000000000000e+03 5.499312585926759492e-04
2.668000000000000000e+03 5.497251374312843832e-04
2.669000000000000000e+03 5.495191707256151178e-04
2.670000000000000000e+03 5.493133583021224051e-04
2.671000000000000000e+03 5.491076999875202716e-04
2.672000000000000000e+03 5.489021956087825191e-04
2.673000000000000000e+03 5.486968449931413144e-04
2.674000000000000000e+03 5.484916479680878405e-04
2.675000000000000000e+03 5.482866043613707783e-04
2.676000000000000000e+03 5.480817140009965234e-04
2.677000000000000000e+03 5.478769767152285360e-04
2.678000000000000000e+03 5.476723923325865816e-04
2.679000000000000000e+03 5.474679606818465142e-04
2.680000000000000000e+03 5.472636815920398426e-04
2.681000000000000000e+03 5.470595548924530802e-04
2.682000000000000000e+03 5.468555804126274192e-04
2.683000000000000000e+03 5.466517579823580806e-04
2.684000000000000000e+03 5.464480874316939886e-04
2.685000000000000000e+03 5.462445685909373370e-04
2.686000000000000000e+03 5.460412012906428305e-04
2.687000000000000000e+03 5.458379853616176841e-04
2.688000000000000000e+03 5.456349206349206480e-04
2.689000000000000000e+03 5.454320069418618988e-04
2.690000000000000000e+03 5.452292441140024976e-04
2.691000000000000000e+03 5.450266319831537391e-04
2.692000000000000000e+03 5.448241703813769352e-04
2.693000000000000000e+03 5.446218591409828728e-04
2.694000000000000000e+03 5.444196980945310545e-04
2.695000000000000000e+03 5.442176870748300244e-04
2.696000000000000000e+03 5.440158259149357415e-04
2.697000000000000000e+03 5.438141144481523385e-04
2.698000000000000000e+03 5.436125525080307127e-04
2.699000000000000000e+03 5.434111399283685258e-04
2.700000000000000000e+03 5.432098765432098785e-04
2.701000000000000000e+03 5.430087621868444434e-04
2.702000000000000000e+03 5.428077966938071397e-04
2.703000000000000000e+03 5.426069798988778078e-04
2.704000000000000000e+03 5.424063116370808841e-04
2.705000000000000000e+03 5.422057917436845335e-04
2.706000000000000000e+03 5.420054200542005415e-04
2.707000000000000000e+03 5.418051964043837715e-04
2.708000000000000000e+03 5.416051206302314059e-04
2.709000000000000000e+03 5.414051925679832719e-04
2.710000000000000000e+03 5.412054120541205399e-04
2.711000000000000000e+03 5.410057789253658322e-04
2.712000000000000000e+03 5.408062930186824640e-04
2.713000000000000000e+03 5.406069541712741179e-04
2.714000000000000000e+03 5.404077622205846277e-04
2.715000000000000000e+03 5.402087170042971101e-04
2.716000000000000000e+03 5.400098183603338573e-04
2.717000000000000000e+03 5.398110661268556857e-04
2.718000000000000000e+03 5.396124601422615024e-04
2.719000000000000000e+03 5.394140002451881973e-04
2.720000000000000000e+03 5.392156862745098832e-04
2.721000000000000000e+03 5.390175180693372462e-04
2.722000000000000000e+03 5.388194954690178704e-04
2.723000000000000000e+03 5.386216183131350456e-04
2.724000000000000000e+03 5.384238864415076585e-04
2.725000000000000000e+03 5.382262996941896511e-04
2.726000000000000000e+03 5.380288579114698034e-04
2.727000000000000000e+03 5.378315609338711915e-04
2.728000000000000000e+03 5.376344086021505372e-04
2.729000000000000000e+03 5.374374007572982077e-04
2.730000000000000000e+03 5.372405372405372401e-04
2.731000000000000000e+03 5.370438178933235581e-04
2.732000000000000000e+03 5.368472425573451046e-04
2.733000000000000000e+03 5.366508110745212999e-04
2.734000000000000000e+03 5.364545232870032579e-04
2.735000000000000000e+03 5.362583790371724859e-04
2.736000000000000000e+03 5.360623781676413175e-04
2.737000000000000000e+03 5.358665205212520457e-04
2.738000000000000000e+03 5.356708059410762723e-04
2.739000000000000000e+03 5.354752342704150164e-04
2.740000000000000000e+03 5.352798053527980634e-04
2.741000000000000000e+03 5.350845190319835319e-04
2.742000000000000000e+03 5.348893751519572231e-04
2.743000000000000000e+03 5.346943735569328372e-04
2.744000000000000000e+03 5.344995140913508897e-04
2.745000000000000000e+03 5.343047965998786028e-04
2.746000000000000000e+03 5.341102209274095798e-04
2.747000000000000000e+03 5.339157869190632637e-04
2.748000000000000000e+03 5.337214944201843945e-04
2.749000000000000000e+03 5.335273432763430095e-04
2.750000000000000000e+03 5.333333333333333589e-04
2.751000000000000000e+03 5.331394644371744481e-04
2.752000000000000000e+03 5.329457364341085197e-04
2.753000000000000000e+03 5.327521491706018126e-04
2.754000000000000000e+03 5.325587024933430436e-04
2.755000000000000000e+03 5.323653962492438420e-04
2.756000000000000000e+03 5.321722302854378812e-04
2.757000000000000000e+03 5.319792044492806628e-04
2.758000000000000000e+03 5.317863185883490822e-04
2.759000000000000000e+03 5.315935725504409952e-04
2.760000000000000000e+03 5.314009661835748929e-04
2.761000000000000000e+03 5.312084993359894678e-04
2.762000000000000000e+03 5.310161718561429633e-04
2.763000000000000000e+03 5.308239835927132822e-04
2.764000000000000000e+03 5.306319343945972277e-04
2.765000000000000000e+03 5.304400241109101782e-04
2.766000000000000000e+03 5.302482525909858703e-04
2.767000000000000000e+03 5.300566196843754232e-04
2.768000000000000000e+03 5.298651252408478809e-04
2.769000000000000000e+03 5.296737691103889107e-04
2.770000000000000000e+03 5.294825511432010206e-04
2.771000000000000000e+03 5.292914711897029082e-04
2.772000000000000000e+03 5.291005291005291362e-04
2.773000000000000000e+03 5.289097247265296979e-04
2.774000000000000000e+03 5.287190579187695839e-04
2.775000000000000000e+03 5.285285285285285656e-04
2.776000000000000000e+03 5.283381364073007607e-04
2.777000000000000000e+03 5.281478814067939835e-04
2.778000000000000000e+03 5.279577633789297444e-04
2.779000000000000000e+03 5.277677821758427080e-04
2.780000000000000000e+03 5.275779376498801508e-04
2.781000000000000000e+03 5.273882296536018532e-04
2.782000000000000000e+03 5.271986580397795569e-04
2.783000000000000000e+03 5.270092226613966400e-04
2.784000000000000000e+03 5.268199233716475745e-04
2.785000000000000000e+03 5.266307600239378186e-04
2.786000000000000000e+03 5.264417324718832737e-04
2.787000000000000000e+03 5.262528405693099598e-04
2.788000000000000000e+03 5.260640841702534732e-04
2.789000000000000000e+03 5.258754631289590947e-04
2.790000000000000000e+03 5.256869772998805975e-04
2.791000000000000000e+03 5.254986265376806803e-04
2.792000000000000000e+03 5.253104106972302087e-04
2.793000000000000000e+03 5.251223296336078898e-04
2.794000000000000000e+03 5.249343832020997302e-04
2.795000000000000000e+03 5.247465712581992530e-04
2.796000000000000000e+03 5.245588936576061961e-04
2.797000000000000000e+03 5.243713502562269467e-04
2.798000000000000000e+03 5.241839409101739988e-04
2.799000000000000000e+03 5.239966654757651941e-04
2.800000000000000000e+03 5.238095238095238308e-04
2.801000000000000000e+03 5.236225157681781211e-04
2.802000000000000000e+03 5.234356412086605412e-04
2.803000000000000000e+03 5.232488999881080476e-04
2.804000000000000000e+03 5.230622919638612100e-04
2.805000000000000000e+03 5.228758169934641029e-04
2.806000000000000000e+03 5.226894749346638717e-04
2.807000000000000000e+03 5.225032656454102996e-04
2.808000000000000000e+03 5.223171889838556983e-04
2.809000000000000000e+03 5.221312448083541497e-04
2.810000000000000000e+03 5.219454329774615058e-04
2.811000000000000000e+03 5.217597533499348465e-04
2.812000000000000000e+03 5.215742057847321542e-04
2.813000000000000000e+03 5.213887901410119890e-04
2.814000000000000000e+03 5.212035062781331628e-04
2.815000000000000000e+03 5.210183540556543062e-04
2.816000000000000000e+03 5.208333333333333261e-04
2.817000000000000000e+03 5.206484439711277310e-04
2.818000000000000000e+03 5.204636858291933300e-04
2.819000000000000000e+03 5.202790587678846664e-04
2.820000000000000000e+03 5.200945626477541505e-04
2.821000000000000000e+03 5.199101973295521678e-04
2.822000000000000000e+03 5.197259626742263203e-04
2.823000000000000000e+03 5.195418585429213178e-04
2.824000000000000000e+03 5.193578847969783276e-04
2.825000000000000000e+03 5.191740412979351914e-04
2.826000000000000000e+03 5.189903279075254493e-04
2.827000000000000000e+03 5.188067444876783398e-04
2.828000000000000000e+03 5.186232909005186915e-04
2.829000000000000000e+03 5.184399670083657307e-04
2.830000000000000000e+03 5.182567726737338397e-04
2.831000000000000000e+03 5.180737077593312563e-04
2.832000000000000000e+03 5.178907721280602908e-04
2.833000000000000000e+03 5.177079656430168915e-04
2.834000000000000000e+03 5.175252881674899949e-04
2.835000000000000000e+03 5.173427395649618510e-04
2.836000000000000000e+03 5.171603196991067216e-04
2.837000000000000000e+03 5.169780284337916398e-04
2.838000000000000000e+03 5.167958656330750005e-04
2.839000000000000000e+03 5.166138311612069938e-04
2.840000000000000000e+03 5.164319248826291717e-04
2.841000000000000000e+03 5.162501466619734717e-04
2.842000000000000000e+03 5.160684963640628682e-04
2.843000000000000000e+03 5.158869738539101791e-04
2.844000000000000000e+03 5.157055789967182830e-04
2.845000000000000000e+03 5.155243116578793602e-04
2.846000000000000000e+03 5.153431717029750012e-04
2.847000000000000000e+03 5.151621589977754476e-04
2.848000000000000000e+03 5.149812734082397005e-04
2.849000000000000000e+03 5.148005148005148704e-04
2.850000000000000000e+03 5.146198830409357428e-04
2.851000000000000000e+03 5.144393779960247789e-04
2.852000000000000000e+03 5.142589995324918983e-04
2.853000000000000000e+03 5.140787475172333950e-04
2.854000000000000000e+03 5.138986218173324794e-04
2.855000000000000000e+03 5.137186223000584110e-04
2.856000000000000000e+03 5.135387488328664986e-04
2.857000000000000000e+03 5.133590012833975577e-04
2.858000000000000000e+03 5.131793795194775857e-04
2.859000000000000000e+03 5.129998834091174364e-04
2.860000000000000000e+03 5.128205128205128201e-04
2.861000000000000000e+03 5.126412676220436530e-04
2.862000000000000000e+03 5.124621476822735153e-04
2.863000000000000000e+03 5.122831528699499761e-04
2.864000000000000000e+03 5.121042830540037264e-04
2.865000000000000000e+03 5.119255381035485788e-04
2.866000000000000000e+03 5.117469178878809258e-04
2.867000000000000000e+03 5.115684222764795225e-04
2.868000000000000000e+03 5.113900511390051615e-04
2.869000000000000000e+03 5.112118043453003479e-04
2.870000000000000000e+03 5.110336817653890820e-04
2.871000000000000000e+03 5.108556832694764261e-04
2.872000000000000000e+03 5.106778087279480703e-04
2.873000000000000000e+03 5.105000580113702247e-04
2.874000000000000000e+03 5.103224309904895103e-04
2.875000000000000000e+03 5.101449275362318755e-04
2.876000000000000000e+03 5.099675475197033543e-04
2.877000000000000000e+03 5.097902908121886576e-04
2.878000000000000000e+03 5.096131572851517145e-04
2.879000000000000000e+03 5.094361468102350226e-04
2.880000000000000000e+03 5.092592592592593221e-04
2.881000000000000000e+03 5.090824945042231623e-04
2.882000000000000000e+03 5.089058524173027936e-04
2.883000000000000000e+03 5.087293328708521667e-04
2.884000000000000000e+03 5.085529357374018490e-04
2.885000000000000000e+03 5.083766608896592414e-04
2.886000000000000000e+03 5.082005082005082528e-04
2.887000000000000000e+03 5.080244775430089749e-04
2.888000000000000000e+03 5.078485687903971403e-04
2.889000000000000000e+03 5.076727818160840138e-04
2.890000000000000000e+03 5.074971164936562841e-04
2.891000000000000000e+03 5.073215726968754134e-04
2.892000000000000000e+03 5.071461502996773120e-04
2.893000000000000000e+03 5.069708491761724467e-04
2.894000000000000000e+03 5.067956692006450820e-04
2.895000000000000000e+03 5.066206102475532798e-04
2.896000000000000000e+03 5.064456721915285746e-04
2.897000000000000000e+03 5.062708549073755395e-04
2.898000000000000000e+03 5.060961582700713524e-04
2.899000000000000000e+03 5.059215821547660133e-04
2.900000000000000000e+03 5.057471264367816932e-04
2.901000000000000000e+03 5.055727909916120843e-04
2.902000000000000000e+03 5.053985756949230497e-04
2.903000000000000000e+03 5.052244804225514314e-04
2.904000000000000000e+03 5.050505050505050501e-04
2.905000000000000000e+03 5.048766494549627049e-04
2.906000000000000000e+03 5.047029135122735235e-04
2.907000000000000000e+03 5.045292970989566361e-04
2.908000000000000000e+03 5.043558000917010677e-04
2.909000000000000000e+03 5.041824223673657375e-04
2.910000000000000000e+03 5.040091638029782668e-04
2.911000000000000000e+03 5.038360242757357376e-04
2.912000000000000000e+03 5.036630036630037168e-04
2.913000000000000000e+03 5.034901018423161480e-04
2.914000000000000000e+03 5.033173186913750263e-04
2.915000000000000000e+03 5.031446540880503979e-04
2.916000000000000000e+03 5.029721079103796014e-04
2.917000000000000000e+03 5.027996800365672680e-04
2.918000000000000000e+03 5.026273703449852127e-04
2.919000000000000000e+03 5.024551787141715671e-04
2.920000000000000000e+03 5.022831050228311047e-04
2.921000000000000000e+03 5.021111491498345906e-04
2.922000000000000000e+03 5.019393109742185640e-04
2.923000000000000000e+03 5.017675903751853388e-04
2.924000000000000000e+03 5.015959872321021362e-04
2.925000000000000000e+03 5.014245014245015180e-04
2.926000000000000000e+03 5.012531328320801944e-04
2.927000000000000000e+03 5.010818813346999993e-04
2.928000000000000000e+03 5.009107468123861562e-04
2.929000000000000000e+03 5.007397291453283619e-04
2.930000000000000000e+03 5.005688282138794857e-04
2.931000000000000000e+03 5.003980438985556776e-04
2.932000000000000000e+03 5.002273760800363686e-04
2.933000000000000000e+03 5.000568246391636201e-04
2.934000000000000000e+03 4.998863894569416898e-04
2.935000000000000000e+03 4.997160704145372492e-04
2.936000000000000000e+03 4.995458673932788411e-04
2.937000000000000000e+03 4.993757802746567713e-04
2.938000000000000000e+03 4.992058089403222411e-04
2.939000000000000000e+03 4.990359532720879980e-04
2.940000000000000000e+03 4.988662131519274682e-04
2.941000000000000000e+03 4.986965884619744315e-04
2.942000000000000000e+03 4.985270790845230211e-04
2.943000000000000000e+03 4.983576849020273985e-04
2.944000000000000000e+03 4.981884057971015366e-04
2.945000000000000000e+03 4.980192416525184608e-04
2.946000000000000000e+03 4.978501923512106825e-04
2.947000000000000000e+03 4.976812577762696572e-04
2.948000000000000000e+03 4.975124378109453509e-04
2.949000000000000000e+03 4.973437323386459144e-04
2.950000000000000000e+03 4.971751412429379008e-04
2.951000000000000000e+03 4.970066644075455059e-04
2.952000000000000000e+03 4.968383017163505687e-04
2.953000000000000000e+03 4.966700530533920289e-04
2.954000000000000000e+03 4.965019183028662525e-04
2.955000000000000000e+03 4.963338973491258389e-04
2.956000000000000000e+03 4.961659900766802718e-04
2.957000000000000000e+03 4.959981963701950514e-04
2.958000000000000000e+03 4.958305161144918030e-04
2.959000000000000000e+03 4.956629491945477349e-04
2.960000000000000000e+03 4.954954954954955302e-04
2.961000000000000000e+03 4.953281549026230211e-04
2.962000000000000000e+03 4.951609273013729724e-04
2.963000000000000000e+03 4.949938125773428645e-04
2.964000000000000000e+03 4.948268106162843514e-04
2.965000000000000000e+03 4.946599213041034775e-04
2.966000000000000000e+03 4.944931445268600269e-04
2.967000000000000000e+03 4.943264801707674154e-04
2.968000000000000000e+03 4.941599281221923648e-04
2.969000000000000000e+03 4.939934882676546863e-04
2.970000000000000000e+03 4.938271604938271721e-04
2.971000000000000000e+03 4.936609446875350532e-04
2.972000000000000000e+03 4.934948407357559992e-04
2.973000000000000000e+03 4.933288485256194685e-04
2.974000000000000000e+03 4.931629679444071409e-04
2.975000000000000000e+03 4.929971988795518343e-04
2.976000000000000000e+03 4.928315412186380466e-04
2.977000000000000000e+03 4.926659948494009796e-04
2.978000000000000000e+03 4.925005596597269728e-04
2.979000000000000000e+03 4.923352355376525279e-04
2.980000000000000000e+03 4.921700223713647423e-04
2.981000000000000000e+03 4.920049200492005500e-04
2.982000000000000000e+03 4.918399284596468302e-04
2.983000000000000000e+03 4.916750474913398651e-04
2.984000000000000000e+03 4.915102770330652317e-04
2.985000000000000000e+03 4.913456169737576932e-04
2.986000000000000000e+03 4.911810672025005483e-04
2.987000000000000000e+03 4.910166276085258484e-04
2.988000000000000000e+03 4.908522980812137469e-04
2.989000000000000000e+03 4.906880785100926077e-04
2.990000000000000000e+03 4.905239687848383543e-04
2.991000000000000000e+03 4.903599687952747959e-04
2.992000000000000000e+03 4.901960784313725422e-04
2.993000000000000000e+03 4.900322975832498715e-04
2.994000000000000000e+03 4.898686261411713209e-04
2.995000000000000000e+03 4.897050639955482284e-04
2.996000000000000000e+03 4.895416110369381910e-04
2.997000000000000000e+03 4.893782671560449561e-04
2.998000000000000000e+03 4.892150322437180962e-04
2.999000000000000000e+03 4.890519061909525756e-04
3.000000000000000000e+03 4.888888888888889665e-04
3.001000000000000000e+03 4.887259802288126910e-04
3.002000000000000000e+03 4.885631801021541286e-04
3.003000000000000000e+03 4.884004884004884001e-04
3.004000000000000000e+03 4.882379050155348792e-04
3.005000000000000000e+03 4.880754298391569760e-04
3.006000000000000000e+03 4.879130627633621910e-04
3.007000000000000000e+03 4.877508036803015730e-04
3.008000000000000000e+03 4.875886524822695568e-04
3.009000000000000000e+03 4.874266090617037999e-04
3.010000000000000000e+03 4.872646733111849664e-04
3.011000000000000000e+03 4.871028451234363471e-04
3.012000000000000000e+03 4.869411243913236427e-04
3.013000000000000000e+03 4.867795110078549097e-04
3.014000000000000000e+03 4.866180048661800724e-04
3.015000000000000000e+03 4.864566058595909772e-04
3.016000000000000000e+03 4.862953138815207963e-04
3.017000000000000000e+03 4.861341288255441903e-04
3.018000000000000000e+03 4.859730505853766575e-04
3.019000000000000000e+03 4.858120790548746968e-04
3.020000000000000000e+03 4.856512141280353739e-04
3.021000000000000000e+03 4.854904556989959419e-04
3.022000000000000000e+03 4.853298036620340037e-04
3.023000000000000000e+03 4.851692579115669162e-04
3.024000000000000000e+03 4.850088183421517353e-04
3.025000000000000000e+03 4.848484848484848914e-04
3.026000000000000000e+03 4.846882573254021349e-04
3.027000000000000000e+03 4.845281356678780480e-04
3.028000000000000000e+03 4.843681197710260453e-04
3.029000000000000000e+03 4.842082095300979938e-04
3.030000000000000000e+03 4.840484048404841049e-04
3.031000000000000000e+03 4.838887055977125545e-04
3.032000000000000000e+03 4.837291116974494834e-04
3.033000000000000000e+03 4.835696230354984550e-04
3.034000000000000000e+03 4.834102395078005094e-04
3.035000000000000000e+03 4.832509610104338926e-04
3.036000000000000000e+03 4.830917874396135686e-04
3.037000000000000000e+03 4.829327186916913817e-04
3.038000000000000000e+03 4.827737546631556231e-04
3.039000000000000000e+03 4.826148952506307058e-04
3.040000000000000000e+03 4.824561403508772182e-04
3.041000000000000000e+03 4.822974898607914371e-04
3.042000000000000000e+03 4.821389436774052724e-04
3.043000000000000000e+03 4.819805016978858888e-04
3.044000000000000000e+03 4.818221638195357591e-04
3.045000000000000000e+03 4.816639299397920682e-04
3.046000000000000000e+03 4.815057999562267674e-04
3.047000000000000000e+03 4.813477737665463577e-04
3.048000000000000000e+03 4.811898512685914555e-04
3.049000000000000000e+03 4.810320323603367392e-04
3.050000000000000000e+03 4.808743169398907316e-04
3.051000000000000000e+03 4.807167049054955296e-04
3.052000000000000000e+03 4.805591961555264781e-04
3.053000000000000000e+03 4.804017905884922250e-04
3.054000000000000000e+03 4.802444881030342870e-04
3.055000000000000000e+03 4.800872885979269415e-04
3.056000000000000000e+03 4.799301919720768469e-04
3.057000000000000000e+03 4.797731981245229884e-04
3.058000000000000000e+03 4.796163069544365156e-04
3.059000000000000000e+03 4.794595183611202543e-04
3.060000000000000000e+03 4.793028322440087610e-04
3.061000000000000000e+03 4.791462485026679974e-04
3.062000000000000000e+03 4.789897670367951679e-04
3.063000000000000000e+03 4.788333877462183402e-04
3.064000000000000000e+03 4.786771105308964451e-04
3.065000000000000000e+03 4.785209352909190056e-04
3.066000000000000000e+03 4.783648619265058115e-04
3.067000000000000000e+03 4.782088903380067569e-04
3.068000000000000000e+03 4.780530204259018402e-04
3.069000000000000000e+03 4.778972520908005136e-04
3.070000000000000000e+03 4.777415852334419540e-04
3.071000000000000000e+03 4.775860197546944667e-04
3.072000000000000000e+03 4.774305555555555941e-04
3.073000000000000000e+03 4.772751925371515732e-04
3.074000000000000000e+03 4.771199306007373902e-04
3.075000000000000000e+03 4.769647696476965091e-04
3.076000000000000000e+03 4.768097095795405466e-04
3.077000000000000000e+03 4.766547502979092722e-04
3.078000000000000000e+03 4.764998917045701202e-04
3.079000000000000000e+03 4.763451337014182438e-04
3.080000000000000000e+03 4.761904761904762443e-04
3.081000000000000000e+03 4.760359190738937913e-04
3.082000000000000000e+03 4.758814622539476774e-04
3.083000000000000000e+03 4.757271056330414382e-04
3.084000000000000000e+03 4.755728491137051900e-04
3.085000000000000000e+03 4.754186925985954128e-04
3.086000000000000000e+03 4.752646359904947335e-04
3.087000000000000000e+03 4.751106791923118719e-04
3.088000000000000000e+03 4.749568221070812066e-04
3.089000000000000000e+03 4.748030646379627212e-04
3.090000000000000000e+03 4.746494066882416788e-04
3.091000000000000000e+03 4.744958481613286219e-04
3.092000000000000000e+03 4.743423889607589934e-04
3.093000000000000000e+03 4.741890289901929735e-04
3.094000000000000000e+03 4.740357681534152628e-04
3.095000000000000000e+03 4.738826063543349746e-04
3.096000000000000000e+03 4.737295434969854171e-04
3.097000000000000000e+03 4.735765794855236605e-04
3.098000000000000000e+03 4.734237142242306989e-04
3.099000000000000000e+03 4.732709476175110718e-04
3.100000000000000000e+03 4.731182795698925378e-04
3.101000000000000000e+03 4.729657099860260752e-04
3.102000000000000000e+03 4.728132387706856111e-04
3.103000000000000000e+03 4.726608658287679123e-04
3.104000000000000000e+03 4.725085910652921523e-04
3.105000000000000000e+03 4.723564143853999108e-04
3.106000000000000000e+03 4.722043356943550658e-04
3.107000000000000000e+03 4.720523548975431968e-04
3.108000000000000000e+03 4.719004719004719645e-04
3.109000000000000000e+03 4.717486866087702976e-04
3.110000000000000000e+03 4.715969989281886638e-04
3.111000000000000000e+03 4.714454087645987990e-04
3.112000000000000000e+03 4.712939160239931649e-04
3.113000000000000000e+03 4.711425206124853285e-04
3.114000000000000000e+03 4.709912224363092034e-04
3.115000000000000000e+03 4.708400214018192121e-04
3.116000000000000000e+03 4.706889174154899611e-04
3.117000000000000000e+03 4.705379103839161864e-04
3.118000000000000000e+03 4.703870002138123198e-04
3.119000000000000000e+03 4.702361868120124352e-04
3.120000000000000000e+03 4.700854700854701393e-04
3.121000000000000000e+03 4.699348499412581929e-04
3.122000000000000000e+03 4.697843262865684564e-04
3.123000000000000000e+03 4.696338990287117271e-04
3.124000000000000000e+03 4.694835680751174140e-04
3.125000000000000000e+03 4.693333333333333753e-04
3.126000000000000000e+03 4.691831947110258641e-04
3.127000000000000000e+03 4.690331521159791487e-04
3.128000000000000000e+03 4.688832054560955129e-04
3.129000000000000000e+03 4.687333546393949307e-04
3.130000000000000000e+03 4.685835995740149579e-04
3.131000000000000000e+03 4.684339401682104066e-04
3.132000000000000000e+03 4.682843763303533996e-04
3.133000000000000000e+03 4.681349079689328826e-04
3.134000000000000000e+03 4.679855349925547865e-04
3.135000000000000000e+03 4.678362573099415400e-04
3.136000000000000000e+03 4.676870748299320150e-04
3.137000000000000000e+03 4.675379874614813097e-04
3.138000000000000000e+03 4.673889951136605322e-04
3.139000000000000000e+03 4.672400976956568542e-04
3.140000000000000000e+03 4.670912951167728610e-04
3.141000000000000000e+03 4.669425872864268762e-04
3.142000000000000000e+03 4.667939741141523659e-04
3.143000000000000000e+03 4.666454555095981009e-04
3.144000000000000000e+03 4.664970313825276150e-04
3.145000000000000000e+03 4.663487016428193130e-04
3.146000000000000000e+03 4.662004662004662543e-04
3.147000000000000000e+03 4.660523249655757188e-04
3.148000000000000000e+03 4.659042778483693699e-04
3.149000000000000000e+03 4.657563247591828205e-04
3.150000000000000000e+03 4.656084656084656334e-04


==> eta_WTF_Walls.txt <==
1.000000000000000000e+02 2.999999999999999889e-02
1.010000000000000000e+02 2.999999999999999889e-02
1.020000000000000000e+02 2.999999999999999889e-02
1.030000000000000000e+02 2.999999999999999889e-02
1.040000000000000000e+02 2.999999999999999889e-02
1.050000000000000000e+02 2.999999999999999889e-02
1.060000000000000000e+02 2.999999999999999889e-02
1.070000000000000000e+02 2.999999999999999889e-02
1.080000000000000000e+02 2.999999999999999889e-02
1.090000000000000000e+02 2.999999999999999889e-02
1.100000000000000000e+02 2.999999999999999889e-02
1.110000000000000000e+02 2.999999999999999889e-02
1.120000000000000000e+02 2.999999999999999889e-02
1.130000000000000000e+02 2.999999999999999889e-02
1.140000000000000000e+02 2.999999999999999889e-02
1.150000000000000000e+02 2.999999999999999889e-02
1.160000000000000000e+02 2.999999999999999889e-02
1.170000000000000000e+02 2.999999999999999889e-02
1.180000000000000000e+02 2.999999999999999889e-02
1.190000000000000000e+02 2.999999999999999889e-02
1.200000000000000000e+02 2.999999999999999889e-02
1.210000000000000000e+02 2.999999999999999889e-02
1.220000000000000000e+02 2.999999999999999889e-02
1.230000000000000000e+02 2.999999999999999889e-02
1.240000000000000000e+02 2.999999999999999889e-02
1.250000000000000000e+02 2.999999999999999889e-02
1.260000000000000000e+02 2.999999999999999889e-02
1.270000000000000000e+02 2.999999999999999889e-02
1.280000000000000000e+02 2.999999999999999889e-02
1.290000000000000000e+02 2.999999999999999889e-02
1.300000000000000000e+02 2.999999999999999889e-02
1.310000000000000000e+02 2.999999999999999889e-02
1.320000000000000000e+02 2.999999999999999889e-02
1.330000000000000000e+02 2.999999999999999889e-02
1.340000000000000000e+02 2.999999999999999889e-02
1.350000000000000000e+02 2.999999999999999889e-02
1.360000000000000000e+02 2.999999999999999889e-02
1.370000000000000000e+02 2.999999999999999889e-02
1.380000000000000000e+02 2.999999999999999889e-02
1.390000000000000000e+02 2.999999999999999889e-02
1.400000000000000000e+02 2.999999999999999889e-02
1.410000000000000000e+02 2.999999999999999889e-02
1.420000000000000000e+02 2.999999999999999889e-02
1.430000000000000000e+02 2.999999999999999889e-02
1.440000000000000000e+02 2.999999999999999889e-02
1.450000000000000000e+02 2.999999999999999889e-02
1.460000000000000000e+02 2.999999999999999889e-02
1.470000000000000000e+02 2.999999999999999889e-02
1.480000000000000000e+02 2.999999999999999889e-02
1.490000000000000000e+02 2.999999999999999889e-02
1.500000000000000000e+02 2.999999999999999889e-02
1.510000000000000000e+02 2.999999999999999889e-02
1.520000000000000000e+02 2.999999999999999889e-02
1.530000000000000000e+02 2.999999999999999889e-02
1.540000000000000000e+02 2.999999999999999889e-02
1.550000000000000000e+02 2.999999999999999889e-02
1.560000000000000000e+02 2.999999999999999889e-02
1.570000000000000000e+02 2.999999999999999889e-02
1.580000000000000000e+02 2.999999999999999889e-02
1.590000000000000000e+02 2.999999999999999889e-02
1.600000000000000000e+02 2.999999999999999889e-02
1.610000000000000000e+02 2.999999999999999889e-02
1.620000000000000000e+02 2.999999999999999889e-02
1.630000000000000000e+02 2.999999999999999889e-02
1.640000000000000000e+02 2.999999999999999889e-02
1.650000000000000000e+02 2.999999999999999889e-02
1.660000000000000000e+02 2.999999999999999889e-02
1.670000000000000000e+02 2.999999999999999889e-02
1.680000000000000000e+02 2.999999999999999889e-02
1.690000000000000000e+02 2.999999999999999889e-02
1.700000000000000000e+02 2.999999999999999889e-02
1.710000000000000000e+02 2.999999999999999889e-02
1.720000000000000000e+02 2.999999999999999889e-02
1.730000000000000000e+02 2.999999999999999889e-02
1.740000000000000000e+02 2.999999999999999889e-02
1.750000000000000000e+02 2.999999999999999889e-02
1.760000000000000000e+02 2.999999999999999889e-02
1.770000000000000000e+02 2.999999999999999889e-02
1.780000000000000000e+02 2.999999999999999889e-02
1.790000000000000000e+02 2.999999999999999889e-02
1.800000000000000000e+02 2.999999999999999889e-02
1.810000000000000000e+02 2.999999999999999889e-02
1.820000000000000000e+02 2.999999999999999889e-02
1.830000000000000000e+02 2.999999999999999889e-02
1.840000000000000000e+02 2.999999999999999889e-02
1.850000000000000000e+02 2.999999999999999889e-02
1.860000000000000000e+02 2.999999999999999889e-02
1.870000000000000000e+02 2.999999999999999889e-02
1.880000000000000000e+02 2.999999999999999889e-02
1.890000000000000000e+02 2.999999999999999889e-02
1.900000000000000000e+02 2.999999999999999889e-02
1.910000000000000000e+02 2.999999999999999889e-02
1.920000000000000000e+02 2.999999999999999889e-02
1.930000000000000000e+02 2.999999999999999889e-02
1.940000000000000000e+02 2.999999999999999889e-02
1.950000000000000000e+02 2.999999999999999889e-02
1.960000000000000000e+02 2.999999999999999889e-02
1.970000000000000000e+02 2.999999999999999889e-02
1.980000000000000000e+02 2.999999999999999889e-02
1.990000000000000000e+02 2.999999999999999889e-02
2.000000000000000000e+02 2.999999999999999889e-02
2.010000000000000000e+02 2.999999999999999889e-02
2.020000000000000000e+02 2.999999999999999889e-02
2.030000000000000000e+02 2.999999999999999889e-02
2.040000000000000000e+02 2.999999999999999889e-02
2.050000000000000000e+02 2.999999999999999889e-02
2.060000000000000000e+02 2.999999999999999889e-02
2.070000000000000000e+02 2.999999999999999889e-02
2.080000000000000000e+02 2.999999999999999889e-02
2.090000000000000000e+02 2.999999999999999889e-02
2.100000000000000000e+02 2.999999999999999889e-02
2.110000000000000000e+02 2.999999999999999889e-02
2.120000000000000000e+02 2.999999999999999889e-02
2.130000000000000000e+02 2.999999999999999889e-02
2.140000000000000000e+02 2.999999999999999889e-02
2.150000000000000000e+02 2.999999999999999889e-02
2.160000000000000000e+02 2.999999999999999889e-02
2.170000000000000000e+02 2.999999999999999889e-02
2.180000000000000000e+02 2.999999999999999889e-02
2.190000000000000000e+02 2.999999999999999889e-02
2.200000000000000000e+02 2.999999999999999889e-02
2.210000000000000000e+02 2.999999999999999889e-02
2.220000000000000000e+02 2.999999999999999889e-02
2.230000000000000000e+02 2.999999999999999889e-02
2.240000000000000000e+02 2.999999999999999889e-02
2.250000000000000000e+02 2.999999999999999889e-02
2.260000000000000000e+02 2.999999999999999889e-02
2.270000000000000000e+02 2.999999999999999889e-02
2.280000000000000000e+02 2.999999999999999889e-02
2.290000000000000000e+02 2.999999999999999889e-02
2.300000000000000000e+02 2.999999999999999889e-02
2.310000000000000000e+02 2.999999999999999889e-02
2.320000000000000000e+02 2.999999999999999889e-02
2.330000000000000000e+02 2.999999999999999889e-02
2.340000000000000000e+02 2.999999999999999889e-02
2.350000000000000000e+02 2.999999999999999889e-02
2.360000000000000000e+02 2.999999999999999889e-02
2.370000000000000000e+02 2.999999999999999889e-02
2.380000000000000000e+02 2.999999999999999889e-02
2.390000000000000000e+02 2.999999999999999889e-02
2.400000000000000000e+02 2.999999999999999889e-02
2.410000000000000000e+02 2.999999999999999889e-02
2.420000000000000000e+02 2.999999999999999889e-02
2.430000000000000000e+02 2.999999999999999889e-02
2.440000000000000000e+02 2.999999999999999889e-02
2.450000000000000000e+02 2.999999999999999889e-02
2.460000000000000000e+02 2.999999999999999889e-02
2.470000000000000000e+02 2.999999999999999889e-02
2.480000000000000000e+02 2.999999999999999889e-02
2.490000000000000000e+02 2.999999999999999889e-02
2.500000000000000000e+02 2.999999999999999889e-02
2.510000000000000000e+02 2.999999999999999889e-02
2.520000000000000000e+02 2.999999999999999889e-02
2.530000000000000000e+02 2.999999999999999889e-02
2.540000000000000000e+02 2.999999999999999889e-02
2.550000000000000000e+02 2.999999999999999889e-02
2.560000000000000000e+02 2.999999999999999889e-02
2.570000000000000000e+02 2.999999999999999889e-02
2.580000000000000000e+02 2.999999999999999889e-02
2.590000000000000000e+02 2.999999999999999889e-02
2.600000000000000000e+02 2.999999999999999889e-02
2.610000000000000000e+02 2.999999999999999889e-02
2.620000000000000000e+02 2.999999999999999889e-02
2.630000000000000000e+02 2.999999999999999889e-02
2.640000000000000000e+02 2.999999999999999889e-02
2.650000000000000000e+02 2.999999999999999889e-02
2.660000000000000000e+02 2.999999999999999889e-02
2.670000000000000000e+02 2.999999999999999889e-02
2.680000000000000000e+02 2.999999999999999889e-02
2.690000000000000000e+02 2.999999999999999889e-02
2.700000000000000000e+02 2.999999999999999889e-02
2.710000000000000000e+02 2.999999999999999889e-02
2.720000000000000000e+02 2.999999999999999889e-02
2.730000000000000000e+02 2.999999999999999889e-02
2.740000000000000000e+02 2.999999999999999889e-02
2.750000000000000000e+02 2.999999999999999889e-02
2.760000000000000000e+02 2.999999999999999889e-02
2.770000000000000000e+02 2.999999999999999889e-02
2.780000000000000000e+02 2.999999999999999889e-02
2.790000000000000000e+02 2.999999999999999889e-02
2.800000000000000000e+02 2.999999999999999889e-02
2.810000000000000000e+02 2.999999999999999889e-02
2.820000000000000000e+02 2.999999999999999889e-02
2.830000000000000000e+02 2.999999999999999889e-02
2.840000000000000000e+02 2.999999999999999889e-02
2.850000000000000000e+02 2.999999999999999889e-02
2.860000000000000000e+02 2.999999999999999889e-02
2.870000000000000000e+02 2.999999999999999889e-02
2.880000000000000000e+02 2.999999999999999889e-02
2.890000000000000000e+02 2.999999999999999889e-02
2.900000000000000000e+02 2.999999999999999889e-02
2.910000000000000000e+02 2.999999999999999889e-02
2.920000000000000000e+02 2.999999999999999889e-02
2.930000000000000000e+02 2.999999999999999889e-02
2.940000000000000000e+02 2.999999999999999889e-02
2.950000000000000000e+02 2.999999999999999889e-02
2.960000000000000000e+02 2.999999999999999889e-02
2.970000000000000000e+02 2.999999999999999889e-02
2.980000000000000000e+02 2.999999999999999889e-02
2.990000000000000000e+02 2.999999999999999889e-02
3.000000000000000000e+02 2.999999999999999889e-02
3.010000000000000000e+02 2.999999999999999889e-02
3.020000000000000000e+02 2.999999999999999889e-02
3.030000000000000000e+02 2.999999999999999889e-02
3.040000000000000000e+02 2.999999999999999889e-02
3.050000000000000000e+02 2.999999999999999889e-02
3.060000000000000000e+02 2.999999999999999889e-02
3.070000000000000000e+02 2.999999999999999889e-02
3.080000000000000000e+02 2.999999999999999889e-02
3.090000000000000000e+02 2.999999999999999889e-02
3.100000000000000000e+02 2.999999999999999889e-02
3.110000000000000000e+02 2.999999999999999889e-02
3.120000000000000000e+02 2.999999999999999889e-02
3.130000000000000000e+02 2.999999999999999889e-02
3.140000000000000000e+02 2.999999999999999889e-02
3.150000000000000000e+02 2.999999999999999889e-02
3.160000000000000000e+02 2.999999999999999889e-02
3.170000000000000000e+02 2.999999999999999889e-02
3.180000000000000000e+02 2.999999999999999889e-02
3.190000000000000000e+02 2.999999999999999889e-02
3.200000000000000000e+02 2.999999999999999889e-02
3.210000000000000000e+02 2.999999999999999889e-02
3.220000000000000000e+02 2.999999999999999889e-02
3.230000000000000000e+02 2.999999999999999889e-02
3.240000000000000000e+02 2.999999999999999889e-02
3.250000000000000000e+02 2.999999999999999889e-02
3.260000000000000000e+02 2.999999999999999889e-02
3.270000000000000000e+02 2.999999999999999889e-02
3.280000000000000000e+02 2.999999999999999889e-02
3.290000000000000000e+02 2.999999999999999889e-02
3.300000000000000000e+02 2.999999999999999889e-02
3.310000000000000000e+02 2.999999999999999889e-02
3.320000000000000000e+02 2.999999999999999889e-02
3.330000000000000000e+02 2.999999999999999889e-02
3.340000000000000000e+02 2.999999999999999889e-02
3.350000000000000000e+02 2.999999999999999889e-02
3.360000000000000000e+02 2.999999999999999889e-02
3.370000000000000000e+02 2.999999999999999889e-02
3.380000000000000000e+02 2.999999999999999889e-02
3.390000000000000000e+02 2.999999999999999889e-02
3.400000000000000000e+02 2.999999999999999889e-02
3.410000000000000000e+02 2.999999999999999889e-02
3.420000000000000000e+02 2.999999999999999889e-02
3.430000000000000000e+02 2.999999999999999889e-02
3.440000000000000000e+02 2.999999999999999889e-02
3.450000000000000000e+02 2.999999999999999889e-02
3.460000000000000000e+02 2.999999999999999889e-02
3.470000000000000000e+02 2.999999999999999889e-02
3.480000000000000000e+02 2.999999999999999889e-02
3.490000000000000000e+02 2.999999999999999889e-02
3.500000000000000000e+02 2.999999999999999889e-02
3.510000000000000000e+02 2.999999999999999889e-02
3.520000000000000000e+02 2.999999999999999889e-02
3.530000000000000000e+02 2.999999999999999889e-02
3.540000000000000000e+02 2.999999999999999889e-02
3.550000000000000000e+02 2.999999999999999889e-02
3.560000000000000000e+02 2.999999999999999889e-02
3.570000000000000000e+02 2.999999999999999889e-02
3.580000000000000000e+02 2.999999999999999889e-02
3.590000000000000000e+02 2.999999999999999889e-02
3.600000000000000000e+02 2.999999999999999889e-02
3.610000000000000000e+02 2.999999999999999889e-02
3.620000000000000000e+02 2.999999999999999889e-02
3.630000000000000000e+02 2.999999999999999889e-02
3.640000000000000000e+02 2.999999999999999889e-02
3.650000000000000000e+02 2.999999999999999889e-02
3.660000000000000000e+02 2.999999999999999889e-02
3.670000000000000000e+02 2.999999999999999889e-02
3.680000000000000000e+02 2.999999999999999889e-02
3.690000000000000000e+02 2.999999999999999889e-02
3.700000000000000000e+02 2.999999999999999889e-02
3.710000000000000000e+02 2.999999999999999889e-02
3.720000000000000000e+02 2.999999999999999889e-02
3.730000000000000000e+02 2.999999999999999889e-02
3.740000000000000000e+02 2.999999999999999889e-02
3.750000000000000000e+02 2.999999999999999889e-02
3.760000000000000000e+02 2.999999999999999889e-02
3.770000000000000000e+02 2.999999999999999889e-02
3.780000000000000000e+02 2.999999999999999889e-02
3.790000000000000000e+02 2.999999999999999889e-02
3.800000000000000000e+02 2.999999999999999889e-02
3.810000000000000000e+02 2.999999999999999889e-02
3.820000000000000000e+02 2.999999999999999889e-02
3.830000000000000000e+02 2.999999999999999889e-02
3.840000000000000000e+02 2.999999999999999889e-02
3.850000000000000000e+02 2.999999999999999889e-02
3.860000000000000000e+02 2.999999999999999889e-02
3.870000000000000000e+02 2.999999999999999889e-02
3.880000000000000000e+02 2.999999999999999889e-02
3.890000000000000000e+02 2.999999999999999889e-02
3.900000000000000000e+02 2.999999999999999889e-02
3.910000000000000000e+02 2.999999999999999889e-02
3.920000000000000000e+02 2.999999999999999889e-02
3.930000000000000000e+02 2.999999999999999889e-02
3.940000000000000000e+02 2.999999999999999889e-02
3.950000000000000000e+02 2.999999999999999889e-02
3.960000000000000000e+02 2.999999999999999889e-02
3.970000000000000000e+02 2.999999999999999889e-02
3.980000000000000000e+02 2.999999999999999889e-02
3.990000000000000000e+02 2.999999999999999889e-02
4.000000000000000000e+02 2.999999999999999889e-02
4.010000000000000000e+02 2.999999999999999889e-02
4.020000000000000000e+02 2.999999999999999889e-02
4.030000000000000000e+02 2.999999999999999889e-02
4.040000000000000000e+02 2.999999999999999889e-02
4.050000000000000000e+02 2.999999999999999889e-02
4.060000000000000000e+02 2.999999999999999889e-02
4.070000000000000000e+02 2.999999999999999889e-02
4.080000000000000000e+02 2.999999999999999889e-02
4.090000000000000000e+02 2.999999999999999889e-02
4.100000000000000000e+02 2.999999999999999889e-02
4.110000000000000000e+02 2.999999999999999889e-02
4.120000000000000000e+02 2.999999999999999889e-02
4.130000000000000000e+02 2.999999999999999889e-02
4.140000000000000000e+02 2.999999999999999889e-02
4.150000000000000000e+02 2.999999999999999889e-02
4.160000000000000000e+02 2.999999999999999889e-02
4.170000000000000000e+02 2.999999999999999889e-02
4.180000000000000000e+02 2.999999999999999889e-02
4.190000000000000000e+02 2.999999999999999889e-02
4.200000000000000000e+02 2.999999999999999889e-02
4.210000000000000000e+02 2.999999999999999889e-02
4.220000000000000000e+02 2.999999999999999889e-02
4.230000000000000000e+02 2.999999999999999889e-02
4.240000000000000000e+02 2.999999999999999889e-02
4.250000000000000000e+02 2.999999999999999889e-02
4.260000000000000000e+02 2.999999999999999889e-02
4.270000000000000000e+02 2.999999999999999889e-02
4.280000000000000000e+02 2.999999999999999889e-02
4.290000000000000000e+02 2.999999999999999889e-02
4.300000000000000000e+02 2.999999999999999889e-02
4.310000000000000000e+02 2.999999999999999889e-02
4.320000000000000000e+02 2.999999999999999889e-02
4.330000000000000000e+02 2.999999999999999889e-02
4.340000000000000000e+02 2.999999999999999889e-02
4.350000000000000000e+02 2.999999999999999889e-02
4.360000000000000000e+02 2.999999999999999889e-02
4.370000000000000000e+02 2.999999999999999889e-02
4.380000000000000000e+02 2.999999999999999889e-02
4.390000000000000000e+02 2.999999999999999889e-02
4.400000000000000000e+02 2.999999999999999889e-02
4.410000000000000000e+02 2.999999999999999889e-02
4.420000000000000000e+02 2.999999999999999889e-02
4.430000000000000000e+02 2.999999999999999889e-02
4.440000000000000000e+02 2.999999999999999889e-02
4.450000000000000000e+02 2.999999999999999889e-02
4.460000000000000000e+02 2.999999999999999889e-02
4.470000000000000000e+02 2.999999999999999889e-02
4.480000000000000000e+02 2.999999999999999889e-02
4.490000000000000000e+02 2.999999999999999889e-02
4.500000000000000000e+02 2.999999999999999889e-02
4.510000000000000000e+02 2.999999999999999889e-02
4.520000000000000000e+02 2.999999999999999889e-02
4.530000000000000000e+02 2.999999999999999889e-02
4.540000000000000000e+02 2.999999999999999889e-02
4.550000000000000000e+02 2.999999999999999889e-02
4.560000000000000000e+02 2.999999999999999889e-02
4.570000000000000000e+02 2.999999999999999889e-02
4.580000000000000000e+02 2.999999999999999889e-02
4.590000000000000000e+02 2.999999999999999889e-02
4.600000000000000000e+02 2.999999999999999889e-02
4.610000000000000000e+02 2.999999999999999889e-02
4.620000000000000000e+02 2.999999999999999889e-02
4.630000000000000000e+02 2.999999999999999889e-02
4.640000000000000000e+02 2.999999999999999889e-02
4.650000000000000000e+02 2.999999999999999889e-02
4.660000000000000000e+02 2.999999999999999889e-02
4.670000000000000000e+02 2.999999999999999889e-02
4.680000000000000000e+02 2.999999999999999889e-02
4.690000000000000000e+02 2.999999999999999889e-02
4.700000000000000000e+02 2.999999999999999889e-02
4.710000000000000000e+02 2.999999999999999889e-02
4.720000000000000000e+02 2.999999999999999889e-02
4.730000000000000000e+02 2.999999999999999889e-02
4.740000000000000000e+02 2.999999999999999889e-02
4.750000000000000000e+02 2.999999999999999889e-02
4.760000000000000000e+02 2.999999999999999889e-02
4.770000000000000000e+02 2.999999999999999889e-02
4.780000000000000000e+02 2.999999999999999889e-02
4.790000000000000000e+02 2.999999999999999889e-02
4.800000000000000000e+02 2.999999999999999889e-02
4.810000000000000000e+02 2.999999999999999889e-02
4.820000000000000000e+02 2.999999999999999889e-02
4.830000000000000000e+02 2.999999999999999889e-02
4.840000000000000000e+02 2.999999999999999889e-02
4.850000000000000000e+02 2.999999999999999889e-02
4.860000000000000000e+02 2.999999999999999889e-02
4.870000000000000000e+02 2.999999999999999889e-02
4.880000000000000000e+02 2.999999999999999889e-02
4.890000000000000000e+02 2.999999999999999889e-02
4.900000000000000000e+02 2.999999999999999889e-02
4.910000000000000000e+02 2.999999999999999889e-02
4.920000000000000000e+02 2.999999999999999889e-02
4.930000000000000000e+02 2.999999999999999889e-02
4.940000000000000000e+02 2.999999999999999889e-02
4.950000000000000000e+02 2.999999999999999889e-02
4.960000000000000000e+02 2.999999999999999889e-02
4.970000000000000000e+02 2.999999999999999889e-02
4.980000000000000000e+02 2.999999999999999889e-02
4.990000000000000000e+02 2.999999999999999889e-02
5.000000000000000000e+02 2.999999999999999889e-02
5.010000000000000000e+02 2.999999999999999889e-02
5.020000000000000000e+02 2.999999999999999889e-02
5.030000000000000000e+02 2.999999999999999889e-02
5.040000000000000000e+02 2.999999999999999889e-02
5.050000000000000000e+02 2.999999999999999889e-02
5.060000000000000000e+02 2.999999999999999889e-02
5.070000000000000000e+02 2.999999999999999889e-02
5.080000000000000000e+02 2.999999999999999889e-02
5.090000000000000000e+02 2.999999999999999889e-02
5.100000000000000000e+02 2.999999999999999889e-02
5.110000000000000000e+02 2.999999999999999889e-02
5.120000000000000000e+02 2.999999999999999889e-02
5.130000000000000000e+02 2.999999999999999889e-02
5.140000000000000000e+02 2.999999999999999889e-02
5.150000000000000000e+02 2.999999999999999889e-02
5.160000000000000000e+02 2.999999999999999889e-02
5.170000000000000000e+02 2.999999999999999889e-02
5.180000000000000000e+02 2.999999999999999889e-02
5.190000000000000000e+02 2.999999999999999889e-02
5.200000000000000000e+02 2.999999999999999889e-02
5.210000000000000000e+02 2.999999999999999889e-02
5.220000000000000000e+02 2.999999999999999889e-02
5.230000000000000000e+02 2.999999999999999889e-02
5.240000000000000000e+02 2.999999999999999889e-02
5.250000000000000000e+02 2.999999999999999889e-02
5.260000000000000000e+02 2.999999999999999889e-02
5.270000000000000000e+02 2.999999999999999889e-02
5.280000000000000000e+02 2.999999999999999889e-02
5.290000000000000000e+02 2.999999999999999889e-02
5.300000000000000000e+02 2.999999999999999889e-02
5.310000000000000000e+02 2.999999999999999889e-02
5.320000000000000000e+02 2.999999999999999889e-02
5.330000000000000000e+02 2.999999999999999889e-02
5.340000000000000000e+02 2.999999999999999889e-02
5.350000000000000000e+02 2.999999999999999889e-02
5.360000000000000000e+02 2.999999999999999889e-02
5.370000000000000000e+02 2.999999999999999889e-02
5.380000000000000000e+02 2.999999999999999889e-02
5.390000000000000000e+02 2.999999999999999889e-02
5.400000000000000000e+02 2.999999999999999889e-02
5.410000000000000000e+02 2.999999999999999889e-02
5.420000000000000000e+02 2.999999999999999889e-02
5.430000000000000000e+02 2.999999999999999889e-02
5.440000000000000000e+02 2.999999999999999889e-02
5.450000000000000000e+02 2.999999999999999889e-02
5.460000000000000000e+02 2.999999999999999889e-02
5.470000000000000000e+02 2.999999999999999889e-02
5.480000000000000000e+02 2.999999999999999889e-02
5.490000000000000000e+02 2.999999999999999889e-02
5.500000000000000000e+02 2.999999999999999889e-02
5.510000000000000000e+02 2.999999999999999889e-02
5.520000000000000000e+02 2.999999999999999889e-02
5.530000000000000000e+02 2.999999999999999889e-02
5.540000000000000000e+02 2.999999999999999889e-02
5.550000000000000000e+02 2.999999999999999889e-02
5.560000000000000000e+02 2.999999999999999889e-02
5.570000000000000000e+02 2.999999999999999889e-02
5.580000000000000000e+02 2.999999999999999889e-02
5.590000000000000000e+02 2.999999999999999889e-02
5.600000000000000000e+02 2.999999999999999889e-02
5.610000000000000000e+02 2.999999999999999889e-02
5.620000000000000000e+02 2.999999999999999889e-02
5.630000000000000000e+02 2.999999999999999889e-02
5.640000000000000000e+02 2.999999999999999889e-02
5.650000000000000000e+02 2.999999999999999889e-02
5.660000000000000000e+02 2.999999999999999889e-02
5.670000000000000000e+02 2.999999999999999889e-02
5.680000000000000000e+02 2.999999999999999889e-02
5.690000000000000000e+02 2.999999999999999889e-02
5.700000000000000000e+02 2.999999999999999889e-02
5.710000000000000000e+02 2.999999999999999889e-02
5.720000000000000000e+02 2.999999999999999889e-02
5.730000000000000000e+02 2.999999999999999889e-02
5.740000000000000000e+02 2.999999999999999889e-02
5.750000000000000000e+02 2.999999999999999889e-02
5.760000000000000000e+02 2.999999999999999889e-02
5.770000000000000000e+02 2.999999999999999889e-02
5.780000000000000000e+02 2.999999999999999889e-02
5.790000000000000000e+02 2.999999999999999889e-02
5.800000000000000000e+02 2.999999999999999889e-02
5.810000000000000000e+02 2.999999999999999889e-02
5.820000000000000000e+02 2.999999999999999889e-02
5.830000000000000000e+02 2.999999999999999889e-02
5.840000000000000000e+02 2.999999999999999889e-02
5.850000000000000000e+02 2.999999999999999889e-02
5.860000000000000000e+02 2.999999999999999889e-02
5.870000000000000000e+02 2.999999999999999889e-02
5.880000000000000000e+02 2.999999999999999889e-02
5.890000000000000000e+02 2.999999999999999889e-02
5.900000000000000000e+02 2.999999999999999889e-02
5.910000000000000000e+02 2.999999999999999889e-02
5.920000000000000000e+02 2.999999999999999889e-02
5.930000000000000000e+02 2.999999999999999889e-02
5.940000000000000000e+02 2.999999999999999889e-02
5.950000000000000000e+02 2.999999999999999889e-02
5.960000000000000000e+02 2.999999999999999889e-02
5.970000000000000000e+02 2.999999999999999889e-02
5.980000000000000000e+02 2.999999999999999889e-02
5.990000000000000000e+02 2.999999999999999889e-02
6.000000000000000000e+02 2.999999999999999889e-02
6.010000000000000000e+02 2.999999999999999889e-02
6.020000000000000000e+02 2.999999999999999889e-02
6.030000000000000000e+02 2.999999999999999889e-02
6.040000000000000000e+02 2.999999999999999889e-02
6.050000000000000000e+02 2.999999999999999889e-02
6.060000000000000000e+02 2.999999999999999889e-02
6.070000000000000000e+02 2.999999999999999889e-02
6.080000000000000000e+02 2.999999999999999889e-02
6.090000000000000000e+02 2.999999999999999889e-02
6.100000000000000000e+02 2.999999999999999889e-02
6.110000000000000000e+02 2.999999999999999889e-02
6.120000000000000000e+02 2.999999999999999889e-02
6.130000000000000000e+02 2.999999999999999889e-02
6.140000000000000000e+02 2.999999999999999889e-02
6.150000000000000000e+02 2.999999999999999889e-02
6.160000000000000000e+02 2.999999999999999889e-02
6.170000000000000000e+02 2.999999999999999889e-02
6.180000000000000000e+02 2.999999999999999889e-02
6.190000000000000000e+02 2.999999999999999889e-02
6.200000000000000000e+02 2.999999999999999889e-02
6.210000000000000000e+02 2.999999999999999889e-02
6.220000000000000000e+02 2.999999999999999889e-02
6.230000000000000000e+02 2.999999999999999889e-02
6.240000000000000000e+02 2.999999999999999889e-02
6.250000000000000000e+02 2.999999999999999889e-02
6.260000000000000000e+02 2.999999999999999889e-02
6.270000000000000000e+02 2.999999999999999889e-02
6.280000000000000000e+02 2.999999999999999889e-02
6.290000000000000000e+02 2.999999999999999889e-02
6.300000000000000000e+02 2.999999999999999889e-02
6.310000000000000000e+02 2.999999999999999889e-02
6.320000000000000000e+02 2.999999999999999889e-02
6.330000000000000000e+02 2.999999999999999889e-02
6.340000000000000000e+02 2.999999999999999889e-02
6.350000000000000000e+02 2.999999999999999889e-02
6.360000000000000000e+02 2.999999999999999889e-02
6.370000000000000000e+02 2.999999999999999889e-02
6.380000000000000000e+02 2.999999999999999889e-02
6.390000000000000000e+02 2.999999999999999889e-02
6.400000000000000000e+02 2.999999999999999889e-02
6.410000000000000000e+02 2.999999999999999889e-02
6.420000000000000000e+02 2.999999999999999889e-02
6.430000000000000000e+02 2.999999999999999889e-02
6.440000000000000000e+02 2.999999999999999889e-02
6.450000000000000000e+02 2.999999999999999889e-02
6.460000000000000000e+02 2.999999999999999889e-02
6.470000000000000000e+02 2.999999999999999889e-02
6.480000000000000000e+02 2.999999999999999889e-02
6.490000000000000000e+02 2.999999999999999889e-02
6.500000000000000000e+02 2.999999999999999889e-02
6.510000000000000000e+02 2.999999999999999889e-02
6.520000000000000000e+02 2.999999999999999889e-02
6.530000000000000000e+02 2.999999999999999889e-02
6.540000000000000000e+02 2.999999999999999889e-02
6.550000000000000000e+02 2.999999999999999889e-02
6.560000000000000000e+02 2.999999999999999889e-02
6.570000000000000000e+02 2.999999999999999889e-02
6.580000000000000000e+02 2.999999999999999889e-02
6.590000000000000000e+02 2.999999999999999889e-02
6.600000000000000000e+02 2.999999999999999889e-02
6.610000000000000000e+02 2.999999999999999889e-02
6.620000000000000000e+02 2.999999999999999889e-02
6.630000000000000000e+02 2.999999999999999889e-02
6.640000000000000000e+02 2.999999999999999889e-02
6.650000000000000000e+02 2.999999999999999889e-02
6.660000000000000000e+02 2.999999999999999889e-02
6.670000000000000000e+02 2.999999999999999889e-02
6.680000000000000000e+02 2.999999999999999889e-02
6.690000000000000000e+02 2.999999999999999889e-02
6.700000000000000000e+02 2.999999999999999889e-02
6.710000000000000000e+02 2.999999999999999889e-02
6.720000000000000000e+02 2.999999999999999889e-02
6.730000000000000000e+02 2.999999999999999889e-02
6.740000000000000000e+02 2.999999999999999889e-02
6.750000000000000000e+02 2.999999999999999889e-02
6.760000000000000000e+02 2.999999999999999889e-02
6.770000000000000000e+02 2.999999999999999889e-02
6.780000000000000000e+02 2.999999999999999889e-02
6.790000000000000000e+02 2.999999999999999889e-02
6.800000000000000000e+02 2.999999999999999889e-02
6.810000000000000000e+02 2.999999999999999889e-02
6.820000000000000000e+02 2.999999999999999889e-02
6.830000000000000000e+02 2.999999999999999889e-02
6.840000000000000000e+02 2.999999999999999889e-02
6.850000000000000000e+02 2.999999999999999889e-02
6.860000000000000000e+02 2.999999999999999889e-02
6.870000000000000000e+02 2.999999999999999889e-02
6.880000000000000000e+02 2.999999999999999889e-02
6.890000000000000000e+02 2.999999999999999889e-02
6.900000000000000000e+02 2.999999999999999889e-02
6.910000000000000000e+02 2.999999999999999889e-02
6.920000000000000000e+02 2.999999999999999889e-02
6.930000000000000000e+02 2.999999999999999889e-02
6.940000000000000000e+02 2.999999999999999889e-02
6.950000000000000000e+02 2.999999999999999889e-02
6.960000000000000000e+02 2.999999999999999889e-02
6.970000000000000000e+02 2.999999999999999889e-02
6.980000000000000000e+02 2.999999999999999889e-02
6.990000000000000000e+02 2.999999999999999889e-02
7.000000000000000000e+02 2.999999999999999889e-02
7.010000000000000000e+02 2.999999999999999889e-02
7.020000000000000000e+02 2.999999999999999889e-02
7.030000000000000000e+02 2.999999999999999889e-02
7.040000000000000000e+02 2.999999999999999889e-02
7.050000000000000000e+02 2.999999999999999889e-02
7.060000000000000000e+02 2.999999999999999889e-02
7.070000000000000000e+02 2.999999999999999889e-02
7.080000000000000000e+02 2.999999999999999889e-02
7.090000000000000000e+02 2.999999999999999889e-02
7.100000000000000000e+02 2.999999999999999889e-02
7.110000000000000000e+02 2.999999999999999889e-02
7.120000000000000000e+02 2.999999999999999889e-02
7.130000000000000000e+02 2.999999999999999889e-02
7.140000000000000000e+02 2.999999999999999889e-02
7.150000000000000000e+02 2.999999999999999889e-02
7.160000000000000000e+02 2.999999999999999889e-02
7.170000000000000000e+02 2.999999999999999889e-02
7.180000000000000000e+02 2.999999999999999889e-02
7.190000000000000000e+02 2.999999999999999889e-02
7.200000000000000000e+02 2.999999999999999889e-02
7.210000000000000000e+02 2.999999999999999889e-02
7.220000000000000000e+02 2.999999999999999889e-02
7.230000000000000000e+02 2.999999999999999889e-02
7.240000000000000000e+02 2.999999999999999889e-02
7.250000000000000000e+02 2.999999999999999889e-02
7.260000000000000000e+02 2.999999999999999889e-02
7.270000000000000000e+02 2.999999999999999889e-02
7.280000000000000000e+02 2.999999999999999889e-02
7.290000000000000000e+02 2.999999999999999889e-02
7.300000000000000000e+02 2.999999999999999889e-02
7.310000000000000000e+02 2.999999999999999889e-02
7.320000000000000000e+02 2.999999999999999889e-02
7.330000000000000000e+02 2.999999999999999889e-02
7.340000000000000000e+02 2.999999999999999889e-02
7.350000000000000000e+02 2.999999999999999889e-02
7.360000000000000000e+02 2.999999999999999889e-02
7.370000000000000000e+02 2.999999999999999889e-02
7.380000000000000000e+02 2.999999999999999889e-02
7.390000000000000000e+02 2.999999999999999889e-02
7.400000000000000000e+02 2.999999999999999889e-02
7.410000000000000000e+02 2.999999999999999889e-02
7.420000000000000000e+02 2.999999999999999889e-02
7.430000000000000000e+02 2.999999999999999889e-02
7.440000000000000000e+02 2.999999999999999889e-02
7.450000000000000000e+02 2.999999999999999889e-02
7.460000000000000000e+02 2.999999999999999889e-02
7.470000000000000000e+02 2.999999999999999889e-02
7.480000000000000000e+02 2.999999999999999889e-02
7.490000000000000000e+02 2.999999999999999889e-02
7.500000000000000000e+02 2.999999999999999889e-02
7.510000000000000000e+02 2.999999999999999889e-02
7.520000000000000000e+02 2.999999999999999889e-02
7.530000000000000000e+02 2.999999999999999889e-02
7.540000000000000000e+02 2.999999999999999889e-02
7.550000000000000000e+02 2.999999999999999889e-02
7.560000000000000000e+02 2.999999999999999889e-02
7.570000000000000000e+02 2.999999999999999889e-02
7.580000000000000000e+02 2.999999999999999889e-02
7.590000000000000000e+02 2.999999999999999889e-02
7.600000000000000000e+02 2.999999999999999889e-02
7.610000000000000000e+02 2.999999999999999889e-02
7.620000000000000000e+02 2.999999999999999889e-02
7.630000000000000000e+02 2.999999999999999889e-02
7.640000000000000000e+02 2.999999999999999889e-02
7.650000000000000000e+02 2.999999999999999889e-02
7.660000000000000000e+02 2.999999999999999889e-02
7.670000000000000000e+02 2.999999999999999889e-02
7.680000000000000000e+02 2.999999999999999889e-02
7.690000000000000000e+02 2.999999999999999889e-02
7.700000000000000000e+02 2.999999999999999889e-02
7.710000000000000000e+02 2.999999999999999889e-02
7.720000000000000000e+02 2.999999999999999889e-02
7.730000000000000000e+02 2.999999999999999889e-02
7.740000000000000000e+02 2.999999999999999889e-02
7.750000000000000000e+02 2.999999999999999889e-02
7.760000000000000000e+02 2.999999999999999889e-02
7.770000000000000000e+02 2.999999999999999889e-02
7.780000000000000000e+02 2.999999999999999889e-02
7.790000000000000000e+02 2.999999999999999889e-02
7.800000000000000000e+02 2.999999999999999889e-02
7.810000000000000000e+02 2.999999999999999889e-02
7.820000000000000000e+02 2.999999999999999889e-02
7.830000000000000000e+02 2.999999999999999889e-02
7.840000000000000000e+02 2.999999999999999889e-02
7.850000000000000000e+02 2.999999999999999889e-02
7.860000000000000000e+02 2.999999999999999889e-02
7.870000000000000000e+02 2.999999999999999889e-02
7.880000000000000000e+02 2.999999999999999889e-02
7.890000000000000000e+02 2.999999999999999889e-02
7.900000000000000000e+02 2.999999999999999889e-02
7.910000000000000000e+02 2.999999999999999889e-02
7.920000000000000000e+02 2.999999999999999889e-02
7.930000000000000000e+02 2.999999999999999889e-02
7.940000000000000000e+02 2.999999999999999889e-02
7.950000000000000000e+02 2.999999999999999889e-02
7.960000000000000000e+02 2.999999999999999889e-02
7.970000000000000000e+02 2.999999999999999889e-02
7.980000000000000000e+02 2.999999999999999889e-02
7.990000000000000000e+02 2.999999999999999889e-02
8.000000000000000000e+02 2.999999999999999889e-02
8.010000000000000000e+02 2.999999999999999889e-02
8.020000000000000000e+02 2.999999999999999889e-02
8.030000000000000000e+02 2.999999999999999889e-02
8.040000000000000000e+02 2.999999999999999889e-02
8.050000000000000000e+02 2.999999999999999889e-02
8.060000000000000000e+02 2.999999999999999889e-02
8.070000000000000000e+02 2.999999999999999889e-02
8.080000000000000000e+02 2.999999999999999889e-02
8.090000000000000000e+02 2.999999999999999889e-02
8.100000000000000000e+02 2.999999999999999889e-02
8.110000000000000000e+02 2.999999999999999889e-02
8.120000000000000000e+02 2.999999999999999889e-02
8.130000000000000000e+02 2.999999999999999889e-02
8.140000000000000000e+02 2.999999999999999889e-02
8.150000000000000000e+02 2.999999999999999889e-02
8.160000000000000000e+02 2.999999999999999889e-02
8.170000000000000000e+02 2.999999999999999889e-02
8.180000000000000000e+02 2.999999999999999889e-02
8.190000000000000000e+02 2.999999999999999889e-02
8.200000000000000000e+02 2.999999999999999889e-02
8.210000000000000000e+02 2.999999999999999889e-02
8.220000000000000000e+02 2.999999999999999889e-02
8.230000000000000000e+02 2.999999999999999889e-02
8.240000000000000000e+02 2.999999999999999889e-02
8.250000000000000000e+02 2.999999999999999889e-02
8.260000000000000000e+02 2.999999999999999889e-02
8.270000000000000000e+02 2.999999999999999889e-02
8.280000000000000000e+02 2.999999999999999889e-02
8.290000000000000000e+02 2.999999999999999889e-02
8.300000000000000000e+02 2.999999999999999889e-02
8.310000000000000000e+02 2.999999999999999889e-02
8.320000000000000000e+02 2.999999999999999889e-02
8.330000000000000000e+02 2.999999999999999889e-02
8.340000000000000000e+02 2.999999999999999889e-02
8.350000000000000000e+02 2.999999999999999889e-02
8.360000000000000000e+02 2.999999999999999889e-02
8.370000000000000000e+02 2.999999999999999889e-02
8.380000000000000000e+02 2.999999999999999889e-02
8.390000000000000000e+02 2.999999999999999889e-02
8.400000000000000000e+02 2.999999999999999889e-02
8.410000000000000000e+02 2.999999999999999889e-02
8.420000000000000000e+02 2.999999999999999889e-02
8.430000000000000000e+02 2.999999999999999889e-02
8.440000000000000000e+02 2.999999999999999889e-02
8.450000000000000000e+02 2.999999999999999889e-02
8.460000000000000000e+02 2.999999999999999889e-02
8.470000000000000000e+02 2.999999999999999889e-02
8.480000000000000000e+02 2.999999999999999889e-02
8.490000000000000000e+02 2.999999999999999889e-02
8.500000000000000000e+02 2.999999999999999889e-02
8.510000000000000000e+02 2.999999999999999889e-02
8.520000000000000000e+02 2.999999999999999889e-02
8.530000000000000000e+02 2.999999999999999889e-02
8.540000000000000000e+02 2.999999999999999889e-02
8.550000000000000000e+02 2.999999999999999889e-02
8.560000000000000000e+02 2.999999999999999889e-02
8.570000000000000000e+02 2.999999999999999889e-02
8.580000000000000000e+02 2.999999999999999889e-02
8.590000000000000000e+02 2.999999999999999889e-02
8.600000000000000000e+02 2.999999999999999889e-02
8.610000000000000000e+02 2.999999999999999889e-02
8.620000000000000000e+02 2.999999999999999889e-02
8.630000000000000000e+02 2.999999999999999889e-02
8.640000000000000000e+02 2.999999999999999889e-02
8.650000000000000000e+02 2.999999999999999889e-02
8.660000000000000000e+02 2.999999999999999889e-02
8.670000000000000000e+02 2.999999999999999889e-02
8.680000000000000000e+02 2.999999999999999889e-02
8.690000000000000000e+02 2.999999999999999889e-02
8.700000000000000000e+02 2.999999999999999889e-02
8.710000000000000000e+02 2.999999999999999889e-02
8.720000000000000000e+02 2.999999999999999889e-02
8.730000000000000000e+02 2.999999999999999889e-02
8.740000000000000000e+02 2.999999999999999889e-02
8.750000000000000000e+02 2.999999999999999889e-02
8.760000000000000000e+02 2.999999999999999889e-02
8.770000000000000000e+02 2.999999999999999889e-02
8.780000000000000000e+02 2.999999999999999889e-02
8.790000000000000000e+02 2.999999999999999889e-02
8.800000000000000000e+02 2.999999999999999889e-02
8.810000000000000000e+02 2.999999999999999889e-02
8.820000000000000000e+02 2.999999999999999889e-02
8.830000000000000000e+02 2.999999999999999889e-02
8.840000000000000000e+02 2.999999999999999889e-02
8.850000000000000000e+02 2.999999999999999889e-02
8.860000000000000000e+02 2.999999999999999889e-02
8.870000000000000000e+02 2.999999999999999889e-02
8.880000000000000000e+02 2.999999999999999889e-02
8.890000000000000000e+02 2.999999999999999889e-02
8.900000000000000000e+02 2.999999999999999889e-02
8.910000000000000000e+02 2.999999999999999889e-02
8.920000000000000000e+02 2.999999999999999889e-02
8.930000000000000000e+02 2.999999999999999889e-02
8.940000000000000000e+02 2.999999999999999889e-02
8.950000000000000000e+02 2.999999999999999889e-02
8.960000000000000000e+02 2.999999999999999889e-02
8.970000000000000000e+02 2.999999999999999889e-02
8.980000000000000000e+02 2.999999999999999889e-02
8.990000000000000000e+02 2.999999999999999889e-02
9.000000000000000000e+02 2.999999999999999889e-02
9.010000000000000000e+02 2.999999999999999889e-02
9.020000000000000000e+02 2.999999999999999889e-02
9.030000000000000000e+02 2.999999999999999889e-02
9.040000000000000000e+02 2.999999999999999889e-02
9.050000000000000000e+02 2.999999999999999889e-02
9.060000000000000000e+02 2.999999999999999889e-02
9.070000000000000000e+02 2.999999999999999889e-02
9.080000000000000000e+02 2.999999999999999889e-02
9.090000000000000000e+02 2.999999999999999889e-02
9.100000000000000000e+02 2.999999999999999889e-02
9.110000000000000000e+02 2.999999999999999889e-02
9.120000000000000000e+02 2.999999999999999889e-02
9.130000000000000000e+02 2.999999999999999889e-02
9.140000000000000000e+02 2.999999999999999889e-02
9.150000000000000000e+02 2.999999999999999889e-02
9.160000000000000000e+02 2.999999999999999889e-02
9.170000000000000000e+02 2.999999999999999889e-02
9.180000000000000000e+02 2.999999999999999889e-02
9.190000000000000000e+02 2.999999999999999889e-02
9.200000000000000000e+02 2.999999999999999889e-02
9.210000000000000000e+02 2.999999999999999889e-02
9.220000000000000000e+02 2.999999999999999889e-02
9.230000000000000000e+02 2.999999999999999889e-02
9.240000000000000000e+02 2.999999999999999889e-02
9.250000000000000000e+02 2.999999999999999889e-02
9.260000000000000000e+02 2.999999999999999889e-02
9.270000000000000000e+02 2.999999999999999889e-02
9.280000000000000000e+02 2.999999999999999889e-02
9.290000000000000000e+02 2.999999999999999889e-02
9.300000000000000000e+02 2.999999999999999889e-02
9.310000000000000000e+02 2.999999999999999889e-02
9.320000000000000000e+02 2.999999999999999889e-02
9.330000000000000000e+02 2.999999999999999889e-02
9.340000000000000000e+02 2.999999999999999889e-02
9.350000000000000000e+02 2.999999999999999889e-02
9.360000000000000000e+02 2.999999999999999889e-02
9.370000000000000000e+02 2.999999999999999889e-02
9.380000000000000000e+02 2.999999999999999889e-02
9.390000000000000000e+02 2.999999999999999889e-02
9.400000000000000000e+02 2.999999999999999889e-02
9.410000000000000000e+02 2.999999999999999889e-02
9.420000000000000000e+02 2.999999999999999889e-02
9.430000000000000000e+02 2.999999999999999889e-02
9.440000000000000000e+02 2.999999999999999889e-02
9.450000000000000000e+02 2.999999999999999889e-02
9.460000000000000000e+02 2.999999999999999889e-02
9.470000000000000000e+02 2.999999999999999889e-02
9.480000000000000000e+02 2.999999999999999889e-02
9.490000000000000000e+02 2.999999999999999889e-02
9.500000000000000000e+02 2.999999999999999889e-02
9.510000000000000000e+02 2.999999999999999889e-02
9.520000000000000000e+02 2.999999999999999889e-02
9.530000000000000000e+02 2.999999999999999889e-02
9.540000000000000000e+02 2.999999999999999889e-02
9.550000000000000000e+02 2.999999999999999889e-02
9.560000000000000000e+02 2.999999999999999889e-02
9.570000000000000000e+02 2.999999999999999889e-02
9.580000000000000000e+02 2.999999999999999889e-02
9.590000000000000000e+02 2.999999999999999889e-02
9.600000000000000000e+02 2.999999999999999889e-02
9.610000000000000000e+02 2.999999999999999889e-02
9.620000000000000000e+02 2.999999999999999889e-02
9.630000000000000000e+02 2.999999999999999889e-02
9.640000000000000000e+02 2.999999999999999889e-02
9.650000000000000000e+02 2.999999999999999889e-02
9.660000000000000000e+02 2.999999999999999889e-02
9.670000000000000000e+02 2.999999999999999889e-02
9.680000000000000000e+02 2.999999999999999889e-02
9.690000000000000000e+02 2.999999999999999889e-02
9.700000000000000000e+02 2.999999999999999889e-02
9.710000000000000000e+02 2.999999999999999889e-02
9.720000000000000000e+02 2.999999999999999889e-02
9.730000000000000000e+02 2.999999999999999889e-02
9.740000000000000000e+02 2.999999999999999889e-02
9.750000000000000000e+02 2.999999999999999889e-02
9.760000000000000000e+02 2.999999999999999889e-02
9.770000000000000000e+02 2.999999999999999889e-02
9.780000000000000000e+02 2.999999999999999889e-02
9.790000000000000000e+02 2.999999999999999889e-02
9.800000000000000000e+02 2.999999999999999889e-02
9.810000000000000000e+02 2.999999999999999889e-02
9.820000000000000000e+02 2.999999999999999889e-02
9.830000000000000000e+02 2.999999999999999889e-02
9.840000000000000000e+02 2.999999999999999889e-02
9.850000000000000000e+02 2.999999999999999889e-02
9.860000000000000000e+02 2.999999999999999889e-02
9.870000000000000000e+02 2.999999999999999889e-02
9.880000000000000000e+02 2.999999999999999889e-02
9.890000000000000000e+02 2.999999999999999889e-02
9.900000000000000000e+02 2.999999999999999889e-02
9.910000000000000000e+02 2.999999999999999889e-02
9.920000000000000000e+02 2.999999999999999889e-02
9.930000000000000000e+02 2.999999999999999889e-02
9.940000000000000000e+02 2.999999999999999889e-02
9.950000000000000000e+02 2.999999999999999889e-02
9.960000000000000000e+02 2.999999999999999889e-02
9.970000000000000000e+02 2.999999999999999889e-02
9.980000000000000000e+02 2.999999999999999889e-02
9.990000000000000000e+02 2.999999999999999889e-02
1.000000000000000000e+03 2.999999999999999889e-02
1.001000000000000000e+03 2.999999999999999889e-02
1.002000000000000000e+03 2.999999999999999889e-02
1.003000000000000000e+03 2.999999999999999889e-02
1.004000000000000000e+03 2.999999999999999889e-02
1.005000000000000000e+03 2.999999999999999889e-02
1.006000000000000000e+03 2.999999999999999889e-02
1.007000000000000000e+03 2.999999999999999889e-02
1.008000000000000000e+03 2.999999999999999889e-02
1.009000000000000000e+03 2.999999999999999889e-02
1.010000000000000000e+03 2.999999999999999889e-02
1.011000000000000000e+03 2.999999999999999889e-02
1.012000000000000000e+03 2.999999999999999889e-02
1.013000000000000000e+03 2.999999999999999889e-02
1.014000000000000000e+03 2.999999999999999889e-02
1.015000000000000000e+03 2.999999999999999889e-02
1.016000000000000000e+03 2.999999999999999889e-02
1.017000000000000000e+03 2.999999999999999889e-02
1.018000000000000000e+03 2.999999999999999889e-02
1.019000000000000000e+03 2.999999999999999889e-02
1.020000000000000000e+03 2.999999999999999889e-02
1.021000000000000000e+03 2.999999999999999889e-02
1.022000000000000000e+03 2.999999999999999889e-02
1.023000000000000000e+03 2.999999999999999889e-02
1.024000000000000000e+03 2.999999999999999889e-02
1.025000000000000000e+03 2.999999999999999889e-02
1.026000000000000000e+03 2.999999999999999889e-02
1.027000000000000000e+03 2.999999999999999889e-02
1.028000000000000000e+03 2.999999999999999889e-02
1.029000000000000000e+03 2.999999999999999889e-02
1.030000000000000000e+03 2.999999999999999889e-02
1.031000000000000000e+03 2.999999999999999889e-02
1.032000000000000000e+03 2.999999999999999889e-02
1.033000000000000000e+03 2.999999999999999889e-02
1.034000000000000000e+03 2.999999999999999889e-02
1.035000000000000000e+03 2.999999999999999889e-02
1.036000000000000000e+03 2.999999999999999889e-02
1.037000000000000000e+03 2.999999999999999889e-02
1.038000000000000000e+03 2.999999999999999889e-02
1.039000000000000000e+03 2.999999999999999889e-02
1.040000000000000000e+03 2.999999999999999889e-02
1.041000000000000000e+03 2.999999999999999889e-02
1.042000000000000000e+03 2.999999999999999889e-02
1.043000000000000000e+03 2.999999999999999889e-02
1.044000000000000000e+03 2.999999999999999889e-02
1.045000000000000000e+03 2.999999999999999889e-02
1.046000000000000000e+03 2.999999999999999889e-02
1.047000000000000000e+03 2.999999999999999889e-02
1.048000000000000000e+03 2.999999999999999889e-02
1.049000000000000000e+03 2.999999999999999889e-02
1.050000000000000000e+03 2.999999999999999889e-02
1.051000000000000000e+03 2.999999999999999889e-02
1.052000000000000000e+03 2.999999999999999889e-02
1.053000000000000000e+03 2.999999999999999889e-02
1.054000000000000000e+03 2.999999999999999889e-02
1.055000000000000000e+03 2.999999999999999889e-02
1.056000000000000000e+03 2.999999999999999889e-02
1.057000000000000000e+03 2.999999999999999889e-02
1.058000000000000000e+03 2.999999999999999889e-02
1.059000000000000000e+03 2.999999999999999889e-02
1.060000000000000000e+03 2.999999999999999889e-02
1.061000000000000000e+03 2.999999999999999889e-02
1.062000000000000000e+03 2.999999999999999889e-02
1.063000000000000000e+03 2.999999999999999889e-02
1.064000000000000000e+03 2.999999999999999889e-02
1.065000000000000000e+03 2.999999999999999889e-02
1.066000000000000000e+03 2.999999999999999889e-02
1.067000000000000000e+03 2.999999999999999889e-02
1.068000000000000000e+03 2.999999999999999889e-02
1.069000000000000000e+03 2.999999999999999889e-02
1.070000000000000000e+03 2.999999999999999889e-02
1.071000000000000000e+03 2.999999999999999889e-02
1.072000000000000000e+03 2.999999999999999889e-02
1.073000000000000000e+03 2.999999999999999889e-02
1.074000000000000000e+03 2.999999999999999889e-02
1.075000000000000000e+03 2.999999999999999889e-02
1.076000000000000000e+03 2.999999999999999889e-02
1.077000000000000000e+03 2.999999999999999889e-02
1.078000000000000000e+03 2.999999999999999889e-02
1.079000000000000000e+03 2.999999999999999889e-02
1.080000000000000000e+03 2.999999999999999889e-02
1.081000000000000000e+03 2.999999999999999889e-02
1.082000000000000000e+03 2.999999999999999889e-02
1.083000000000000000e+03 2.999999999999999889e-02
1.084000000000000000e+03 2.999999999999999889e-02
1.085000000000000000e+03 2.999999999999999889e-02
1.086000000000000000e+03 2.999999999999999889e-02
1.087000000000000000e+03 2.999999999999999889e-02
1.088000000000000000e+03 2.999999999999999889e-02
1.089000000000000000e+03 2.999999999999999889e-02
1.090000000000000000e+03 2.999999999999999889e-02
1.091000000000000000e+03 2.999999999999999889e-02
1.092000000000000000e+03 2.999999999999999889e-02
1.093000000000000000e+03 2.999999999999999889e-02
1.094000000000000000e+03 2.999999999999999889e-02
1.095000000000000000e+03 2.999999999999999889e-02
1.096000000000000000e+03 2.999999999999999889e-02
1.097000000000000000e+03 2.999999999999999889e-02
1.098000000000000000e+03 2.999999999999999889e-02
1.099000000000000000e+03 2.999999999999999889e-02
1.100000000000000000e+03 2.999999999999999889e-02
1.101000000000000000e+03 2.999999999999999889e-02
1.102000000000000000e+03 2.999999999999999889e-02
1.103000000000000000e+03 2.999999999999999889e-02
1.104000000000000000e+03 2.999999999999999889e-02
1.105000000000000000e+03 2.999999999999999889e-02
1.106000000000000000e+03 2.999999999999999889e-02
1.107000000000000000e+03 2.999999999999999889e-02
1.108000000000000000e+03 2.999999999999999889e-02
1.109000000000000000e+03 2.999999999999999889e-02
1.110000000000000000e+03 2.999999999999999889e-02
1.111000000000000000e+03 2.999999999999999889e-02
1.112000000000000000e+03 2.999999999999999889e-02
1.113000000000000000e+03 2.999999999999999889e-02
1.114000000000000000e+03 2.999999999999999889e-02
1.115000000000000000e+03 2.999999999999999889e-02
1.116000000000000000e+03 2.999999999999999889e-02
1.117000000000000000e+03 2.999999999999999889e-02
1.118000000000000000e+03 2.999999999999999889e-02
1.119000000000000000e+03 2.999999999999999889e-02
1.120000000000000000e+03 2.999999999999999889e-02
1.121000000000000000e+03 2.999999999999999889e-02
1.122000000000000000e+03 2.999999999999999889e-02
1.123000000000000000e+03 2.999999999999999889e-02
1.124000000000000000e+03 2.999999999999999889e-02
1.125000000000000000e+03 2.999999999999999889e-02
1.126000000000000000e+03 2.999999999999999889e-02
1.127000000000000000e+03 2.999999999999999889e-02
1.128000000000000000e+03 2.999999999999999889e-02
1.129000000000000000e+03 2.999999999999999889e-02
1.130000000000000000e+03 2.999999999999999889e-02
1.131000000000000000e+03 2.999999999999999889e-02
1.132000000000000000e+03 2.999999999999999889e-02
1.133000000000000000e+03 2.999999999999999889e-02
1.134000000000000000e+03 2.999999999999999889e-02
1.135000000000000000e+03 2.999999999999999889e-02
1.136000000000000000e+03 2.999999999999999889e-02
1.137000000000000000e+03 2.999999999999999889e-02
1.138000000000000000e+03 2.999999999999999889e-02
1.139000000000000000e+03 2.999999999999999889e-02
1.140000000000000000e+03 2.999999999999999889e-02
1.141000000000000000e+03 2.999999999999999889e-02
1.142000000000000000e+03 2.999999999999999889e-02
1.143000000000000000e+03 2.999999999999999889e-02
1.144000000000000000e+03 2.999999999999999889e-02
1.145000000000000000e+03 2.999999999999999889e-02
1.146000000000000000e+03 2.999999999999999889e-02
1.147000000000000000e+03 2.999999999999999889e-02
1.148000000000000000e+03 2.999999999999999889e-02
1.149000000000000000e+03 2.999999999999999889e-02
1.150000000000000000e+03 2.999999999999999889e-02
1.151000000000000000e+03 2.999999999999999889e-02
1.152000000000000000e+03 2.999999999999999889e-02
1.153000000000000000e+03 2.999999999999999889e-02
1.154000000000000000e+03 2.999999999999999889e-02
1.155000000000000000e+03 2.999999999999999889e-02
1.156000000000000000e+03 2.999999999999999889e-02
1.157000000000000000e+03 2.999999999999999889e-02
1.158000000000000000e+03 2.999999999999999889e-02
1.159000000000000000e+03 2.999999999999999889e-02
1.160000000000000000e+03 2.999999999999999889e-02
1.161000000000000000e+03 2.999999999999999889e-02
1.162000000000000000e+03 2.999999999999999889e-02
1.163000000000000000e+03 2.999999999999999889e-02
1.164000000000000000e+03 2.999999999999999889e-02
1.165000000000000000e+03 2.999999999999999889e-02
1.166000000000000000e+03 2.999999999999999889e-02
1.167000000000000000e+03 2.999999999999999889e-02
1.168000000000000000e+03 2.999999999999999889e-02
1.169000000000000000e+03 2.999999999999999889e-02
1.170000000000000000e+03 2.999999999999999889e-02
1.171000000000000000e+03 2.999999999999999889e-02
1.172000000000000000e+03 2.999999999999999889e-02
1.173000000000000000e+03 2.999999999999999889e-02
1.174000000000000000e+03 2.999999999999999889e-02
1.175000000000000000e+03 2.999999999999999889e-02
1.176000000000000000e+03 2.999999999999999889e-02
1.177000000000000000e+03 2.999999999999999889e-02
1.178000000000000000e+03 2.999999999999999889e-02
1.179000000000000000e+03 2.999999999999999889e-02
1.180000000000000000e+03 2.999999999999999889e-02
1.181000000000000000e+03 2.999999999999999889e-02
1.182000000000000000e+03 2.999999999999999889e-02
1.183000000000000000e+03 2.999999999999999889e-02
1.184000000000000000e+03 2.999999999999999889e-02
1.185000000000000000e+03 2.999999999999999889e-02
1.186000000000000000e+03 2.999999999999999889e-02
1.187000000000000000e+03 2.999999999999999889e-02
1.188000000000000000e+03 2.999999999999999889e-02
1.189000000000000000e+03 2.999999999999999889e-02
1.190000000000000000e+03 2.999999999999999889e-02
1.191000000000000000e+03 2.999999999999999889e-02
1.192000000000000000e+03 2.999999999999999889e-02
1.193000000000000000e+03 2.999999999999999889e-02
1.194000000000000000e+03 2.999999999999999889e-02
1.195000000000000000e+03 2.999999999999999889e-02
1.196000000000000000e+03 2.999999999999999889e-02
1.197000000000000000e+03 2.999999999999999889e-02
1.198000000000000000e+03 2.999999999999999889e-02
1.199000000000000000e+03 2.999999999999999889e-02
1.200000000000000000e+03 2.999999999999999889e-02
1.201000000000000000e+03 2.999999999999999889e-02
1.202000000000000000e+03 2.999999999999999889e-02
1.203000000000000000e+03 2.999999999999999889e-02
1.204000000000000000e+03 2.999999999999999889e-02
1.205000000000000000e+03 2.999999999999999889e-02
1.206000000000000000e+03 2.999999999999999889e-02
1.207000000000000000e+03 2.999999999999999889e-02
1.208000000000000000e+03 2.999999999999999889e-02
1.209000000000000000e+03 2.999999999999999889e-02
1.210000000000000000e+03 2.999999999999999889e-02
1.211000000000000000e+03 2.999999999999999889e-02
1.212000000000000000e+03 2.999999999999999889e-02
1.213000000000000000e+03 2.999999999999999889e-02
1.214000000000000000e+03 2.999999999999999889e-02
1.215000000000000000e+03 2.999999999999999889e-02
1.216000000000000000e+03 2.999999999999999889e-02
1.217000000000000000e+03 2.999999999999999889e-02
1.218000000000000000e+03 2.999999999999999889e-02
1.219000000000000000e+03 2.999999999999999889e-02
1.220000000000000000e+03 2.999999999999999889e-02
1.221000000000000000e+03 2.999999999999999889e-02
1.222000000000000000e+03 2.999999999999999889e-02
1.223000000000000000e+03 2.999999999999999889e-02
1.224000000000000000e+03 2.999999999999999889e-02
1.225000000000000000e+03 2.999999999999999889e-02
1.226000000000000000e+03 2.999999999999999889e-02
1.227000000000000000e+03 2.999999999999999889e-02
1.228000000000000000e+03 2.999999999999999889e-02
1.229000000000000000e+03 2.999999999999999889e-02
1.230000000000000000e+03 2.999999999999999889e-02
1.231000000000000000e+03 2.999999999999999889e-02
1.232000000000000000e+03 2.999999999999999889e-02
1.233000000000000000e+03 2.999999999999999889e-02
1.234000000000000000e+03 2.999999999999999889e-02
1.235000000000000000e+03 2.999999999999999889e-02
1.236000000000000000e+03 2.999999999999999889e-02
1.237000000000000000e+03 2.999999999999999889e-02
1.238000000000000000e+03 2.999999999999999889e-02
1.239000000000000000e+03 2.999999999999999889e-02
1.240000000000000000e+03 2.999999999999999889e-02
1.241000000000000000e+03 2.999999999999999889e-02
1.242000000000000000e+03 2.999999999999999889e-02
1.243000000000000000e+03 2.999999999999999889e-02
1.244000000000000000e+03 2.999999999999999889e-02
1.245000000000000000e+03 2.999999999999999889e-02
1.246000000000000000e+03 2.999999999999999889e-02
1.247000000000000000e+03 2.999999999999999889e-02
1.248000000000000000e+03 2.999999999999999889e-02
1.249000000000000000e+03 2.999999999999999889e-02
1.250000000000000000e+03 2.999999999999999889e-02
1.251000000000000000e+03 2.999999999999999889e-02
1.252000000000000000e+03 2.999999999999999889e-02
1.253000000000000000e+03 2.999999999999999889e-02
1.254000000000000000e+03 2.999999999999999889e-02
1.255000000000000000e+03 2.999999999999999889e-02
1.256000000000000000e+03 2.999999999999999889e-02
1.257000000000000000e+03 2.999999999999999889e-02
1.258000000000000000e+03 2.999999999999999889e-02
1.259000000000000000e+03 2.999999999999999889e-02
1.260000000000000000e+03 2.999999999999999889e-02
1.261000000000000000e+03 2.999999999999999889e-02
1.262000000000000000e+03 2.999999999999999889e-02
1.263000000000000000e+03 2.999999999999999889e-02
1.264000000000000000e+03 2.999999999999999889e-02
1.265000000000000000e+03 2.999999999999999889e-02
1.266000000000000000e+03 2.999999999999999889e-02
1.267000000000000000e+03 2.999999999999999889e-02
1.268000000000000000e+03 2.999999999999999889e-02
1.269000000000000000e+03 2.999999999999999889e-02
1.270000000000000000e+03 2.999999999999999889e-02
1.271000000000000000e+03 2.999999999999999889e-02
1.272000000000000000e+03 2.999999999999999889e-02
1.273000000000000000e+03 2.999999999999999889e-02
1.274000000000000000e+03 2.999999999999999889e-02
1.275000000000000000e+03 2.999999999999999889e-02
1.276000000000000000e+03 2.999999999999999889e-02
1.277000000000000000e+03 2.999999999999999889e-02
1.278000000000000000e+03 2.999999999999999889e-02
1.279000000000000000e+03 2.999999999999999889e-02
1.280000000000000000e+03 2.999999999999999889e-02
1.281000000000000000e+03 2.999999999999999889e-02
1.282000000000000000e+03 2.999999999999999889e-02
1.283000000000000000e+03 2.999999999999999889e-02
1.284000000000000000e+03 2.999999999999999889e-02
1.285000000000000000e+03 2.999999999999999889e-02
1.286000000000000000e+03 2.999999999999999889e-02
1.287000000000000000e+03 2.999999999999999889e-02
1.288000000000000000e+03 2.999999999999999889e-02
1.289000000000000000e+03 2.999999999999999889e-02
1.290000000000000000e+03 2.999999999999999889e-02
1.291000000000000000e+03 2.999999999999999889e-02
1.292000000000000000e+03 2.999999999999999889e-02
1.293000000000000000e+03 2.999999999999999889e-02
1.294000000000000000e+03 2.999999999999999889e-02
1.295000000000000000e+03 2.999999999999999889e-02
1.296000000000000000e+03 2.999999999999999889e-02
1.297000000000000000e+03 2.999999999999999889e-02
1.298000000000000000e+03 2.999999999999999889e-02
1.299000000000000000e+03 2.999999999999999889e-02
1.300000000000000000e+03 2.999999999999999889e-02
1.301000000000000000e+03 2.999999999999999889e-02
1.302000000000000000e+03 2.999999999999999889e-02
1.303000000000000000e+03 2.999999999999999889e-02
1.304000000000000000e+03 2.999999999999999889e-02
1.305000000000000000e+03 2.999999999999999889e-02
1.306000000000000000e+03 2.999999999999999889e-02
1.307000000000000000e+03 2.999999999999999889e-02
1.308000000000000000e+03 2.999999999999999889e-02
1.309000000000000000e+03 2.999999999999999889e-02
1.310000000000000000e+03 2.999999999999999889e-02
1.311000000000000000e+03 2.999999999999999889e-02
1.312000000000000000e+03 2.999999999999999889e-02
1.313000000000000000e+03 2.999999999999999889e-02
1.314000000000000000e+03 2.999999999999999889e-02
1.315000000000000000e+03 2.999999999999999889e-02
1.316000000000000000e+03 2.999999999999999889e-02
1.317000000000000000e+03 2.999999999999999889e-02
1.318000000000000000e+03 2.999999999999999889e-02
1.319000000000000000e+03 2.999999999999999889e-02
1.320000000000000000e+03 2.999999999999999889e-02
1.321000000000000000e+03 2.999999999999999889e-02
1.322000000000000000e+03 2.999999999999999889e-02
1.323000000000000000e+03 2.999999999999999889e-02
1.324000000000000000e+03 2.999999999999999889e-02
1.325000000000000000e+03 2.999999999999999889e-02
1.326000000000000000e+03 2.999999999999999889e-02
1.327000000000000000e+03 2.999999999999999889e-02
1.328000000000000000e+03 2.999999999999999889e-02
1.329000000000000000e+03 2.999999999999999889e-02
1.330000000000000000e+03 2.999999999999999889e-02
1.331000000000000000e+03 2.999999999999999889e-02
1.332000000000000000e+03 2.999999999999999889e-02
1.333000000000000000e+03 2.999999999999999889e-02
1.334000000000000000e+03 2.999999999999999889e-02
1.335000000000000000e+03 2.999999999999999889e-02
1.336000000000000000e+03 2.999999999999999889e-02
1.337000000000000000e+03 2.999999999999999889e-02
1.338000000000000000e+03 2.999999999999999889e-02
1.339000000000000000e+03 2.999999999999999889e-02
1.340000000000000000e+03 2.999999999999999889e-02
1.341000000000000000e+03 2.999999999999999889e-02
1.342000000000000000e+03 2.999999999999999889e-02
1.343000000000000000e+03 2.999999999999999889e-02
1.344000000000000000e+03 2.999999999999999889e-02
1.345000000000000000e+03 2.999999999999999889e-02
1.346000000000000000e+03 2.999999999999999889e-02
1.347000000000000000e+03 2.999999999999999889e-02
1.348000000000000000e+03 2.999999999999999889e-02
1.349000000000000000e+03 2.999999999999999889e-02
1.350000000000000000e+03 2.999999999999999889e-02
1.351000000000000000e+03 2.999999999999999889e-02
1.352000000000000000e+03 2.999999999999999889e-02
1.353000000000000000e+03 2.999999999999999889e-02
1.354000000000000000e+03 2.999999999999999889e-02
1.355000000000000000e+03 2.999999999999999889e-02
1.356000000000000000e+03 2.999999999999999889e-02
1.357000000000000000e+03 2.999999999999999889e-02
1.358000000000000000e+03 2.999999999999999889e-02
1.359000000000000000e+03 2.999999999999999889e-02
1.360000000000000000e+03 2.999999999999999889e-02
1.361000000000000000e+03 2.999999999999999889e-02
1.362000000000000000e+03 2.999999999999999889e-02
1.363000000000000000e+03 2.999999999999999889e-02
1.364000000000000000e+03 2.999999999999999889e-02
1.365000000000000000e+03 2.999999999999999889e-02
1.366000000000000000e+03 2.999999999999999889e-02
1.367000000000000000e+03 2.999999999999999889e-02
1.368000000000000000e+03 2.999999999999999889e-02
1.369000000000000000e+03 2.999999999999999889e-02
1.370000000000000000e+03 2.999999999999999889e-02
1.371000000000000000e+03 2.999999999999999889e-02
1.372000000000000000e+03 2.999999999999999889e-02
1.373000000000000000e+03 2.999999999999999889e-02
1.374000000000000000e+03 2.999999999999999889e-02
1.375000000000000000e+03 2.999999999999999889e-02
1.376000000000000000e+03 2.999999999999999889e-02
1.377000000000000000e+03 2.999999999999999889e-02
1.378000000000000000e+03 2.999999999999999889e-02
1.379000000000000000e+03 2.999999999999999889e-02
1.380000000000000000e+03 2.999999999999999889e-02
1.381000000000000000e+03 2.999999999999999889e-02
1.382000000000000000e+03 2.999999999999999889e-02
1.383000000000000000e+03 2.999999999999999889e-02
1.384000000000000000e+03 2.999999999999999889e-02
1.385000000000000000e+03 2.999999999999999889e-02
1.386000000000000000e+03 2.999999999999999889e-02
1.387000000000000000e+03 2.999999999999999889e-02
1.388000000000000000e+03 2.999999999999999889e-02
1.389000000000000000e+03 2.999999999999999889e-02
1.390000000000000000e+03 2.999999999999999889e-02
1.391000000000000000e+03 2.999999999999999889e-02
1.392000000000000000e+03 2.999999999999999889e-02
1.393000000000000000e+03 2.999999999999999889e-02
1.394000000000000000e+03 2.999999999999999889e-02
1.395000000000000000e+03 2.999999999999999889e-02
1.396000000000000000e+03 2.999999999999999889e-02
1.397000000000000000e+03 2.999999999999999889e-02
1.398000000000000000e+03 2.999999999999999889e-02
1.399000000000000000e+03 2.999999999999999889e-02
1.400000000000000000e+03 2.999999999999999889e-02
1.401000000000000000e+03 2.999999999999999889e-02
1.402000000000000000e+03 2.999999999999999889e-02
1.403000000000000000e+03 2.999999999999999889e-02
1.404000000000000000e+03 2.999999999999999889e-02
1.405000000000000000e+03 2.999999999999999889e-02
1.406000000000000000e+03 2.999999999999999889e-02
1.407000000000000000e+03 2.999999999999999889e-02
1.408000000000000000e+03 2.999999999999999889e-02
1.409000000000000000e+03 2.999999999999999889e-02
1.410000000000000000e+03 2.999999999999999889e-02
1.411000000000000000e+03 2.999999999999999889e-02
1.412000000000000000e+03 2.999999999999999889e-02
1.413000000000000000e+03 2.999999999999999889e-02
1.414000000000000000e+03 2.999999999999999889e-02
1.415000000000000000e+03 2.999999999999999889e-02
1.416000000000000000e+03 2.999999999999999889e-02
1.417000000000000000e+03 2.999999999999999889e-02
1.418000000000000000e+03 2.999999999999999889e-02
1.419000000000000000e+03 2.999999999999999889e-02
1.420000000000000000e+03 2.999999999999999889e-02
1.421000000000000000e+03 2.999999999999999889e-02
1.422000000000000000e+03 2.999999999999999889e-02
1.423000000000000000e+03 2.999999999999999889e-02
1.424000000000000000e+03 2.999999999999999889e-02
1.425000000000000000e+03 2.999999999999999889e-02
1.426000000000000000e+03 2.999999999999999889e-02
1.427000000000000000e+03 2.999999999999999889e-02
1.428000000000000000e+03 2.999999999999999889e-02
1.429000000000000000e+03 2.999999999999999889e-02
1.430000000000000000e+03 2.999999999999999889e-02
1.431000000000000000e+03 2.999999999999999889e-02
1.432000000000000000e+03 2.999999999999999889e-02
1.433000000000000000e+03 2.999999999999999889e-02
1.434000000000000000e+03 2.999999999999999889e-02
1.435000000000000000e+03 2.999999999999999889e-02
1.436000000000000000e+03 2.999999999999999889e-02
1.437000000000000000e+03 2.999999999999999889e-02
1.438000000000000000e+03 2.999999999999999889e-02
1.439000000000000000e+03 2.999999999999999889e-02
1.440000000000000000e+03 2.999999999999999889e-02
1.441000000000000000e+03 2.999999999999999889e-02
1.442000000000000000e+03 2.999999999999999889e-02
1.443000000000000000e+03 2.999999999999999889e-02
1.444000000000000000e+03 2.999999999999999889e-02
1.445000000000000000e+03 2.999999999999999889e-02
1.446000000000000000e+03 2.999999999999999889e-02
1.447000000000000000e+03 2.999999999999999889e-02
1.448000000000000000e+03 2.999999999999999889e-02
1.449000000000000000e+03 2.999999999999999889e-02
1.450000000000000000e+03 2.999999999999999889e-02
1.451000000000000000e+03 2.999999999999999889e-02
1.452000000000000000e+03 2.999999999999999889e-02
1.453000000000000000e+03 2.999999999999999889e-02
1.454000000000000000e+03 2.999999999999999889e-02
1.455000000000000000e+03 2.999999999999999889e-02
1.456000000000000000e+03 2.999999999999999889e-02
1.457000000000000000e+03 2.999999999999999889e-02
1.458000000000000000e+03 2.999999999999999889e-02
1.459000000000000000e+03 2.999999999999999889e-02
1.460000000000000000e+03 2.999999999999999889e-02
1.461000000000000000e+03 2.999999999999999889e-02
1.462000000000000000e+03 2.999999999999999889e-02
1.463000000000000000e+03 2.999999999999999889e-02
1.464000000000000000e+03 2.999999999999999889e-02
1.465000000000000000e+03 2.999999999999999889e-02
1.466000000000000000e+03 2.999999999999999889e-02
1.467000000000000000e+03 2.999999999999999889e-02
1.468000000000000000e+03 2.999999999999999889e-02
1.469000000000000000e+03 2.999999999999999889e-02
1.470000000000000000e+03 2.999999999999999889e-02
1.471000000000000000e+03 2.999999999999999889e-02
1.472000000000000000e+03 2.999999999999999889e-02
1.473000000000000000e+03 2.999999999999999889e-02
1.474000000000000000e+03 2.999999999999999889e-02
1.475000000000000000e+03 2.999999999999999889e-02
1.476000000000000000e+03 2.999999999999999889e-02
1.477000000000000000e+03 2.999999999999999889e-02
1.478000000000000000e+03 2.999999999999999889e-02
1.479000000000000000e+03 2.999999999999999889e-02
1.480000000000000000e+03 2.999999999999999889e-02
1.481000000000000000e+03 2.999999999999999889e-02
1.482000000000000000e+03 2.999999999999999889e-02
1.483000000000000000e+03 2.999999999999999889e-02
1.484000000000000000e+03 2.999999999999999889e-02
1.485000000000000000e+03 2.999999999999999889e-02
1.486000000000000000e+03 2.999999999999999889e-02
1.487000000000000000e+03 2.999999999999999889e-02
1.488000000000000000e+03 2.999999999999999889e-02
1.489000000000000000e+03 2.999999999999999889e-02
1.490000000000000000e+03 2.999999999999999889e-02
1.491000000000000000e+03 2.999999999999999889e-02
1.492000000000000000e+03 2.999999999999999889e-02
1.493000000000000000e+03 2.999999999999999889e-02
1.494000000000000000e+03 2.999999999999999889e-02
1.495000000000000000e+03 2.999999999999999889e-02
1.496000000000000000e+03 2.999999999999999889e-02
1.497000000000000000e+03 2.999999999999999889e-02
1.498000000000000000e+03 2.999999999999999889e-02
1.499000000000000000e+03 2.999999999999999889e-02
1.500000000000000000e+03 2.999999999999999889e-02
1.501000000000000000e+03 2.999999999999999889e-02
1.502000000000000000e+03 2.999999999999999889e-02
1.503000000000000000e+03 2.999999999999999889e-02
1.504000000000000000e+03 2.999999999999999889e-02
1.505000000000000000e+03 2.999999999999999889e-02
1.506000000000000000e+03 2.999999999999999889e-02
1.507000000000000000e+03 2.999999999999999889e-02
1.508000000000000000e+03 2.999999999999999889e-02
1.509000000000000000e+03 2.999999999999999889e-02
1.510000000000000000e+03 2.999999999999999889e-02
1.511000000000000000e+03 2.999999999999999889e-02
1.512000000000000000e+03 2.999999999999999889e-02
1.513000000000000000e+03 2.999999999999999889e-02
1.514000000000000000e+03 2.999999999999999889e-02
1.515000000000000000e+03 2.999999999999999889e-02
1.516000000000000000e+03 2.999999999999999889e-02
1.517000000000000000e+03 2.999999999999999889e-02
1.518000000000000000e+03 2.999999999999999889e-02
1.519000000000000000e+03 2.999999999999999889e-02
1.520000000000000000e+03 2.999999999999999889e-02
1.521000000000000000e+03 2.999999999999999889e-02
1.522000000000000000e+03 2.999999999999999889e-02
1.523000000000000000e+03 2.999999999999999889e-02
1.524000000000000000e+03 2.999999999999999889e-02
1.525000000000000000e+03 2.999999999999999889e-02
1.526000000000000000e+03 2.999999999999999889e-02
1.527000000000000000e+03 2.999999999999999889e-02
1.528000000000000000e+03 2.999999999999999889e-02
1.529000000000000000e+03 2.999999999999999889e-02
1.530000000000000000e+03 2.999999999999999889e-02
1.531000000000000000e+03 2.999999999999999889e-02
1.532000000000000000e+03 2.999999999999999889e-02
1.533000000000000000e+03 2.999999999999999889e-02
1.534000000000000000e+03 2.999999999999999889e-02
1.535000000000000000e+03 2.999999999999999889e-02
1.536000000000000000e+03 2.999999999999999889e-02
1.537000000000000000e+03 2.999999999999999889e-02
1.538000000000000000e+03 2.999999999999999889e-02
1.539000000000000000e+03 2.999999999999999889e-02
1.540000000000000000e+03 2.999999999999999889e-02
1.541000000000000000e+03 2.999999999999999889e-02
1.542000000000000000e+03 2.999999999999999889e-02
1.543000000000000000e+03 2.999999999999999889e-02
1.544000000000000000e+03 2.999999999999999889e-02
1.545000000000000000e+03 2.999999999999999889e-02
1.546000000000000000e+03 2.999999999999999889e-02
1.547000000000000000e+03 2.999999999999999889e-02
1.548000000000000000e+03 2.999999999999999889e-02
1.549000000000000000e+03 2.999999999999999889e-02
1.550000000000000000e+03 2.999999999999999889e-02
1.551000000000000000e+03 2.999999999999999889e-02
1.552000000000000000e+03 2.999999999999999889e-02
1.553000000000000000e+03 2.999999999999999889e-02
1.554000000000000000e+03 2.999999999999999889e-02
1.555000000000000000e+03 2.999999999999999889e-02
1.556000000000000000e+03 2.999999999999999889e-02
1.557000000000000000e+03 2.999999999999999889e-02
1.558000000000000000e+03 2.999999999999999889e-02
1.559000000000000000e+03 2.999999999999999889e-02
1.560000000000000000e+03 2.999999999999999889e-02
1.561000000000000000e+03 2.999999999999999889e-02
1.562000000000000000e+03 2.999999999999999889e-02
1.563000000000000000e+03 2.999999999999999889e-02
1.564000000000000000e+03 2.999999999999999889e-02
1.565000000000000000e+03 2.999999999999999889e-02
1.566000000000000000e+03 2.999999999999999889e-02
1.567000000000000000e+03 2.999999999999999889e-02
1.568000000000000000e+03 2.999999999999999889e-02
1.569000000000000000e+03 2.999999999999999889e-02
1.570000000000000000e+03 2.999999999999999889e-02
1.571000000000000000e+03 2.999999999999999889e-02
1.572000000000000000e+03 2.999999999999999889e-02
1.573000000000000000e+03 2.999999999999999889e-02
1.574000000000000000e+03 2.999999999999999889e-02
1.575000000000000000e+03 2.999999999999999889e-02
1.576000000000000000e+03 2.999999999999999889e-02
1.577000000000000000e+03 2.999999999999999889e-02
1.578000000000000000e+03 2.999999999999999889e-02
1.579000000000000000e+03 2.999999999999999889e-02
1.580000000000000000e+03 2.999999999999999889e-02
1.581000000000000000e+03 2.999999999999999889e-02
1.582000000000000000e+03 2.999999999999999889e-02
1.583000000000000000e+03 2.999999999999999889e-02
1.584000000000000000e+03 2.999999999999999889e-02
1.585000000000000000e+03 2.999999999999999889e-02
1.586000000000000000e+03 2.999999999999999889e-02
1.587000000000000000e+03 2.999999999999999889e-02
1.588000000000000000e+03 2.999999999999999889e-02
1.589000000000000000e+03 2.999999999999999889e-02
1.590000000000000000e+03 2.999999999999999889e-02
1.591000000000000000e+03 2.999999999999999889e-02
1.592000000000000000e+03 2.999999999999999889e-02
1.593000000000000000e+03 2.999999999999999889e-02
1.594000000000000000e+03 2.999999999999999889e-02
1.595000000000000000e+03 2.999999999999999889e-02
1.596000000000000000e+03 2.999999999999999889e-02
1.597000000000000000e+03 2.999999999999999889e-02
1.598000000000000000e+03 2.999999999999999889e-02
1.599000000000000000e+03 2.999999999999999889e-02
1.600000000000000000e+03 2.999999999999999889e-02
1.601000000000000000e+03 2.999999999999999889e-02
1.602000000000000000e+03 2.999999999999999889e-02
1.603000000000000000e+03 2.999999999999999889e-02
1.604000000000000000e+03 2.999999999999999889e-02
1.605000000000000000e+03 2.999999999999999889e-02
1.606000000000000000e+03 2.999999999999999889e-02
1.607000000000000000e+03 2.999999999999999889e-02
1.608000000000000000e+03 2.999999999999999889e-02
1.609000000000000000e+03 2.999999999999999889e-02
1.610000000000000000e+03 2.999999999999999889e-02
1.611000000000000000e+03 2.999999999999999889e-02
1.612000000000000000e+03 2.999999999999999889e-02
1.613000000000000000e+03 2.999999999999999889e-02
1.614000000000000000e+03 2.999999999999999889e-02
1.615000000000000000e+03 2.999999999999999889e-02
1.616000000000000000e+03 2.999999999999999889e-02
1.617000000000000000e+03 2.999999999999999889e-02
1.618000000000000000e+03 2.999999999999999889e-02
1.619000000000000000e+03 2.999999999999999889e-02
1.620000000000000000e+03 2.999999999999999889e-02
1.621000000000000000e+03 2.999999999999999889e-02
1.622000000000000000e+03 2.999999999999999889e-02
1.623000000000000000e+03 2.999999999999999889e-02
1.624000000000000000e+03 2.999999999999999889e-02
1.625000000000000000e+03 2.999999999999999889e-02
1.626000000000000000e+03 2.999999999999999889e-02
1.627000000000000000e+03 2.999999999999999889e-02
1.628000000000000000e+03 2.999999999999999889e-02
1.629000000000000000e+03 2.999999999999999889e-02
1.630000000000000000e+03 2.999999999999999889e-02
1.631000000000000000e+03 2.999999999999999889e-02
1.632000000000000000e+03 2.999999999999999889e-02
1.633000000000000000e+03 2.999999999999999889e-02
1.634000000000000000e+03 2.999999999999999889e-02
1.635000000000000000e+03 2.999999999999999889e-02
1.636000000000000000e+03 2.999999999999999889e-02
1.637000000000000000e+03 2.999999999999999889e-02
1.638000000000000000e+03 2.999999999999999889e-02
1.639000000000000000e+03 2.999999999999999889e-02
1.640000000000000000e+03 2.999999999999999889e-02
1.641000000000000000e+03 2.999999999999999889e-02
1.642000000000000000e+03 2.999999999999999889e-02
1.643000000000000000e+03 2.999999999999999889e-02
1.644000000000000000e+03 2.999999999999999889e-02
1.645000000000000000e+03 2.999999999999999889e-02
1.646000000000000000e+03 2.999999999999999889e-02
1.647000000000000000e+03 2.999999999999999889e-02
1.648000000000000000e+03 2.999999999999999889e-02
1.649000000000000000e+03 2.999999999999999889e-02
1.650000000000000000e+03 2.999999999999999889e-02
1.651000000000000000e+03 2.999999999999999889e-02
1.652000000000000000e+03 2.999999999999999889e-02
1.653000000000000000e+03 2.999999999999999889e-02
1.654000000000000000e+03 2.999999999999999889e-02
1.655000000000000000e+03 2.999999999999999889e-02
1.656000000000000000e+03 2.999999999999999889e-02
1.657000000000000000e+03 2.999999999999999889e-02
1.658000000000000000e+03 2.999999999999999889e-02
1.659000000000000000e+03 2.999999999999999889e-02
1.660000000000000000e+03 2.999999999999999889e-02
1.661000000000000000e+03 2.999999999999999889e-02
1.662000000000000000e+03 2.999999999999999889e-02
1.663000000000000000e+03 2.999999999999999889e-02
1.664000000000000000e+03 2.999999999999999889e-02
1.665000000000000000e+03 2.999999999999999889e-02
1.666000000000000000e+03 2.999999999999999889e-02
1.667000000000000000e+03 2.999999999999999889e-02
1.668000000000000000e+03 2.999999999999999889e-02
1.669000000000000000e+03 2.999999999999999889e-02
1.670000000000000000e+03 2.999999999999999889e-02
1.671000000000000000e+03 2.999999999999999889e-02
1.672000000000000000e+03 2.999999999999999889e-02
1.673000000000000000e+03 2.999999999999999889e-02
1.674000000000000000e+03 2.999999999999999889e-02
1.675000000000000000e+03 2.999999999999999889e-02
1.676000000000000000e+03 2.999999999999999889e-02
1.677000000000000000e+03 2.999999999999999889e-02
1.678000000000000000e+03 2.999999999999999889e-02
1.679000000000000000e+03 2.999999999999999889e-02
1.680000000000000000e+03 2.999999999999999889e-02
1.681000000000000000e+03 2.999999999999999889e-02
1.682000000000000000e+03 2.999999999999999889e-02
1.683000000000000000e+03 2.999999999999999889e-02
1.684000000000000000e+03 2.999999999999999889e-02
1.685000000000000000e+03 2.999999999999999889e-02
1.686000000000000000e+03 2.999999999999999889e-02
1.687000000000000000e+03 2.999999999999999889e-02
1.688000000000000000e+03 2.999999999999999889e-02
1.689000000000000000e+03 2.999999999999999889e-02
1.690000000000000000e+03 2.999999999999999889e-02
1.691000000000000000e+03 2.999999999999999889e-02
1.692000000000000000e+03 2.999999999999999889e-02
1.693000000000000000e+03 2.999999999999999889e-02
1.694000000000000000e+03 2.999999999999999889e-02
1.695000000000000000e+03 2.999999999999999889e-02
1.696000000000000000e+03 2.999999999999999889e-02
1.697000000000000000e+03 2.999999999999999889e-02
1.698000000000000000e+03 2.999999999999999889e-02
1.699000000000000000e+03 2.999999999999999889e-02
1.700000000000000000e+03 2.999999999999999889e-02
1.701000000000000000e+03 2.999999999999999889e-02
1.702000000000000000e+03 2.999999999999999889e-02
1.703000000000000000e+03 2.999999999999999889e-02
1.704000000000000000e+03 2.999999999999999889e-02
1.705000000000000000e+03 2.999999999999999889e-02
1.706000000000000000e+03 2.999999999999999889e-02
1.707000000000000000e+03 2.999999999999999889e-02
1.708000000000000000e+03 2.999999999999999889e-02
1.709000000000000000e+03 2.999999999999999889e-02
1.710000000000000000e+03 2.999999999999999889e-02
1.711000000000000000e+03 2.999999999999999889e-02
1.712000000000000000e+03 2.999999999999999889e-02
1.713000000000000000e+03 2.999999999999999889e-02
1.714000000000000000e+03 2.999999999999999889e-02
1.715000000000000000e+03 2.999999999999999889e-02
1.716000000000000000e+03 2.999999999999999889e-02
1.717000000000000000e+03 2.999999999999999889e-02
1.718000000000000000e+03 2.999999999999999889e-02
1.719000000000000000e+03 2.999999999999999889e-02
1.720000000000000000e+03 2.999999999999999889e-02
1.721000000000000000e+03 2.999999999999999889e-02
1.722000000000000000e+03 2.999999999999999889e-02
1.723000000000000000e+03 2.999999999999999889e-02
1.724000000000000000e+03 2.999999999999999889e-02
1.725000000000000000e+03 2.999999999999999889e-02
1.726000000000000000e+03 2.999999999999999889e-02
1.727000000000000000e+03 2.999999999999999889e-02
1.728000000000000000e+03 2.999999999999999889e-02
1.729000000000000000e+03 2.999999999999999889e-02
1.730000000000000000e+03 2.999999999999999889e-02
1.731000000000000000e+03 2.999999999999999889e-02
1.732000000000000000e+03 2.999999999999999889e-02
1.733000000000000000e+03 2.999999999999999889e-02
1.734000000000000000e+03 2.999999999999999889e-02
1.735000000000000000e+03 2.999999999999999889e-02
1.736000000000000000e+03 2.999999999999999889e-02
1.737000000000000000e+03 2.999999999999999889e-02
1.738000000000000000e+03 2.999999999999999889e-02
1.739000000000000000e+03 2.999999999999999889e-02
1.740000000000000000e+03 2.999999999999999889e-02
1.741000000000000000e+03 2.999999999999999889e-02
1.742000000000000000e+03 2.999999999999999889e-02
1.743000000000000000e+03 2.999999999999999889e-02
1.744000000000000000e+03 2.999999999999999889e-02
1.745000000000000000e+03 2.999999999999999889e-02
1.746000000000000000e+03 2.999999999999999889e-02
1.747000000000000000e+03 2.999999999999999889e-02
1.748000000000000000e+03 2.999999999999999889e-02
1.749000000000000000e+03 2.999999999999999889e-02
1.750000000000000000e+03 2.999999999999999889e-02
1.751000000000000000e+03 2.999999999999999889e-02
1.752000000000000000e+03 2.999999999999999889e-02
1.753000000000000000e+03 2.999999999999999889e-02
1.754000000000000000e+03 2.999999999999999889e-02
1.755000000000000000e+03 2.999999999999999889e-02
1.756000000000000000e+03 2.999999999999999889e-02
1.757000000000000000e+03 2.999999999999999889e-02
1.758000000000000000e+03 2.999999999999999889e-02
1.759000000000000000e+03 2.999999999999999889e-02
1.760000000000000000e+03 2.999999999999999889e-02
1.761000000000000000e+03 2.999999999999999889e-02
1.762000000000000000e+03 2.999999999999999889e-02
1.763000000000000000e+03 2.999999999999999889e-02
1.764000000000000000e+03 2.999999999999999889e-02
1.765000000000000000e+03 2.999999999999999889e-02
1.766000000000000000e+03 2.999999999999999889e-02
1.767000000000000000e+03 2.999999999999999889e-02
1.768000000000000000e+03 2.999999999999999889e-02
1.769000000000000000e+03 2.999999999999999889e-02
1.770000000000000000e+03 2.999999999999999889e-02
1.771000000000000000e+03 2.999999999999999889e-02
1.772000000000000000e+03 2.999999999999999889e-02
1.773000000000000000e+03 2.999999999999999889e-02
1.774000000000000000e+03 2.999999999999999889e-02
1.775000000000000000e+03 2.999999999999999889e-02
1.776000000000000000e+03 2.999999999999999889e-02
1.777000000000000000e+03 2.999999999999999889e-02
1.778000000000000000e+03 2.999999999999999889e-02
1.779000000000000000e+03 2.999999999999999889e-02
1.780000000000000000e+03 2.999999999999999889e-02
1.781000000000000000e+03 2.999999999999999889e-02
1.782000000000000000e+03 2.999999999999999889e-02
1.783000000000000000e+03 2.999999999999999889e-02
1.784000000000000000e+03 2.999999999999999889e-02
1.785000000000000000e+03 2.999999999999999889e-02
1.786000000000000000e+03 2.999999999999999889e-02
1.787000000000000000e+03 2.999999999999999889e-02
1.788000000000000000e+03 2.999999999999999889e-02
1.789000000000000000e+03 2.999999999999999889e-02
1.790000000000000000e+03 2.999999999999999889e-02
1.791000000000000000e+03 2.999999999999999889e-02
1.792000000000000000e+03 2.999999999999999889e-02
1.793000000000000000e+03 2.999999999999999889e-02
1.794000000000000000e+03 2.999999999999999889e-02
1.795000000000000000e+03 2.999999999999999889e-02
1.796000000000000000e+03 2.999999999999999889e-02
1.797000000000000000e+03 2.999999999999999889e-02
1.798000000000000000e+03 2.999999999999999889e-02
1.799000000000000000e+03 2.999999999999999889e-02
1.800000000000000000e+03 2.999999999999999889e-02
1.801000000000000000e+03 2.999999999999999889e-02
1.802000000000000000e+03 2.999999999999999889e-02
1.803000000000000000e+03 2.999999999999999889e-02
1.804000000000000000e+03 2.999999999999999889e-02
1.805000000000000000e+03 2.999999999999999889e-02
1.806000000000000000e+03 2.999999999999999889e-02
1.807000000000000000e+03 2.999999999999999889e-02
1.808000000000000000e+03 2.999999999999999889e-02
1.809000000000000000e+03 2.999999999999999889e-02
1.810000000000000000e+03 2.999999999999999889e-02
1.811000000000000000e+03 2.999999999999999889e-02
1.812000000000000000e+03 2.999999999999999889e-02
1.813000000000000000e+03 2.999999999999999889e-02
1.814000000000000000e+03 2.999999999999999889e-02
1.815000000000000000e+03 2.999999999999999889e-02
1.816000000000000000e+03 2.999999999999999889e-02
1.817000000000000000e+03 2.999999999999999889e-02
1.818000000000000000e+03 2.999999999999999889e-02
1.819000000000000000e+03 2.999999999999999889e-02
1.820000000000000000e+03 2.999999999999999889e-02
1.821000000000000000e+03 2.999999999999999889e-02
1.822000000000000000e+03 2.999999999999999889e-02
1.823000000000000000e+03 2.999999999999999889e-02
1.824000000000000000e+03 2.999999999999999889e-02
1.825000000000000000e+03 2.999999999999999889e-02
1.826000000000000000e+03 2.999999999999999889e-02
1.827000000000000000e+03 2.999999999999999889e-02
1.828000000000000000e+03 2.999999999999999889e-02
1.829000000000000000e+03 2.999999999999999889e-02
1.830000000000000000e+03 2.999999999999999889e-02
1.831000000000000000e+03 2.999999999999999889e-02
1.832000000000000000e+03 2.999999999999999889e-02
1.833000000000000000e+03 2.999999999999999889e-02
1.834000000000000000e+03 2.999999999999999889e-02
1.835000000000000000e+03 2.999999999999999889e-02
1.836000000000000000e+03 2.999999999999999889e-02
1.837000000000000000e+03 2.999999999999999889e-02
1.838000000000000000e+03 2.999999999999999889e-02
1.839000000000000000e+03 2.999999999999999889e-02
1.840000000000000000e+03 2.999999999999999889e-02
1.841000000000000000e+03 2.999999999999999889e-02
1.842000000000000000e+03 2.999999999999999889e-02
1.843000000000000000e+03 2.999999999999999889e-02
1.844000000000000000e+03 2.999999999999999889e-02
1.845000000000000000e+03 2.999999999999999889e-02
1.846000000000000000e+03 2.999999999999999889e-02
1.847000000000000000e+03 2.999999999999999889e-02
1.848000000000000000e+03 2.999999999999999889e-02
1.849000000000000000e+03 2.999999999999999889e-02
1.850000000000000000e+03 2.999999999999999889e-02
1.851000000000000000e+03 2.999999999999999889e-02
1.852000000000000000e+03 2.999999999999999889e-02
1.853000000000000000e+03 2.999999999999999889e-02
1.854000000000000000e+03 2.999999999999999889e-02
1.855000000000000000e+03 2.999999999999999889e-02
1.856000000000000000e+03 2.999999999999999889e-02
1.857000000000000000e+03 2.999999999999999889e-02
1.858000000000000000e+03 2.999999999999999889e-02
1.859000000000000000e+03 2.999999999999999889e-02
1.860000000000000000e+03 2.999999999999999889e-02
1.861000000000000000e+03 2.999999999999999889e-02
1.862000000000000000e+03 2.999999999999999889e-02
1.863000000000000000e+03 2.999999999999999889e-02
1.864000000000000000e+03 2.999999999999999889e-02
1.865000000000000000e+03 2.999999999999999889e-02
1.866000000000000000e+03 2.999999999999999889e-02
1.867000000000000000e+03 2.999999999999999889e-02
1.868000000000000000e+03 2.999999999999999889e-02
1.869000000000000000e+03 2.999999999999999889e-02
1.870000000000000000e+03 2.999999999999999889e-02
1.871000000000000000e+03 2.999999999999999889e-02
1.872000000000000000e+03 2.999999999999999889e-02
1.873000000000000000e+03 2.999999999999999889e-02
1.874000000000000000e+03 2.999999999999999889e-02
1.875000000000000000e+03 2.999999999999999889e-02
1.876000000000000000e+03 2.999999999999999889e-02
1.877000000000000000e+03 2.999999999999999889e-02
1.878000000000000000e+03 2.999999999999999889e-02
1.879000000000000000e+03 2.999999999999999889e-02
1.880000000000000000e+03 2.999999999999999889e-02
1.881000000000000000e+03 2.999999999999999889e-02
1.882000000000000000e+03 2.999999999999999889e-02
1.883000000000000000e+03 2.999999999999999889e-02
1.884000000000000000e+03 2.999999999999999889e-02
1.885000000000000000e+03 2.999999999999999889e-02
1.886000000000000000e+03 2.999999999999999889e-02
1.887000000000000000e+03 2.999999999999999889e-02
1.888000000000000000e+03 2.999999999999999889e-02
1.889000000000000000e+03 2.999999999999999889e-02
1.890000000000000000e+03 2.999999999999999889e-02
1.891000000000000000e+03 2.999999999999999889e-02
1.892000000000000000e+03 2.999999999999999889e-02
1.893000000000000000e+03 2.999999999999999889e-02
1.894000000000000000e+03 2.999999999999999889e-02
1.895000000000000000e+03 2.999999999999999889e-02
1.896000000000000000e+03 2.999999999999999889e-02
1.897000000000000000e+03 2.999999999999999889e-02
1.898000000000000000e+03 2.999999999999999889e-02
1.899000000000000000e+03 2.999999999999999889e-02
1.900000000000000000e+03 2.999999999999999889e-02
1.901000000000000000e+03 2.999999999999999889e-02
1.902000000000000000e+03 2.999999999999999889e-02
1.903000000000000000e+03 2.999999999999999889e-02
1.904000000000000000e+03 2.999999999999999889e-02
1.905000000000000000e+03 2.999999999999999889e-02
1.906000000000000000e+03 2.999999999999999889e-02
1.907000000000000000e+03 2.999999999999999889e-02
1.908000000000000000e+03 2.999999999999999889e-02
1.909000000000000000e+03 2.999999999999999889e-02
1.910000000000000000e+03 2.999999999999999889e-02
1.911000000000000000e+03 2.999999999999999889e-02
1.912000000000000000e+03 2.999999999999999889e-02
1.913000000000000000e+03 2.999999999999999889e-02
1.914000000000000000e+03 2.999999999999999889e-02
1.915000000000000000e+03 2.999999999999999889e-02
1.916000000000000000e+03 2.999999999999999889e-02
1.917000000000000000e+03 2.999999999999999889e-02
1.918000000000000000e+03 2.999999999999999889e-02
1.919000000000000000e+03 2.999999999999999889e-02
1.920000000000000000e+03 2.999999999999999889e-02
1.921000000000000000e+03 2.999999999999999889e-02
1.922000000000000000e+03 2.999999999999999889e-02
1.923000000000000000e+03 2.999999999999999889e-02
1.924000000000000000e+03 2.999999999999999889e-02
1.925000000000000000e+03 2.999999999999999889e-02
1.926000000000000000e+03 2.999999999999999889e-02
1.927000000000000000e+03 2.999999999999999889e-02
1.928000000000000000e+03 2.999999999999999889e-02
1.929000000000000000e+03 2.999999999999999889e-02
1.930000000000000000e+03 2.999999999999999889e-02
1.931000000000000000e+03 2.999999999999999889e-02
1.932000000000000000e+03 2.999999999999999889e-02
1.933000000000000000e+03 2.999999999999999889e-02
1.934000000000000000e+03 2.999999999999999889e-02
1.935000000000000000e+03 2.999999999999999889e-02
1.936000000000000000e+03 2.999999999999999889e-02
1.937000000000000000e+03 2.999999999999999889e-02
1.938000000000000000e+03 2.999999999999999889e-02
1.939000000000000000e+03 2.999999999999999889e-02
1.940000000000000000e+03 2.999999999999999889e-02
1.941000000000000000e+03 2.999999999999999889e-02
1.942000000000000000e+03 2.999999999999999889e-02
1.943000000000000000e+03 2.999999999999999889e-02
1.944000000000000000e+03 2.999999999999999889e-02
1.945000000000000000e+03 2.999999999999999889e-02
1.946000000000000000e+03 2.999999999999999889e-02
1.947000000000000000e+03 2.999999999999999889e-02
1.948000000000000000e+03 2.999999999999999889e-02
1.949000000000000000e+03 2.999999999999999889e-02
1.950000000000000000e+03 2.999999999999999889e-02
1.951000000000000000e+03 2.999999999999999889e-02
1.952000000000000000e+03 2.999999999999999889e-02
1.953000000000000000e+03 2.999999999999999889e-02
1.954000000000000000e+03 2.999999999999999889e-02
1.955000000000000000e+03 2.999999999999999889e-02
1.956000000000000000e+03 2.999999999999999889e-02
1.957000000000000000e+03 2.999999999999999889e-02
1.958000000000000000e+03 2.999999999999999889e-02
1.959000000000000000e+03 2.999999999999999889e-02
1.960000000000000000e+03 2.999999999999999889e-02
1.961000000000000000e+03 2.999999999999999889e-02
1.962000000000000000e+03 2.999999999999999889e-02
1.963000000000000000e+03 2.999999999999999889e-02
1.964000000000000000e+03 2.999999999999999889e-02
1.965000000000000000e+03 2.999999999999999889e-02
1.966000000000000000e+03 2.999999999999999889e-02
1.967000000000000000e+03 2.999999999999999889e-02
1.968000000000000000e+03 2.999999999999999889e-02
1.969000000000000000e+03 2.999999999999999889e-02
1.970000000000000000e+03 2.999999999999999889e-02
1.971000000000000000e+03 2.999999999999999889e-02
1.972000000000000000e+03 2.999999999999999889e-02
1.973000000000000000e+03 2.999999999999999889e-02
1.974000000000000000e+03 2.999999999999999889e-02
1.975000000000000000e+03 2.999999999999999889e-02
1.976000000000000000e+03 2.999999999999999889e-02
1.977000000000000000e+03 2.999999999999999889e-02
1.978000000000000000e+03 2.999999999999999889e-02
1.979000000000000000e+03 2.999999999999999889e-02
1.980000000000000000e+03 2.999999999999999889e-02
1.981000000000000000e+03 2.999999999999999889e-02
1.982000000000000000e+03 2.999999999999999889e-02
1.983000000000000000e+03 2.999999999999999889e-02
1.984000000000000000e+03 2.999999999999999889e-02
1.985000000000000000e+03 2.999999999999999889e-02
1.986000000000000000e+03 2.999999999999999889e-02
1.987000000000000000e+03 2.999999999999999889e-02
1.988000000000000000e+03 2.999999999999999889e-02
1.989000000000000000e+03 2.999999999999999889e-02
1.990000000000000000e+03 2.999999999999999889e-02
1.991000000000000000e+03 2.999999999999999889e-02
1.992000000000000000e+03 2.999999999999999889e-02
1.993000000000000000e+03 2.999999999999999889e-02
1.994000000000000000e+03 2.999999999999999889e-02
1.995000000000000000e+03 2.999999999999999889e-02
1.996000000000000000e+03 2.999999999999999889e-02
1.997000000000000000e+03 2.999999999999999889e-02
1.998000000000000000e+03 2.999999999999999889e-02
1.999000000000000000e+03 2.999999999999999889e-02
2.000000000000000000e+03 2.999999999999999889e-02
2.001000000000000000e+03 2.999999999999999889e-02
2.002000000000000000e+03 2.999999999999999889e-02
2.003000000000000000e+03 2.999999999999999889e-02
2.004000000000000000e+03 2.999999999999999889e-02
2.005000000000000000e+03 2.999999999999999889e-02
2.006000000000000000e+03 2.999999999999999889e-02
2.007000000000000000e+03 2.999999999999999889e-02
2.008000000000000000e+03 2.999999999999999889e-02
2.009000000000000000e+03 2.999999999999999889e-02
2.010000000000000000e+03 2.999999999999999889e-02
2.011000000000000000e+03 2.999999999999999889e-02
2.012000000000000000e+03 2.999999999999999889e-02
2.013000000000000000e+03 2.999999999999999889e-02
2.014000000000000000e+03 2.999999999999999889e-02
2.015000000000000000e+03 2.999999999999999889e-02
2.016000000000000000e+03 2.999999999999999889e-02
2.017000000000000000e+03 2.999999999999999889e-02
2.018000000000000000e+03 2.999999999999999889e-02
2.019000000000000000e+03 2.999999999999999889e-02
2.020000000000000000e+03 2.999999999999999889e-02
2.021000000000000000e+03 2.999999999999999889e-02
2.022000000000000000e+03 2.999999999999999889e-02
2.023000000000000000e+03 2.999999999999999889e-02
2.024000000000000000e+03 2.999999999999999889e-02
2.025000000000000000e+03 2.999999999999999889e-02
2.026000000000000000e+03 2.999999999999999889e-02
2.027000000000000000e+03 2.999999999999999889e-02
2.028000000000000000e+03 2.999999999999999889e-02
2.029000000000000000e+03 2.999999999999999889e-02
2.030000000000000000e+03 2.999999999999999889e-02
2.031000000000000000e+03 2.999999999999999889e-02
2.032000000000000000e+03 2.999999999999999889e-02
2.033000000000000000e+03 2.999999999999999889e-02
2.034000000000000000e+03 2.999999999999999889e-02
2.035000000000000000e+03 2.999999999999999889e-02
2.036000000000000000e+03 2.999999999999999889e-02
2.037000000000000000e+03 2.999999999999999889e-02
2.038000000000000000e+03 2.999999999999999889e-02
2.039000000000000000e+03 2.999999999999999889e-02
2.040000000000000000e+03 2.999999999999999889e-02
2.041000000000000000e+03 2.999999999999999889e-02
2.042000000000000000e+03 2.999999999999999889e-02
2.043000000000000000e+03 2.999999999999999889e-02
2.044000000000000000e+03 2.999999999999999889e-02
2.045000000000000000e+03 2.999999999999999889e-02
2.046000000000000000e+03 2.999999999999999889e-02
2.047000000000000000e+03 2.999999999999999889e-02
2.048000000000000000e+03 2.999999999999999889e-02
2.049000000000000000e+03 2.999999999999999889e-02
2.050000000000000000e+03 2.999999999999999889e-02
2.051000000000000000e+03 2.999999999999999889e-02
2.052000000000000000e+03 2.999999999999999889e-02
2.053000000000000000e+03 2.999999999999999889e-02
2.054000000000000000e+03 2.999999999999999889e-02
2.055000000000000000e+03 2.999999999999999889e-02
2.056000000000000000e+03 2.999999999999999889e-02
2.057000000000000000e+03 2.999999999999999889e-02
2.058000000000000000e+03 2.999999999999999889e-02
2.059000000000000000e+03 2.999999999999999889e-02
2.060000000000000000e+03 2.999999999999999889e-02
2.061000000000000000e+03 2.999999999999999889e-02
2.062000000000000000e+03 2.999999999999999889e-02
2.063000000000000000e+03 2.999999999999999889e-02
2.064000000000000000e+03 2.999999999999999889e-02
2.065000000000000000e+03 2.999999999999999889e-02
2.066000000000000000e+03 2.999999999999999889e-02
2.067000000000000000e+03 2.999999999999999889e-02
2.068000000000000000e+03 2.999999999999999889e-02
2.069000000000000000e+03 2.999999999999999889e-02
2.070000000000000000e+03 2.999999999999999889e-02
2.071000000000000000e+03 2.999999999999999889e-02
2.072000000000000000e+03 2.999999999999999889e-02
2.073000000000000000e+03 2.999999999999999889e-02
2.074000000000000000e+03 2.999999999999999889e-02
2.075000000000000000e+03 2.999999999999999889e-02
2.076000000000000000e+03 2.999999999999999889e-02
2.077000000000000000e+03 2.999999999999999889e-02
2.078000000000000000e+03 2.999999999999999889e-02
2.079000000000000000e+03 2.999999999999999889e-02
2.080000000000000000e+03 2.999999999999999889e-02
2.081000000000000000e+03 2.999999999999999889e-02
2.082000000000000000e+03 2.999999999999999889e-02
2.083000000000000000e+03 2.999999999999999889e-02
2.084000000000000000e+03 2.999999999999999889e-02
2.085000000000000000e+03 2.999999999999999889e-02
2.086000000000000000e+03 2.999999999999999889e-02
2.087000000000000000e+03 2.999999999999999889e-02
2.088000000000000000e+03 2.999999999999999889e-02
2.089000000000000000e+03 2.999999999999999889e-02
2.090000000000000000e+03 2.999999999999999889e-02
2.091000000000000000e+03 2.999999999999999889e-02
2.092000000000000000e+03 2.999999999999999889e-02
2.093000000000000000e+03 2.999999999999999889e-02
2.094000000000000000e+03 2.999999999999999889e-02
2.095000000000000000e+03 2.999999999999999889e-02
2.096000000000000000e+03 2.999999999999999889e-02
2.097000000000000000e+03 2.999999999999999889e-02
2.098000000000000000e+03 2.999999999999999889e-02
2.099000000000000000e+03 2.999999999999999889e-02
2.100000000000000000e+03 2.999999999999999889e-02
2.101000000000000000e+03 2.999999999999999889e-02
2.102000000000000000e+03 2.999999999999999889e-02
2.103000000000000000e+03 2.999999999999999889e-02
2.104000000000000000e+03 2.999999999999999889e-02
2.105000000000000000e+03 2.999999999999999889e-02
2.106000000000000000e+03 2.999999999999999889e-02
2.107000000000000000e+03 2.999999999999999889e-02
2.108000000000000000e+03 2.999999999999999889e-02
2.109000000000000000e+03 2.999999999999999889e-02
2.110000000000000000e+03 2.999999999999999889e-02
2.111000000000000000e+03 2.999999999999999889e-02
2.112000000000000000e+03 2.999999999999999889e-02
2.113000000000000000e+03 2.999999999999999889e-02
2.114000000000000000e+03 2.999999999999999889e-02
2.115000000000000000e+03 2.999999999999999889e-02
2.116000000000000000e+03 2.999999999999999889e-02
2.117000000000000000e+03 2.999999999999999889e-02
2.118000000000000000e+03 2.999999999999999889e-02
2.119000000000000000e+03 2.999999999999999889e-02
2.120000000000000000e+03 2.999999999999999889e-02
2.121000000000000000e+03 2.999999999999999889e-02
2.122000000000000000e+03 2.999999999999999889e-02
2.123000000000000000e+03 2.999999999999999889e-02
2.124000000000000000e+03 2.999999999999999889e-02
2.125000000000000000e+03 2.999999999999999889e-02
2.126000000000000000e+03 2.999999999999999889e-02
2.127000000000000000e+03 2.999999999999999889e-02
2.128000000000000000e+03 2.999999999999999889e-02
2.129000000000000000e+03 2.999999999999999889e-02
2.130000000000000000e+03 2.999999999999999889e-02
2.131000000000000000e+03 2.999999999999999889e-02
2.132000000000000000e+03 2.999999999999999889e-02
2.133000000000000000e+03 2.999999999999999889e-02
2.134000000000000000e+03 2.999999999999999889e-02
2.135000000000000000e+03 2.999999999999999889e-02
2.136000000000000000e+03 2.999999999999999889e-02
2.137000000000000000e+03 2.999999999999999889e-02
2.138000000000000000e+03 2.999999999999999889e-02
2.139000000000000000e+03 2.999999999999999889e-02
2.140000000000000000e+03 2.999999999999999889e-02
2.141000000000000000e+03 2.999999999999999889e-02
2.142000000000000000e+03 2.999999999999999889e-02
2.143000000000000000e+03 2.999999999999999889e-02
2.144000000000000000e+03 2.999999999999999889e-02
2.145000000000000000e+03 2.999999999999999889e-02
2.146000000000000000e+03 2.999999999999999889e-02
2.147000000000000000e+03 2.999999999999999889e-02
2.148000000000000000e+03 2.999999999999999889e-02
2.149000000000000000e+03 2.999999999999999889e-02
2.150000000000000000e+03 2.999999999999999889e-02
2.151000000000000000e+03 2.999999999999999889e-02
2.152000000000000000e+03 2.999999999999999889e-02
2.153000000000000000e+03 2.999999999999999889e-02
2.154000000000000000e+03 2.999999999999999889e-02
2.155000000000000000e+03 2.999999999999999889e-02
2.156000000000000000e+03 2.999999999999999889e-02
2.157000000000000000e+03 2.999999999999999889e-02
2.158000000000000000e+03 2.999999999999999889e-02
2.159000000000000000e+03 2.999999999999999889e-02
2.160000000000000000e+03 2.999999999999999889e-02
2.161000000000000000e+03 2.999999999999999889e-02
2.162000000000000000e+03 2.999999999999999889e-02
2.163000000000000000e+03 2.999999999999999889e-02
2.164000000000000000e+03 2.999999999999999889e-02
2.165000000000000000e+03 2.999999999999999889e-02
2.166000000000000000e+03 2.999999999999999889e-02
2.167000000000000000e+03 2.999999999999999889e-02
2.168000000000000000e+03 2.999999999999999889e-02
2.169000000000000000e+03 2.999999999999999889e-02
2.170000000000000000e+03 2.999999999999999889e-02
2.171000000000000000e+03 2.999999999999999889e-02
2.172000000000000000e+03 2.999999999999999889e-02
2.173000000000000000e+03 2.999999999999999889e-02
2.174000000000000000e+03 2.999999999999999889e-02
2.175000000000000000e+03 2.999999999999999889e-02
2.176000000000000000e+03 2.999999999999999889e-02
2.177000000000000000e+03 2.999999999999999889e-02
2.178000000000000000e+03 2.999999999999999889e-02
2.179000000000000000e+03 2.999999999999999889e-02
2.180000000000000000e+03 2.999999999999999889e-02
2.181000000000000000e+03 2.999999999999999889e-02
2.182000000000000000e+03 2.999999999999999889e-02
2.183000000000000000e+03 2.999999999999999889e-02
2.184000000000000000e+03 2.999999999999999889e-02
2.185000000000000000e+03 2.999999999999999889e-02
2.186000000000000000e+03 2.999999999999999889e-02
2.187000000000000000e+03 2.999999999999999889e-02
2.188000000000000000e+03 2.999999999999999889e-02
2.189000000000000000e+03 2.999999999999999889e-02
2.190000000000000000e+03 2.999999999999999889e-02
2.191000000000000000e+03 2.999999999999999889e-02
2.192000000000000000e+03 2.999999999999999889e-02
2.193000000000000000e+03 2.999999999999999889e-02
2.194000000000000000e+03 2.999999999999999889e-02
2.195000000000000000e+03 2.999999999999999889e-02
2.196000000000000000e+03 2.999999999999999889e-02
2.197000000000000000e+03 2.999999999999999889e-02
2.198000000000000000e+03 2.999999999999999889e-02
2.199000000000000000e+03 2.999999999999999889e-02
2.200000000000000000e+03 2.999999999999999889e-02
2.201000000000000000e+03 2.999999999999999889e-02
2.202000000000000000e+03 2.999999999999999889e-02
2.203000000000000000e+03 2.999999999999999889e-02
2.204000000000000000e+03 2.999999999999999889e-02
2.205000000000000000e+03 2.999999999999999889e-02
2.206000000000000000e+03 2.999999999999999889e-02
2.207000000000000000e+03 2.999999999999999889e-02
2.208000000000000000e+03 2.999999999999999889e-02
2.209000000000000000e+03 2.999999999999999889e-02
2.210000000000000000e+03 2.999999999999999889e-02
2.211000000000000000e+03 2.999999999999999889e-02
2.212000000000000000e+03 2.999999999999999889e-02
2.213000000000000000e+03 2.999999999999999889e-02
2.214000000000000000e+03 2.999999999999999889e-02
2.215000000000000000e+03 2.999999999999999889e-02
2.216000000000000000e+03 2.999999999999999889e-02
2.217000000000000000e+03 2.999999999999999889e-02
2.218000000000000000e+03 2.999999999999999889e-02
2.219000000000000000e+03 2.999999999999999889e-02
2.220000000000000000e+03 2.999999999999999889e-02
2.221000000000000000e+03 2.999999999999999889e-02
2.222000000000000000e+03 2.999999999999999889e-02
2.223000000000000000e+03 2.999999999999999889e-02
2.224000000000000000e+03 2.999999999999999889e-02
2.225000000000000000e+03 2.999999999999999889e-02
2.226000000000000000e+03 2.999999999999999889e-02
2.227000000000000000e+03 2.999999999999999889e-02
2.228000000000000000e+03 2.999999999999999889e-02
2.229000000000000000e+03 2.999999999999999889e-02
2.230000000000000000e+03 2.999999999999999889e-02
2.231000000000000000e+03 2.999999999999999889e-02
2.232000000000000000e+03 2.999999999999999889e-02
2.233000000000000000e+03 2.999999999999999889e-02
2.234000000000000000e+03 2.999999999999999889e-02
2.235000000000000000e+03 2.999999999999999889e-02
2.236000000000000000e+03 2.999999999999999889e-02
2.237000000000000000e+03 2.999999999999999889e-02
2.238000000000000000e+03 2.999999999999999889e-02
2.239000000000000000e+03 2.999999999999999889e-02
2.240000000000000000e+03 2.999999999999999889e-02
2.241000000000000000e+03 2.999999999999999889e-02
2.242000000000000000e+03 2.999999999999999889e-02
2.243000000000000000e+03 2.999999999999999889e-02
2.244000000000000000e+03 2.999999999999999889e-02
2.245000000000000000e+03 2.999999999999999889e-02
2.246000000000000000e+03 2.999999999999999889e-02
2.247000000000000000e+03 2.999999999999999889e-02
2.248000000000000000e+03 2.999999999999999889e-02
2.249000000000000000e+03 2.999999999999999889e-02
2.250000000000000000e+03 2.999999999999999889e-02
2.251000000000000000e+03 2.999999999999999889e-02
2.252000000000000000e+03 2.999999999999999889e-02
2.253000000000000000e+03 2.999999999999999889e-02
2.254000000000000000e+03 2.999999999999999889e-02
2.255000000000000000e+03 2.999999999999999889e-02
2.256000000000000000e+03 2.999999999999999889e-02
2.257000000000000000e+03 2.999999999999999889e-02
2.258000000000000000e+03 2.999999999999999889e-02
2.259000000000000000e+03 2.999999999999999889e-02
2.260000000000000000e+03 2.999999999999999889e-02
2.261000000000000000e+03 2.999999999999999889e-02
2.262000000000000000e+03 2.999999999999999889e-02
2.263000000000000000e+03 2.999999999999999889e-02
2.264000000000000000e+03 2.999999999999999889e-02
2.265000000000000000e+03 2.999999999999999889e-02
2.266000000000000000e+03 2.999999999999999889e-02
2.267000000000000000e+03 2.999999999999999889e-02
2.268000000000000000e+03 2.999999999999999889e-02
2.269000000000000000e+03 2.999999999999999889e-02
2.270000000000000000e+03 2.999999999999999889e-02
2.271000000000000000e+03 2.999999999999999889e-02
2.272000000000000000e+03 2.999999999999999889e-02
2.273000000000000000e+03 2.999999999999999889e-02
2.274000000000000000e+03 2.999999999999999889e-02
2.275000000000000000e+03 2.999999999999999889e-02
2.276000000000000000e+03 2.999999999999999889e-02
2.277000000000000000e+03 2.999999999999999889e-02
2.278000000000000000e+03 2.999999999999999889e-02
2.279000000000000000e+03 2.999999999999999889e-02
2.280000000000000000e+03 2.999999999999999889e-02
2.281000000000000000e+03 2.999999999999999889e-02
2.282000000000000000e+03 2.999999999999999889e-02
2.283000000000000000e+03 2.999999999999999889e-02
2.284000000000000000e+03 2.999999999999999889e-02
2.285000000000000000e+03 2.999999999999999889e-02
2.286000000000000000e+03 2.999999999999999889e-02
2.287000000000000000e+03 2.999999999999999889e-02
2.288000000000000000e+03 2.999999999999999889e-02
2.289000000000000000e+03 2.999999999999999889e-02
2.290000000000000000e+03 2.999999999999999889e-02
2.291000000000000000e+03 2.999999999999999889e-02
2.292000000000000000e+03 2.999999999999999889e-02
2.293000000000000000e+03 2.999999999999999889e-02
2.294000000000000000e+03 2.999999999999999889e-02
2.295000000000000000e+03 2.999999999999999889e-02
2.296000000000000000e+03 2.999999999999999889e-02
2.297000000000000000e+03 2.999999999999999889e-02
2.298000000000000000e+03 2.999999999999999889e-02
2.299000000000000000e+03 2.999999999999999889e-02
2.300000000000000000e+03 2.999999999999999889e-02
2.301000000000000000e+03 2.999999999999999889e-02
2.302000000000000000e+03 2.999999999999999889e-02
2.303000000000000000e+03 2.999999999999999889e-02
2.304000000000000000e+03 2.999999999999999889e-02
2.305000000000000000e+03 2.999999999999999889e-02
2.306000000000000000e+03 2.999999999999999889e-02
2.307000000000000000e+03 2.999999999999999889e-02
2.308000000000000000e+03 2.999999999999999889e-02
2.309000000000000000e+03 2.999999999999999889e-02
2.310000000000000000e+03 2.999999999999999889e-02
2.311000000000000000e+03 2.999999999999999889e-02
2.312000000000000000e+03 2.999999999999999889e-02
2.313000000000000000e+03 2.999999999999999889e-02
2.314000000000000000e+03 2.999999999999999889e-02
2.315000000000000000e+03 2.999999999999999889e-02
2.316000000000000000e+03 2.999999999999999889e-02
2.317000000000000000e+03 2.999999999999999889e-02
2.318000000000000000e+03 2.999999999999999889e-02
2.319000000000000000e+03 2.999999999999999889e-02
2.320000000000000000e+03 2.999999999999999889e-02
2.321000000000000000e+03 2.999999999999999889e-02
2.322000000000000000e+03 2.999999999999999889e-02
2.323000000000000000e+03 2.999999999999999889e-02
2.324000000000000000e+03 2.999999999999999889e-02
2.325000000000000000e+03 2.999999999999999889e-02
2.326000000000000000e+03 2.999999999999999889e-02
2.327000000000000000e+03 2.999999999999999889e-02
2.328000000000000000e+03 2.999999999999999889e-02
2.329000000000000000e+03 2.999999999999999889e-02
2.330000000000000000e+03 2.999999999999999889e-02
2.331000000000000000e+03 2.999999999999999889e-02
2.332000000000000000e+03 2.999999999999999889e-02
2.333000000000000000e+03 2.999999999999999889e-02
2.334000000000000000e+03 2.999999999999999889e-02
2.335000000000000000e+03 2.999999999999999889e-02
2.336000000000000000e+03 2.999999999999999889e-02
2.337000000000000000e+03 2.999999999999999889e-02
2.338000000000000000e+03 2.999999999999999889e-02
2.339000000000000000e+03 2.999999999999999889e-02
2.340000000000000000e+03 2.999999999999999889e-02
2.341000000000000000e+03 2.999999999999999889e-02
2.342000000000000000e+03 2.999999999999999889e-02
2.343000000000000000e+03 2.999999999999999889e-02
2.344000000000000000e+03 2.999999999999999889e-02
2.345000000000000000e+03 2.999999999999999889e-02
2.346000000000000000e+03 2.999999999999999889e-02
2.347000000000000000e+03 2.999999999999999889e-02
2.348000000000000000e+03 2.999999999999999889e-02
2.349000000000000000e+03 2.999999999999999889e-02
2.350000000000000000e+03 2.999999999999999889e-02
2.351000000000000000e+03 2.999999999999999889e-02
2.352000000000000000e+03 2.999999999999999889e-02
2.353000000000000000e+03 2.999999999999999889e-02
2.354000000000000000e+03 2.999999999999999889e-02
2.355000000000000000e+03 2.999999999999999889e-02
2.356000000000000000e+03 2.999999999999999889e-02
2.357000000000000000e+03 2.999999999999999889e-02
2.358000000000000000e+03 2.999999999999999889e-02
2.359000000000000000e+03 2.999999999999999889e-02
2.360000000000000000e+03 2.999999999999999889e-02
2.361000000000000000e+03 2.999999999999999889e-02
2.362000000000000000e+03 2.999999999999999889e-02
2.363000000000000000e+03 2.999999999999999889e-02
2.364000000000000000e+03 2.999999999999999889e-02
2.365000000000000000e+03 2.999999999999999889e-02
2.366000000000000000e+03 2.999999999999999889e-02
2.367000000000000000e+03 2.999999999999999889e-02
2.368000000000000000e+03 2.999999999999999889e-02
2.369000000000000000e+03 2.999999999999999889e-02
2.370000000000000000e+03 2.999999999999999889e-02
2.371000000000000000e+03 2.999999999999999889e-02
2.372000000000000000e+03 2.999999999999999889e-02
2.373000000000000000e+03 2.999999999999999889e-02
2.374000000000000000e+03 2.999999999999999889e-02
2.375000000000000000e+03 2.999999999999999889e-02
2.376000000000000000e+03 2.999999999999999889e-02
2.377000000000000000e+03 2.999999999999999889e-02
2.378000000000000000e+03 2.999999999999999889e-02
2.379000000000000000e+03 2.999999999999999889e-02
2.380000000000000000e+03 2.999999999999999889e-02
2.381000000000000000e+03 2.999999999999999889e-02
2.382000000000000000e+03 2.999999999999999889e-02
2.383000000000000000e+03 2.999999999999999889e-02
2.384000000000000000e+03 2.999999999999999889e-02
2.385000000000000000e+03 2.999999999999999889e-02
2.386000000000000000e+03 2.999999999999999889e-02
2.387000000000000000e+03 2.999999999999999889e-02
2.388000000000000000e+03 2.999999999999999889e-02
2.389000000000000000e+03 2.999999999999999889e-02
2.390000000000000000e+03 2.999999999999999889e-02
2.391000000000000000e+03 2.999999999999999889e-02
2.392000000000000000e+03 2.999999999999999889e-02
2.393000000000000000e+03 2.999999999999999889e-02
2.394000000000000000e+03 2.999999999999999889e-02
2.395000000000000000e+03 2.999999999999999889e-02
2.396000000000000000e+03 2.999999999999999889e-02
2.397000000000000000e+03 2.999999999999999889e-02
2.398000000000000000e+03 2.999999999999999889e-02
2.399000000000000000e+03 2.999999999999999889e-02
2.400000000000000000e+03 2.999999999999999889e-02
2.401000000000000000e+03 2.999999999999999889e-02
2.402000000000000000e+03 2.999999999999999889e-02
2.403000000000000000e+03 2.999999999999999889e-02
2.404000000000000000e+03 2.999999999999999889e-02
2.405000000000000000e+03 2.999999999999999889e-02
2.406000000000000000e+03 2.999999999999999889e-02
2.407000000000000000e+03 2.999999999999999889e-02
2.408000000000000000e+03 2.999999999999999889e-02
2.409000000000000000e+03 2.999999999999999889e-02
2.410000000000000000e+03 2.999999999999999889e-02
2.411000000000000000e+03 2.999999999999999889e-02
2.412000000000000000e+03 2.999999999999999889e-02
2.413000000000000000e+03 2.999999999999999889e-02
2.414000000000000000e+03 2.999999999999999889e-02
2.415000000000000000e+03 2.999999999999999889e-02
2.416000000000000000e+03 2.999999999999999889e-02
2.417000000000000000e+03 2.999999999999999889e-02
2.418000000000000000e+03 2.999999999999999889e-02
2.419000000000000000e+03 2.999999999999999889e-02
2.420000000000000000e+03 2.999999999999999889e-02
2.421000000000000000e+03 2.999999999999999889e-02
2.422000000000000000e+03 2.999999999999999889e-02
2.423000000000000000e+03 2.999999999999999889e-02
2.424000000000000000e+03 2.999999999999999889e-02
2.425000000000000000e+03 2.999999999999999889e-02
2.426000000000000000e+03 2.999999999999999889e-02
2.427000000000000000e+03 2.999999999999999889e-02
2.428000000000000000e+03 2.999999999999999889e-02
2.429000000000000000e+03 2.999999999999999889e-02
2.430000000000000000e+03 2.999999999999999889e-02
2.431000000000000000e+03 2.999999999999999889e-02
2.432000000000000000e+03 2.999999999999999889e-02
2.433000000000000000e+03 2.999999999999999889e-02
2.434000000000000000e+03 2.999999999999999889e-02
2.435000000000000000e+03 2.999999999999999889e-02
2.436000000000000000e+03 2.999999999999999889e-02
2.437000000000000000e+03 2.999999999999999889e-02
2.438000000000000000e+03 2.999999999999999889e-02
2.439000000000000000e+03 2.999999999999999889e-02
2.440000000000000000e+03 2.999999999999999889e-02
2.441000000000000000e+03 2.999999999999999889e-02
2.442000000000000000e+03 2.999999999999999889e-02
2.443000000000000000e+03 2.999999999999999889e-02
2.444000000000000000e+03 2.999999999999999889e-02
2.445000000000000000e+03 2.999999999999999889e-02
2.446000000000000000e+03 2.999999999999999889e-02
2.447000000000000000e+03 2.999999999999999889e-02
2.448000000000000000e+03 2.999999999999999889e-02
2.449000000000000000e+03 2.999999999999999889e-02
2.450000000000000000e+03 2.999999999999999889e-02
2.451000000000000000e+03 2.999999999999999889e-02
2.452000000000000000e+03 2.999999999999999889e-02
2.453000000000000000e+03 2.999999999999999889e-02
2.454000000000000000e+03 2.999999999999999889e-02
2.455000000000000000e+03 2.999999999999999889e-02
2.456000000000000000e+03 2.999999999999999889e-02
2.457000000000000000e+03 2.999999999999999889e-02
2.458000000000000000e+03 2.999999999999999889e-02
2.459000000000000000e+03 2.999999999999999889e-02
2.460000000000000000e+03 2.999999999999999889e-02
2.461000000000000000e+03 2.999999999999999889e-02
2.462000000000000000e+03 2.999999999999999889e-02
2.463000000000000000e+03 2.999999999999999889e-02
2.464000000000000000e+03 2.999999999999999889e-02
2.465000000000000000e+03 2.999999999999999889e-02
2.466000000000000000e+03 2.999999999999999889e-02
2.467000000000000000e+03 2.999999999999999889e-02
2.468000000000000000e+03 2.999999999999999889e-02
2.469000000000000000e+03 2.999999999999999889e-02
2.470000000000000000e+03 2.999999999999999889e-02
2.471000000000000000e+03 2.999999999999999889e-02
2.472000000000000000e+03 2.999999999999999889e-02
2.473000000000000000e+03 2.999999999999999889e-02
2.474000000000000000e+03 2.999999999999999889e-02
2.475000000000000000e+03 2.999999999999999889e-02
2.476000000000000000e+03 2.999999999999999889e-02
2.477000000000000000e+03 2.999999999999999889e-02
2.478000000000000000e+03 2.999999999999999889e-02
2.479000000000000000e+03 2.999999999999999889e-02
2.480000000000000000e+03 2.999999999999999889e-02
2.481000000000000000e+03 2.999999999999999889e-02
2.482000000000000000e+03 2.999999999999999889e-02
2.483000000000000000e+03 2.999999999999999889e-02
2.484000000000000000e+03 2.999999999999999889e-02
2.485000000000000000e+03 2.999999999999999889e-02
2.486000000000000000e+03 2.999999999999999889e-02
2.487000000000000000e+03 2.999999999999999889e-02
2.488000000000000000e+03 2.999999999999999889e-02
2.489000000000000000e+03 2.999999999999999889e-02
2.490000000000000000e+03 2.999999999999999889e-02
2.491000000000000000e+03 2.999999999999999889e-02
2.492000000000000000e+03 2.999999999999999889e-02
2.493000000000000000e+03 2.999999999999999889e-02
2.494000000000000000e+03 2.999999999999999889e-02
2.495000000000000000e+03 2.999999999999999889e-02
2.496000000000000000e+03 2.999999999999999889e-02
2.497000000000000000e+03 2.999999999999999889e-02
2.498000000000000000e+03 2.999999999999999889e-02
2.499000000000000000e+03 2.999999999999999889e-02
2.500000000000000000e+03 2.999999999999999889e-02
2.501000000000000000e+03 2.999999999999999889e-02
2.502000000000000000e+03 2.999999999999999889e-02
2.503000000000000000e+03 2.999999999999999889e-02
2.504000000000000000e+03 2.999999999999999889e-02
2.505000000000000000e+03 2.999999999999999889e-02
2.506000000000000000e+03 2.999999999999999889e-02
2.507000000000000000e+03 2.999999999999999889e-02
2.508000000000000000e+03 2.999999999999999889e-02
2.509000000000000000e+03 2.999999999999999889e-02
2.510000000000000000e+03 2.999999999999999889e-02
2.511000000000000000e+03 2.999999999999999889e-02
2.512000000000000000e+03 2.999999999999999889e-02
2.513000000000000000e+03 2.999999999999999889e-02
2.514000000000000000e+03 2.999999999999999889e-02
2.515000000000000000e+03 2.999999999999999889e-02
2.516000000000000000e+03 2.999999999999999889e-02
2.517000000000000000e+03 2.999999999999999889e-02
2.518000000000000000e+03 2.999999999999999889e-02
2.519000000000000000e+03 2.999999999999999889e-02
2.520000000000000000e+03 2.999999999999999889e-02
2.521000000000000000e+03 2.999999999999999889e-02
2.522000000000000000e+03 2.999999999999999889e-02
2.523000000000000000e+03 2.999999999999999889e-02
2.524000000000000000e+03 2.999999999999999889e-02
2.525000000000000000e+03 2.999999999999999889e-02
2.526000000000000000e+03 2.999999999999999889e-02
2.527000000000000000e+03 2.999999999999999889e-02
2.528000000000000000e+03 2.999999999999999889e-02
2.529000000000000000e+03 2.999999999999999889e-02
2.530000000000000000e+03 2.999999999999999889e-02
2.531000000000000000e+03 2.999999999999999889e-02
2.532000000000000000e+03 2.999999999999999889e-02
2.533000000000000000e+03 2.999999999999999889e-02
2.534000000000000000e+03 2.999999999999999889e-02
2.535000000000000000e+03 2.999999999999999889e-02
2.536000000000000000e+03 2.999999999999999889e-02
2.537000000000000000e+03 2.999999999999999889e-02
2.538000000000000000e+03 2.999999999999999889e-02
2.539000000000000000e+03 2.999999999999999889e-02
2.540000000000000000e+03 2.999999999999999889e-02
2.541000000000000000e+03 2.999999999999999889e-02
2.542000000000000000e+03 2.999999999999999889e-02
2.543000000000000000e+03 2.999999999999999889e-02
2.544000000000000000e+03 2.999999999999999889e-02
2.545000000000000000e+03 2.999999999999999889e-02
2.546000000000000000e+03 2.999999999999999889e-02
2.547000000000000000e+03 2.999999999999999889e-02
2.548000000000000000e+03 2.999999999999999889e-02
2.549000000000000000e+03 2.999999999999999889e-02
2.550000000000000000e+03 2.999999999999999889e-02
2.551000000000000000e+03 2.999999999999999889e-02
2.552000000000000000e+03 2.999999999999999889e-02
2.553000000000000000e+03 2.999999999999999889e-02
2.554000000000000000e+03 2.999999999999999889e-02
2.555000000000000000e+03 2.999999999999999889e-02
2.556000000000000000e+03 2.999999999999999889e-02
2.557000000000000000e+03 2.999999999999999889e-02
2.558000000000000000e+03 2.999999999999999889e-02
2.559000000000000000e+03 2.999999999999999889e-02
2.560000000000000000e+03 2.999999999999999889e-02
2.561000000000000000e+03 2.999999999999999889e-02
2.562000000000000000e+03 2.999999999999999889e-02
2.563000000000000000e+03 2.999999999999999889e-02
2.564000000000000000e+03 2.999999999999999889e-02
2.565000000000000000e+03 2.999999999999999889e-02
2.566000000000000000e+03 2.999999999999999889e-02
2.567000000000000000e+03 2.999999999999999889e-02
2.568000000000000000e+03 2.999999999999999889e-02
2.569000000000000000e+03 2.999999999999999889e-02
2.570000000000000000e+03 2.999999999999999889e-02
2.571000000000000000e+03 2.999999999999999889e-02
2.572000000000000000e+03 2.999999999999999889e-02
2.573000000000000000e+03 2.999999999999999889e-02
2.574000000000000000e+03 2.999999999999999889e-02
2.575000000000000000e+03 2.999999999999999889e-02
2.576000000000000000e+03 2.999999999999999889e-02
2.577000000000000000e+03 2.999999999999999889e-02
2.578000000000000000e+03 2.999999999999999889e-02
2.579000000000000000e+03 2.999999999999999889e-02
2.580000000000000000e+03 2.999999999999999889e-02
2.581000000000000000e+03 2.999999999999999889e-02
2.582000000000000000e+03 2.999999999999999889e-02
2.583000000000000000e+03 2.999999999999999889e-02
2.584000000000000000e+03 2.999999999999999889e-02
2.585000000000000000e+03 2.999999999999999889e-02
2.586000000000000000e+03 2.999999999999999889e-02
2.587000000000000000e+03 2.999999999999999889e-02
2.588000000000000000e+03 2.999999999999999889e-02
2.589000000000000000e+03 2.999999999999999889e-02
2.590000000000000000e+03 2.999999999999999889e-02
2.591000000000000000e+03 2.999999999999999889e-02
2.592000000000000000e+03 2.999999999999999889e-02
2.593000000000000000e+03 2.999999999999999889e-02
2.594000000000000000e+03 2.999999999999999889e-02
2.595000000000000000e+03 2.999999999999999889e-02
2.596000000000000000e+03 2.999999999999999889e-02
2.597000000000000000e+03 2.999999999999999889e-02
2.598000000000000000e+03 2.999999999999999889e-02
2.599000000000000000e+03 2.999999999999999889e-02
2.600000000000000000e+03 2.999999999999999889e-02
2.601000000000000000e+03 2.999999999999999889e-02
2.602000000000000000e+03 2.999999999999999889e-02
2.603000000000000000e+03 2.999999999999999889e-02
2.604000000000000000e+03 2.999999999999999889e-02
2.605000000000000000e+03 2.999999999999999889e-02
2.606000000000000000e+03 2.999999999999999889e-02
2.607000000000000000e+03 2.999999999999999889e-02
2.608000000000000000e+03 2.999999999999999889e-02
2.609000000000000000e+03 2.999999999999999889e-02
2.610000000000000000e+03 2.999999999999999889e-02
2.611000000000000000e+03 2.999999999999999889e-02
2.612000000000000000e+03 2.999999999999999889e-02
2.613000000000000000e+03 2.999999999999999889e-02
2.614000000000000000e+03 2.999999999999999889e-02
2.615000000000000000e+03 2.999999999999999889e-02
2.616000000000000000e+03 2.999999999999999889e-02
2.617000000000000000e+03 2.999999999999999889e-02
2.618000000000000000e+03 2.999999999999999889e-02
2.619000000000000000e+03 2.999999999999999889e-02
2.620000000000000000e+03 2.999999999999999889e-02
2.621000000000000000e+03 2.999999999999999889e-02
2.622000000000000000e+03 2.999999999999999889e-02
2.623000000000000000e+03 2.999999999999999889e-02
2.624000000000000000e+03 2.999999999999999889e-02
2.625000000000000000e+03 2.999999999999999889e-02
2.626000000000000000e+03 2.999999999999999889e-02
2.627000000000000000e+03 2.999999999999999889e-02
2.628000000000000000e+03 2.999999999999999889e-02
2.629000000000000000e+03 2.999999999999999889e-02
2.630000000000000000e+03 2.999999999999999889e-02
2.631000000000000000e+03 2.999999999999999889e-02
2.632000000000000000e+03 2.999999999999999889e-02
2.633000000000000000e+03 2.999999999999999889e-02
2.634000000000000000e+03 2.999999999999999889e-02
2.635000000000000000e+03 2.999999999999999889e-02
2.636000000000000000e+03 2.999999999999999889e-02
2.637000000000000000e+03 2.999999999999999889e-02
2.638000000000000000e+03 2.999999999999999889e-02
2.639000000000000000e+03 2.999999999999999889e-02
2.640000000000000000e+03 2.999999999999999889e-02
2.641000000000000000e+03 2.999999999999999889e-02
2.642000000000000000e+03 2.999999999999999889e-02
2.643000000000000000e+03 2.999999999999999889e-02
2.644000000000000000e+03 2.999999999999999889e-02
2.645000000000000000e+03 2.999999999999999889e-02
2.646000000000000000e+03 2.999999999999999889e-02
2.647000000000000000e+03 2.999999999999999889e-02
2.648000000000000000e+03 2.999999999999999889e-02
2.649000000000000000e+03 2.999999999999999889e-02
2.650000000000000000e+03 2.999999999999999889e-02
2.651000000000000000e+03 2.999999999999999889e-02
2.652000000000000000e+03 2.999999999999999889e-02
2.653000000000000000e+03 2.999999999999999889e-02
2.654000000000000000e+03 2.999999999999999889e-02
2.655000000000000000e+03 2.999999999999999889e-02
2.656000000000000000e+03 2.999999999999999889e-02
2.657000000000000000e+03 2.999999999999999889e-02
2.658000000000000000e+03 2.999999999999999889e-02
2.659000000000000000e+03 2.999999999999999889e-02
2.660000000000000000e+03 2.999999999999999889e-02
2.661000000000000000e+03 2.999999999999999889e-02
2.662000000000000000e+03 2.999999999999999889e-02
2.663000000000000000e+03 2.999999999999999889e-02
2.664000000000000000e+03 2.999999999999999889e-02
2.665000000000000000e+03 2.999999999999999889e-02
2.666000000000000000e+03 2.999999999999999889e-02
2.667000000000000000e+03 2.999999999999999889e-02
2.668000000000000000e+03 2.999999999999999889e-02
2.669000000000000000e+03 2.999999999999999889e-02
2.670000000000000000e+03 2.999999999999999889e-02
2.671000000000000000e+03 2.999999999999999889e-02
2.672000000000000000e+03 2.999999999999999889e-02
2.673000000000000000e+03 2.999999999999999889e-02
2.674000000000000000e+03 2.999999999999999889e-02
2.675000000000000000e+03 2.999999999999999889e-02
2.676000000000000000e+03 2.999999999999999889e-02
2.677000000000000000e+03 2.999999999999999889e-02
2.678000000000000000e+03 2.999999999999999889e-02
2.679000000000000000e+03 2.999999999999999889e-02
2.680000000000000000e+03 2.999999999999999889e-02
2.681000000000000000e+03 2.999999999999999889e-02
2.682000000000000000e+03 2.999999999999999889e-02
2.683000000000000000e+03 2.999999999999999889e-02
2.684000000000000000e+03 2.999999999999999889e-02
2.685000000000000000e+03 2.999999999999999889e-02
2.686000000000000000e+03 2.999999999999999889e-02
2.687000000000000000e+03 2.999999999999999889e-02
2.688000000000000000e+03 2.999999999999999889e-02
2.689000000000000000e+03 2.999999999999999889e-02
2.690000000000000000e+03 2.999999999999999889e-02
2.691000000000000000e+03 2.999999999999999889e-02
2.692000000000000000e+03 2.999999999999999889e-02
2.693000000000000000e+03 2.999999999999999889e-02
2.694000000000000000e+03 2.999999999999999889e-02
2.695000000000000000e+03 2.999999999999999889e-02
2.696000000000000000e+03 2.999999999999999889e-02
2.697000000000000000e+03 2.999999999999999889e-02
2.698000000000000000e+03 2.999999999999999889e-02
2.699000000000000000e+03 2.999999999999999889e-02
2.700000000000000000e+03 2.999999999999999889e-02
2.701000000000000000e+03 2.999999999999999889e-02
2.702000000000000000e+03 2.999999999999999889e-02
2.703000000000000000e+03 2.999999999999999889e-02
2.704000000000000000e+03 2.999999999999999889e-02
2.705000000000000000e+03 2.999999999999999889e-02
2.706000000000000000e+03 2.999999999999999889e-02
2.707000000000000000e+03 2.999999999999999889e-02
2.708000000000000000e+03 2.999999999999999889e-02
2.709000000000000000e+03 2.999999999999999889e-02
2.710000000000000000e+03 2.999999999999999889e-02
2.711000000000000000e+03 2.999999999999999889e-02
2.712000000000000000e+03 2.999999999999999889e-02
2.713000000000000000e+03 2.999999999999999889e-02
2.714000000000000000e+03 2.999999999999999889e-02
2.715000000000000000e+03 2.999999999999999889e-02
2.716000000000000000e+03 2.999999999999999889e-02
2.717000000000000000e+03 2.999999999999999889e-02
2.718000000000000000e+03 2.999999999999999889e-02
2.719000000000000000e+03 2.999999999999999889e-02
2.720000000000000000e+03 2.999999999999999889e-02
2.721000000000000000e+03 2.999999999999999889e-02
2.722000000000000000e+03 2.999999999999999889e-02
2.723000000000000000e+03 2.999999999999999889e-02
2.724000000000000000e+03 2.999999999999999889e-02
2.725000000000000000e+03 2.999999999999999889e-02
2.726000000000000000e+03 2.999999999999999889e-02
2.727000000000000000e+03 2.999999999999999889e-02
2.728000000000000000e+03 2.999999999999999889e-02
2.729000000000000000e+03 2.999999999999999889e-02
2.730000000000000000e+03 2.999999999999999889e-02
2.731000000000000000e+03 2.999999999999999889e-02
2.732000000000000000e+03 2.999999999999999889e-02
2.733000000000000000e+03 2.999999999999999889e-02
2.734000000000000000e+03 2.999999999999999889e-02
2.735000000000000000e+03 2.999999999999999889e-02
2.736000000000000000e+03 2.999999999999999889e-02
2.737000000000000000e+03 2.999999999999999889e-02
2.738000000000000000e+03 2.999999999999999889e-02
2.739000000000000000e+03 2.999999999999999889e-02
2.740000000000000000e+03 2.999999999999999889e-02
2.741000000000000000e+03 2.999999999999999889e-02
2.742000000000000000e+03 2.999999999999999889e-02
2.743000000000000000e+03 2.999999999999999889e-02
2.744000000000000000e+03 2.999999999999999889e-02
2.745000000000000000e+03 2.999999999999999889e-02
2.746000000000000000e+03 2.999999999999999889e-02
2.747000000000000000e+03 2.999999999999999889e-02
2.748000000000000000e+03 2.999999999999999889e-02
2.749000000000000000e+03 2.999999999999999889e-02
2.750000000000000000e+03 2.999999999999999889e-02
2.751000000000000000e+03 2.999999999999999889e-02
2.752000000000000000e+03 2.999999999999999889e-02
2.753000000000000000e+03 2.999999999999999889e-02
2.754000000000000000e+03 2.999999999999999889e-02
2.755000000000000000e+03 2.999999999999999889e-02
2.756000000000000000e+03 2.999999999999999889e-02
2.757000000000000000e+03 2.999999999999999889e-02
2.758000000000000000e+03 2.999999999999999889e-02
2.759000000000000000e+03 2.999999999999999889e-02
2.760000000000000000e+03 2.999999999999999889e-02
2.761000000000000000e+03 2.999999999999999889e-02
2.762000000000000000e+03 2.999999999999999889e-02
2.763000000000000000e+03 2.999999999999999889e-02
2.764000000000000000e+03 2.999999999999999889e-02
2.765000000000000000e+03 2.999999999999999889e-02
2.766000000000000000e+03 2.999999999999999889e-02
2.767000000000000000e+03 2.999999999999999889e-02
2.768000000000000000e+03 2.999999999999999889e-02
2.769000000000000000e+03 2.999999999999999889e-02
2.770000000000000000e+03 2.999999999999999889e-02
2.771000000000000000e+03 2.999999999999999889e-02
2.772000000000000000e+03 2.999999999999999889e-02
2.773000000000000000e+03 2.999999999999999889e-02
2.774000000000000000e+03 2.999999999999999889e-02
2.775000000000000000e+03 2.999999999999999889e-02
2.776000000000000000e+03 2.999999999999999889e-02
2.777000000000000000e+03 2.999999999999999889e-02
2.778000000000000000e+03 2.999999999999999889e-02
2.779000000000000000e+03 2.999999999999999889e-02
2.780000000000000000e+03 2.999999999999999889e-02
2.781000000000000000e+03 2.999999999999999889e-02
2.782000000000000000e+03 2.999999999999999889e-02
2.783000000000000000e+03 2.999999999999999889e-02
2.784000000000000000e+03 2.999999999999999889e-02
2.785000000000000000e+03 2.999999999999999889e-02
2.786000000000000000e+03 2.999999999999999889e-02
2.787000000000000000e+03 2.999999999999999889e-02
2.788000000000000000e+03 2.999999999999999889e-02
2.789000000000000000e+03 2.999999999999999889e-02
2.790000000000000000e+03 2.999999999999999889e-02
2.791000000000000000e+03 2.999999999999999889e-02
2.792000000000000000e+03 2.999999999999999889e-02
2.793000000000000000e+03 2.999999999999999889e-02
2.794000000000000000e+03 2.999999999999999889e-02
2.795000000000000000e+03 2.999999999999999889e-02
2.796000000000000000e+03 2.999999999999999889e-02
2.797000000000000000e+03 2.999999999999999889e-02
2.798000000000000000e+03 2.999999999999999889e-02
2.799000000000000000e+03 2.999999999999999889e-02
2.800000000000000000e+03 2.999999999999999889e-02
2.801000000000000000e+03 2.999999999999999889e-02
2.802000000000000000e+03 2.999999999999999889e-02
2.803000000000000000e+03 2.999999999999999889e-02
2.804000000000000000e+03 2.999999999999999889e-02
2.805000000000000000e+03 2.999999999999999889e-02
2.806000000000000000e+03 2.999999999999999889e-02
2.807000000000000000e+03 2.999999999999999889e-02
2.808000000000000000e+03 2.999999999999999889e-02
2.809000000000000000e+03 2.999999999999999889e-02
2.810000000000000000e+03 2.999999999999999889e-02
2.811000000000000000e+03 2.999999999999999889e-02
2.812000000000000000e+03 2.999999999999999889e-02
2.813000000000000000e+03 2.999999999999999889e-02
2.814000000000000000e+03 2.999999999999999889e-02
2.815000000000000000e+03 2.999999999999999889e-02
2.816000000000000000e+03 2.999999999999999889e-02
2.817000000000000000e+03 2.999999999999999889e-02
2.818000000000000000e+03 2.999999999999999889e-02
2.819000000000000000e+03 2.999999999999999889e-02
2.820000000000000000e+03 2.999999999999999889e-02
2.821000000000000000e+03 2.999999999999999889e-02
2.822000000000000000e+03 2.999999999999999889e-02
2.823000000000000000e+03 2.999999999999999889e-02
2.824000000000000000e+03 2.999999999999999889e-02
2.825000000000000000e+03 2.999999999999999889e-02
2.826000000000000000e+03 2.999999999999999889e-02
2.827000000000000000e+03 2.999999999999999889e-02
2.828000000000000000e+03 2.999999999999999889e-02
2.829000000000000000e+03 2.999999999999999889e-02
2.830000000000000000e+03 2.999999999999999889e-02
2.831000000000000000e+03 2.999999999999999889e-02
2.832000000000000000e+03 2.999999999999999889e-02
2.833000000000000000e+03 2.999999999999999889e-02
2.834000000000000000e+03 2.999999999999999889e-02
2.835000000000000000e+03 2.999999999999999889e-02
2.836000000000000000e+03 2.999999999999999889e-02
2.837000000000000000e+03 2.999999999999999889e-02
2.838000000000000000e+03 2.999999999999999889e-02
2.839000000000000000e+03 2.999999999999999889e-02
2.840000000000000000e+03 2.999999999999999889e-02
2.841000000000000000e+03 2.999999999999999889e-02
2.842000000000000000e+03 2.999999999999999889e-02
2.843000000000000000e+03 2.999999999999999889e-02
2.844000000000000000e+03 2.999999999999999889e-02
2.845000000000000000e+03 2.999999999999999889e-02
2.846000000000000000e+03 2.999999999999999889e-02
2.847000000000000000e+03 2.999999999999999889e-02
2.848000000000000000e+03 2.999999999999999889e-02
2.849000000000000000e+03 2.999999999999999889e-02
2.850000000000000000e+03 2.999999999999999889e-02
2.851000000000000000e+03 2.999999999999999889e-02
2.852000000000000000e+03 2.999999999999999889e-02
2.853000000000000000e+03 2.999999999999999889e-02
2.854000000000000000e+03 2.999999999999999889e-02
2.855000000000000000e+03 2.999999999999999889e-02
2.856000000000000000e+03 2.999999999999999889e-02
2.857000000000000000e+03 2.999999999999999889e-02
2.858000000000000000e+03 2.999999999999999889e-02
2.859000000000000000e+03 2.999999999999999889e-02
2.860000000000000000e+03 2.999999999999999889e-02
2.861000000000000000e+03 2.999999999999999889e-02
2.862000000000000000e+03 2.999999999999999889e-02
2.863000000000000000e+03 2.999999999999999889e-02
2.864000000000000000e+03 2.999999999999999889e-02
2.865000000000000000e+03 2.999999999999999889e-02
2.866000000000000000e+03 2.999999999999999889e-02
2.867000000000000000e+03 2.999999999999999889e-02
2.868000000000000000e+03 2.999999999999999889e-02
2.869000000000000000e+03 2.999999999999999889e-02
2.870000000000000000e+03 2.999999999999999889e-02
2.871000000000000000e+03 2.999999999999999889e-02
2.872000000000000000e+03 2.999999999999999889e-02
2.873000000000000000e+03 2.999999999999999889e-02
2.874000000000000000e+03 2.999999999999999889e-02
2.875000000000000000e+03 2.999999999999999889e-02
2.876000000000000000e+03 2.999999999999999889e-02
2.877000000000000000e+03 2.999999999999999889e-02
2.878000000000000000e+03 2.999999999999999889e-02
2.879000000000000000e+03 2.999999999999999889e-02
2.880000000000000000e+03 2.999999999999999889e-02
2.881000000000000000e+03 2.999999999999999889e-02
2.882000000000000000e+03 2.999999999999999889e-02
2.883000000000000000e+03 2.999999999999999889e-02
2.884000000000000000e+03 2.999999999999999889e-02
2.885000000000000000e+03 2.999999999999999889e-02
2.886000000000000000e+03 2.999999999999999889e-02
2.887000000000000000e+03 2.999999999999999889e-02
2.888000000000000000e+03 2.999999999999999889e-02
2.889000000000000000e+03 2.999999999999999889e-02
2.890000000000000000e+03 2.999999999999999889e-02
2.891000000000000000e+03 2.999999999999999889e-02
2.892000000000000000e+03 2.999999999999999889e-02
2.893000000000000000e+03 2.999999999999999889e-02
2.894000000000000000e+03 2.999999999999999889e-02
2.895000000000000000e+03 2.999999999999999889e-02
2.896000000000000000e+03 2.999999999999999889e-02
2.897000000000000000e+03 2.999999999999999889e-02
2.898000000000000000e+03 2.999999999999999889e-02
2.899000000000000000e+03 2.999999999999999889e-02
2.900000000000000000e+03 2.999999999999999889e-02
2.901000000000000000e+03 2.999999999999999889e-02
2.902000000000000000e+03 2.999999999999999889e-02
2.903000000000000000e+03 2.999999999999999889e-02
2.904000000000000000e+03 2.999999999999999889e-02
2.905000000000000000e+03 2.999999999999999889e-02
2.906000000000000000e+03 2.999999999999999889e-02
2.907000000000000000e+03 2.999999999999999889e-02
2.908000000000000000e+03 2.999999999999999889e-02
2.909000000000000000e+03 2.999999999999999889e-02
2.910000000000000000e+03 2.999999999999999889e-02
2.911000000000000000e+03 2.999999999999999889e-02
2.912000000000000000e+03 2.999999999999999889e-02
2.913000000000000000e+03 2.999999999999999889e-02
2.914000000000000000e+03 2.999999999999999889e-02
2.915000000000000000e+03 2.999999999999999889e-02
2.916000000000000000e+03 2.999999999999999889e-02
2.917000000000000000e+03 2.999999999999999889e-02
2.918000000000000000e+03 2.999999999999999889e-02
2.919000000000000000e+03 2.999999999999999889e-02
2.920000000000000000e+03 2.999999999999999889e-02
2.921000000000000000e+03 2.999999999999999889e-02
2.922000000000000000e+03 2.999999999999999889e-02
2.923000000000000000e+03 2.999999999999999889e-02
2.924000000000000000e+03 2.999999999999999889e-02
2.925000000000000000e+03 2.999999999999999889e-02
2.926000000000000000e+03 2.999999999999999889e-02
2.927000000000000000e+03 2.999999999999999889e-02
2.928000000000000000e+03 2.999999999999999889e-02
2.929000000000000000e+03 2.999999999999999889e-02
2.930000000000000000e+03 2.999999999999999889e-02
2.931000000000000000e+03 2.999999999999999889e-02
2.932000000000000000e+03 2.999999999999999889e-02
2.933000000000000000e+03 2.999999999999999889e-02
2.934000000000000000e+03 2.999999999999999889e-02
2.935000000000000000e+03 2.999999999999999889e-02
2.936000000000000000e+03 2.999999999999999889e-02
2.937000000000000000e+03 2.999999999999999889e-02
2.938000000000000000e+03 2.999999999999999889e-02
2.939000000000000000e+03 2.999999999999999889e-02
2.940000000000000000e+03 2.999999999999999889e-02
2.941000000000000000e+03 2.999999999999999889e-02
2.942000000000000000e+03 2.999999999999999889e-02
2.943000000000000000e+03 2.999999999999999889e-02
2.944000000000000000e+03 2.999999999999999889e-02
2.945000000000000000e+03 2.999999999999999889e-02
2.946000000000000000e+03 2.999999999999999889e-02
2.947000000000000000e+03 2.999999999999999889e-02
2.948000000000000000e+03 2.999999999999999889e-02
2.949000000000000000e+03 2.999999999999999889e-02
2.950000000000000000e+03 2.999999999999999889e-02
2.951000000000000000e+03 2.999999999999999889e-02
2.952000000000000000e+03 2.999999999999999889e-02
2.953000000000000000e+03 2.999999999999999889e-02
2.954000000000000000e+03 2.999999999999999889e-02
2.955000000000000000e+03 2.999999999999999889e-02
2.956000000000000000e+03 2.999999999999999889e-02
2.957000000000000000e+03 2.999999999999999889e-02
2.958000000000000000e+03 2.999999999999999889e-02
2.959000000000000000e+03 2.999999999999999889e-02
2.960000000000000000e+03 2.999999999999999889e-02
2.961000000000000000e+03 2.999999999999999889e-02
2.962000000000000000e+03 2.999999999999999889e-02
2.963000000000000000e+03 2.999999999999999889e-02
2.964000000000000000e+03 2.999999999999999889e-02
2.965000000000000000e+03 2.999999999999999889e-02
2.966000000000000000e+03 2.999999999999999889e-02
2.967000000000000000e+03 2.999999999999999889e-02
2.968000000000000000e+03 2.999999999999999889e-02
2.969000000000000000e+03 2.999999999999999889e-02
2.970000000000000000e+03 2.999999999999999889e-02
2.971000000000000000e+03 2.999999999999999889e-02
2.972000000000000000e+03 2.999999999999999889e-02
2.973000000000000000e+03 2.999999999999999889e-02
2.974000000000000000e+03 2.999999999999999889e-02
2.975000000000000000e+03 2.999999999999999889e-02
2.976000000000000000e+03 2.999999999999999889e-02
2.977000000000000000e+03 2.999999999999999889e-02
2.978000000000000000e+03 2.999999999999999889e-02
2.979000000000000000e+03 2.999999999999999889e-02
2.980000000000000000e+03 2.999999999999999889e-02
2.981000000000000000e+03 2.999999999999999889e-02
2.982000000000000000e+03 2.999999999999999889e-02
2.983000000000000000e+03 2.999999999999999889e-02
2.984000000000000000e+03 2.999999999999999889e-02
2.985000000000000000e+03 2.999999999999999889e-02
2.986000000000000000e+03 2.999999999999999889e-02
2.987000000000000000e+03 2.999999999999999889e-02
2.988000000000000000e+03 2.999999999999999889e-02
2.989000000000000000e+03 2.999999999999999889e-02
2.990000000000000000e+03 2.999999999999999889e-02
2.991000000000000000e+03 2.999999999999999889e-02
2.992000000000000000e+03 2.999999999999999889e-02
2.993000000000000000e+03 2.999999999999999889e-02
2.994000000000000000e+03 2.999999999999999889e-02
2.995000000000000000e+03 2.999999999999999889e-02
2.996000000000000000e+03 2.999999999999999889e-02
2.997000000000000000e+03 2.999999999999999889e-02
2.998000000000000000e+03 2.999999999999999889e-02
2.999000000000000000e+03 2.999999999999999889e-02
3.000000000000000000e+03 2.999999999999999889e-02
3.001000000000000000e+03 2.999999999999999889e-02
3.002000000000000000e+03 2.999999999999999889e-02
3.003000000000000000e+03 2.999999999999999889e-02
3.004000000000000000e+03 2.999999999999999889e-02
3.005000000000000000e+03 2.999999999999999889e-02
3.006000000000000000e+03 2.999999999999999889e-02
3.007000000000000000e+03 2.999999999999999889e-02
3.008000000000000000e+03 2.999999999999999889e-02
3.009000000000000000e+03 2.999999999999999889e-02
3.010000000000000000e+03 2.999999999999999889e-02
3.011000000000000000e+03 2.999999999999999889e-02
3.012000000000000000e+03 2.999999999999999889e-02
3.013000000000000000e+03 2.999999999999999889e-02
3.014000000000000000e+03 2.999999999999999889e-02
3.015000000000000000e+03 2.999999999999999889e-02
3.016000000000000000e+03 2.999999999999999889e-02
3.017000000000000000e+03 2.999999999999999889e-02
3.018000000000000000e+03 2.999999999999999889e-02
3.019000000000000000e+03 2.999999999999999889e-02
3.020000000000000000e+03 2.999999999999999889e-02
3.021000000000000000e+03 2.999999999999999889e-02
3.022000000000000000e+03 2.999999999999999889e-02
3.023000000000000000e+03 2.999999999999999889e-02
3.024000000000000000e+03 2.999999999999999889e-02
3.025000000000000000e+03 2.999999999999999889e-02
3.026000000000000000e+03 2.999999999999999889e-02
3.027000000000000000e+03 2.999999999999999889e-02
3.028000000000000000e+03 2.999999999999999889e-02
3.029000000000000000e+03 2.999999999999999889e-02
3.030000000000000000e+03 2.999999999999999889e-02
3.031000000000000000e+03 2.999999999999999889e-02
3.032000000000000000e+03 2.999999999999999889e-02
3.033000000000000000e+03 2.999999999999999889e-02
3.034000000000000000e+03 2.999999999999999889e-02
3.035000000000000000e+03 2.999999999999999889e-02
3.036000000000000000e+03 2.999999999999999889e-02
3.037000000000000000e+03 2.999999999999999889e-02
3.038000000000000000e+03 2.999999999999999889e-02
3.039000000000000000e+03 2.999999999999999889e-02
3.040000000000000000e+03 2.999999999999999889e-02
3.041000000000000000e+03 2.999999999999999889e-02
3.042000000000000000e+03 2.999999999999999889e-02
3.043000000000000000e+03 2.999999999999999889e-02
3.044000000000000000e+03 2.999999999999999889e-02
3.045000000000000000e+03 2.999999999999999889e-02
3.046000000000000000e+03 2.999999999999999889e-02
3.047000000000000000e+03 2.999999999999999889e-02
3.048000000000000000e+03 2.999999999999999889e-02
3.049000000000000000e+03 2.999999999999999889e-02
3.050000000000000000e+03 2.999999999999999889e-02
3.051000000000000000e+03 2.999999999999999889e-02
3.052000000000000000e+03 2.999999999999999889e-02
3.053000000000000000e+03 2.999999999999999889e-02
3.054000000000000000e+03 2.999999999999999889e-02
3.055000000000000000e+03 2.999999999999999889e-02
3.056000000000000000e+03 2.999999999999999889e-02
3.057000000000000000e+03 2.999999999999999889e-02
3.058000000000000000e+03 2.999999999999999889e-02
3.059000000000000000e+03 2.999999999999999889e-02
3.060000000000000000e+03 2.999999999999999889e-02
3.061000000000000000e+03 2.999999999999999889e-02
3.062000000000000000e+03 2.999999999999999889e-02
3.063000000000000000e+03 2.999999999999999889e-02
3.064000000000000000e+03 2.999999999999999889e-02
3.065000000000000000e+03 2.999999999999999889e-02
3.066000000000000000e+03 2.999999999999999889e-02
3.067000000000000000e+03 2.999999999999999889e-02
3.068000000000000000e+03 2.999999999999999889e-02
3.069000000000000000e+03 2.999999999999999889e-02
3.070000000000000000e+03 2.999999999999999889e-02
3.071000000000000000e+03 2.999999999999999889e-02
3.072000000000000000e+03 2.999999999999999889e-02
3.073000000000000000e+03 2.999999999999999889e-02
3.074000000000000000e+03 2.999999999999999889e-02
3.075000000000000000e+03 2.999999999999999889e-02
3.076000000000000000e+03 2.999999999999999889e-02
3.077000000000000000e+03 2.999999999999999889e-02
3.078000000000000000e+03 2.999999999999999889e-02
3.079000000000000000e+03 2.999999999999999889e-02
3.080000000000000000e+03 2.999999999999999889e-02
3.081000000000000000e+03 2.999999999999999889e-02
3.082000000000000000e+03 2.999999999999999889e-02
3.083000000000000000e+03 2.999999999999999889e-02
3.084000000000000000e+03 2.999999999999999889e-02
3.085000000000000000e+03 2.999999999999999889e-02
3.086000000000000000e+03 2.999999999999999889e-02
3.087000000000000000e+03 2.999999999999999889e-02
3.088000000000000000e+03 2.999999999999999889e-02
3.089000000000000000e+03 2.999999999999999889e-02
3.090000000000000000e+03 2.999999999999999889e-02
3.091000000000000000e+03 2.999999999999999889e-02
3.092000000000000000e+03 2.999999999999999889e-02
3.093000000000000000e+03 2.999999999999999889e-02
3.094000000000000000e+03 2.999999999999999889e-02
3.095000000000000000e+03 2.999999999999999889e-02
3.096000000000000000e+03 2.999999999999999889e-02
3.097000000000000000e+03 2.999999999999999889e-02
3.098000000000000000e+03 2.999999999999999889e-02
3.099000000000000000e+03 2.999999999999999889e-02
3.100000000000000000e+03 2.999999999999999889e-02
3.101000000000000000e+03 2.999999999999999889e-02
3.102000000000000000e+03 2.999999999999999889e-02
3.103000000000000000e+03 2.999999999999999889e-02
3.104000000000000000e+03 2.999999999999999889e-02
3.105000000000000000e+03 2.999999999999999889e-02
3.106000000000000000e+03 2.999999999999999889e-02
3.107000000000000000e+03 2.999999999999999889e-02
3.108000000000000000e+03 2.999999999999999889e-02
3.109000000000000000e+03 2.999999999999999889e-02
3.110000000000000000e+03 2.999999999999999889e-02
3.111000000000000000e+03 2.999999999999999889e-02
3.112000000000000000e+03 2.999999999999999889e-02
3.113000000000000000e+03 2.999999999999999889e-02
3.114000000000000000e+03 2.999999999999999889e-02
3.115000000000000000e+03 2.999999999999999889e-02
3.116000000000000000e+03 2.999999999999999889e-02
3.117000000000000000e+03 2.999999999999999889e-02
3.118000000000000000e+03 2.999999999999999889e-02
3.119000000000000000e+03 2.999999999999999889e-02
3.120000000000000000e+03 2.999999999999999889e-02
3.121000000000000000e+03 2.999999999999999889e-02
3.122000000000000000e+03 2.999999999999999889e-02
3.123000000000000000e+03 2.999999999999999889e-02
3.124000000000000000e+03 2.999999999999999889e-02
3.125000000000000000e+03 2.999999999999999889e-02
3.126000000000000000e+03 2.999999999999999889e-02
3.127000000000000000e+03 2.999999999999999889e-02
3.128000000000000000e+03 2.999999999999999889e-02
3.129000000000000000e+03 2.999999999999999889e-02
3.130000000000000000e+03 2.999999999999999889e-02
3.131000000000000000e+03 2.999999999999999889e-02
3.132000000000000000e+03 2.999999999999999889e-02
3.133000000000000000e+03 2.999999999999999889e-02
3.134000000000000000e+03 2.999999999999999889e-02
3.135000000000000000e+03 2.999999999999999889e-02
3.136000000000000000e+03 2.999999999999999889e-02
3.137000000000000000e+03 2.999999999999999889e-02
3.138000000000000000e+03 2.999999999999999889e-02
3.139000000000000000e+03 2.999999999999999889e-02
3.140000000000000000e+03 2.999999999999999889e-02
3.141000000000000000e+03 2.999999999999999889e-02
3.142000000000000000e+03 2.999999999999999889e-02
3.143000000000000000e+03 2.999999999999999889e-02
3.144000000000000000e+03 2.999999999999999889e-02
3.145000000000000000e+03 2.999999999999999889e-02
3.146000000000000000e+03 2.999999999999999889e-02
3.147000000000000000e+03 2.999999999999999889e-02
3.148000000000000000e+03 2.999999999999999889e-02
3.149000000000000000e+03 2.999999999999999889e-02
3.150000000000000000e+03 2.999999999999999889e-02


==> massImpedanceLaw_DLW.txt <==
1.000000000000000000e+00 -1.337739252674248647e+01
2.000000000000000000e+00 -7.356792613462861397e+00
3.000000000000000000e+00 -3.834967432349237093e+00
4.000000000000000000e+00 -1.336192700183237214e+00
5.000000000000000000e+00 6.020075599778902387e-01
6.000000000000000000e+00 2.185632480930387089e+00
7.000000000000000000e+00 3.524568273542650232e+00
8.000000000000000000e+00 4.684407213096386968e+00
9.000000000000000000e+00 5.707457662044010505e+00
1.000000000000000000e+01 6.622607473257513533e+00
1.100000000000000000e+01 7.450461176422013665e+00
1.200000000000000000e+01 8.206232394210008607e+00
1.300000000000000000e+01 8.901474519394250606e+00
1.400000000000000000e+01 9.545168186822275302e+00
1.500000000000000000e+01 1.014443265437113872e+01
1.600000000000000000e+01 1.070500712637601026e+01
1.700000000000000000e+01 1.123158590082299391e+01
1.800000000000000000e+01 1.172805757532363558e+01
1.900000000000000000e+01 1.219767949231409077e+01
2.000000000000000000e+01 1.264320738653713683e+01
2.100000000000000000e+01 1.306699336793590049e+01
2.200000000000000000e+01 1.347106108970163874e+01
2.300000000000000000e+01 1.385716419360937124e+01
2.400000000000000000e+01 1.422683230748963368e+01
2.500000000000000000e+01 1.458140764669826694e+01
2.600000000000000000e+01 1.492207443267387390e+01
2.700000000000000000e+01 1.524988275643725899e+01
2.800000000000000000e+01 1.556576810010189860e+01
2.900000000000000000e+01 1.587056743123663693e+01
3.000000000000000000e+01 1.616503256765076202e+01
3.100000000000000000e+01 1.644984134994296809e+01
3.200000000000000000e+01 1.672560703965563533e+01
3.300000000000000000e+01 1.699288627081526570e+01
3.400000000000000000e+01 1.725218581410261720e+01
3.500000000000000000e+01 1.750396836026302338e+01
3.600000000000000000e+01 1.774865748860326065e+01
3.700000000000000000e+01 1.798664195459741677e+01
3.800000000000000000e+01 1.821827940559371228e+01
3.900000000000000000e+01 1.844389961378749732e+01
4.000000000000000000e+01 1.866380729981676012e+01
4.100000000000000000e+01 1.887828460765222616e+01
4.200000000000000000e+01 1.908759328121552201e+01
4.300000000000000000e+01 1.929197658484924460e+01
4.400000000000000000e+01 1.949166100298126025e+01
4.500000000000000000e+01 1.968685774876438543e+01
4.600000000000000000e+01 1.987776410688899631e+01
4.700000000000000000e+01 2.006456463197186224e+01
4.800000000000000000e+01 2.024743222076925875e+01
4.900000000000000000e+01 2.042652907382778693e+01
5.000000000000000000e+01 2.060200755997789202e+01
5.100000000000000000e+01 2.077401099521624062e+01
5.200000000000000000e+01 2.094267434595349542e+01
5.300000000000000000e+01 2.110812486527329668e+01
5.400000000000000000e+01 2.127048266971688406e+01
5.500000000000000000e+01 2.142986126314239215e+01
5.600000000000000000e+01 2.158636801338152011e+01
5.700000000000000000e+01 2.174010458670733925e+01
5.800000000000000000e+01 2.189116734451625845e+01
5.900000000000000000e+01 2.203964770610039636e+01
6.000000000000000000e+01 2.218563248093038354e+01
6.100000000000000000e+01 2.232920417347285280e+01
6.200000000000000000e+01 2.247044126322259316e+01
6.300000000000000000e+01 2.260941846232914898e+01
6.400000000000000000e+01 2.274620695293525685e+01
6.500000000000000000e+01 2.288087460611462376e+01
6.600000000000000000e+01 2.301348618409488722e+01
6.700000000000000000e+01 2.314410352727404074e+01
6.800000000000000000e+01 2.327278572738223872e+01
6.900000000000000000e+01 2.339958928800261972e+01
7.000000000000000000e+01 2.352456827354264846e+01
7.100000000000000000e+01 2.364777444763902281e+01
7.200000000000000000e+01 2.376925740188288216e+01
7.300000000000000000e+01 2.388906467566663494e+01
7.400000000000000000e+01 2.400724186787703474e+01
7.500000000000000000e+01 2.412383274109151188e+01
7.600000000000000000e+01 2.423887931887333735e+01
7.700000000000000000e+01 2.435242197670715214e+01
7.800000000000000000e+01 2.446449952706712239e+01
7.900000000000000000e+01 2.457514929906634293e+01
8.000000000000000000e+01 2.468440721309638519e+01
8.100000000000000000e+01 2.479230785083051103e+01
8.200000000000000000e+01 2.489888452093184412e+01
8.300000000000000000e+01 2.500416932077899546e+01
8.400000000000000000e+01 2.510819319449514708e+01
8.500000000000000000e+01 2.521098598754336706e+01
8.600000000000000000e+01 2.531257649812886967e+01
8.700000000000000000e+01 2.541299252562988542e+01
8.800000000000000000e+01 2.551226091626088532e+01
8.900000000000000000e+01 2.561040760615577128e+01
9.000000000000000000e+01 2.570745766204401050e+01
9.100000000000000000e+01 2.580343531967938375e+01
9.200000000000000000e+01 2.589836402016861783e+01
9.300000000000000000e+01 2.599226644433621658e+01
9.400000000000000000e+01 2.608516454525148731e+01
9.500000000000000000e+01 2.617707957903446925e+01
9.600000000000000000e+01 2.626803213404888027e+01
9.700000000000000000e+01 2.635804215858241051e+01
9.800000000000000000e+01 2.644712898710740845e+01
9.900000000000000000e+01 2.653531136520851419e+01
1.000000000000000000e+02 2.662260747325751709e+01
1.010000000000000000e+02 2.670903494891036445e+01
1.020000000000000000e+02 2.679461090849586569e+01
1.030000000000000000e+02 2.687935196736095733e+01
1.040000000000000000e+02 2.696327425923312049e+01
1.050000000000000000e+02 2.704639345465627542e+01
1.060000000000000000e+02 2.712872477855292175e+01
1.070000000000000000e+02 2.721028302696170442e+01
1.080000000000000000e+02 2.729108258299650913e+01
1.090000000000000000e+02 2.737113743206998606e+01
1.100000000000000000e+02 2.745046117642201366e+01
1.110000000000000000e+02 2.752906704899066170e+01
1.120000000000000000e+02 2.760696792666114519e+01
1.130000000000000000e+02 2.768417634292590890e+01
1.140000000000000000e+02 2.776070449998696432e+01
1.150000000000000000e+02 2.783656428032974617e+01
1.160000000000000000e+02 2.791176725779588352e+01
1.170000000000000000e+02 2.798632470818074580e+01
1.180000000000000000e+02 2.806024761938002143e+01
1.190000000000000000e+02 2.813354670110812705e+01
1.200000000000000000e+02 2.820623239421000861e+01
1.210000000000000000e+02 2.827831487958651735e+01
1.220000000000000000e+02 2.834980408675247787e+01
1.230000000000000000e+02 2.842070970204547109e+01
1.240000000000000000e+02 2.849104117650221468e+01
1.250000000000000000e+02 2.856080773341864187e+01
1.260000000000000000e+02 2.863001837560877405e+01
1.270000000000000000e+02 2.869868189237665135e+01
1.280000000000000000e+02 2.876680686621488192e+01
1.290000000000000000e+02 2.883440167924249309e+01
1.300000000000000000e+02 2.890147451939424883e+01
1.310000000000000000e+02 2.896803338637280234e+01
1.320000000000000000e+02 2.903408609737451229e+01
1.330000000000000000e+02 2.909964029259922569e+01
1.340000000000000000e+02 2.916470344055366581e+01
1.350000000000000000e+02 2.922928284315763392e+01
1.360000000000000000e+02 2.929338564066186734e+01
1.370000000000000000e+02 2.935701881638564714e+01
1.380000000000000000e+02 2.942018920128224835e+01
1.390000000000000000e+02 2.948290347833941638e+01
1.400000000000000000e+02 2.954516818682227353e+01
1.410000000000000000e+02 2.960698972636510717e+01
1.420000000000000000e+02 2.966837436091864078e+01
1.430000000000000000e+02 2.972932822255874896e+01
1.440000000000000000e+02 2.978985731516250723e+01
1.450000000000000000e+02 2.984996751795701186e+01
1.460000000000000000e+02 2.990966458894625646e+01
1.470000000000000000e+02 2.996895416822103897e+01
1.480000000000000000e+02 3.002784178115665981e+01
1.490000000000000000e+02 3.008633284150299403e+01
1.500000000000000000e+02 3.014443265437113695e+01
1.510000000000000000e+02 3.020214641912090059e+01
1.520000000000000000e+02 3.025947923215296242e+01
1.530000000000000000e+02 3.031643608960948910e+01
1.540000000000000000e+02 3.037302188998678076e+01
1.550000000000000000e+02 3.042924143666334658e+01
1.560000000000000000e+02 3.048509944034674390e+01
1.570000000000000000e+02 3.054060052144218673e+01
1.580000000000000000e+02 3.059574921234597156e+01
1.590000000000000000e+02 3.065054995966654161e+01
1.600000000000000000e+02 3.070500712637601026e+01
1.610000000000000000e+02 3.075912499389450971e+01
1.620000000000000000e+02 3.081290776411013610e+01
1.630000000000000000e+02 3.086635956133667236e+01
1.640000000000000000e+02 3.091948443421146919e+01
1.650000000000000000e+02 3.097228635753563708e+01
1.660000000000000000e+02 3.102476923405861697e+01
1.670000000000000000e+02 3.107693689620918320e+01
1.680000000000000000e+02 3.112879310777477571e+01
1.690000000000000000e+02 3.118034156553098768e+01
1.700000000000000000e+02 3.123158590082299213e+01
1.710000000000000000e+02 3.128252968110059129e+01
1.720000000000000000e+02 3.133317641140849474e+01
1.730000000000000000e+02 3.138352953583341787e+01
1.740000000000000000e+02 3.143359243890951404e+01
1.750000000000000000e+02 3.148336844698339831e+01
1.760000000000000000e+02 3.153286082954051039e+01
1.770000000000000000e+02 3.158207280049364840e+01
1.780000000000000000e+02 3.163100751943539279e+01
1.790000000000000000e+02 3.167966809285537977e+01
1.800000000000000000e+02 3.172805757532363913e+01
1.810000000000000000e+02 3.177617897064120456e+01
1.820000000000000000e+02 3.182403523295901238e+01
1.830000000000000000e+02 3.187162926786610484e+01
1.840000000000000000e+02 3.191896393344824645e+01
1.850000000000000000e+02 3.196604204131779170e+01
1.860000000000000000e+02 3.201286635761584165e+01
1.870000000000000000e+02 3.205943960398749937e+01
1.880000000000000000e+02 3.210576445853111238e+01
1.890000000000000000e+02 3.215184355672239747e+01
1.900000000000000000e+02 3.219767949231409432e+01
1.910000000000000000e+02 3.224327481821206476e+01
1.920000000000000000e+02 3.228863204732850534e+01
1.930000000000000000e+02 3.233375365341299101e+01
1.940000000000000000e+02 3.237864207186203913e+01
1.950000000000000000e+02 3.242329970050787580e+01
1.960000000000000000e+02 3.246772890038703707e+01
1.970000000000000000e+02 3.251193199648936627e+01
1.980000000000000000e+02 3.255591127848813926e+01
1.990000000000000000e+02 3.259966900145164459e+01
2.000000000000000000e+02 3.264320738653713505e+01
2.010000000000000000e+02 3.268652862166729278e+01
2.020000000000000000e+02 3.272963486218998952e+01
2.030000000000000000e+02 3.277252823152177541e+01
2.040000000000000000e+02 3.281521082177548720e+01
2.050000000000000000e+02 3.285768469437260109e+01
2.060000000000000000e+02 3.289995188064057885e+01
2.070000000000000000e+02 3.294201438239586821e+01
2.080000000000000000e+02 3.298387417251274911e+01
2.090000000000000000e+02 3.302553319547859445e+01
2.100000000000000000e+02 3.306699336793590049e+01
2.110000000000000000e+02 3.310825657921137122e+01
2.120000000000000000e+02 3.314932469183254682e+01
2.130000000000000000e+02 3.319019954203226774e+01
2.140000000000000000e+02 3.323088294024132949e+01
2.150000000000000000e+02 3.327137667156961953e+01
2.160000000000000000e+02 3.331168249627612710e+01
2.170000000000000000e+02 3.335180215022810302e+01
2.180000000000000000e+02 3.339173734534961113e+01
2.190000000000000000e+02 3.343148977005988343e+01
2.200000000000000000e+02 3.347106108970164229e+01
2.210000000000000000e+02 3.351045294695973098e+01
2.220000000000000000e+02 3.354966696227028677e+01
2.230000000000000000e+02 3.358870473422072678e+01
2.240000000000000000e+02 3.362756783994077381e+01
2.250000000000000000e+02 3.366625783548476392e+01
2.260000000000000000e+02 3.370477625620553397e+01
2.270000000000000000e+02 3.374312461711997457e+01
2.280000000000000000e+02 3.378130441326658939e+01
2.290000000000000000e+02 3.381931712005527402e+01
2.300000000000000000e+02 3.385716419360937124e+01
2.310000000000000000e+02 3.389484707110040063e+01
2.320000000000000000e+02 3.393236717107551215e+01
2.330000000000000000e+02 3.396972589377789120e+01
2.340000000000000000e+02 3.400692462146037087e+01
2.350000000000000000e+02 3.404396471869224428e+01
2.360000000000000000e+02 3.408084753265964650e+01
2.370000000000000000e+02 3.411757439345959142e+01
2.380000000000000000e+02 3.415414661438775568e+01
2.390000000000000000e+02 3.419056549222026575e+01
2.400000000000000000e+02 3.422683230748963723e+01
2.410000000000000000e+02 3.426294832475488050e+01
2.420000000000000000e+02 3.429891479286613531e+01
2.430000000000000000e+02 3.433473294522375596e+01
2.440000000000000000e+02 3.437040400003210294e+01
2.450000000000000000e+02 3.440592916054816186e+01
2.460000000000000000e+02 3.444130961532509616e+01
2.470000000000000000e+02 3.447654653845083317e+01
2.480000000000000000e+02 3.451164108978183975e+01
2.490000000000000000e+02 3.454659441517223684e+01
2.500000000000000000e+02 3.458140764669826694e+01
2.510000000000000000e+02 3.461608190287827824e+01
2.520000000000000000e+02 3.465061828888839557e+01
2.530000000000000000e+02 3.468501789677387137e+01
2.540000000000000000e+02 3.471928180565627287e+01
2.550000000000000000e+02 3.475341108193661910e+01
2.560000000000000000e+02 3.478740677949451054e+01
2.570000000000000000e+02 3.482126993988340757e+01
2.580000000000000000e+02 3.485500159252211461e+01
2.590000000000000000e+02 3.488860275488254814e+01
2.600000000000000000e+02 3.492207443267387390e+01
2.610000000000000000e+02 3.495541762002313391e+01
2.620000000000000000e+02 3.498863329965242031e+01
2.630000000000000000e+02 3.502172244305267412e+01
2.640000000000000000e+02 3.505468601065413736e+01
2.650000000000000000e+02 3.508752495199367161e+01
2.660000000000000000e+02 3.512024020587885076e+01
2.670000000000000000e+02 3.515283270054901266e+01
2.680000000000000000e+02 3.518530335383329088e+01
2.690000000000000000e+02 3.521765307330566941e+01
2.700000000000000000e+02 3.524988275643725899e+01
2.710000000000000000e+02 3.528199329074563195e+01
2.720000000000000000e+02 3.531398555394149241e+01
2.730000000000000000e+02 3.534586041407263934e+01
2.740000000000000000e+02 3.537761872966527221e+01
2.750000000000000000e+02 3.540926134986276708e+01
2.760000000000000000e+02 3.544078911456186631e+01
2.770000000000000000e+02 3.547220285454648092e+01
2.780000000000000000e+02 3.550350339161904145e+01
2.790000000000000000e+02 3.553469153872946151e+01
2.800000000000000000e+02 3.556576810010189860e+01
2.810000000000000000e+02 3.559673387135911327e+01
2.820000000000000000e+02 3.562758963964473224e+01
2.830000000000000000e+02 3.565833618374331593e+01
2.840000000000000000e+02 3.568897427419826585e+01
2.850000000000000000e+02 3.571950467342772129e+01
2.860000000000000000e+02 3.574992813583837403e+01
2.870000000000000000e+02 3.578024540793735753e+01
2.880000000000000000e+02 3.581045722844213230e+01
2.890000000000000000e+02 3.584056432838847428e+01
2.900000000000000000e+02 3.587056743123663693e+01
2.910000000000000000e+02 3.590046725297565899e+01
2.920000000000000000e+02 3.593026450222588153e+01
2.930000000000000000e+02 3.595995988033970292e+01
2.940000000000000000e+02 3.598955408150066404e+01
2.950000000000000000e+02 3.601904779282077840e+01
2.960000000000000000e+02 3.604844169443628488e+01
2.970000000000000000e+02 3.607773645960175912e+01
2.980000000000000000e+02 3.610693275478261910e+01
2.990000000000000000e+02 3.613603123974611009e+01
3.000000000000000000e+02 3.616503256765076202e+01
3.010000000000000000e+02 3.619393738513438308e+01
3.020000000000000000e+02 3.622274633240052566e+01
3.030000000000000000e+02 3.625146004330360938e+01
3.040000000000000000e+02 3.628007914543258750e+01
3.050000000000000000e+02 3.630860426019322773e+01
3.060000000000000000e+02 3.633703600288911417e+01
3.070000000000000000e+02 3.636537498280124936e+01
3.080000000000000000e+02 3.639362180326639873e+01
3.090000000000000000e+02 3.642177706175420582e+01
3.100000000000000000e+02 3.644984134994297165e+01
3.110000000000000000e+02 3.647781525379426881e+01
3.120000000000000000e+02 3.650569935362636897e+01
3.130000000000000000e+02 3.653349422418648373e+01
3.140000000000000000e+02 3.656120043472181180e+01
3.150000000000000000e+02 3.658881854904952746e+01
3.160000000000000000e+02 3.661634912562558952e+01
3.170000000000000000e+02 3.664379271761254131e+01
3.180000000000000000e+02 3.667114987294616668e+01
3.190000000000000000e+02 3.669842113440113707e+01
3.200000000000000000e+02 3.672560703965563533e+01
3.210000000000000000e+02 3.675270812135495646e+01
3.220000000000000000e+02 3.677972490717413478e+01
3.230000000000000000e+02 3.680665791987956936e+01
3.240000000000000000e+02 3.683350767738975406e+01
3.250000000000000000e+02 3.686027469283499869e+01
3.260000000000000000e+02 3.688695947461629743e+01
3.270000000000000000e+02 3.691356252646323810e+01
3.280000000000000000e+02 3.694008434749109426e+01
3.290000000000000000e+02 3.696652543225700072e+01
3.300000000000000000e+02 3.699288627081526215e+01
3.310000000000000000e+02 3.701916734877188730e+01
3.320000000000000000e+02 3.704536914733823494e+01
3.330000000000000000e+02 3.707149214338390664e+01
3.340000000000000000e+02 3.709753680948880117e+01
3.350000000000000000e+02 3.712350361399441567e+01
3.360000000000000000e+02 3.714939302105439367e+01
3.370000000000000000e+02 3.717520549068428437e+01
3.380000000000000000e+02 3.720094147881060564e+01
3.390000000000000000e+02 3.722660143731915383e+01
3.400000000000000000e+02 3.725218581410261720e+01
3.410000000000000000e+02 3.727769505310746467e+01
3.420000000000000000e+02 3.730312959438021636e+01
3.430000000000000000e+02 3.732848987411292541e+01
3.440000000000000000e+02 3.735377632468811981e+01
3.450000000000000000e+02 3.737898937472299821e+01
3.460000000000000000e+02 3.740412944911304294e+01
3.470000000000000000e+02 3.742919696907499372e+01
3.480000000000000000e+02 3.745419235218913911e+01
3.490000000000000000e+02 3.747911601244111068e+01
3.500000000000000000e+02 3.750396836026302338e+01
3.510000000000000000e+02 3.752874980257399784e+01
3.520000000000000000e+02 3.755346074282013547e+01
3.530000000000000000e+02 3.757810158101396780e+01
3.540000000000000000e+02 3.760267271377327347e+01
3.550000000000000000e+02 3.762717453435939774e+01
3.560000000000000000e+02 3.765160743271501786e+01
3.570000000000000000e+02 3.767597179550137554e+01
3.580000000000000000e+02 3.770026800613500484e+01
3.590000000000000000e+02 3.772449644482389886e+01
3.600000000000000000e+02 3.774865748860325709e+01
3.610000000000000000e+02 3.777275151137067155e+01
3.620000000000000000e+02 3.779677888392082963e+01
3.630000000000000000e+02 3.782073997397976939e+01
3.640000000000000000e+02 3.784463514623863034e+01
3.650000000000000000e+02 3.786846476238701342e+01
3.660000000000000000e+02 3.789222918114572991e+01
3.670000000000000000e+02 3.791592875829930165e+01
3.680000000000000000e+02 3.793956384672786442e+01
3.690000000000000000e+02 3.796313479643872313e+01
3.700000000000000000e+02 3.798664195459740966e+01
3.710000000000000000e+02 3.801008566555843515e+01
3.720000000000000000e+02 3.803346627089546672e+01
3.730000000000000000e+02 3.805678410943126977e+01
3.740000000000000000e+02 3.808003951726711733e+01
3.750000000000000000e+02 3.810323282781188681e+01
3.760000000000000000e+02 3.812636437181073745e+01
3.770000000000000000e+02 3.814943447737337578e+01
3.780000000000000000e+02 3.817244347000202254e+01
3.790000000000000000e+02 3.819539167261896750e+01
3.800000000000000000e+02 3.821827940559371228e+01
3.810000000000000000e+02 3.824110698676989983e+01
3.820000000000000000e+02 3.826387473149168983e+01
3.830000000000000000e+02 3.828658295262997058e+01
3.840000000000000000e+02 3.830923196060813041e+01
3.850000000000000000e+02 3.833182206342753062e+01
3.860000000000000000e+02 3.835435356669261608e+01
3.870000000000000000e+02 3.837682677363574157e+01
3.880000000000000000e+02 3.839924198514165710e+01
3.890000000000000000e+02 3.842159949977166633e+01
3.900000000000000000e+02 3.844389961378749376e+01
3.910000000000000000e+02 3.846614262117484628e+01
3.920000000000000000e+02 3.848832881366665504e+01
3.930000000000000000e+02 3.851045848076604727e+01
3.940000000000000000e+02 3.853253190976899134e+01
3.950000000000000000e+02 3.855454938578672142e+01
3.960000000000000000e+02 3.857651119176776433e+01
3.970000000000000000e+02 3.859841760851981718e+01
3.980000000000000000e+02 3.862026891473126966e+01
3.990000000000000000e+02 3.864206538699247773e+01
4.000000000000000000e+02 3.866380729981676012e+01
4.010000000000000000e+02 3.868549492566116044e+01
4.020000000000000000e+02 3.870712853494691785e+01
4.030000000000000000e+02 3.872870839607970339e+01
4.040000000000000000e+02 3.875023477546961459e+01
4.050000000000000000e+02 3.877170793755088596e+01
4.060000000000000000e+02 3.879312814480140048e+01
4.070000000000000000e+02 3.881449565776191690e+01
4.080000000000000000e+02 3.883581073505511227e+01
4.090000000000000000e+02 3.885707363340434739e+01
4.100000000000000000e+02 3.887828460765221905e+01
4.110000000000000000e+02 3.889944391077889918e+01
4.120000000000000000e+02 3.892055179392020392e+01
4.130000000000000000e+02 3.894160850638553484e+01
4.140000000000000000e+02 3.896261429567549328e+01
4.150000000000000000e+02 3.898356940749937394e+01
4.160000000000000000e+02 3.900447408579236708e+01
4.170000000000000000e+02 3.902532857273266131e+01
4.180000000000000000e+02 3.904613310875821952e+01
4.190000000000000000e+02 3.906688793258341263e+01
4.200000000000000000e+02 3.908759328121551846e+01
4.210000000000000000e+02 3.910824938997087941e+01
4.220000000000000000e+02 3.912885649249098918e+01
4.230000000000000000e+02 3.914941482075835921e+01
4.240000000000000000e+02 3.916992460511217189e+01
4.250000000000000000e+02 3.919038607426374199e+01
4.260000000000000000e+02 3.921079945531188571e+01
4.270000000000000000e+02 3.923116497375799128e+01
4.280000000000000000e+02 3.925148285352095456e+01
4.290000000000000000e+02 3.927175331695200100e+01
4.300000000000000000e+02 3.929197658484924460e+01
4.310000000000000000e+02 3.931215287647215462e+01
4.320000000000000000e+02 3.933228240955575927e+01
4.330000000000000000e+02 3.935236540032482111e+01
4.340000000000000000e+02 3.937240206350772809e+01
4.350000000000000000e+02 3.939239261235026390e+01
4.360000000000000000e+02 3.941233725862923620e+01
4.370000000000000000e+02 3.943223621266594847e+01
4.380000000000000000e+02 3.945208968333950850e+01
4.390000000000000000e+02 3.947189787809993788e+01
4.400000000000000000e+02 3.949166100298126025e+01
4.410000000000000000e+02 3.951137926261428390e+01
4.420000000000000000e+02 3.953105286023934895e+01
4.430000000000000000e+02 3.955068199771890392e+01
4.440000000000000000e+02 3.957026687554991184e+01
4.450000000000000000e+02 3.958980769287614265e+01
4.460000000000000000e+02 3.960930464750035185e+01
4.470000000000000000e+02 3.962875793589624607e+01
4.480000000000000000e+02 3.964816775322039177e+01
4.490000000000000000e+02 3.966753429332397474e+01
4.500000000000000000e+02 3.968685774876438899e+01
4.510000000000000000e+02 3.970613831081672629e+01
4.520000000000000000e+02 3.972537616948515193e+01
4.530000000000000000e+02 3.974457151351414552e+01
4.540000000000000000e+02 3.976372453039959964e+01
4.550000000000000000e+02 3.978283540639976223e+01
4.560000000000000000e+02 3.980190432654621446e+01
4.570000000000000000e+02 3.982093147465452176e+01
4.580000000000000000e+02 3.983991703333489909e+01
4.590000000000000000e+02 3.985886118400274114e+01
4.600000000000000000e+02 3.987776410688899631e+01
4.610000000000000000e+02 3.989662598105047664e+01
4.620000000000000000e+02 3.991544698438002570e+01
4.630000000000000000e+02 3.993422729361657986e+01
4.640000000000000000e+02 3.995296708435513722e+01
4.650000000000000000e+02 3.997166653105659151e+01
4.660000000000000000e+02 3.999032580705751627e+01
4.670000000000000000e+02 4.000894508457975718e+01
4.680000000000000000e+02 4.002752453473999594e+01
4.690000000000000000e+02 4.004606432755917922e+01
4.700000000000000000e+02 4.006456463197186224e+01
4.710000000000000000e+02 4.008302561583543877e+01
4.720000000000000000e+02 4.010144744593927157e+01
4.730000000000000000e+02 4.011983028801374473e+01
4.740000000000000000e+02 4.013817430673921649e+01
4.750000000000000000e+02 4.015647966575484418e+01
4.760000000000000000e+02 4.017474652766737364e+01
4.770000000000000000e+02 4.019297505405978654e+01
4.780000000000000000e+02 4.021116540549988372e+01
4.790000000000000000e+02 4.022931774154877616e+01
4.800000000000000000e+02 4.024743222076925520e+01
4.810000000000000000e+02 4.026550900073414851e+01
4.820000000000000000e+02 4.028354823803450557e+01
4.830000000000000000e+02 4.030155008828775465e+01
4.840000000000000000e+02 4.031951470614576749e+01
4.850000000000000000e+02 4.033744224530278899e+01
4.860000000000000000e+02 4.035533285850338103e+01
4.870000000000000000e+02 4.037318669755020295e+01
4.880000000000000000e+02 4.039100391331172801e+01
4.890000000000000000e+02 4.040878465572991729e+01
4.900000000000000000e+02 4.042652907382778693e+01
4.910000000000000000e+02 4.044423731571688307e+01
4.920000000000000000e+02 4.046190952860472123e+01
4.930000000000000000e+02 4.047954585880211198e+01
4.940000000000000000e+02 4.049714645173045113e+01
4.950000000000000000e+02 4.051471145192888912e+01
4.960000000000000000e+02 4.053224100306146482e+01
4.970000000000000000e+02 4.054973524792416129e+01
4.980000000000000000e+02 4.056719432845186191e+01
4.990000000000000000e+02 4.058461838572531377e+01
5.000000000000000000e+02 4.060200755997788491e+01
5.010000000000000000e+02 4.061936199060242814e+01
5.020000000000000000e+02 4.063668181615790331e+01
5.030000000000000000e+02 4.065396717437605645e+01
5.040000000000000000e+02 4.067121820216802064e+01
5.050000000000000000e+02 4.068843503563073938e+01
5.060000000000000000e+02 4.070561781005349644e+01
5.070000000000000000e+02 4.072276665992423261e+01
5.080000000000000000e+02 4.073988171893589794e+01
5.090000000000000000e+02 4.075696311999269028e+01
5.100000000000000000e+02 4.077401099521624417e+01
5.110000000000000000e+02 4.079102547595176986e+01
5.120000000000000000e+02 4.080800669277412851e+01
5.130000000000000000e+02 4.082495477549384333e+01
5.140000000000000000e+02 4.084186985316303264e+01
5.150000000000000000e+02 4.085875205408133581e+01
5.160000000000000000e+02 4.087560150580173968e+01
5.170000000000000000e+02 4.089241833513636948e+01
5.180000000000000000e+02 4.090920266816217321e+01
5.190000000000000000e+02 4.092595463022666991e+01
5.200000000000000000e+02 4.094267434595349897e+01
5.210000000000000000e+02 4.095936193924800506e+01
5.220000000000000000e+02 4.097601753330275187e+01
5.230000000000000000e+02 4.099264125060299335e+01
5.240000000000000000e+02 4.100923321293205248e+01
5.250000000000000000e+02 4.102579354137665035e+01
5.260000000000000000e+02 4.104232235633229919e+01
5.270000000000000000e+02 4.105881977750844669e+01
5.280000000000000000e+02 4.107528592393376243e+01
5.290000000000000000e+02 4.109172091396122539e+01
5.300000000000000000e+02 4.110812486527329668e+01
5.310000000000000000e+02 4.112449789488690044e+01
5.320000000000000000e+02 4.114084011915847583e+01
5.330000000000000000e+02 4.115715165378895790e+01
5.340000000000000000e+02 4.117343261382864483e+01
5.350000000000000000e+02 4.118968311368207935e+01
5.360000000000000000e+02 4.120590326711291596e+01
5.370000000000000000e+02 4.122209318724861760e+01
5.380000000000000000e+02 4.123825298658529448e+01
5.390000000000000000e+02 4.125438277699228706e+01
5.400000000000000000e+02 4.127048266971688406e+01
5.410000000000000000e+02 4.128655277538890545e+01
5.420000000000000000e+02 4.130259320402525702e+01
5.430000000000000000e+02 4.131860406503445660e+01
5.440000000000000000e+02 4.133458546722111038e+01
5.450000000000000000e+02 4.135053751879036099e+01
5.460000000000000000e+02 4.136646032735225731e+01
5.470000000000000000e+02 4.138235399992613139e+01
5.480000000000000000e+02 4.139821864294489728e+01
5.490000000000000000e+02 4.141405436225934977e+01
5.500000000000000000e+02 4.142986126314239215e+01
5.510000000000000000e+02 4.144563945029321417e+01
5.520000000000000000e+02 4.146138902784149138e+01
5.530000000000000000e+02 4.147711009935147786e+01
5.540000000000000000e+02 4.149280276782610599e+01
5.550000000000000000e+02 4.150846713571103663e+01
5.560000000000000000e+02 4.152410330489865942e+01
5.570000000000000000e+02 4.153971137673208602e+01
5.580000000000000000e+02 4.155529145200908658e+01
5.590000000000000000e+02 4.157084363098598345e+01
5.600000000000000000e+02 4.158636801338151656e+01
5.610000000000000000e+02 4.160186469838074430e+01
5.620000000000000000e+02 4.161733378463873123e+01
5.630000000000000000e+02 4.163277537028443476e+01
5.640000000000000000e+02 4.164818955292435732e+01
5.650000000000000000e+02 4.166357642964628383e+01
5.660000000000000000e+02 4.167893609702294100e+01
5.670000000000000000e+02 4.169426865111564950e+01
5.680000000000000000e+02 4.170957418747788381e+01
5.690000000000000000e+02 4.172485280115893858e+01
5.700000000000000000e+02 4.174010458670733925e+01
5.710000000000000000e+02 4.175532963817447296e+01
5.720000000000000000e+02 4.177052804911799910e+01
5.730000000000000000e+02 4.178569991260531680e+01
5.740000000000000000e+02 4.180084532121698260e+01
5.750000000000000000e+02 4.181596436705012110e+01
5.760000000000000000e+02 4.183105714172175738e+01
5.770000000000000000e+02 4.184612373637213523e+01
5.780000000000000000e+02 4.186116424166809225e+01
5.790000000000000000e+02 4.187617874780624305e+01
5.800000000000000000e+02 4.189116734451626201e+01
5.810000000000000000e+02 4.190613012106412327e+01
5.820000000000000000e+02 4.192106716625528406e+01
5.830000000000000000e+02 4.193597856843778970e+01
5.840000000000000000e+02 4.195086441550550660e+01
5.850000000000000000e+02 4.196572479490112073e+01
5.860000000000000000e+02 4.198055979361932799e+01
5.870000000000000000e+02 4.199536949820979714e+01
5.880000000000000000e+02 4.201015399478028201e+01
5.890000000000000000e+02 4.202491336899954177e+01
5.900000000000000000e+02 4.203964770610039636e+01
5.910000000000000000e+02 4.205435709088261831e+01
5.920000000000000000e+02 4.206904160771590995e+01
5.930000000000000000e+02 4.208370134054275979e+01
5.940000000000000000e+02 4.209833637288138419e+01
5.950000000000000000e+02 4.211294678782850553e+01
5.960000000000000000e+02 4.212753266806224417e+01
5.970000000000000000e+02 4.214209409584488952e+01
5.980000000000000000e+02 4.215663115302572805e+01
5.990000000000000000e+02 4.217114392104374332e+01
6.000000000000000000e+02 4.218563248093038709e+01
6.010000000000000000e+02 4.220009691331230783e+01
6.020000000000000000e+02 4.221453729841400815e+01
6.030000000000000000e+02 4.222895371606053772e+01
6.040000000000000000e+02 4.224334624568014362e+01
6.050000000000000000e+02 4.225771496630689228e+01
6.060000000000000000e+02 4.227205995658323445e+01
6.070000000000000000e+02 4.228638129476266982e+01
6.080000000000000000e+02 4.230067905871221257e+01
6.090000000000000000e+02 4.231495332591502745e+01
6.100000000000000000e+02 4.232920417347285280e+01
6.110000000000000000e+02 4.234343167810860109e+01
6.120000000000000000e+02 4.235763591616873924e+01
6.130000000000000000e+02 4.237181696362581107e+01
6.140000000000000000e+02 4.238597489608086732e+01
6.150000000000000000e+02 4.240010978876584602e+01
6.160000000000000000e+02 4.241422171654602380e+01
6.170000000000000000e+02 4.242831075392234652e+01
6.180000000000000000e+02 4.244237697503383089e+01
6.190000000000000000e+02 4.245642045365987371e+01
6.200000000000000000e+02 4.247044126322258961e+01
6.210000000000000000e+02 4.248443947678912025e+01
6.220000000000000000e+02 4.249841516707388678e+01
6.230000000000000000e+02 4.251236840644090620e+01
6.240000000000000000e+02 4.252629926690599405e+01
6.250000000000000000e+02 4.254020782013901680e+01
6.260000000000000000e+02 4.255409413746610170e+01
6.270000000000000000e+02 4.256795828987183938e+01
6.280000000000000000e+02 4.258180034800143687e+01
6.290000000000000000e+02 4.259562038216289181e+01
6.300000000000000000e+02 4.260941846232914543e+01
6.310000000000000000e+02 4.262319465814019992e+01
6.320000000000000000e+02 4.263694903890521459e+01
6.330000000000000000e+02 4.265068167360461615e+01
6.340000000000000000e+02 4.266439263089216638e+01
6.350000000000000000e+02 4.267808197909702272e+01
6.360000000000000000e+02 4.269174978622578465e+01
6.370000000000000000e+02 4.270539611996451868e+01
6.380000000000000000e+02 4.271902104768075503e+01
6.390000000000000000e+02 4.273262463642551268e+01
6.400000000000000000e+02 4.274620695293525330e+01
6.410000000000000000e+02 4.275976806363386373e+01
6.420000000000000000e+02 4.277330803463458153e+01
6.430000000000000000e+02 4.278682693174195606e+01
6.440000000000000000e+02 4.280032482045375275e+01
6.450000000000000000e+02 4.281380176596287157e+01
6.460000000000000000e+02 4.282725783315919443e+01
6.470000000000000000e+02 4.284069308663152498e+01
6.480000000000000000e+02 4.285410759066937914e+01
6.490000000000000000e+02 4.286750140926489649e+01
6.500000000000000000e+02 4.288087460611462376e+01
6.510000000000000000e+02 4.289422724462135506e+01
6.520000000000000000e+02 4.290755938789591539e+01
6.530000000000000000e+02 4.292087109875899387e+01
6.540000000000000000e+02 4.293416243974285607e+01
6.550000000000000000e+02 4.294743347309317727e+01
6.560000000000000000e+02 4.296068426077071933e+01
6.570000000000000000e+02 4.297391486445313546e+01
6.580000000000000000e+02 4.298712534553662579e+01
6.590000000000000000e+02 4.300031576513771370e+01
6.600000000000000000e+02 4.301348618409488722e+01
6.610000000000000000e+02 4.302663666297032563e+01
6.620000000000000000e+02 4.303976726205151238e+01
6.630000000000000000e+02 4.305287804135297591e+01
6.640000000000000000e+02 4.306596906061786001e+01
6.650000000000000000e+02 4.307904037931960772e+01
6.660000000000000000e+02 4.309209205666353171e+01
6.670000000000000000e+02 4.310512415158849819e+01
6.680000000000000000e+02 4.311813672276842624e+01
6.690000000000000000e+02 4.313112982861397882e+01
6.700000000000000000e+02 4.314410352727404074e+01
6.710000000000000000e+02 4.315705787663735293e+01
6.720000000000000000e+02 4.316999293433401874e+01
6.730000000000000000e+02 4.318290875773705295e+01
6.740000000000000000e+02 4.319580540396390944e+01
6.750000000000000000e+02 4.320868292987801595e+01
6.760000000000000000e+02 4.322154139209023072e+01
6.770000000000000000e+02 4.323438084696039851e+01
6.780000000000000000e+02 4.324720135059877890e+01
6.790000000000000000e+02 4.326000295886754543e+01
6.800000000000000000e+02 4.327278572738224227e+01
6.810000000000000000e+02 4.328554971151321240e+01
6.820000000000000000e+02 4.329829496638708974e+01
6.830000000000000000e+02 4.331102154688817052e+01
6.840000000000000000e+02 4.332372950765983433e+01
6.850000000000000000e+02 4.333641890310602207e+01
6.860000000000000000e+02 4.334908978739255048e+01
6.870000000000000000e+02 4.336174221444852606e+01
6.880000000000000000e+02 4.337437623796774488e+01
6.890000000000000000e+02 4.338699191141003553e+01
6.900000000000000000e+02 4.339958928800262328e+01
6.910000000000000000e+02 4.341216842074148019e+01
6.920000000000000000e+02 4.342472936239266801e+01
6.930000000000000000e+02 4.343727216549364556e+01
6.940000000000000000e+02 4.344979688235460458e+01
6.950000000000000000e+02 4.346230356505979842e+01
6.960000000000000000e+02 4.347479226546876419e+01
6.970000000000000000e+02 4.348726303521770120e+01
6.980000000000000000e+02 4.349971592572073575e+01
6.990000000000000000e+02 4.351215098817114324e+01
7.000000000000000000e+02 4.352456827354264846e+01
7.010000000000000000e+02 4.353696783259069036e+01
7.020000000000000000e+02 4.354934971585362291e+01
7.030000000000000000e+02 4.356171397365399400e+01
7.040000000000000000e+02 4.357406065609976054e+01
7.050000000000000000e+02 4.358638981308548921e+01
7.060000000000000000e+02 4.359870149429359287e+01
7.070000000000000000e+02 4.361099574919550292e+01
7.080000000000000000e+02 4.362327262705289854e+01
7.090000000000000000e+02 4.363553217691884356e+01
7.100000000000000000e+02 4.364777444763902281e+01
7.110000000000000000e+02 4.365999948785284346e+01
7.120000000000000000e+02 4.367220734599464294e+01
7.130000000000000000e+02 4.368439807029482580e+01
7.140000000000000000e+02 4.369657170878100061e+01
7.150000000000000000e+02 4.370872830927912389e+01


==> massImpedanceLaw_SLW.txt <==
1.000000000000000000e+00 -1.337739252674248647e+01
2.000000000000000000e+00 -7.356792613462861397e+00
3.000000000000000000e+00 -3.834967432349237093e+00
4.000000000000000000e+00 -1.336192700183237214e+00
5.000000000000000000e+00 6.020075599778902387e-01
6.000000000000000000e+00 2.185632480930387089e+00
7.000000000000000000e+00 3.524568273542650232e+00
8.000000000000000000e+00 4.684407213096386968e+00
9.000000000000000000e+00 5.707457662044010505e+00
1.000000000000000000e+01 6.622607473257513533e+00
1.100000000000000000e+01 7.450461176422013665e+00
1.200000000000000000e+01 8.206232394210008607e+00
1.300000000000000000e+01 8.901474519394250606e+00
1.400000000000000000e+01 9.545168186822275302e+00
1.500000000000000000e+01 1.014443265437113872e+01
1.600000000000000000e+01 1.070500712637601026e+01
1.700000000000000000e+01 1.123158590082299391e+01
1.800000000000000000e+01 1.172805757532363558e+01
1.900000000000000000e+01 1.219767949231409077e+01
2.000000000000000000e+01 1.264320738653713683e+01
2.100000000000000000e+01 1.306699336793590049e+01
2.200000000000000000e+01 1.347106108970163874e+01
2.300000000000000000e+01 1.385716419360937124e+01
2.400000000000000000e+01 1.422683230748963368e+01
2.500000000000000000e+01 1.458140764669826694e+01
2.600000000000000000e+01 1.492207443267387390e+01
2.700000000000000000e+01 1.524988275643725899e+01
2.800000000000000000e+01 1.556576810010189860e+01
2.900000000000000000e+01 1.587056743123663693e+01
3.000000000000000000e+01 1.616503256765076202e+01
3.100000000000000000e+01 1.644984134994296809e+01
3.200000000000000000e+01 1.672560703965563533e+01
3.300000000000000000e+01 1.699288627081526570e+01
3.400000000000000000e+01 1.725218581410261720e+01
3.500000000000000000e+01 1.750396836026302338e+01
3.600000000000000000e+01 1.774865748860326065e+01
3.700000000000000000e+01 1.798664195459741677e+01
3.800000000000000000e+01 1.821827940559371228e+01
3.900000000000000000e+01 1.844389961378749732e+01
4.000000000000000000e+01 1.866380729981676012e+01
4.100000000000000000e+01 1.887828460765222616e+01
4.200000000000000000e+01 1.908759328121552201e+01
4.300000000000000000e+01 1.929197658484924460e+01
4.400000000000000000e+01 1.949166100298126025e+01
4.500000000000000000e+01 1.968685774876438543e+01
4.600000000000000000e+01 1.987776410688899631e+01
4.700000000000000000e+01 2.006456463197186224e+01
4.800000000000000000e+01 2.024743222076925875e+01
4.900000000000000000e+01 2.042652907382778693e+01
5.000000000000000000e+01 2.060200755997789202e+01
5.100000000000000000e+01 2.077401099521624062e+01
5.200000000000000000e+01 2.094267434595349542e+01
5.300000000000000000e+01 2.110812486527329668e+01
5.400000000000000000e+01 2.127048266971688406e+01
5.500000000000000000e+01 2.142986126314239215e+01
5.600000000000000000e+01 2.158636801338152011e+01
5.700000000000000000e+01 2.174010458670733925e+01
5.800000000000000000e+01 2.189116734451625845e+01
5.900000000000000000e+01 2.203964770610039636e+01
6.000000000000000000e+01 2.218563248093038354e+01
6.100000000000000000e+01 2.232920417347285280e+01
6.200000000000000000e+01 2.247044126322259316e+01
6.300000000000000000e+01 2.260941846232914898e+01
6.400000000000000000e+01 2.274620695293525685e+01
6.500000000000000000e+01 2.288087460611462376e+01
6.600000000000000000e+01 2.301348618409488722e+01
6.700000000000000000e+01 2.314410352727404074e+01
6.800000000000000000e+01 2.327278572738223872e+01
6.900000000000000000e+01 2.339958928800261972e+01
7.000000000000000000e+01 2.352456827354264846e+01
7.100000000000000000e+01 2.364777444763902281e+01
7.200000000000000000e+01 2.376925740188288216e+01
7.300000000000000000e+01 2.388906467566663494e+01
7.400000000000000000e+01 2.400724186787703474e+01
7.500000000000000000e+01 2.412383274109151188e+01
7.600000000000000000e+01 2.423887931887333735e+01
7.700000000000000000e+01 2.435242197670715214e+01
7.800000000000000000e+01 2.446449952706712239e+01
7.900000000000000000e+01 2.457514929906634293e+01
8.000000000000000000e+01 2.468440721309638519e+01
8.100000000000000000e+01 2.479230785083051103e+01
8.200000000000000000e+01 2.489888452093184412e+01
8.300000000000000000e+01 2.500416932077899546e+01
8.400000000000000000e+01 2.510819319449514708e+01
8.500000000000000000e+01 2.521098598754336706e+01
8.600000000000000000e+01 2.531257649812886967e+01
8.700000000000000000e+01 2.541299252562988542e+01
8.800000000000000000e+01 2.551226091626088532e+01
8.900000000000000000e+01 2.561040760615577128e+01
9.000000000000000000e+01 2.570745766204401050e+01
9.100000000000000000e+01 2.580343531967938375e+01
9.200000000000000000e+01 2.589836402016861783e+01
9.300000000000000000e+01 2.599226644433621658e+01
9.400000000000000000e+01 2.608516454525148731e+01
9.500000000000000000e+01 2.617707957903446925e+01
9.600000000000000000e+01 2.626803213404888027e+01
9.700000000000000000e+01 2.635804215858241051e+01
9.800000000000000000e+01 2.644712898710740845e+01
9.900000000000000000e+01 2.653531136520851419e+01
1.000000000000000000e+02 2.662260747325751709e+01
1.010000000000000000e+02 2.670903494891036445e+01
1.020000000000000000e+02 2.679461090849586569e+01
1.030000000000000000e+02 2.687935196736095733e+01
1.040000000000000000e+02 2.696327425923312049e+01
1.050000000000000000e+02 2.704639345465627542e+01
1.060000000000000000e+02 2.712872477855292175e+01
1.070000000000000000e+02 2.721028302696170442e+01
1.080000000000000000e+02 2.729108258299650913e+01
1.090000000000000000e+02 2.737113743206998606e+01
1.100000000000000000e+02 2.745046117642201366e+01
1.110000000000000000e+02 2.752906704899066170e+01
1.120000000000000000e+02 2.760696792666114519e+01
1.130000000000000000e+02 2.768417634292590890e+01
1.140000000000000000e+02 2.776070449998696432e+01
1.150000000000000000e+02 2.783656428032974617e+01
1.160000000000000000e+02 2.791176725779588352e+01
1.170000000000000000e+02 2.798632470818074580e+01
1.180000000000000000e+02 2.806024761938002143e+01
1.190000000000000000e+02 2.813354670110812705e+01
1.200000000000000000e+02 2.820623239421000861e+01
1.210000000000000000e+02 2.827831487958651735e+01
1.220000000000000000e+02 2.834980408675247787e+01
1.230000000000000000e+02 2.842070970204547109e+01
1.240000000000000000e+02 2.849104117650221468e+01
1.250000000000000000e+02 2.856080773341864187e+01
1.260000000000000000e+02 2.863001837560877405e+01
1.270000000000000000e+02 2.869868189237665135e+01
1.280000000000000000e+02 2.876680686621488192e+01
1.290000000000000000e+02 2.883440167924249309e+01
1.300000000000000000e+02 2.890147451939424883e+01
1.310000000000000000e+02 2.896803338637280234e+01
1.320000000000000000e+02 2.903408609737451229e+01
1.330000000000000000e+02 2.909964029259922569e+01
1.340000000000000000e+02 2.916470344055366581e+01
1.350000000000000000e+02 2.922928284315763392e+01
1.360000000000000000e+02 2.929338564066186734e+01
1.370000000000000000e+02 2.935701881638564714e+01
1.380000000000000000e+02 2.942018920128224835e+01
1.390000000000000000e+02 2.948290347833941638e+01
1.400000000000000000e+02 2.954516818682227353e+01
1.410000000000000000e+02 2.960698972636510717e+01
1.420000000000000000e+02 2.966837436091864078e+01
1.430000000000000000e+02 2.972932822255874896e+01
1.440000000000000000e+02 2.978985731516250723e+01
1.450000000000000000e+02 2.984996751795701186e+01
1.460000000000000000e+02 2.990966458894625646e+01
1.470000000000000000e+02 2.996895416822103897e+01
1.480000000000000000e+02 3.002784178115665981e+01
1.490000000000000000e+02 3.008633284150299403e+01
1.500000000000000000e+02 3.014443265437113695e+01
1.510000000000000000e+02 3.020214641912090059e+01
1.520000000000000000e+02 3.025947923215296242e+01
1.530000000000000000e+02 3.031643608960948910e+01
1.540000000000000000e+02 3.037302188998678076e+01
1.550000000000000000e+02 3.042924143666334658e+01
1.560000000000000000e+02 3.048509944034674390e+01
1.570000000000000000e+02 3.054060052144218673e+01
1.580000000000000000e+02 3.059574921234597156e+01
1.590000000000000000e+02 3.065054995966654161e+01
1.600000000000000000e+02 3.070500712637601026e+01
1.610000000000000000e+02 3.075912499389450971e+01
1.620000000000000000e+02 3.081290776411013610e+01
1.630000000000000000e+02 3.086635956133667236e+01
1.640000000000000000e+02 3.091948443421146919e+01
1.650000000000000000e+02 3.097228635753563708e+01
1.660000000000000000e+02 3.102476923405861697e+01
1.670000000000000000e+02 3.107693689620918320e+01
1.680000000000000000e+02 3.112879310777477571e+01
1.690000000000000000e+02 3.118034156553098768e+01
1.700000000000000000e+02 3.123158590082299213e+01
1.710000000000000000e+02 3.128252968110059129e+01
1.720000000000000000e+02 3.133317641140849474e+01
1.730000000000000000e+02 3.138352953583341787e+01
1.740000000000000000e+02 3.143359243890951404e+01
1.750000000000000000e+02 3.148336844698339831e+01
1.760000000000000000e+02 3.153286082954051039e+01
1.770000000000000000e+02 3.158207280049364840e+01
1.780000000000000000e+02 3.163100751943539279e+01
1.790000000000000000e+02 3.167966809285537977e+01
1.800000000000000000e+02 3.172805757532363913e+01
1.810000000000000000e+02 3.177617897064120456e+01
1.820000000000000000e+02 3.182403523295901238e+01
1.830000000000000000e+02 3.187162926786610484e+01
1.840000000000000000e+02 3.191896393344824645e+01
1.850000000000000000e+02 3.196604204131779170e+01
1.860000000000000000e+02 3.201286635761584165e+01
1.870000000000000000e+02 3.205943960398749937e+01
1.880000000000000000e+02 3.210576445853111238e+01
1.890000000000000000e+02 3.215184355672239747e+01
1.900000000000000000e+02 3.219767949231409432e+01
1.910000000000000000e+02 3.224327481821206476e+01
1.920000000000000000e+02 3.228863204732850534e+01
1.930000000000000000e+02 3.233375365341299101e+01
1.940000000000000000e+02 3.237864207186203913e+01
1.950000000000000000e+02 3.242329970050787580e+01
1.960000000000000000e+02 3.246772890038703707e+01
1.970000000000000000e+02 3.251193199648936627e+01
1.980000000000000000e+02 3.255591127848813926e+01
1.990000000000000000e+02 3.259966900145164459e+01
2.000000000000000000e+02 3.264320738653713505e+01
2.010000000000000000e+02 3.268652862166729278e+01
2.020000000000000000e+02 3.272963486218998952e+01
2.030000000000000000e+02 3.277252823152177541e+01
2.040000000000000000e+02 3.281521082177548720e+01
2.050000000000000000e+02 3.285768469437260109e+01
2.060000000000000000e+02 3.289995188064057885e+01
2.070000000000000000e+02 3.294201438239586821e+01
2.080000000000000000e+02 3.298387417251274911e+01
2.090000000000000000e+02 3.302553319547859445e+01
2.100000000000000000e+02 3.306699336793590049e+01
2.110000000000000000e+02 3.310825657921137122e+01
2.120000000000000000e+02 3.314932469183254682e+01
2.130000000000000000e+02 3.319019954203226774e+01
2.140000000000000000e+02 3.323088294024132949e+01
2.150000000000000000e+02 3.327137667156961953e+01
2.160000000000000000e+02 3.331168249627612710e+01
2.170000000000000000e+02 3.335180215022810302e+01
2.180000000000000000e+02 3.339173734534961113e+01
2.190000000000000000e+02 3.343148977005988343e+01
2.200000000000000000e+02 3.347106108970164229e+01
2.210000000000000000e+02 3.351045294695973098e+01
2.220000000000000000e+02 3.354966696227028677e+01
2.230000000000000000e+02 3.358870473422072678e+01
2.240000000000000000e+02 3.362756783994077381e+01
2.250000000000000000e+02 3.366625783548476392e+01
2.260000000000000000e+02 3.370477625620553397e+01
2.270000000000000000e+02 3.374312461711997457e+01
2.280000000000000000e+02 3.378130441326658939e+01
2.290000000000000000e+02 3.381931712005527402e+01
2.300000000000000000e+02 3.385716419360937124e+01
2.310000000000000000e+02 3.389484707110040063e+01
2.320000000000000000e+02 3.393236717107551215e+01
2.330000000000000000e+02 3.396972589377789120e+01
2.340000000000000000e+02 3.400692462146037087e+01
2.350000000000000000e+02 3.404396471869224428e+01
2.360000000000000000e+02 3.408084753265964650e+01
2.370000000000000000e+02 3.411757439345959142e+01
2.380000000000000000e+02 3.415414661438775568e+01
2.390000000000000000e+02 3.419056549222026575e+01
2.400000000000000000e+02 3.422683230748963723e+01
2.410000000000000000e+02 3.426294832475488050e+01
2.420000000000000000e+02 3.429891479286613531e+01
2.430000000000000000e+02 3.433473294522375596e+01
2.440000000000000000e+02 3.437040400003210294e+01
2.450000000000000000e+02 3.440592916054816186e+01
2.460000000000000000e+02 3.444130961532509616e+01
2.470000000000000000e+02 3.447654653845083317e+01
2.480000000000000000e+02 3.451164108978183975e+01
2.490000000000000000e+02 3.454659441517223684e+01
2.500000000000000000e+02 3.458140764669826694e+01
2.510000000000000000e+02 3.461608190287827824e+01
2.520000000000000000e+02 3.465061828888839557e+01
2.530000000000000000e+02 3.468501789677387137e+01
2.540000000000000000e+02 3.471928180565627287e+01
2.550000000000000000e+02 3.475341108193661910e+01
2.560000000000000000e+02 3.478740677949451054e+01
2.570000000000000000e+02 3.482126993988340757e+01
2.580000000000000000e+02 3.485500159252211461e+01
2.590000000000000000e+02 3.488860275488254814e+01
2.600000000000000000e+02 3.492207443267387390e+01
2.610000000000000000e+02 3.495541762002313391e+01
2.620000000000000000e+02 3.498863329965242031e+01
2.630000000000000000e+02 3.502172244305267412e+01
2.640000000000000000e+02 3.505468601065413736e+01
2.650000000000000000e+02 3.508752495199367161e+01
2.660000000000000000e+02 3.512024020587885076e+01
2.670000000000000000e+02 3.515283270054901266e+01
2.680000000000000000e+02 3.518530335383329088e+01
2.690000000000000000e+02 3.521765307330566941e+01
2.700000000000000000e+02 3.524988275643725899e+01
2.710000000000000000e+02 3.528199329074563195e+01
2.720000000000000000e+02 3.531398555394149241e+01
2.730000000000000000e+02 3.534586041407263934e+01
2.740000000000000000e+02 3.537761872966527221e+01
2.750000000000000000e+02 3.540926134986276708e+01
2.760000000000000000e+02 3.544078911456186631e+01
2.770000000000000000e+02 3.547220285454648092e+01
2.780000000000000000e+02 3.550350339161904145e+01
2.790000000000000000e+02 3.553469153872946151e+01
2.800000000000000000e+02 3.556576810010189860e+01
2.810000000000000000e+02 3.559673387135911327e+01
2.820000000000000000e+02 3.562758963964473224e+01
2.830000000000000000e+02 3.565833618374331593e+01
2.840000000000000000e+02 3.568897427419826585e+01
2.850000000000000000e+02 3.571950467342772129e+01
2.860000000000000000e+02 3.574992813583837403e+01
2.870000000000000000e+02 3.578024540793735753e+01
2.880000000000000000e+02 3.581045722844213230e+01
2.890000000000000000e+02 3.584056432838847428e+01
2.900000000000000000e+02 3.587056743123663693e+01
2.910000000000000000e+02 3.590046725297565899e+01
2.920000000000000000e+02 3.593026450222588153e+01
2.930000000000000000e+02 3.595995988033970292e+01
2.940000000000000000e+02 3.598955408150066404e+01
2.950000000000000000e+02 3.601904779282077840e+01
2.960000000000000000e+02 3.604844169443628488e+01
2.970000000000000000e+02 3.607773645960175912e+01
2.980000000000000000e+02 3.610693275478261910e+01
2.990000000000000000e+02 3.613603123974611009e+01
3.000000000000000000e+02 3.616503256765076202e+01
3.010000000000000000e+02 3.619393738513438308e+01
3.020000000000000000e+02 3.622274633240052566e+01
3.030000000000000000e+02 3.625146004330360938e+01
3.040000000000000000e+02 3.628007914543258750e+01
3.050000000000000000e+02 3.630860426019322773e+01
3.060000000000000000e+02 3.633703600288911417e+01
3.070000000000000000e+02 3.636537498280124936e+01
3.080000000000000000e+02 3.639362180326639873e+01
3.090000000000000000e+02 3.642177706175420582e+01
3.100000000000000000e+02 3.644984134994297165e+01
3.110000000000000000e+02 3.647781525379426881e+01
3.120000000000000000e+02 3.650569935362636897e+01
3.130000000000000000e+02 3.653349422418648373e+01
3.140000000000000000e+02 3.656120043472181180e+01
3.150000000000000000e+02 3.658881854904952746e+01
3.160000000000000000e+02 3.661634912562558952e+01
3.170000000000000000e+02 3.664379271761254131e+01
3.180000000000000000e+02 3.667114987294616668e+01
3.190000000000000000e+02 3.669842113440113707e+01
3.200000000000000000e+02 3.672560703965563533e+01
3.210000000000000000e+02 3.675270812135495646e+01
3.220000000000000000e+02 3.677972490717413478e+01
3.230000000000000000e+02 3.680665791987956936e+01
3.240000000000000000e+02 3.683350767738975406e+01
3.250000000000000000e+02 3.686027469283499869e+01
3.260000000000000000e+02 3.688695947461629743e+01
3.270000000000000000e+02 3.691356252646323810e+01
3.280000000000000000e+02 3.694008434749109426e+01
3.290000000000000000e+02 3.696652543225700072e+01
3.300000000000000000e+02 3.699288627081526215e+01
3.310000000000000000e+02 3.701916734877188730e+01
3.320000000000000000e+02 3.704536914733823494e+01
3.330000000000000000e+02 3.707149214338390664e+01
3.340000000000000000e+02 3.709753680948880117e+01
3.350000000000000000e+02 3.712350361399441567e+01
3.360000000000000000e+02 3.714939302105439367e+01
3.370000000000000000e+02 3.717520549068428437e+01
3.380000000000000000e+02 3.720094147881060564e+01
3.390000000000000000e+02 3.722660143731915383e+01
3.400000000000000000e+02 3.725218581410261720e+01
3.410000000000000000e+02 3.727769505310746467e+01
3.420000000000000000e+02 3.730312959438021636e+01
3.430000000000000000e+02 3.732848987411292541e+01
3.440000000000000000e+02 3.735377632468811981e+01
3.450000000000000000e+02 3.737898937472299821e+01
3.460000000000000000e+02 3.740412944911304294e+01
3.470000000000000000e+02 3.742919696907499372e+01
3.480000000000000000e+02 3.745419235218913911e+01
3.490000000000000000e+02 3.747911601244111068e+01
3.500000000000000000e+02 3.750396836026302338e+01
3.510000000000000000e+02 3.752874980257399784e+01
3.520000000000000000e+02 3.755346074282013547e+01
3.530000000000000000e+02 3.757810158101396780e+01
3.540000000000000000e+02 3.760267271377327347e+01
3.550000000000000000e+02 3.762717453435939774e+01
3.560000000000000000e+02 3.765160743271501786e+01
3.570000000000000000e+02 3.767597179550137554e+01
3.580000000000000000e+02 3.770026800613500484e+01
3.590000000000000000e+02 3.772449644482389886e+01
3.600000000000000000e+02 3.774865748860325709e+01
3.610000000000000000e+02 3.777275151137067155e+01
3.620000000000000000e+02 3.779677888392082963e+01
3.630000000000000000e+02 3.782073997397976939e+01
3.640000000000000000e+02 3.784463514623863034e+01
3.650000000000000000e+02 3.786846476238701342e+01
3.660000000000000000e+02 3.789222918114572991e+01
3.670000000000000000e+02 3.791592875829930165e+01
3.680000000000000000e+02 3.793956384672786442e+01
3.690000000000000000e+02 3.796313479643872313e+01
3.700000000000000000e+02 3.798664195459740966e+01
3.710000000000000000e+02 3.801008566555843515e+01
3.720000000000000000e+02 3.803346627089546672e+01
3.730000000000000000e+02 3.805678410943126977e+01
3.740000000000000000e+02 3.808003951726711733e+01
3.750000000000000000e+02 3.810323282781188681e+01
3.760000000000000000e+02 3.812636437181073745e+01
3.770000000000000000e+02 3.814943447737337578e+01
3.780000000000000000e+02 3.817244347000202254e+01
3.790000000000000000e+02 3.819539167261896750e+01
3.800000000000000000e+02 3.821827940559371228e+01
3.810000000000000000e+02 3.824110698676989983e+01
3.820000000000000000e+02 3.826387473149168983e+01
3.830000000000000000e+02 3.828658295262997058e+01
3.840000000000000000e+02 3.830923196060813041e+01
3.850000000000000000e+02 3.833182206342753062e+01
3.860000000000000000e+02 3.835435356669261608e+01
3.870000000000000000e+02 3.837682677363574157e+01
3.880000000000000000e+02 3.839924198514165710e+01
3.890000000000000000e+02 3.842159949977166633e+01
3.900000000000000000e+02 3.844389961378749376e+01
3.910000000000000000e+02 3.846614262117484628e+01
3.920000000000000000e+02 3.848832881366665504e+01
3.930000000000000000e+02 3.851045848076604727e+01
3.940000000000000000e+02 3.853253190976899134e+01
3.950000000000000000e+02 3.855454938578672142e+01
3.960000000000000000e+02 3.857651119176776433e+01
3.970000000000000000e+02 3.859841760851981718e+01
3.980000000000000000e+02 3.862026891473126966e+01
3.990000000000000000e+02 3.864206538699247773e+01
4.000000000000000000e+02 3.866380729981676012e+01
4.010000000000000000e+02 3.868549492566116044e+01
4.020000000000000000e+02 3.870712853494691785e+01
4.030000000000000000e+02 3.872870839607970339e+01
4.040000000000000000e+02 3.875023477546961459e+01
4.050000000000000000e+02 3.877170793755088596e+01
4.060000000000000000e+02 3.879312814480140048e+01
4.070000000000000000e+02 3.881449565776191690e+01
4.080000000000000000e+02 3.883581073505511227e+01
4.090000000000000000e+02 3.885707363340434739e+01
4.100000000000000000e+02 3.887828460765221905e+01
4.110000000000000000e+02 3.889944391077889918e+01
4.120000000000000000e+02 3.892055179392020392e+01
4.130000000000000000e+02 3.894160850638553484e+01
4.140000000000000000e+02 3.896261429567549328e+01
4.150000000000000000e+02 3.898356940749937394e+01
4.160000000000000000e+02 3.900447408579236708e+01
4.170000000000000000e+02 3.902532857273266131e+01
4.180000000000000000e+02 3.904613310875821952e+01
4.190000000000000000e+02 3.906688793258341263e+01
4.200000000000000000e+02 3.908759328121551846e+01
4.210000000000000000e+02 3.910824938997087941e+01
4.220000000000000000e+02 3.912885649249098918e+01
4.230000000000000000e+02 3.914941482075835921e+01
4.240000000000000000e+02 3.916992460511217189e+01
4.250000000000000000e+02 3.919038607426374199e+01
4.260000000000000000e+02 3.921079945531188571e+01
4.270000000000000000e+02 3.923116497375799128e+01
4.280000000000000000e+02 3.925148285352095456e+01
4.290000000000000000e+02 3.927175331695200100e+01
4.300000000000000000e+02 3.929197658484924460e+01
4.310000000000000000e+02 3.931215287647215462e+01
4.320000000000000000e+02 3.933228240955575927e+01
4.330000000000000000e+02 3.935236540032482111e+01
4.340000000000000000e+02 3.937240206350772809e+01
4.350000000000000000e+02 3.939239261235026390e+01
4.360000000000000000e+02 3.941233725862923620e+01
4.370000000000000000e+02 3.943223621266594847e+01
4.380000000000000000e+02 3.945208968333950850e+01
4.390000000000000000e+02 3.947189787809993788e+01
4.400000000000000000e+02 3.949166100298126025e+01
4.410000000000000000e+02 3.951137926261428390e+01
4.420000000000000000e+02 3.953105286023934895e+01
4.430000000000000000e+02 3.955068199771890392e+01
4.440000000000000000e+02 3.957026687554991184e+01
4.450000000000000000e+02 3.958980769287614265e+01
4.460000000000000000e+02 3.960930464750035185e+01
4.470000000000000000e+02 3.962875793589624607e+01
4.480000000000000000e+02 3.964816775322039177e+01
4.490000000000000000e+02 3.966753429332397474e+01
4.500000000000000000e+02 3.968685774876438899e+01
4.510000000000000000e+02 3.970613831081672629e+01
4.520000000000000000e+02 3.972537616948515193e+01
4.530000000000000000e+02 3.974457151351414552e+01
4.540000000000000000e+02 3.976372453039959964e+01
4.550000000000000000e+02 3.978283540639976223e+01
4.560000000000000000e+02 3.980190432654621446e+01
4.570000000000000000e+02 3.982093147465452176e+01
4.580000000000000000e+02 3.983991703333489909e+01
4.590000000000000000e+02 3.985886118400274114e+01
4.600000000000000000e+02 3.987776410688899631e+01
4.610000000000000000e+02 3.989662598105047664e+01
4.620000000000000000e+02 3.991544698438002570e+01
4.630000000000000000e+02 3.993422729361657986e+01
4.640000000000000000e+02 3.995296708435513722e+01
4.650000000000000000e+02 3.997166653105659151e+01
4.660000000000000000e+02 3.999032580705751627e+01
4.670000000000000000e+02 4.000894508457975718e+01
4.680000000000000000e+02 4.002752453473999594e+01
4.690000000000000000e+02 4.004606432755917922e+01
4.700000000000000000e+02 4.006456463197186224e+01
4.710000000000000000e+02 4.008302561583543877e+01
4.720000000000000000e+02 4.010144744593927157e+01
4.730000000000000000e+02 4.011983028801374473e+01
4.740000000000000000e+02 4.013817430673921649e+01
4.750000000000000000e+02 4.015647966575484418e+01
4.760000000000000000e+02 4.017474652766737364e+01
4.770000000000000000e+02 4.019297505405978654e+01
4.780000000000000000e+02 4.021116540549988372e+01
4.790000000000000000e+02 4.022931774154877616e+01
4.800000000000000000e+02 4.024743222076925520e+01
4.810000000000000000e+02 4.026550900073414851e+01
4.820000000000000000e+02 4.028354823803450557e+01
4.830000000000000000e+02 4.030155008828775465e+01
4.840000000000000000e+02 4.031951470614576749e+01
4.850000000000000000e+02 4.033744224530278899e+01
4.860000000000000000e+02 4.035533285850338103e+01
4.870000000000000000e+02 4.037318669755020295e+01
4.880000000000000000e+02 4.039100391331172801e+01
4.890000000000000000e+02 4.040878465572991729e+01
4.900000000000000000e+02 4.042652907382778693e+01
4.910000000000000000e+02 4.044423731571688307e+01
4.920000000000000000e+02 4.046190952860472123e+01
4.930000000000000000e+02 4.047954585880211198e+01
4.940000000000000000e+02 4.049714645173045113e+01
4.950000000000000000e+02 4.051471145192888912e+01
4.960000000000000000e+02 4.053224100306146482e+01
4.970000000000000000e+02 4.054973524792416129e+01
4.980000000000000000e+02 4.056719432845186191e+01
4.990000000000000000e+02 4.058461838572531377e+01
5.000000000000000000e+02 4.060200755997788491e+01
5.010000000000000000e+02 4.061936199060242814e+01
5.020000000000000000e+02 4.063668181615790331e+01
5.030000000000000000e+02 4.065396717437605645e+01
5.040000000000000000e+02 4.067121820216802064e+01
5.050000000000000000e+02 4.068843503563073938e+01
5.060000000000000000e+02 4.070561781005349644e+01
5.070000000000000000e+02 4.072276665992423261e+01
5.080000000000000000e+02 4.073988171893589794e+01
5.090000000000000000e+02 4.075696311999269028e+01
5.100000000000000000e+02 4.077401099521624417e+01
5.110000000000000000e+02 4.079102547595176986e+01
5.120000000000000000e+02 4.080800669277412851e+01
5.130000000000000000e+02 4.082495477549384333e+01
5.140000000000000000e+02 4.084186985316303264e+01
5.150000000000000000e+02 4.085875205408133581e+01
5.160000000000000000e+02 4.087560150580173968e+01
5.170000000000000000e+02 4.089241833513636948e+01
5.180000000000000000e+02 4.090920266816217321e+01
5.190000000000000000e+02 4.092595463022666991e+01
5.200000000000000000e+02 4.094267434595349897e+01
5.210000000000000000e+02 4.095936193924800506e+01
5.220000000000000000e+02 4.097601753330275187e+01
5.230000000000000000e+02 4.099264125060299335e+01
5.240000000000000000e+02 4.100923321293205248e+01
5.250000000000000000e+02 4.102579354137665035e+01
5.260000000000000000e+02 4.104232235633229919e+01
5.270000000000000000e+02 4.105881977750844669e+01
5.280000000000000000e+02 4.107528592393376243e+01
5.290000000000000000e+02 4.109172091396122539e+01
5.300000000000000000e+02 4.110812486527329668e+01
5.310000000000000000e+02 4.112449789488690044e+01
5.320000000000000000e+02 4.114084011915847583e+01
5.330000000000000000e+02 4.115715165378895790e+01
5.340000000000000000e+02 4.117343261382864483e+01
5.350000000000000000e+02 4.118968311368207935e+01
5.360000000000000000e+02 4.120590326711291596e+01
5.370000000000000000e+02 4.122209318724861760e+01
5.380000000000000000e+02 4.123825298658529448e+01
5.390000000000000000e+02 4.125438277699228706e+01
5.400000000000000000e+02 4.127048266971688406e+01
5.410000000000000000e+02 4.128655277538890545e+01
5.420000000000000000e+02 4.130259320402525702e+01
5.430000000000000000e+02 4.131860406503445660e+01
5.440000000000000000e+02 4.133458546722111038e+01
5.450000000000000000e+02 4.135053751879036099e+01
5.460000000000000000e+02 4.136646032735225731e+01
5.470000000000000000e+02 4.138235399992613139e+01
5.480000000000000000e+02 4.139821864294489728e+01
5.490000000000000000e+02 4.141405436225934977e+01
5.500000000000000000e+02 4.142986126314239215e+01
5.510000000000000000e+02 4.144563945029321417e+01
5.520000000000000000e+02 4.146138902784149138e+01
5.530000000000000000e+02 4.147711009935147786e+01
5.540000000000000000e+02 4.149280276782610599e+01
5.550000000000000000e+02 4.150846713571103663e+01
5.560000000000000000e+02 4.152410330489865942e+01
5.570000000000000000e+02 4.153971137673208602e+01
5.580000000000000000e+02 4.155529145200908658e+01
5.590000000000000000e+02 4.157084363098598345e+01
5.600000000000000000e+02 4.158636801338151656e+01
5.610000000000000000e+02 4.160186469838074430e+01
5.620000000000000000e+02 4.161733378463873123e+01
5.630000000000000000e+02 4.163277537028443476e+01
5.640000000000000000e+02 4.164818955292435732e+01
5.650000000000000000e+02 4.166357642964628383e+01
5.660000000000000000e+02 4.167893609702294100e+01
5.670000000000000000e+02 4.169426865111564950e+01
5.680000000000000000e+02 4.170957418747788381e+01
5.690000000000000000e+02 4.172485280115893858e+01
5.700000000000000000e+02 4.174010458670733925e+01
5.710000000000000000e+02 4.175532963817447296e+01
5.720000000000000000e+02 4.177052804911799910e+01
5.730000000000000000e+02 4.178569991260531680e+01
5.740000000000000000e+02 4.180084532121698260e+01
5.750000000000000000e+02 4.181596436705012110e+01
5.760000000000000000e+02 4.183105714172175738e+01
5.770000000000000000e+02 4.184612373637213523e+01
5.780000000000000000e+02 4.186116424166809225e+01
5.790000000000000000e+02 4.187617874780624305e+01
5.800000000000000000e+02 4.189116734451626201e+01
5.810000000000000000e+02 4.190613012106412327e+01
5.820000000000000000e+02 4.192106716625528406e+01
5.830000000000000000e+02 4.193597856843778970e+01
5.840000000000000000e+02 4.195086441550550660e+01
5.850000000000000000e+02 4.196572479490112073e+01
5.860000000000000000e+02 4.198055979361932799e+01
5.870000000000000000e+02 4.199536949820979714e+01
5.880000000000000000e+02 4.201015399478028201e+01
5.890000000000000000e+02 4.202491336899954177e+01
5.900000000000000000e+02 4.203964770610039636e+01
5.910000000000000000e+02 4.205435709088261831e+01
5.920000000000000000e+02 4.206904160771590995e+01
5.930000000000000000e+02 4.208370134054275979e+01
5.940000000000000000e+02 4.209833637288138419e+01
5.950000000000000000e+02 4.211294678782850553e+01
5.960000000000000000e+02 4.212753266806224417e+01
5.970000000000000000e+02 4.214209409584488952e+01
5.980000000000000000e+02 4.215663115302572805e+01
5.990000000000000000e+02 4.217114392104374332e+01
6.000000000000000000e+02 4.218563248093038709e+01
6.010000000000000000e+02 4.220009691331230783e+01
6.020000000000000000e+02 4.221453729841400815e+01
6.030000000000000000e+02 4.222895371606053772e+01
6.040000000000000000e+02 4.224334624568014362e+01
6.050000000000000000e+02 4.225771496630689228e+01
6.060000000000000000e+02 4.227205995658323445e+01
6.070000000000000000e+02 4.228638129476266982e+01
6.080000000000000000e+02 4.230067905871221257e+01
6.090000000000000000e+02 4.231495332591502745e+01
6.100000000000000000e+02 4.232920417347285280e+01
6.110000000000000000e+02 4.234343167810860109e+01
6.120000000000000000e+02 4.235763591616873924e+01
6.130000000000000000e+02 4.237181696362581107e+01
6.140000000000000000e+02 4.238597489608086732e+01
6.150000000000000000e+02 4.240010978876584602e+01
6.160000000000000000e+02 4.241422171654602380e+01
6.170000000000000000e+02 4.242831075392234652e+01
6.180000000000000000e+02 4.244237697503383089e+01
6.190000000000000000e+02 4.245642045365987371e+01
6.200000000000000000e+02 4.247044126322258961e+01
6.210000000000000000e+02 4.248443947678912025e+01
6.220000000000000000e+02 4.249841516707388678e+01
6.230000000000000000e+02 4.251236840644090620e+01
6.240000000000000000e+02 4.252629926690599405e+01
6.250000000000000000e+02 4.254020782013901680e+01
6.260000000000000000e+02 4.255409413746610170e+01
6.270000000000000000e+02 4.256795828987183938e+01
6.280000000000000000e+02 4.258180034800143687e+01
6.290000000000000000e+02 4.259562038216289181e+01
6.300000000000000000e+02 4.260941846232914543e+01
6.310000000000000000e+02 4.262319465814019992e+01
6.320000000000000000e+02 4.263694903890521459e+01
6.330000000000000000e+02 4.265068167360461615e+01
6.340000000000000000e+02 4.266439263089216638e+01
6.350000000000000000e+02 4.267808197909702272e+01
6.360000000000000000e+02 4.269174978622578465e+01
6.370000000000000000e+02 4.270539611996451868e+01
6.380000000000000000e+02 4.271902104768075503e+01
6.390000000000000000e+02 4.273262463642551268e+01
6.400000000000000000e+02 4.274620695293525330e+01
6.410000000000000000e+02 4.275976806363386373e+01
6.420000000000000000e+02 4.277330803463458153e+01
6.430000000000000000e+02 4.278682693174195606e+01
6.440000000000000000e+02 4.280032482045375275e+01
6.450000000000000000e+02 4.281380176596287157e+01
6.460000000000000000e+02 4.282725783315919443e+01
6.470000000000000000e+02 4.284069308663152498e+01
6.480000000000000000e+02 4.285410759066937914e+01
6.490000000000000000e+02 4.286750140926489649e+01
6.500000000000000000e+02 4.288087460611462376e+01
6.510000000000000000e+02 4.289422724462135506e+01
6.520000000000000000e+02 4.290755938789591539e+01
6.530000000000000000e+02 4.292087109875899387e+01
6.540000000000000000e+02 4.293416243974285607e+01
6.550000000000000000e+02 4.294743347309317727e+01
6.560000000000000000e+02 4.296068426077071933e+01
6.570000000000000000e+02 4.297391486445313546e+01
6.580000000000000000e+02 4.298712534553662579e+01
6.590000000000000000e+02 4.300031576513771370e+01
6.600000000000000000e+02 4.301348618409488722e+01
6.610000000000000000e+02 4.302663666297032563e+01
6.620000000000000000e+02 4.303976726205151238e+01
6.630000000000000000e+02 4.305287804135297591e+01
6.640000000000000000e+02 4.306596906061786001e+01
6.650000000000000000e+02 4.307904037931960772e+01
6.660000000000000000e+02 4.309209205666353171e+01
6.670000000000000000e+02 4.310512415158849819e+01
6.680000000000000000e+02 4.311813672276842624e+01
6.690000000000000000e+02 4.313112982861397882e+01
6.700000000000000000e+02 4.314410352727404074e+01
6.710000000000000000e+02 4.315705787663735293e+01
6.720000000000000000e+02 4.316999293433401874e+01
6.730000000000000000e+02 4.318290875773705295e+01
6.740000000000000000e+02 4.319580540396390944e+01
6.750000000000000000e+02 4.320868292987801595e+01
6.760000000000000000e+02 4.322154139209023072e+01
6.770000000000000000e+02 4.323438084696039851e+01
6.780000000000000000e+02 4.324720135059877890e+01
6.790000000000000000e+02 4.326000295886754543e+01
6.800000000000000000e+02 4.327278572738224227e+01
6.810000000000000000e+02 4.328554971151321240e+01
6.820000000000000000e+02 4.329829496638708974e+01
6.830000000000000000e+02 4.331102154688817052e+01
6.840000000000000000e+02 4.332372950765983433e+01
6.850000000000000000e+02 4.333641890310602207e+01
6.860000000000000000e+02 4.334908978739255048e+01
6.870000000000000000e+02 4.336174221444852606e+01
6.880000000000000000e+02 4.337437623796774488e+01
6.890000000000000000e+02 4.338699191141003553e+01
6.900000000000000000e+02 4.339958928800262328e+01
6.910000000000000000e+02 4.341216842074148019e+01
6.920000000000000000e+02 4.342472936239266801e+01
6.930000000000000000e+02 4.343727216549364556e+01
6.940000000000000000e+02 4.344979688235460458e+01
6.950000000000000000e+02 4.346230356505979842e+01
6.960000000000000000e+02 4.347479226546876419e+01
6.970000000000000000e+02 4.348726303521770120e+01
6.980000000000000000e+02 4.349971592572073575e+01
6.990000000000000000e+02 4.351215098817114324e+01
7.000000000000000000e+02 4.352456827354264846e+01
7.010000000000000000e+02 4.353696783259069036e+01
7.020000000000000000e+02 4.354934971585362291e+01
7.030000000000000000e+02 4.356171397365399400e+01
7.040000000000000000e+02 4.357406065609976054e+01
7.050000000000000000e+02 4.358638981308548921e+01
7.060000000000000000e+02 4.359870149429359287e+01
7.070000000000000000e+02 4.361099574919550292e+01
7.080000000000000000e+02 4.362327262705289854e+01
7.090000000000000000e+02 4.363553217691884356e+01
7.100000000000000000e+02 4.364777444763902281e+01
7.110000000000000000e+02 4.365999948785284346e+01
7.120000000000000000e+02 4.367220734599464294e+01
7.130000000000000000e+02 4.368439807029482580e+01
7.140000000000000000e+02 4.369657170878100061e+01
7.150000000000000000e+02 4.370872830927912389e+01


==> meanSolution_elPaSo_AirAtmospheric_77k_RR2.txt <==
1.000000000000000000e+00 7.491599160809627733e+01
2.000000000000000000e+00 6.889641460555327512e+01
3.000000000000000000e+00 6.537629472325816948e+01
4.000000000000000000e+00 6.287990837205047256e+01
5.000000000000000000e+00 6.094478054444331150e+01
6.000000000000000000e+00 5.936491334931042019e+01
7.000000000000000000e+00 5.803042210030524473e+01
8.000000000000000000e+00 5.687571632769400765e+01
9.000000000000000000e+00 5.585848976373311814e+01
1.000000000000000000e+01 5.494985694088537542e+01
1.100000000000000000e+01 5.412921601229434998e+01
1.200000000000000000e+01 5.338135633848935413e+01
1.300000000000000000e+01 5.269472781759034774e+01
1.400000000000000000e+01 5.206035341953611351e+01
1.500000000000000000e+01 5.147111781310921685e+01
1.600000000000000000e+01 5.092128604919260937e+01
1.700000000000000000e+01 5.040616842341768233e+01
1.800000000000000000e+01 4.992188127916861617e+01
1.900000000000000000e+01 4.946517257291055358e+01
2.000000000000000000e+01 4.903329223768331957e+01
2.100000000000000000e+01 4.862389421214043495e+01
2.200000000000000000e+01 4.823496128602742061e+01
2.300000000000000000e+01 4.786474666831801983e+01
2.400000000000000000e+01 4.751172800524110329e+01
2.500000000000000000e+01 4.717457079456976032e+01
2.600000000000000000e+01 4.685209898498077052e+01
2.700000000000000000e+01 4.654327113106320724e+01
2.800000000000000000e+01 4.624716089156684262e+01
2.900000000000000000e+01 4.596294095708314842e+01
3.000000000000000000e+01 4.568986970787446467e+01
3.100000000000000000e+01 4.542728006653067752e+01
3.200000000000000000e+01 4.517457012587186682e+01
3.300000000000000000e+01 4.493119522624225226e+01
3.400000000000000000e+01 4.469666122168003852e+01
3.500000000000000000e+01 4.447051872927364258e+01
3.600000000000000000e+01 4.425235819583510022e+01
3.700000000000000000e+01 4.404180564792653740e+01
3.800000000000000000e+01 4.383851901664006334e+01
3.900000000000000000e+01 4.364218494818729255e+01
4.000000000000000000e+01 4.345251602697226190e+01
4.100000000000000000e+01 4.326924835087510957e+01
4.200000000000000000e+01 4.309213940886705529e+01
4.300000000000000000e+01 4.292096621851696625e+01
4.400000000000000000e+01 4.275552368915284518e+01
4.500000000000000000e+01 4.259562318071895959e+01
4.600000000000000000e+01 4.244109123388034988e+01
4.700000000000000000e+01 4.229176845024326781e+01
4.800000000000000000e+01 4.214750850525247472e+01
4.900000000000000000e+01 4.200817727824703240e+01
5.000000000000000000e+01 4.187365208758340174e+01
5.100000000000000000e+01 4.174382101939276168e+01
5.200000000000000000e+01 4.161858234127984701e+01
5.300000000000000000e+01 4.149784399249087130e+01
5.400000000000000000e+01 4.138152314509375884e+01
5.500000000000000000e+01 4.126954582964409468e+01
5.600000000000000000e+01 4.116184662167538022e+01
5.700000000000000000e+01 4.105836838466109384e+01
5.800000000000000000e+01 4.095906206711724451e+01
5.900000000000000000e+01 4.086388655173606566e+01
6.000000000000000000e+01 4.077280855414723248e+01
6.100000000000000000e+01 4.068580257211806384e+01
6.200000000000000000e+01 4.060285088306184065e+01
6.300000000000000000e+01 4.052394359182773798e+01
6.400000000000000000e+01 4.044907872879998934e+01
6.500000000000000000e+01 4.037826240064197947e+01
6.600000000000000000e+01 4.031150899539043309e+01
6.700000000000000000e+01 4.024884144543874953e+01
6.800000000000000000e+01 4.019029155259684671e+01
6.900000000000000000e+01 4.013590037879254169e+01
7.000000000000000000e+01 4.008571871006974163e+01
7.100000000000000000e+01 4.003980759883189933e+01
7.200000000000000000e+01 3.999823899420722029e+01
7.300000000000000000e+01 3.996109646909518176e+01
7.400000000000000000e+01 3.992847605611542150e+01
7.500000000000000000e+01 3.990048720545127026e+01
7.600000000000000000e+01 3.987725388078575861e+01
7.700000000000000000e+01 3.985891581173231657e+01
7.800000000000000000e+01 3.984562992548715954e+01
7.900000000000000000e+01 3.983757198290447121e+01
8.000000000000000000e+01 3.983493845078986340e+01
8.100000000000000000e+01 3.983794864658693768e+01
8.200000000000000000e+01 3.984684719977128964e+01
8.300000000000000000e+01 3.986190688243483038e+01
8.400000000000000000e+01 3.988343187146263347e+01
8.500000000000000000e+01 3.991176152023895440e+01
8.600000000000000000e+01 3.994727472971283078e+01
8.700000000000000000e+01 3.999039503403714235e+01
8.800000000000000000e+01 4.004159653675665709e+01
8.900000000000000000e+01 4.010141086893428053e+01
9.000000000000000000e+01 4.017043537842938861e+01
9.100000000000000000e+01 4.024934281566764582e+01
9.200000000000000000e+01 4.033889284363308292e+01
9.300000000000000000e+01 4.043994579310088255e+01
9.400000000000000000e+01 4.055347919557640779e+01
9.500000000000000000e+01 4.068060778275334854e+01
9.600000000000000000e+01 4.082260784394527064e+01
9.700000000000000000e+01 4.098094711627940256e+01
9.800000000000000000e+01 4.115732175744664545e+01
9.900000000000000000e+01 4.135370248805049442e+01
1.000000000000000000e+02 4.157239272930983986e+01
1.010000000000000000e+02 4.181610262647149057e+01
1.020000000000000000e+02 4.208804438088600364e+01
1.030000000000000000e+02 4.239205657325521770e+01
1.040000000000000000e+02 4.273276851825044531e+01
1.050000000000000000e+02 4.311582081221751395e+01
1.060000000000000000e+02 4.354816610327904414e+01
1.070000000000000000e+02 4.403848644873107787e+01
1.080000000000000000e+02 4.459778308131477331e+01
1.090000000000000000e+02 4.524022504569229852e+01
1.100000000000000000e+02 4.598438981895938582e+01
1.110000000000000000e+02 4.685509138612697910e+01
1.120000000000000000e+02 4.788603205118227635e+01
1.130000000000000000e+02 4.912330233438684246e+01
1.140000000000000000e+02 5.062807517913736888e+01
1.150000000000000000e+02 5.246733679789016946e+01
1.160000000000000000e+02 5.463139932793158948e+01
1.170000000000000000e+02 5.662400607262962637e+01
1.180000000000000000e+02 5.681363925993465358e+01
1.190000000000000000e+02 5.468090032597449124e+01
1.200000000000000000e+02 5.194051117600041323e+01
1.210000000000000000e+02 4.945637629659151457e+01
1.220000000000000000e+02 4.733167596272191702e+01
1.230000000000000000e+02 4.551171923361395244e+01
1.240000000000000000e+02 4.393457201216296681e+01
1.250000000000000000e+02 4.255316155175235338e+01
1.260000000000000000e+02 4.133441450211628165e+01
1.270000000000000000e+02 4.025567979058184420e+01
1.280000000000000000e+02 3.930176045012573383e+01
1.290000000000000000e+02 3.846280112225615966e+01
1.300000000000000000e+02 3.773280737024137466e+01
1.310000000000000000e+02 3.710857582485127182e+01
1.320000000000000000e+02 3.658888098459247828e+01
1.330000000000000000e+02 3.617382259865711092e+01
1.340000000000000000e+02 3.586427993748925047e+01
1.350000000000000000e+02 3.566144915128726467e+01
1.360000000000000000e+02 3.556646015455725518e+01
1.370000000000000000e+02 3.558008133448482369e+01
1.380000000000000000e+02 3.570252442226795608e+01
1.390000000000000000e+02 3.593335903862914904e+01
1.400000000000000000e+02 3.627153868920424884e+01
1.410000000000000000e+02 3.671553026806653008e+01
1.420000000000000000e+02 3.726353064073301624e+01
1.430000000000000000e+02 3.791374919691242695e+01
1.440000000000000000e+02 3.866473568944317662e+01
1.450000000000000000e+02 3.951573815386993260e+01
1.460000000000000000e+02 4.046708532829094906e+01
1.470000000000000000e+02 4.152060079055094377e+01
1.480000000000000000e+02 4.268007179720840583e+01
1.490000000000000000e+02 4.395181590501461955e+01
1.500000000000000000e+02 4.534541678317397384e+01
1.510000000000000000e+02 4.687474550553363883e+01
1.520000000000000000e+02 4.855946200958747738e+01
1.530000000000000000e+02 5.042733936199915235e+01
1.540000000000000000e+02 5.251805301951607419e+01
1.550000000000000000e+02 5.488973236994863214e+01
1.560000000000000000e+02 5.763114620390790321e+01
1.570000000000000000e+02 6.088666918185225541e+01
1.580000000000000000e+02 6.491488059990423665e+01
1.590000000000000000e+02 7.025737076374724666e+01
1.600000000000000000e+02 7.841600659558359609e+01
1.610000000000000000e+02 9.092648437664750816e+01
1.620000000000000000e+02 8.502996745979997684e+01
1.630000000000000000e+02 8.957479467168769816e+01
1.640000000000000000e+02 8.476233006583359497e+01
1.650000000000000000e+02 7.325663137689070936e+01
1.660000000000000000e+02 6.699400917658840626e+01
1.670000000000000000e+02 6.252069948709003455e+01
1.680000000000000000e+02 5.899427898908807322e+01
1.690000000000000000e+02 5.606182542755382769e+01
1.700000000000000000e+02 5.353821306720102768e+01
1.710000000000000000e+02 5.131314650176771863e+01
1.720000000000000000e+02 4.931530039374693075e+01
1.730000000000000000e+02 4.749590646034823749e+01
1.740000000000000000e+02 4.582035358340249331e+01
1.750000000000000000e+02 4.426356633959546372e+01
1.760000000000000000e+02 4.280737030464901949e+01
1.770000000000000000e+02 4.143901461074208470e+01
1.780000000000000000e+02 4.015043903510481726e+01
1.790000000000000000e+02 3.893803466023714321e+01
1.800000000000000000e+02 3.780257667019093759e+01
1.810000000000000000e+02 3.674841579550581372e+01
1.820000000000000000e+02 3.577876100395636882e+01
1.830000000000000000e+02 3.487628825898757157e+01
1.840000000000000000e+02 3.393777498217304611e+01
1.850000000000000000e+02 3.262301382704784913e+01
1.860000000000000000e+02 3.034456642219571876e+01
1.870000000000000000e+02 2.703704302558477579e+01
1.880000000000000000e+02 2.355764516155641530e+01
1.890000000000000000e+02 2.063645893715698065e+01
1.900000000000000000e+02 1.843308116783757455e+01
1.910000000000000000e+02 1.689389549257328227e+01
1.920000000000000000e+02 1.601025420018120116e+01
1.930000000000000000e+02 1.576966449103507095e+01
1.940000000000000000e+02 1.604268823848420311e+01
1.950000000000000000e+02 1.661843635789128015e+01
1.960000000000000000e+02 1.731205760813433159e+01
1.970000000000000000e+02 1.800893615286943117e+01
1.980000000000000000e+02 1.865157560834504835e+01
1.990000000000000000e+02 1.921554446664043780e+01
2.000000000000000000e+02 1.969256351949268335e+01
2.010000000000000000e+02 2.008117975538066702e+01
2.020000000000000000e+02 2.038204910444271079e+01
2.030000000000000000e+02 2.059557380410650040e+01
2.040000000000000000e+02 2.072062826299069016e+01
2.050000000000000000e+02 2.075370927414412847e+01
2.060000000000000000e+02 2.068814398849850988e+01
2.070000000000000000e+02 2.051311237053053205e+01
2.080000000000000000e+02 2.021227208490729055e+01
2.090000000000000000e+02 1.976177782989844900e+01
2.100000000000000000e+02 1.912761778475609731e+01
2.110000000000000000e+02 1.826310958151025332e+01
2.120000000000000000e+02 1.711228172605862596e+01
2.130000000000000000e+02 1.564923989405898830e+01
2.140000000000000000e+02 1.408890231195178089e+01
2.150000000000000000e+02 1.350174569074801312e+01
2.160000000000000000e+02 1.524273341559117512e+01
2.170000000000000000e+02 1.836298910891895986e+01
2.180000000000000000e+02 2.154921718411676324e+01
2.190000000000000000e+02 2.446031306939622141e+01
2.200000000000000000e+02 2.710544269181627897e+01
2.210000000000000000e+02 2.954961289008760872e+01
2.220000000000000000e+02 3.185343168830323890e+01
2.230000000000000000e+02 3.406613852654593444e+01
2.240000000000000000e+02 3.622807878139603588e+01
2.250000000000000000e+02 3.837410221864432458e+01
2.260000000000000000e+02 4.053655562277009494e+01
2.270000000000000000e+02 4.274796081961154925e+01
2.280000000000000000e+02 4.504375967872505271e+01
2.290000000000000000e+02 4.746565320648042530e+01
2.300000000000000000e+02 5.006634663607187008e+01
2.310000000000000000e+02 5.291719214477664934e+01
2.320000000000000000e+02 5.612189864769412395e+01
2.330000000000000000e+02 5.984402093005159884e+01
2.340000000000000000e+02 6.437029046228053630e+01
2.350000000000000000e+02 7.028934249182478311e+01
2.360000000000000000e+02 7.921090734016219415e+01
2.370000000000000000e+02 9.844570985590154066e+01
2.380000000000000000e+02 9.639779360900254801e+01
2.390000000000000000e+02 8.609049367688609777e+01
2.400000000000000000e+02 7.430580826422192331e+01
2.410000000000000000e+02 6.764106516380702772e+01
2.420000000000000000e+02 6.287314736830059303e+01
2.430000000000000000e+02 5.911513590814042374e+01
2.440000000000000000e+02 5.598080749206617668e+01
2.450000000000000000e+02 5.326377293307727712e+01
2.460000000000000000e+02 5.083927031160392573e+01
2.470000000000000000e+02 4.862517324294452692e+01
2.480000000000000000e+02 4.656394086996377979e+01
2.490000000000000000e+02 4.461351012105247804e+01
2.500000000000000000e+02 4.274273504729524120e+01
2.510000000000000000e+02 4.092978730152302802e+01
2.520000000000000000e+02 3.916333386799918514e+01
2.530000000000000000e+02 3.744731401272806437e+01
2.540000000000000000e+02 3.581073708369851971e+01
2.550000000000000000e+02 3.432239663928382356e+01
2.560000000000000000e+02 3.310177948204411535e+01
2.570000000000000000e+02 3.229943740666824681e+01
2.580000000000000000e+02 3.202280350491660954e+01
2.590000000000000000e+02 3.225743477578433982e+01
2.600000000000000000e+02 3.288149285236541886e+01
2.610000000000000000e+02 3.375402472309522039e+01
2.620000000000000000e+02 3.477671573167328489e+01
2.630000000000000000e+02 3.590332800861379070e+01
2.640000000000000000e+02 3.712720134475062395e+01
2.650000000000000000e+02 3.846906045103062866e+01
2.660000000000000000e+02 3.997120079070357690e+01
2.670000000000000000e+02 4.169875114789297754e+01
2.680000000000000000e+02 4.375035242908812450e+01
2.690000000000000000e+02 4.628843221584502743e+01
2.700000000000000000e+02 4.962691437306566655e+01
2.710000000000000000e+02 5.455556329406029192e+01
2.720000000000000000e+02 6.444537766948324986e+01
2.730000000000000000e+02 6.366949115525756042e+01
2.740000000000000000e+02 5.570810377728350460e+01
2.750000000000000000e+02 5.210151147974454489e+01
2.760000000000000000e+02 5.002764504546479429e+01
2.770000000000000000e+02 4.884839470644500636e+01
2.780000000000000000e+02 4.840766235270649531e+01
2.790000000000000000e+02 4.874062485891350605e+01
2.800000000000000000e+02 4.992585579403605323e+01
2.810000000000000000e+02 5.194405459999445895e+01
2.820000000000000000e+02 5.464700179059916962e+01
2.830000000000000000e+02 5.789940190251431318e+01
2.840000000000000000e+02 6.172983607154668562e+01
2.850000000000000000e+02 6.638312026826629619e+01
2.860000000000000000e+02 7.243943172406777364e+01
2.870000000000000000e+02 8.148574714214745995e+01
2.880000000000000000e+02 1.016125970859826566e+02
2.890000000000000000e+02 1.104890648803613686e+02
2.900000000000000000e+02 8.381653668977044447e+01
2.910000000000000000e+02 7.407096843998631641e+01
2.920000000000000000e+02 6.853066542480161161e+01
2.930000000000000000e+02 6.512814896502430884e+01
2.940000000000000000e+02 6.270057488652626176e+01
2.950000000000000000e+02 6.056920979554558215e+01
2.960000000000000000e+02 5.850789132703761197e+01
2.970000000000000000e+02 5.648178362109717909e+01
2.980000000000000000e+02 5.449385132650269270e+01
2.990000000000000000e+02 5.255127290084094227e+01
3.000000000000000000e+02 5.068442344926129550e+01
3.010000000000000000e+02 4.900331636722928152e+01
3.020000000000000000e+02 4.779509331294934782e+01
3.030000000000000000e+02 4.754911458328563612e+01
3.040000000000000000e+02 4.862853093820827155e+01
3.050000000000000000e+02 5.095686759035410773e+01
3.060000000000000000e+02 5.449564119124548967e+01
3.070000000000000000e+02 6.024263068833698753e+01
3.080000000000000000e+02 6.907763814528658486e+01
3.090000000000000000e+02 5.827822616038433523e+01
3.100000000000000000e+02 5.230568500085753669e+01
3.110000000000000000e+02 4.995057994846227700e+01
3.120000000000000000e+02 5.075356725179816664e+01
3.130000000000000000e+02 5.305990783887565954e+01
3.140000000000000000e+02 5.587934232320770178e+01
3.150000000000000000e+02 5.912240711963411854e+01
3.160000000000000000e+02 6.317483845538158960e+01
3.170000000000000000e+02 6.932733128861858063e+01
3.180000000000000000e+02 8.746059544411059505e+01
3.190000000000000000e+02 7.136408517324392164e+01
3.200000000000000000e+02 6.501344781721051902e+01
3.210000000000000000e+02 6.105926629357866631e+01
3.220000000000000000e+02 5.753665307255150907e+01
3.230000000000000000e+02 5.281546050653915358e+01
3.240000000000000000e+02 3.928101554806188034e+01
3.250000000000000000e+02 5.777047436573174366e+01
3.260000000000000000e+02 7.140108205160802868e+01
3.270000000000000000e+02 9.495806589963656563e+01
3.280000000000000000e+02 8.803675191748550333e+01
3.290000000000000000e+02 7.469395522012192146e+01
3.300000000000000000e+02 6.304798831965833728e+01
3.310000000000000000e+02 5.453919881579764706e+01
3.320000000000000000e+02 4.622155937969098716e+01
3.330000000000000000e+02 3.736855010908345065e+01
3.340000000000000000e+02 3.911540587331912633e+01
3.350000000000000000e+02 4.297908306890506935e+01
3.360000000000000000e+02 4.554345351624433391e+01
3.370000000000000000e+02 4.763220534734778511e+01
3.380000000000000000e+02 4.959011926542196846e+01
3.390000000000000000e+02 5.150740990250373130e+01
3.400000000000000000e+02 5.334833418504500457e+01
3.410000000000000000e+02 5.502628781837369587e+01
3.420000000000000000e+02 5.647422751053065326e+01
3.430000000000000000e+02 5.771303900547792409e+01
3.440000000000000000e+02 5.889222380439744597e+01
3.450000000000000000e+02 6.032209203378229034e+01
3.460000000000000000e+02 6.266976245274310031e+01
3.470000000000000000e+02 6.843901508696566793e+01
3.480000000000000000e+02 7.008818674418031947e+01
3.490000000000000000e+02 5.457133886632610853e+01
3.500000000000000000e+02 4.172871289274389284e+01
3.510000000000000000e+02 4.039818021172003171e+01
3.520000000000000000e+02 4.558389833317652062e+01
3.530000000000000000e+02 4.812724643225428167e+01
3.540000000000000000e+02 4.978158313875455576e+01
3.550000000000000000e+02 5.109892927235684112e+01
3.560000000000000000e+02 5.231846997947948807e+01
3.570000000000000000e+02 5.358623830228676610e+01
3.580000000000000000e+02 5.503159598346074688e+01
3.590000000000000000e+02 5.681920411864237508e+01
3.600000000000000000e+02 5.923338525713695191e+01
3.610000000000000000e+02 6.293719495125489516e+01
3.620000000000000000e+02 7.046398244496727159e+01
3.630000000000000000e+02 7.455366754920760286e+01
3.640000000000000000e+02 6.318399659867496609e+01
3.650000000000000000e+02 5.794205017787972878e+01
3.660000000000000000e+02 5.438816271946178915e+01
3.670000000000000000e+02 5.163732028225007298e+01
3.680000000000000000e+02 4.936657281137918574e+01
3.690000000000000000e+02 4.742799110273605123e+01
3.700000000000000000e+02 4.574828312797946950e+01
3.710000000000000000e+02 4.429342423265420337e+01
3.720000000000000000e+02 4.305363990148809705e+01
3.730000000000000000e+02 4.203576283302749061e+01
3.740000000000000000e+02 4.125807965192827709e+01
3.750000000000000000e+02 4.074549982053385122e+01
3.760000000000000000e+02 4.052428137932486862e+01
3.770000000000000000e+02 4.061669188278692388e+01
3.780000000000000000e+02 4.103686750240250802e+01
3.790000000000000000e+02 4.178934012553809652e+01
3.800000000000000000e+02 4.287105208595552597e+01
3.810000000000000000e+02 4.427665229375111267e+01
3.820000000000000000e+02 4.600633384417583471e+01
3.830000000000000000e+02 4.807610204594803349e+01
3.840000000000000000e+02 5.053266652678917126e+01
3.850000000000000000e+02 5.348097944837409301e+01
3.860000000000000000e+02 5.715106691362758795e+01
3.870000000000000000e+02 6.211652447142089528e+01
3.880000000000000000e+02 7.046424792031321260e+01
3.890000000000000000e+02 7.968073527748738627e+01
3.900000000000000000e+02 6.857084910024514102e+01
3.910000000000000000e+02 6.493443121637520221e+01
3.920000000000000000e+02 6.330804432565753359e+01
3.930000000000000000e+02 6.274123434052931714e+01
3.940000000000000000e+02 6.297367092348540751e+01
3.950000000000000000e+02 6.402953674516298577e+01
3.960000000000000000e+02 6.625925769972050716e+01
3.970000000000000000e+02 7.100988684224645908e+01
3.980000000000000000e+02 8.414586711471207536e+01
3.990000000000000000e+02 6.830705329796215608e+01
4.000000000000000000e+02 6.108701266895189974e+01
4.010000000000000000e+02 5.610633688144139342e+01
4.020000000000000000e+02 5.270954996191505870e+01
4.030000000000000000e+02 5.709995560962855876e+01
4.040000000000000000e+02 8.127277526219592119e+01
4.050000000000000000e+02 7.714815348510634863e+01
4.060000000000000000e+02 6.444884209454387758e+01
4.070000000000000000e+02 5.919155314887515829e+01
4.080000000000000000e+02 5.601021355414394520e+01
4.090000000000000000e+02 5.377525320402807552e+01
4.100000000000000000e+02 5.208662195357824487e+01
4.110000000000000000e+02 5.076997591374763630e+01
4.120000000000000000e+02 4.974343202367023054e+01
4.130000000000000000e+02 4.897209400196507545e+01
4.140000000000000000e+02 4.845095870903647040e+01
4.150000000000000000e+02 4.819969527886047445e+01
4.160000000000000000e+02 4.826457882775951447e+01
4.170000000000000000e+02 4.872794827950955465e+01
4.180000000000000000e+02 4.973114446214330542e+01
4.190000000000000000e+02 5.153184735766235747e+01
4.200000000000000000e+02 5.468046923031942441e+01
4.210000000000000000e+02 6.084538219432460693e+01
4.220000000000000000e+02 7.506067014582887964e+01
4.230000000000000000e+02 6.104399077988673383e+01
4.240000000000000000e+02 5.780647269892597961e+01
4.250000000000000000e+02 5.967025358588016104e+01
4.260000000000000000e+02 7.069030506068565956e+01
4.270000000000000000e+02 5.168404092626716562e+01
4.280000000000000000e+02 4.358687009764658882e+01
4.290000000000000000e+02 3.786030563144422700e+01
4.300000000000000000e+02 3.316062669312907474e+01
4.310000000000000000e+02 2.915475579644763826e+01
4.320000000000000000e+02 2.621007840744807282e+01
4.330000000000000000e+02 2.517817296278962402e+01
4.340000000000000000e+02 2.591625673488406889e+01
4.350000000000000000e+02 2.737392552545664870e+01
4.360000000000000000e+02 2.895812818373337194e+01
4.370000000000000000e+02 3.051788438317622010e+01
4.380000000000000000e+02 3.204861038040505861e+01
4.390000000000000000e+02 3.357875798926421140e+01
4.400000000000000000e+02 3.513929961338995867e+01
4.410000000000000000e+02 3.675693402609806526e+01
4.420000000000000000e+02 3.845544736110095840e+01
4.430000000000000000e+02 4.026480885383812591e+01
4.440000000000000000e+02 4.224380334938000203e+01
4.450000000000000000e+02 4.452722459005082101e+01
4.460000000000000000e+02 4.743071961132508818e+01
4.470000000000000000e+02 5.179607049327750445e+01
4.480000000000000000e+02 6.142126711207101408e+01
4.490000000000000000e+02 5.909076600175627192e+01
4.500000000000000000e+02 5.016168946201271694e+01
4.510000000000000000e+02 4.556257496361634907e+01
4.520000000000000000e+02 4.237946503807923193e+01
4.530000000000000000e+02 3.990063626646209372e+01
4.540000000000000000e+02 3.783666821558863091e+01
4.550000000000000000e+02 3.604053441673319469e+01
4.560000000000000000e+02 3.443414006418235829e+01
4.570000000000000000e+02 3.299190957585530981e+01
4.580000000000000000e+02 3.175337407596696693e+01
4.590000000000000000e+02 3.085276086704384824e+01
4.600000000000000000e+02 3.051937879436500722e+01
4.610000000000000000e+02 3.095514547850065767e+01
4.620000000000000000e+02 3.214158064739086740e+01
4.630000000000000000e+02 3.385421311114211562e+01
4.640000000000000000e+02 3.585922410887130241e+01
4.650000000000000000e+02 3.801868199989367270e+01
4.660000000000000000e+02 4.028011744387413984e+01
4.670000000000000000e+02 4.264221093713849342e+01
4.680000000000000000e+02 4.513329822457936302e+01
4.690000000000000000e+02 4.780370167458598729e+01
4.700000000000000000e+02 5.072806630167883668e+01
4.710000000000000000e+02 5.401754026949429743e+01
4.720000000000000000e+02 5.784829743027093230e+01
4.730000000000000000e+02 6.252891220302962694e+01
4.740000000000000000e+02 6.868740605784341824e+01
4.750000000000000000e+02 7.797340738785544545e+01
4.760000000000000000e+02 9.702998519449135983e+01
4.770000000000000000e+02 9.714179032098024891e+01
4.780000000000000000e+02 7.749276596414540563e+01
4.790000000000000000e+02 6.864174529659044310e+01
4.800000000000000000e+02 6.277301113007978728e+01
4.810000000000000000e+02 5.832028516165988208e+01
4.820000000000000000e+02 5.468151573211961392e+01
4.830000000000000000e+02 5.155650810344994994e+01
4.840000000000000000e+02 4.877322199927560575e+01
4.850000000000000000e+02 4.624285661417314941e+01
4.860000000000000000e+02 4.405470348405839331e+01
4.870000000000000000e+02 4.328167310783888411e+01
4.880000000000000000e+02 5.330807815559260376e+01
4.890000000000000000e+02 6.948279408495699272e+01
4.900000000000000000e+02 8.187763488361660791e+01
4.910000000000000000e+02 9.094355071353076880e+01
4.920000000000000000e+02 7.478097499220579891e+01
4.930000000000000000e+02 6.619461537146456465e+01
4.940000000000000000e+02 6.232356546200079350e+01
4.950000000000000000e+02 6.072197638288862720e+01
4.960000000000000000e+02 6.054235958020797881e+01
4.970000000000000000e+02 6.139289184472080763e+01
4.980000000000000000e+02 6.309845911522617712e+01
4.990000000000000000e+02 6.563550348594453965e+01
5.000000000000000000e+02 6.913495570694013281e+01
5.010000000000000000e+02 7.396984042156735484e+01
5.020000000000000000e+02 8.109190089401803903e+01
5.030000000000000000e+02 9.370798554173391892e+01
5.040000000000000000e+02 1.203976091031685058e+02
5.050000000000000000e+02 9.079682269137478556e+01
5.060000000000000000e+02 7.972045418618839108e+01
5.070000000000000000e+02 7.309888396586907788e+01
5.080000000000000000e+02 6.817042343054477271e+01
5.090000000000000000e+02 6.510703564682961542e+01
5.100000000000000000e+02 6.221596704202659112e+01
5.110000000000000000e+02 5.983721385685326766e+01
5.120000000000000000e+02 5.781428809752576115e+01
5.130000000000000000e+02 5.605069175113556668e+01
5.140000000000000000e+02 5.447956901764455750e+01
5.150000000000000000e+02 5.305331497619302183e+01
5.160000000000000000e+02 5.174145860443260858e+01
5.170000000000000000e+02 5.053554635826500885e+01
5.180000000000000000e+02 4.946232138894578156e+01
5.190000000000000000e+02 4.860265196027660295e+01
5.200000000000000000e+02 4.809430772266836129e+01
5.210000000000000000e+02 4.807056244462070538e+01
5.220000000000000000e+02 4.853864922131472781e+01
5.230000000000000000e+02 4.933858660311847899e+01
5.240000000000000000e+02 5.025041159848719730e+01
5.250000000000000000e+02 5.110874471749968961e+01
5.260000000000000000e+02 5.183302160097809264e+01
5.270000000000000000e+02 5.240655532686051998e+01
5.280000000000000000e+02 5.284704470281290867e+01
5.290000000000000000e+02 5.318458065555098813e+01
5.300000000000000000e+02 5.344919848705231402e+01
5.310000000000000000e+02 5.366551111498922211e+01
5.320000000000000000e+02 5.385131298945930212e+01
5.330000000000000000e+02 5.401782858345533356e+01
5.340000000000000000e+02 5.417023663997051131e+01
5.350000000000000000e+02 5.430771873943464101e+01
5.360000000000000000e+02 5.442247592319654359e+01
5.370000000000000000e+02 5.449691947603690778e+01
5.380000000000000000e+02 5.449734766176792533e+01
5.390000000000000000e+02 5.435999718706005979e+01
5.400000000000000000e+02 5.395866004259225690e+01
5.410000000000000000e+02 5.302604369796424066e+01
5.420000000000000000e+02 5.105982156044398579e+01
5.430000000000000000e+02 5.117363134121045931e+01
5.440000000000000000e+02 6.620142620453026439e+01
5.450000000000000000e+02 9.401725853215447160e+01
5.460000000000000000e+02 8.679089315861317289e+01
5.470000000000000000e+02 8.131539402864989086e+01
5.480000000000000000e+02 8.102833086577751942e+01
5.490000000000000000e+02 8.353611012283892023e+01
5.500000000000000000e+02 8.932708773046316253e+01
5.510000000000000000e+02 8.910578034024345584e+01
5.520000000000000000e+02 8.220557746227785856e+01
5.530000000000000000e+02 7.811000805190596452e+01
5.540000000000000000e+02 7.547165125179988365e+01
5.550000000000000000e+02 7.367048110666557648e+01
5.560000000000000000e+02 7.243031992223728821e+01
5.570000000000000000e+02 7.160836938973619681e+01
5.580000000000000000e+02 7.112435373869340083e+01
5.590000000000000000e+02 7.094870179127546805e+01
5.600000000000000000e+02 7.134251656647049344e+01
5.610000000000000000e+02 7.783495144003184407e+01
5.620000000000000000e+02 7.494592110643280591e+01
5.630000000000000000e+02 7.467704417742359624e+01
5.640000000000000000e+02 7.563965923845147188e+01
5.650000000000000000e+02 7.729133929914880241e+01
5.660000000000000000e+02 7.993536078594316052e+01
5.670000000000000000e+02 8.539476439119385986e+01
5.680000000000000000e+02 9.116948412207490549e+01
5.690000000000000000e+02 8.025691108429532505e+01
5.700000000000000000e+02 9.005365951141851610e+01
5.710000000000000000e+02 9.697704421825955023e+01
5.720000000000000000e+02 9.834323980872363791e+01
5.730000000000000000e+02 9.494190643872863689e+01
5.740000000000000000e+02 9.318942912478392770e+01
5.750000000000000000e+02 9.294996006299398061e+01
5.760000000000000000e+02 9.412384045028454693e+01
5.770000000000000000e+02 9.726473049329230491e+01
5.780000000000000000e+02 1.054369697149648601e+02
5.790000000000000000e+02 9.737366863548145091e+01
5.800000000000000000e+02 9.021420653847710014e+01
5.810000000000000000e+02 8.496482774202735300e+01
5.820000000000000000e+02 8.015155260664144521e+01
5.830000000000000000e+02 7.477064070696570752e+01
5.840000000000000000e+02 6.886742608523081799e+01
5.850000000000000000e+02 6.879987584076326357e+01
5.860000000000000000e+02 7.172509916562277965e+01
5.870000000000000000e+02 7.353036246416908739e+01
5.880000000000000000e+02 7.458856553784011112e+01
5.890000000000000000e+02 7.530413306621929337e+01
5.900000000000000000e+02 7.587173995012251737e+01
5.910000000000000000e+02 7.630633801558096252e+01
5.920000000000000000e+02 7.638260070062077034e+01
5.930000000000000000e+02 7.560759828458687082e+01
5.940000000000000000e+02 7.367310397030033187e+01
5.950000000000000000e+02 7.345209829857962802e+01
5.960000000000000000e+02 6.758120985479936849e+01
5.970000000000000000e+02 6.401948487466199822e+01
5.980000000000000000e+02 6.047489329913396716e+01
5.990000000000000000e+02 5.688270600836488455e+01
6.000000000000000000e+02 5.329999151782580213e+01
6.010000000000000000e+02 5.007312174541903005e+01
6.020000000000000000e+02 4.793865770076730826e+01
6.030000000000000000e+02 4.716709566112812269e+01
6.040000000000000000e+02 4.693501515443844596e+01
6.050000000000000000e+02 4.629447141165978508e+01
6.060000000000000000e+02 4.447122705829323053e+01
6.070000000000000000e+02 4.296048578761042336e+01
6.080000000000000000e+02 5.089682292689452225e+01
6.090000000000000000e+02 6.055396718834413150e+01
6.100000000000000000e+02 7.165186894021874764e+01
6.110000000000000000e+02 7.633657301769056858e+01
6.120000000000000000e+02 7.190222059464294091e+01
6.130000000000000000e+02 6.907225749227659151e+01
6.140000000000000000e+02 6.933191027069204893e+01
6.150000000000000000e+02 7.138469929136498138e+01
6.160000000000000000e+02 7.483389369226554777e+01
6.170000000000000000e+02 8.356736888652531547e+01
6.180000000000000000e+02 7.741442655646122262e+01
6.190000000000000000e+02 6.872962432157518720e+01
6.200000000000000000e+02 6.324745403732636362e+01
6.210000000000000000e+02 5.883905065506097998e+01
6.220000000000000000e+02 5.475234894029843247e+01
6.230000000000000000e+02 5.032058376528787846e+01
6.240000000000000000e+02 4.389093251746133717e+01
6.250000000000000000e+02 3.911866083540439831e+01
6.260000000000000000e+02 5.577749094928419993e+01
6.270000000000000000e+02 5.804242095899799381e+01
6.280000000000000000e+02 5.735495924701510972e+01
6.290000000000000000e+02 5.999909930283589432e+01
6.300000000000000000e+02 6.313864242498179635e+01
6.310000000000000000e+02 6.630452388166197863e+01
6.320000000000000000e+02 6.949922131050938390e+01
6.330000000000000000e+02 7.291749193167740373e+01
6.340000000000000000e+02 7.720251523052125719e+01
6.350000000000000000e+02 8.112124563993745596e+01
6.360000000000000000e+02 7.647668602622911749e+01
6.370000000000000000e+02 6.867396846825839418e+01
6.380000000000000000e+02 7.838709303757497082e+01
6.390000000000000000e+02 8.624724095192307516e+01
6.400000000000000000e+02 8.626570844122460358e+01
6.410000000000000000e+02 8.335112515814449807e+01
6.420000000000000000e+02 8.136548315106580276e+01
6.430000000000000000e+02 8.017532465396479324e+01
6.440000000000000000e+02 7.955388884715577547e+01
6.450000000000000000e+02 7.938609560328859516e+01
6.460000000000000000e+02 7.962528646575441371e+01
6.470000000000000000e+02 8.026969381649249158e+01
6.480000000000000000e+02 8.135671326696845540e+01
6.490000000000000000e+02 8.297114817445989843e+01
6.500000000000000000e+02 8.527298681845151407e+01
6.510000000000000000e+02 8.856964803753041338e+01
6.520000000000000000e+02 9.353012561339680531e+01
6.530000000000000000e+02 1.021080368578651445e+02
6.540000000000000000e+02 1.186936083603394678e+02
6.550000000000000000e+02 1.065999195457401072e+02
6.560000000000000000e+02 9.388297322167147740e+01
6.570000000000000000e+02 8.440381981661090549e+01
6.580000000000000000e+02 8.339295042603151842e+01
6.590000000000000000e+02 7.419378887003995260e+01
6.600000000000000000e+02 6.866517771697481010e+01
6.610000000000000000e+02 6.378890817639315003e+01
6.620000000000000000e+02 5.921141194189340240e+01
6.630000000000000000e+02 5.518756311509248746e+01
6.640000000000000000e+02 5.280734204274946109e+01
6.650000000000000000e+02 5.264425131144050596e+01
6.660000000000000000e+02 5.352199638263306269e+01
6.670000000000000000e+02 5.451990533531922978e+01
6.680000000000000000e+02 5.540487255908091413e+01
6.690000000000000000e+02 5.617097481280499238e+01
6.700000000000000000e+02 5.685559111140988620e+01
6.710000000000000000e+02 5.749849504729155569e+01
6.720000000000000000e+02 5.813748655359685102e+01
6.730000000000000000e+02 5.881390149163951975e+01
6.740000000000000000e+02 5.958542354111452255e+01
6.750000000000000000e+02 6.055663944091228501e+01
6.760000000000000000e+02 6.197523792766142492e+01
6.770000000000000000e+02 6.470501240893557338e+01
6.780000000000000000e+02 7.207664492143263146e+01
6.790000000000000000e+02 6.257638483195449197e+01
6.800000000000000000e+02 5.705454328436290723e+01
6.810000000000000000e+02 6.266690521597296026e+01
6.820000000000000000e+02 6.903851769551552309e+01
6.830000000000000000e+02 7.970625642177276404e+01
6.840000000000000000e+02 1.059703618336237412e+02
6.850000000000000000e+02 7.702794211884716447e+01
6.860000000000000000e+02 6.231281061348323647e+01
6.870000000000000000e+02 5.184940017359092934e+01
6.880000000000000000e+02 4.513451216159890578e+01
6.890000000000000000e+02 4.319497338504696415e+01
6.900000000000000000e+02 4.218105583529089131e+01
6.910000000000000000e+02 4.031390540097494579e+01
6.920000000000000000e+02 3.574296536486275500e+01
6.930000000000000000e+02 3.854441057531484915e+01
6.940000000000000000e+02 5.403573378162766971e+01
6.950000000000000000e+02 7.050615039752166524e+01
6.960000000000000000e+02 9.669907580476123599e+01
6.970000000000000000e+02 7.001855293699520644e+01
6.980000000000000000e+02 5.670099597310499462e+01
6.990000000000000000e+02 4.594192891817744595e+01
7.000000000000000000e+02 5.246513688926656016e+01
7.010000000000000000e+02 5.684113320160481919e+01
7.020000000000000000e+02 5.995725053163714335e+01
7.030000000000000000e+02 6.269376010051460213e+01
7.040000000000000000e+02 6.540227084605623986e+01
7.050000000000000000e+02 6.831278968861087719e+01
7.060000000000000000e+02 7.168365703844304448e+01
7.070000000000000000e+02 7.597426974952050216e+01
7.080000000000000000e+02 8.242808073024166049e+01
7.090000000000000000e+02 9.448524484406772217e+01
7.100000000000000000e+02 8.489014771925050695e+01
7.110000000000000000e+02 7.986167227969880855e+01
7.120000000000000000e+02 7.719749690750171567e+01
7.130000000000000000e+02 7.535243809564795470e+01
7.140000000000000000e+02 7.396045668569099973e+01
7.150000000000000000e+02 9.939900035941971623e+01
7.160000000000000000e+02 7.498509221072282571e+01
7.170000000000000000e+02 6.892778079604693175e+01
7.180000000000000000e+02 7.364933008005667148e+01
7.190000000000000000e+02 7.636999007449236387e+01
7.200000000000000000e+02 7.943965092181404941e+01
7.210000000000000000e+02 8.388200974647941166e+01
7.220000000000000000e+02 9.181014349299864818e+01
7.230000000000000000e+02 1.033679494139384900e+02
7.240000000000000000e+02 9.939567559704302369e+01
7.250000000000000000e+02 9.142565304794908343e+01
7.260000000000000000e+02 7.871391731275066661e+01
7.270000000000000000e+02 7.156674420519811974e+01
7.280000000000000000e+02 6.713678201002538515e+01
7.290000000000000000e+02 6.466523223720028568e+01
7.300000000000000000e+02 6.372002268583329965e+01
7.310000000000000000e+02 6.398927510909758354e+01
7.320000000000000000e+02 6.548156425462613583e+01
7.330000000000000000e+02 7.121751753811794572e+01
7.340000000000000000e+02 7.586161699419950821e+01
7.350000000000000000e+02 5.967856165908542465e+01
7.360000000000000000e+02 7.167491324460645785e+01
7.370000000000000000e+02 6.117390075361135615e+01
7.380000000000000000e+02 6.602562734811419887e+01
7.390000000000000000e+02 7.020594872799091490e+01
7.400000000000000000e+02 7.464728812445960671e+01
7.410000000000000000e+02 8.055404411687868560e+01
7.420000000000000000e+02 9.162328240695754289e+01
7.430000000000000000e+02 9.060222384630391446e+01
7.440000000000000000e+02 8.439793928295776482e+01
7.450000000000000000e+02 8.273466107045089757e+01
7.460000000000000000e+02 8.346694243423513626e+01
7.470000000000000000e+02 7.865000193233414905e+01
7.480000000000000000e+02 7.939178748633156601e+01
7.490000000000000000e+02 9.124514273294765587e+01
7.500000000000000000e+02 8.880902515354947013e+01
7.510000000000000000e+02 8.194373802015377350e+01
7.520000000000000000e+02 7.904595544661104611e+01
7.530000000000000000e+02 7.789671755029726796e+01
7.540000000000000000e+02 7.789689529216234121e+01
7.550000000000000000e+02 7.882123483625541382e+01
7.560000000000000000e+02 8.060864088430611218e+01
7.570000000000000000e+02 8.331915241534991878e+01
7.580000000000000000e+02 8.705395238061100827e+01
7.590000000000000000e+02 9.101282116641178277e+01
7.600000000000000000e+02 9.135809995768190106e+01
7.610000000000000000e+02 8.933674374605429591e+01
7.620000000000000000e+02 8.826264858678229075e+01
7.630000000000000000e+02 8.877930070384553574e+01
7.640000000000000000e+02 9.182934071321012937e+01
7.650000000000000000e+02 9.964223879436585207e+01
7.660000000000000000e+02 8.827914456036978663e+01
7.670000000000000000e+02 8.034379075385366775e+01
7.680000000000000000e+02 7.460587904500339107e+01
7.690000000000000000e+02 6.966136356933095897e+01
7.700000000000000000e+02 6.506259869200223989e+01
7.710000000000000000e+02 5.899346359941704065e+01
7.720000000000000000e+02 5.968053692110869690e+01
7.730000000000000000e+02 6.125033818742195280e+01
7.740000000000000000e+02 6.376989892802521354e+01
7.750000000000000000e+02 6.700236685747191245e+01
7.760000000000000000e+02 7.225989527969541371e+01
7.770000000000000000e+02 8.195469358907642743e+01
7.780000000000000000e+02 7.393369961666311951e+01
7.790000000000000000e+02 6.752359625233518159e+01
7.800000000000000000e+02 6.201770680368834121e+01
7.810000000000000000e+02 5.750068074875422752e+01
7.820000000000000000e+02 5.897358663101972809e+01
7.830000000000000000e+02 6.421717299348584618e+01
7.840000000000000000e+02 7.226522435025172797e+01
7.850000000000000000e+02 8.645520354658714268e+01
7.860000000000000000e+02 7.848738700172047800e+01
7.870000000000000000e+02 7.495379847382754690e+01
7.880000000000000000e+02 6.834423451858097565e+01
7.890000000000000000e+02 6.736803717265247826e+01
7.900000000000000000e+02 6.747162956582302229e+01
7.910000000000000000e+02 6.842954857752543774e+01
7.920000000000000000e+02 7.077241216710930871e+01
7.930000000000000000e+02 7.653744315214999006e+01
7.940000000000000000e+02 7.407863234439683708e+01
7.950000000000000000e+02 6.893102513632075556e+01
7.960000000000000000e+02 5.765986372721194186e+01
7.970000000000000000e+02 5.344468532731703903e+01
7.980000000000000000e+02 5.051643101059895002e+01
7.990000000000000000e+02 4.989049416828884631e+01
8.000000000000000000e+02 5.080643442748503702e+01
8.010000000000000000e+02 5.224378133838761329e+01
8.020000000000000000e+02 5.386010591564659933e+01
8.030000000000000000e+02 5.565345180225140354e+01
8.040000000000000000e+02 5.774093949429219208e+01
8.050000000000000000e+02 6.032128235174711506e+01
8.060000000000000000e+02 6.372997213877831513e+01
8.070000000000000000e+02 6.863973063536253960e+01
8.080000000000000000e+02 7.684681206852559399e+01
8.090000000000000000e+02 9.660575186682862636e+01
8.100000000000000000e+02 8.683323013603795459e+01
8.110000000000000000e+02 7.174193294272902222e+01
8.120000000000000000e+02 6.635299344989942938e+01
8.130000000000000000e+02 6.732218687003067714e+01
8.140000000000000000e+02 7.222635117955643125e+01
8.150000000000000000e+02 7.910212492268045992e+01
8.160000000000000000e+02 8.812671328051490605e+01
8.170000000000000000e+02 1.012644549327417423e+02
8.180000000000000000e+02 9.934565457894467500e+01
8.190000000000000000e+02 8.768519320128828554e+01
8.200000000000000000e+02 8.136006325752383361e+01
8.210000000000000000e+02 7.537088521519793005e+01
8.220000000000000000e+02 7.051221541264037285e+01
8.230000000000000000e+02 6.648311791097231094e+01
8.240000000000000000e+02 6.255780696173645339e+01
8.250000000000000000e+02 5.837487976393632039e+01
8.260000000000000000e+02 5.348889046775496325e+01
8.270000000000000000e+02 4.841120256271152300e+01
8.280000000000000000e+02 4.981563309059172440e+01
8.290000000000000000e+02 5.455906447294124462e+01
8.300000000000000000e+02 5.897516135515659386e+01
8.310000000000000000e+02 6.442906066275403987e+01
8.320000000000000000e+02 7.226043711705598582e+01
8.330000000000000000e+02 7.507990632983737100e+01
8.340000000000000000e+02 7.647468269274700958e+01
8.350000000000000000e+02 6.720401460649108571e+01
8.360000000000000000e+02 6.207387409624492136e+01
8.370000000000000000e+02 5.865821348557524573e+01
8.380000000000000000e+02 5.625622502334736197e+01
8.390000000000000000e+02 5.468008868275178713e+01
8.400000000000000000e+02 5.383552415022813875e+01
8.410000000000000000e+02 5.356140171735045641e+01
8.420000000000000000e+02 5.364999306196704509e+01
8.430000000000000000e+02 5.457315047386374829e+01
8.440000000000000000e+02 4.404487105391601887e+01
8.450000000000000000e+02 4.949185296635842946e+01
8.460000000000000000e+02 5.442682068520063154e+01
8.470000000000000000e+02 5.664828114413293747e+01
8.480000000000000000e+02 5.850823227965059203e+01
8.490000000000000000e+02 6.050948017450865279e+01
8.500000000000000000e+02 6.300578279425991468e+01
8.510000000000000000e+02 6.639380385320058053e+01
8.520000000000000000e+02 6.925625039823273710e+01
8.530000000000000000e+02 7.101703104039404479e+01
8.540000000000000000e+02 8.483279065472304126e+01
8.550000000000000000e+02 7.401344299122135340e+01
8.560000000000000000e+02 7.095501587699202162e+01
8.570000000000000000e+02 7.072780130664044407e+01
8.580000000000000000e+02 7.169296406287757861e+01
8.590000000000000000e+02 7.333004874524203842e+01
8.600000000000000000e+02 7.550720572251306351e+01
8.610000000000000000e+02 7.821115855727227029e+01
8.620000000000000000e+02 8.108558569197234078e+01
8.630000000000000000e+02 8.216840127755469325e+01
8.640000000000000000e+02 8.055564132535909039e+01
8.650000000000000000e+02 8.407634185869937937e+01
8.660000000000000000e+02 8.426904368483380381e+01
8.670000000000000000e+02 8.181729821954077408e+01
8.680000000000000000e+02 7.337352878622864694e+01
8.690000000000000000e+02 7.405856728376893727e+01
8.700000000000000000e+02 7.378375486406170580e+01
8.710000000000000000e+02 7.357228479155733680e+01
8.720000000000000000e+02 7.313953385465849522e+01
8.730000000000000000e+02 6.983260338924898747e+01
8.740000000000000000e+02 8.166180803890216566e+01
8.750000000000000000e+02 9.112918173693211088e+01
8.760000000000000000e+02 8.548737751849822075e+01
8.770000000000000000e+02 7.925701138836019766e+01
8.780000000000000000e+02 7.479462244835998774e+01
8.790000000000000000e+02 7.132908485329221548e+01
8.800000000000000000e+02 6.816660453838720457e+01
8.810000000000000000e+02 6.909161780281101528e+01
8.820000000000000000e+02 6.628007161240159917e+01
8.830000000000000000e+02 6.523003671867134301e+01
8.840000000000000000e+02 6.671473249408029460e+01
8.850000000000000000e+02 5.383402990686165168e+01
8.860000000000000000e+02 5.510409104852992357e+01
8.870000000000000000e+02 5.397843007465601772e+01
8.880000000000000000e+02 5.204442957311806595e+01
8.890000000000000000e+02 4.915494132531841842e+01
8.900000000000000000e+02 4.448850905057993543e+01
8.910000000000000000e+02 4.270812204904928677e+01
8.920000000000000000e+02 5.096811564476675471e+01
8.930000000000000000e+02 5.859569167769461728e+01
8.940000000000000000e+02 6.582945551679243579e+01
8.950000000000000000e+02 6.470761716863202651e+01
8.960000000000000000e+02 7.660756502252220912e+01
8.970000000000000000e+02 7.928228990619480498e+01
8.980000000000000000e+02 7.304612528378156355e+01
8.990000000000000000e+02 7.282654929527456034e+01
9.000000000000000000e+02 6.867333679591281737e+01
9.010000000000000000e+02 5.186693009512110564e+01
9.020000000000000000e+02 5.963542597579480287e+01
9.030000000000000000e+02 6.291668307237843294e+01
9.040000000000000000e+02 6.758558141964095967e+01
9.050000000000000000e+02 7.383579898550325993e+01
9.060000000000000000e+02 6.227138608226618288e+01
9.070000000000000000e+02 6.155526905981351149e+01
9.080000000000000000e+02 6.400319050850532676e+01
9.090000000000000000e+02 6.808024845777751466e+01
9.100000000000000000e+02 6.927825523809732999e+01
9.110000000000000000e+02 6.979606980380748382e+01
9.120000000000000000e+02 7.259745496449363600e+01
9.130000000000000000e+02 7.697056443046969321e+01
9.140000000000000000e+02 8.185496194206947962e+01
9.150000000000000000e+02 8.564926479907988721e+01
9.160000000000000000e+02 8.374369480972936231e+01
9.170000000000000000e+02 8.161101386687283821e+01
9.180000000000000000e+02 8.073711572751447818e+01
9.190000000000000000e+02 8.742256880727110513e+01
9.200000000000000000e+02 8.891617065607889003e+01
9.210000000000000000e+02 8.579183579717961550e+01
9.220000000000000000e+02 7.963797554151327063e+01
9.230000000000000000e+02 7.556365889943559466e+01
9.240000000000000000e+02 7.307131738260574139e+01
9.250000000000000000e+02 7.192421827362123565e+01
9.260000000000000000e+02 7.244853381405499704e+01
9.270000000000000000e+02 7.676488407101152234e+01
9.280000000000000000e+02 7.358059514609989549e+01
9.290000000000000000e+02 5.935756576523341721e+01
9.300000000000000000e+02 5.588829483985382041e+01
9.310000000000000000e+02 5.895202290149537561e+01
9.320000000000000000e+02 6.191455859160082298e+01
9.330000000000000000e+02 6.552881122742601860e+01
9.340000000000000000e+02 7.284769135575945143e+01
9.350000000000000000e+02 6.775040329875965028e+01
9.360000000000000000e+02 5.050254081006831086e+01
9.370000000000000000e+02 4.986232571660507773e+01
9.380000000000000000e+02 5.700231876660656383e+01
9.390000000000000000e+02 6.047514947017496922e+01
9.400000000000000000e+02 6.291748370584770811e+01
9.410000000000000000e+02 6.463350398878753822e+01
9.420000000000000000e+02 7.341185820168396958e+01
9.430000000000000000e+02 8.105855163420186216e+01
9.440000000000000000e+02 8.359793884105170036e+01
9.450000000000000000e+02 9.074537073485772964e+01
9.460000000000000000e+02 1.072634952061840181e+02
9.470000000000000000e+02 1.049871161576258629e+02
9.480000000000000000e+02 8.643351987125028302e+01
9.490000000000000000e+02 7.652684975847704152e+01
9.500000000000000000e+02 7.057343792221625733e+01
9.510000000000000000e+02 5.139324727379089808e+01
9.520000000000000000e+02 4.964106323894549178e+01
9.530000000000000000e+02 6.662185244465652545e+01
9.540000000000000000e+02 8.944039892613099596e+01
9.550000000000000000e+02 6.979781188773574740e+01
9.560000000000000000e+02 6.775292164990456456e+01
9.570000000000000000e+02 7.182585865125945190e+01
9.580000000000000000e+02 6.605750825061673481e+01
9.590000000000000000e+02 5.788641729791806512e+01
9.600000000000000000e+02 6.900731935323560151e+01
9.610000000000000000e+02 7.688036802182017482e+01
9.620000000000000000e+02 7.152985609885571705e+01
9.630000000000000000e+02 6.904917643138092842e+01
9.640000000000000000e+02 6.604938070476794110e+01
9.650000000000000000e+02 6.376410718971717984e+01
9.660000000000000000e+02 7.184884055277727555e+01
9.670000000000000000e+02 8.616598991808901076e+01
9.680000000000000000e+02 9.452646588896746493e+01
9.690000000000000000e+02 1.094189919676252742e+02
9.700000000000000000e+02 9.148673228529068524e+01
9.710000000000000000e+02 7.919749485410827106e+01
9.720000000000000000e+02 7.139162384760523139e+01
9.730000000000000000e+02 7.774395530400069276e+01
9.740000000000000000e+02 8.418823758832567705e+01
9.750000000000000000e+02 8.903757121856884282e+01
9.760000000000000000e+02 8.815769533842578198e+01
9.770000000000000000e+02 8.179355759084351973e+01
9.780000000000000000e+02 7.990657905532248151e+01
9.790000000000000000e+02 7.758561413918941696e+01
9.800000000000000000e+02 7.186129760934805688e+01
9.810000000000000000e+02 9.956531452375989488e+01
9.820000000000000000e+02 8.958662864201184561e+01
9.830000000000000000e+02 8.087762924285217991e+01
9.840000000000000000e+02 7.855741460376803786e+01
9.850000000000000000e+02 9.168777985262374841e+01
9.860000000000000000e+02 8.165967114637778934e+01
9.870000000000000000e+02 7.771760847218401125e+01
9.880000000000000000e+02 7.626266239348170473e+01
9.890000000000000000e+02 7.616362566965392489e+01
9.900000000000000000e+02 7.732119997208032203e+01
9.910000000000000000e+02 8.048405797716257837e+01
9.920000000000000000e+02 8.645740669250366750e+01
9.930000000000000000e+02 7.712434466085696272e+01
9.940000000000000000e+02 6.930913082870149822e+01
9.950000000000000000e+02 6.227648920319787607e+01
9.960000000000000000e+02 6.333168074957683302e+01
9.970000000000000000e+02 6.870890555370692709e+01
9.980000000000000000e+02 7.298205344156653496e+01
9.990000000000000000e+02 7.509476694117563511e+01
1.000000000000000000e+03 7.809506858322798450e+01


==> meanSolution_elPaSo_AirAtmospheric_77k_SR2.txt <==
1.000000000000000000e+00 1.144808528836720711e+02
2.000000000000000000e+00 1.084601408401847209e+02
3.000000000000000000e+00 1.049381286833591389e+02
4.000000000000000000e+00 1.024390919968166855e+02
5.000000000000000000e+00 1.005005546152232512e+02
6.000000000000000000e+00 9.891651715887611829e+01
7.000000000000000000e+00 9.757709311645157868e+01
8.000000000000000000e+00 9.641668985482859000e+01
9.000000000000000000e+00 9.539299859828392414e+01
1.000000000000000000e+01 9.447713102329737467e+01
1.100000000000000000e+01 9.364848207248874701e+01
1.200000000000000000e+01 9.289183753654883446e+01
1.300000000000000000e+01 9.219564337666642473e+01
1.400000000000000000e+01 9.155091825179010812e+01
1.500000000000000000e+01 9.095054213689074629e+01
1.600000000000000000e+01 9.038877499738777033e+01
1.700000000000000000e+01 8.986092164156278272e+01
1.800000000000000000e+01 8.936309251283589106e+01
1.900000000000000000e+01 8.889202924311655352e+01
2.000000000000000000e+01 8.844497500384386512e+01
2.100000000000000000e+01 8.801957652107415697e+01
2.200000000000000000e+01 8.761380890577274272e+01
2.300000000000000000e+01 8.722591720646134661e+01
2.400000000000000000e+01 8.685437040958260013e+01
2.500000000000000000e+01 8.649782483565775237e+01
2.600000000000000000e+01 8.615509471828377741e+01
2.700000000000000000e+01 8.582512833819143339e+01
2.800000000000000000e+01 8.550698849856487982e+01
2.900000000000000000e+01 8.519983642800346502e+01
3.000000000000000000e+01 8.490291841232732395e+01
3.100000000000000000e+01 8.461555461880712414e+01
3.200000000000000000e+01 8.433712969408477989e+01
3.300000000000000000e+01 8.406708480893529156e+01
3.400000000000000000e+01 8.380491088992198456e+01
3.500000000000000000e+01 8.355014283143279386e+01
3.600000000000000000e+01 8.330235452254015627e+01
3.700000000000000000e+01 8.306115455426535732e+01
3.800000000000000000e+01 8.282618249849397785e+01
3.900000000000000000e+01 8.259710566919358143e+01
4.000000000000000000e+01 8.237361629259139306e+01
4.100000000000000000e+01 8.215542902571102957e+01
4.200000000000000000e+01 8.194227877262649429e+01
4.300000000000000000e+01 8.173391875633501513e+01
4.400000000000000000e+01 8.153011881097894786e+01
4.500000000000000000e+01 8.133066386441896611e+01
4.600000000000000000e+01 8.113535258604527201e+01
4.700000000000000000e+01 8.094399617816890213e+01
4.800000000000000000e+01 8.075641729303846716e+01
4.900000000000000000e+01 8.057244905932469692e+01
5.000000000000000000e+01 8.039193420504454934e+01
5.100000000000000000e+01 8.021472426496910657e+01
5.200000000000000000e+01 8.004067886262932063e+01
5.300000000000000000e+01 7.986966505802890026e+01
5.400000000000000000e+01 7.970155675353930746e+01
5.500000000000000000e+01 7.953623415124246776e+01
5.600000000000000000e+01 7.937358325583674912e+01
5.700000000000000000e+01 7.921349541792289983e+01
5.800000000000000000e+01 7.905586691308555203e+01
5.900000000000000000e+01 7.890059855271698552e+01
6.000000000000000000e+01 7.874759532276942764e+01
6.100000000000000000e+01 7.859676604730287863e+01
6.200000000000000000e+01 7.844802307370716221e+01
6.300000000000000000e+01 7.830128197691786340e+01
6.400000000000000000e+01 7.815646128002687476e+01
6.500000000000000000e+01 7.801348218898883147e+01
6.600000000000000000e+01 7.787226833909227253e+01
6.700000000000000000e+01 7.773274555117444606e+01
6.800000000000000000e+01 7.759484159534848402e+01
6.900000000000000000e+01 7.745848596030432986e+01
7.000000000000000000e+01 7.732360962594860609e+01
7.100000000000000000e+01 7.719014483740485844e+01
7.200000000000000000e+01 7.705802487801838652e+01
7.300000000000000000e+01 7.692718383895552847e+01
7.400000000000000000e+01 7.679755638289695696e+01
7.500000000000000000e+01 7.666907749878680534e+01
7.600000000000000000e+01 7.654168224456309133e+01
7.700000000000000000e+01 7.641530547403681339e+01
7.800000000000000000e+01 7.628988154369919528e+01
7.900000000000000000e+01 7.616534399449000148e+01
8.000000000000000000e+01 7.604162520258866209e+01
8.100000000000000000e+01 7.591865599217810257e+01
8.200000000000000000e+01 7.579636520176293857e+01
8.300000000000000000e+01 7.567467919365884654e+01
8.400000000000000000e+01 7.555352129416765194e+01
8.500000000000000000e+01 7.543281114879675897e+01
8.600000000000000000e+01 7.531246397331500475e+01
8.700000000000000000e+01 7.519238967642301930e+01
8.800000000000000000e+01 7.507249182364019191e+01
8.900000000000000000e+01 7.495266640358688903e+01
9.000000000000000000e+01 7.483280034712778672e+01
9.100000000000000000e+01 7.471276973515634268e+01
9.200000000000000000e+01 7.459243761154813512e+01
9.300000000000000000e+01 7.447165129126224770e+01
9.400000000000000000e+01 7.435023901768556698e+01
9.500000000000000000e+01 7.422800577332436944e+01
9.600000000000000000e+01 7.410472797832099445e+01
9.700000000000000000e+01 7.398014671228003181e+01
9.800000000000000000e+01 7.385395895363390650e+01
9.900000000000000000e+01 7.372580612443123016e+01
1.000000000000000000e+02 7.359525892522236745e+01
1.010000000000000000e+02 7.346179699000720120e+01
1.020000000000000000e+02 7.332478120050602399e+01
1.030000000000000000e+02 7.318341543162877372e+01
1.040000000000000000e+02 7.303669282694927745e+01
1.050000000000000000e+02 7.288331904081701396e+01
1.060000000000000000e+02 7.272160061081402205e+01
1.070000000000000000e+02 7.254927975927495254e+01
1.080000000000000000e+02 7.236328614379560520e+01
1.090000000000000000e+02 7.215936055260341675e+01
1.100000000000000000e+02 7.193148989067833554e+01
1.110000000000000000e+02 7.167111132498573056e+01
1.120000000000000000e+02 7.136627689640688743e+01
1.130000000000000000e+02 7.100233493119836226e+01
1.140000000000000000e+02 7.057298544133763585e+01
1.150000000000000000e+02 7.014859021458734389e+01
1.160000000000000000e+02 7.018645713664962216e+01
1.170000000000000000e+02 7.179706255498710732e+01
1.180000000000000000e+02 7.396523467229367554e+01
1.190000000000000000e+02 7.447013999040291310e+01
1.200000000000000000e+02 7.412211291352812736e+01
1.210000000000000000e+02 7.367051915871326173e+01
1.220000000000000000e+02 7.327215980359325442e+01
1.230000000000000000e+02 7.293495137205302115e+01
1.240000000000000000e+02 7.264481631782041404e+01
1.250000000000000000e+02 7.238840935441504598e+01
1.260000000000000000e+02 7.215582278077792466e+01
1.270000000000000000e+02 7.193998747188533116e+01
1.280000000000000000e+02 7.173581245139173745e+01
1.290000000000000000e+02 7.153953164800529407e+01
1.300000000000000000e+02 7.134825890488359335e+01
1.310000000000000000e+02 7.115968992910285351e+01
1.320000000000000000e+02 7.097189956457863502e+01
1.330000000000000000e+02 7.078319920922230324e+01
1.340000000000000000e+02 7.059203146429554465e+01
1.350000000000000000e+02 7.039688694556106441e+01
1.360000000000000000e+02 7.019623287205254769e+01
1.370000000000000000e+02 6.998844563877331382e+01
1.380000000000000000e+02 6.977174072224042334e+01
1.390000000000000000e+02 6.954409327665628382e+01
1.400000000000000000e+02 6.930314169391259327e+01
1.410000000000000000e+02 6.904606399356983104e+01
1.420000000000000000e+02 6.876941259679335872e+01
1.430000000000000000e+02 6.846888566390364872e+01
1.440000000000000000e+02 6.813900052865426460e+01
1.450000000000000000e+02 6.777261254926602874e+01
1.460000000000000000e+02 6.736018225445158691e+01
1.470000000000000000e+02 6.688861661261506697e+01
1.480000000000000000e+02 6.633935509714649470e+01
1.490000000000000000e+02 6.568503698136200342e+01
1.500000000000000000e+02 6.488330344626172064e+01
1.510000000000000000e+02 6.386424821052771961e+01
1.520000000000000000e+02 6.250190731597651705e+01
1.530000000000000000e+02 6.053774458291393756e+01
1.540000000000000000e+02 5.731200164448665646e+01
1.550000000000000000e+02 5.015552641790576871e+01
1.560000000000000000e+02 4.890101231353474986e+01
1.570000000000000000e+02 6.049571681511643817e+01
1.580000000000000000e+02 6.722957962392953846e+01
1.590000000000000000e+02 7.323752650419436350e+01
1.600000000000000000e+02 8.054279237976771810e+01
1.610000000000000000e+02 9.020232212672868854e+01
1.620000000000000000e+02 7.598822582582104701e+01
1.630000000000000000e+02 8.296320762669614624e+01
1.640000000000000000e+02 8.801410409382745570e+01
1.650000000000000000e+02 8.172444532511096327e+01
1.660000000000000000e+02 7.914221401303825587e+01
1.670000000000000000e+02 7.756043851889057805e+01
1.680000000000000000e+02 7.643854765708579180e+01
1.690000000000000000e+02 7.557777100374494239e+01
1.700000000000000000e+02 7.488319620447245484e+01
1.710000000000000000e+02 7.430222828900770082e+01
1.720000000000000000e+02 7.380276633953833709e+01
1.730000000000000000e+02 7.336383752400564617e+01
1.740000000000000000e+02 7.297102500204303510e+01
1.750000000000000000e+02 7.261402047815815308e+01
1.760000000000000000e+02 7.228522334712576480e+01
1.770000000000000000e+02 7.197890309498022532e+01
1.780000000000000000e+02 7.169069527045519408e+01
1.790000000000000000e+02 7.141732808238801056e+01
1.800000000000000000e+02 7.115656320196799811e+01
1.810000000000000000e+02 7.090743443560614878e+01
1.820000000000000000e+02 7.067102978248128409e+01
1.830000000000000000e+02 7.045218737147723687e+01
1.840000000000000000e+02 7.026100987423171773e+01
1.850000000000000000e+02 7.010250988835105090e+01
1.860000000000000000e+02 6.993628007202957519e+01
1.870000000000000000e+02 6.970258259357730424e+01
1.880000000000000000e+02 6.942270944213139217e+01
1.890000000000000000e+02 6.913606264121671074e+01
1.900000000000000000e+02 6.885314304286266918e+01
1.910000000000000000e+02 6.857193541553102989e+01
1.920000000000000000e+02 6.828845397881893575e+01
1.930000000000000000e+02 6.799905169636824098e+01
1.940000000000000000e+02 6.770053565238596605e+01
1.950000000000000000e+02 6.738993462246112642e+01
1.960000000000000000e+02 6.706427225203964326e+01
1.970000000000000000e+02 6.672037833584522559e+01
1.980000000000000000e+02 6.635471757071081811e+01
1.990000000000000000e+02 6.596321099147664313e+01
2.000000000000000000e+02 6.554102574286424954e+01
2.010000000000000000e+02 6.508230544897892855e+01
2.020000000000000000e+02 6.457980367819628498e+01
2.030000000000000000e+02 6.402436347002472417e+01
2.040000000000000000e+02 6.340414936356604869e+01
2.050000000000000000e+02 6.270346919475837666e+01
2.060000000000000000e+02 6.190088606674833471e+01
2.070000000000000000e+02 6.096603266178684066e+01
2.080000000000000000e+02 5.985388247185475308e+01
2.090000000000000000e+02 5.849357068275228499e+01
2.100000000000000000e+02 5.676405116291753217e+01
2.110000000000000000e+02 5.443210040588328980e+01
2.120000000000000000e+02 5.095008099070226137e+01
2.130000000000000000e+02 4.438705057011463850e+01
2.140000000000000000e+02 3.226434629322368153e+01
2.150000000000000000e+02 4.824576582741531894e+01
2.160000000000000000e+02 5.394887219358963648e+01
2.170000000000000000e+02 5.763087303079251456e+01
2.180000000000000000e+02 6.043269537424122717e+01
2.190000000000000000e+02 6.274772340241816693e+01
2.200000000000000000e+02 6.476014529115343521e+01
2.210000000000000000e+02 6.657223839288242573e+01
2.220000000000000000e+02 6.824778079165938038e+01
2.230000000000000000e+02 6.983032392845498748e+01
2.240000000000000000e+02 7.135209086541520662e+01
2.250000000000000000e+02 7.283885918450116037e+01
2.260000000000000000e+02 7.431298332649335237e+01
2.270000000000000000e+02 7.579556311380159173e+01
2.280000000000000000e+02 7.730832912819069236e+01
2.290000000000000000e+02 7.887568829616881771e+01
2.300000000000000000e+02 8.052745384170991372e+01
2.310000000000000000e+02 8.230314358211985848e+01
2.320000000000000000e+02 8.425971332700873972e+01
2.330000000000000000e+02 8.648738134213749618e+01
2.340000000000000000e+02 8.914744490048521186e+01
2.350000000000000000e+02 9.258548876058789290e+01
2.360000000000000000e+02 9.783393552239058977e+01
2.370000000000000000e+02 1.101200906740497345e+02
2.380000000000000000e+02 9.934733851707287045e+01
2.390000000000000000e+02 1.024943520487390600e+02
2.400000000000000000e+02 9.612609331973084181e+01
2.410000000000000000e+02 9.300075242619810467e+01
2.420000000000000000e+02 9.093705791687570184e+01
2.430000000000000000e+02 8.941958780814317720e+01
2.440000000000000000e+02 8.823886654940876895e+01
2.450000000000000000e+02 8.728761463682248234e+01
2.460000000000000000e+02 8.650318594110720483e+01
2.470000000000000000e+02 8.584574529987688152e+01
2.480000000000000000e+02 8.528840060555725699e+01
2.490000000000000000e+02 8.481217703792866303e+01
2.500000000000000000e+02 8.440322708133251695e+01
2.510000000000000000e+02 8.405117690428835431e+01
2.520000000000000000e+02 8.374809452551463096e+01
2.530000000000000000e+02 8.348781877886339942e+01
2.540000000000000000e+02 8.326550794743396011e+01
2.550000000000000000e+02 8.307732765008879028e+01
2.560000000000000000e+02 8.292023012326758646e+01
2.570000000000000000e+02 8.279179536138769890e+01
2.580000000000000000e+02 8.269011532243602858e+01
2.590000000000000000e+02 8.261370893914070734e+01
2.600000000000000000e+02 8.256145978472355296e+01
2.610000000000000000e+02 8.253257091124868339e+01
2.620000000000000000e+02 8.252653317421361123e+01
2.630000000000000000e+02 8.254310461786829478e+01
2.640000000000000000e+02 8.258229943565821429e+01
2.650000000000000000e+02 8.264438578554387504e+01
2.660000000000000000e+02 8.272989244930235486e+01
2.670000000000000000e+02 8.283962510457959638e+01
2.680000000000000000e+02 8.297469402724965448e+01
2.690000000000000000e+02 8.313655683770312521e+01
2.700000000000000000e+02 8.332708419307076042e+01
2.710000000000000000e+02 8.354867273775595038e+01
2.720000000000000000e+02 8.380440426319808012e+01
2.730000000000000000e+02 8.409468086214874916e+01
2.740000000000000000e+02 8.443131761387952849e+01
2.750000000000000000e+02 8.481570850480304102e+01
2.760000000000000000e+02 8.525709246798317054e+01
2.770000000000000000e+02 8.576709746070596907e+01
2.780000000000000000e+02 8.636167137041312003e+01
2.790000000000000000e+02 8.706197841911135527e+01
2.800000000000000000e+02 8.789242760444317071e+01
2.810000000000000000e+02 8.887321890877571207e+01
2.820000000000000000e+02 9.001582584302693135e+01
2.830000000000000000e+02 9.134462287919474477e+01
2.840000000000000000e+02 9.293870981785133267e+01
2.850000000000000000e+02 9.496724020587035398e+01
2.860000000000000000e+02 9.777432193657561754e+01
2.870000000000000000e+02 1.023004733973416478e+02
2.880000000000000000e+02 1.139269345977889145e+02
2.890000000000000000e+02 1.192236162389930598e+02
2.900000000000000000e+02 1.031072700001703737e+02
2.910000000000000000e+02 9.786829565450793211e+01
2.920000000000000000e+02 9.469658872462936472e+01
2.930000000000000000e+02 9.238053496241053608e+01
2.940000000000000000e+02 9.055035602213285983e+01
2.950000000000000000e+02 8.906820771930637193e+01
2.960000000000000000e+02 8.787475473629891098e+01
2.970000000000000000e+02 8.693444042402389016e+01
2.980000000000000000e+02 8.622475223295575120e+01
2.990000000000000000e+02 8.573638039784157172e+01
3.000000000000000000e+02 8.547371515698725375e+01
3.010000000000000000e+02 8.545590376923311737e+01
3.020000000000000000e+02 8.572031203927180343e+01
3.030000000000000000e+02 8.633106602736418722e+01
3.040000000000000000e+02 8.739893101218083871e+01
3.050000000000000000e+02 8.913135956736175558e+01
3.060000000000000000e+02 9.198373868016780364e+01
3.070000000000000000e+02 9.728332779183764956e+01
3.080000000000000000e+02 1.060607005351052834e+02
3.090000000000000000e+02 9.557930994480102527e+01
3.100000000000000000e+02 8.985161977356048624e+01
3.110000000000000000e+02 8.632048693165167208e+01
3.120000000000000000e+02 8.382955812914241278e+01
3.130000000000000000e+02 8.196309272981913807e+01
3.140000000000000000e+02 8.052398374418885396e+01
3.150000000000000000e+02 7.940169845546222405e+01
3.160000000000000000e+02 7.852755919222786929e+01
3.170000000000000000e+02 7.785939669465513191e+01
3.180000000000000000e+02 7.744150841208931979e+01
3.190000000000000000e+02 7.692166869969865672e+01
3.200000000000000000e+02 7.668540802243015264e+01
3.210000000000000000e+02 7.655227141523482715e+01
3.220000000000000000e+02 7.652579617862254224e+01
3.230000000000000000e+02 7.661477911516529105e+01
3.240000000000000000e+02 7.684998876785894595e+01
3.250000000000000000e+02 7.732978684228855570e+01
3.260000000000000000e+02 7.850073777426574395e+01
3.270000000000000000e+02 7.887454963543271447e+01
3.280000000000000000e+02 7.914098609292098274e+01
3.290000000000000000e+02 7.245580664381522240e+01
3.300000000000000000e+02 7.492234652705161579e+01
3.310000000000000000e+02 7.593023808255580320e+01
3.320000000000000000e+02 7.663853620102888442e+01
3.330000000000000000e+02 7.726113287733309676e+01
3.340000000000000000e+02 7.786737674104698215e+01
3.350000000000000000e+02 7.848831034197199585e+01
3.360000000000000000e+02 7.914149700985448987e+01
3.370000000000000000e+02 7.983917917808443576e+01
3.380000000000000000e+02 8.059221805924570958e+01
3.390000000000000000e+02 8.141411629947791084e+01
3.400000000000000000e+02 8.232814658270962127e+01
3.410000000000000000e+02 8.337872018259788831e+01
3.420000000000000000e+02 8.464138846995575705e+01
3.430000000000000000e+02 8.622343479868268901e+01
3.440000000000000000e+02 8.827189527428230065e+01
3.450000000000000000e+02 9.104439184894117432e+01
3.460000000000000000e+02 9.517939077071751797e+01
3.470000000000000000e+02 1.032429548369147341e+02
3.480000000000000000e+02 1.079350730259691886e+02
3.490000000000000000e+02 9.690395820000689753e+01
3.500000000000000000e+02 9.218943301492400622e+01
3.510000000000000000e+02 8.918048734421135748e+01
3.520000000000000000e+02 8.698014060505360590e+01
3.530000000000000000e+02 8.525630346101677048e+01
3.540000000000000000e+02 8.384967225760269116e+01
3.550000000000000000e+02 8.267189125854280007e+01
3.560000000000000000e+02 8.166920959373598521e+01
3.570000000000000000e+02 8.080686011802905000e+01
3.580000000000000000e+02 8.006151711800227133e+01
3.590000000000000000e+02 7.941752369365194397e+01
3.600000000000000000e+02 7.886564433620011982e+01
3.610000000000000000e+02 7.840677349846079380e+01
3.620000000000000000e+02 7.809977546141612947e+01
3.630000000000000000e+02 7.729911131416452008e+01
3.640000000000000000e+02 7.719776155890738778e+01
3.650000000000000000e+02 7.700922015657964437e+01
3.660000000000000000e+02 7.685873836036827811e+01
3.670000000000000000e+02 7.675983338735453287e+01
3.680000000000000000e+02 7.671602645047271096e+01
3.690000000000000000e+02 7.672903766353090305e+01
3.700000000000000000e+02 7.680034634529847892e+01
3.710000000000000000e+02 7.693164783071752311e+01
3.720000000000000000e+02 7.712505005581037665e+01
3.730000000000000000e+02 7.738320959759221296e+01
3.740000000000000000e+02 7.770947359075967142e+01
3.750000000000000000e+02 7.810806154612591001e+01
3.760000000000000000e+02 7.858431672576662663e+01
3.770000000000000000e+02 7.914506502764128015e+01
3.780000000000000000e+02 7.979913936262326501e+01
3.790000000000000000e+02 8.055816565923305461e+01
3.800000000000000000e+02 8.143777904783638633e+01
3.810000000000000000e+02 8.245958236795614482e+01
3.820000000000000000e+02 8.365446259040012933e+01
3.830000000000000000e+02 8.506857625632285647e+01
3.840000000000000000e+02 8.677508307364965390e+01
3.850000000000000000e+02 8.889985842195243038e+01
3.860000000000000000e+02 9.168756873400219831e+01
3.870000000000000000e+02 9.572002928103816544e+01
3.880000000000000000e+02 1.030859634937534111e+02
3.890000000000000000e+02 1.112671001230610841e+02
3.900000000000000000e+02 9.905609458320192573e+01
3.910000000000000000e+02 9.423110381933437907e+01
3.920000000000000000e+02 9.129322965605740592e+01
3.930000000000000000e+02 8.923383314841350966e+01
3.940000000000000000e+02 8.769187671436390019e+01
3.950000000000000000e+02 8.649870934948609147e+01
3.960000000000000000e+02 8.556653539050813606e+01
3.970000000000000000e+02 8.486409890511234266e+01
3.980000000000000000e+02 8.425703268603587048e+01
3.990000000000000000e+02 8.367411550165904544e+01
4.000000000000000000e+02 8.343859559178605423e+01
4.010000000000000000e+02 8.336049875300723500e+01
4.020000000000000000e+02 8.356102728874530783e+01
4.030000000000000000e+02 8.445201026719666970e+01
4.040000000000000000e+02 8.672891640108154832e+01
4.050000000000000000e+02 7.206850545742213399e+01
4.060000000000000000e+02 7.873881917918998852e+01
4.070000000000000000e+02 7.999723399741193930e+01
4.080000000000000000e+02 8.061939973355217148e+01
4.090000000000000000e+02 8.108856027500992525e+01
4.100000000000000000e+02 8.153195668021668041e+01
4.110000000000000000e+02 8.200229749077023200e+01
4.120000000000000000e+02 8.253040085975369777e+01
4.130000000000000000e+02 8.314103007518963295e+01
4.140000000000000000e+02 8.385997934400592158e+01
4.150000000000000000e+02 8.471930311660919699e+01
4.160000000000000000e+02 8.576371562932848747e+01
4.170000000000000000e+02 8.706145424574144442e+01
4.180000000000000000e+02 8.872671103239844115e+01
4.190000000000000000e+02 9.097484616331486507e+01
4.200000000000000000e+02 9.429455020013180899e+01
4.210000000000000000e+02 1.002646731706476260e+02
4.220000000000000000e+02 1.137828857746014677e+02
4.230000000000000000e+02 9.833205638136223570e+01
4.240000000000000000e+02 9.241773378056677757e+01
4.250000000000000000e+02 8.872240144703650344e+01
4.260000000000000000e+02 8.598421656591551709e+01
4.270000000000000000e+02 8.377512302411312817e+01
4.280000000000000000e+02 8.190418123680403539e+01
4.290000000000000000e+02 8.026509659207683001e+01
4.300000000000000000e+02 7.879341216119415492e+01
4.310000000000000000e+02 7.744657950843736671e+01
4.320000000000000000e+02 7.619457204939166672e+01
4.330000000000000000e+02 7.501489955601640247e+01
4.340000000000000000e+02 7.388968321420358620e+01
4.350000000000000000e+02 7.280374741650422266e+01
4.360000000000000000e+02 7.174318763262594700e+01
4.370000000000000000e+02 7.069406828398975051e+01
4.380000000000000000e+02 6.964094077138477701e+01
4.390000000000000000e+02 6.856477318913663055e+01
4.400000000000000000e+02 6.743956969267054546e+01
4.410000000000000000e+02 6.622612634750660732e+01
4.420000000000000000e+02 6.485896617756051796e+01
4.430000000000000000e+02 6.321433770034749955e+01
4.440000000000000000e+02 6.101267462590453050e+01
4.450000000000000000e+02 5.739795443150062226e+01
4.460000000000000000e+02 4.666004140961207725e+01
4.470000000000000000e+02 5.838074722388648041e+01
4.480000000000000000e+02 7.489556615703919817e+01
4.490000000000000000e+02 7.596481727108789528e+01
4.500000000000000000e+02 6.917682164174667037e+01
4.510000000000000000e+02 6.604335131619532717e+01
4.520000000000000000e+02 6.388938846657211457e+01
4.530000000000000000e+02 6.212433410825556734e+01
4.540000000000000000e+02 6.052616040387047747e+01
4.550000000000000000e+02 5.898232142580069848e+01
4.560000000000000000e+02 5.741919843714069316e+01
4.570000000000000000e+02 5.577462249583363274e+01
4.580000000000000000e+02 5.398172624823885002e+01
4.590000000000000000e+02 5.195235145110559216e+01
4.600000000000000000e+02 4.954877764268627516e+01
4.610000000000000000e+02 4.651624219180230568e+01
4.620000000000000000e+02 4.226371868414280186e+01
4.630000000000000000e+02 3.467698174289247248e+01
4.640000000000000000e+02 2.527605817316512216e+01
4.650000000000000000e+02 3.805084195687695114e+01
4.660000000000000000e+02 4.261163462371874289e+01
4.670000000000000000e+02 4.513468617907954439e+01
4.680000000000000000e+02 4.657136223368536321e+01
4.690000000000000000e+02 4.711947153502897834e+01
4.700000000000000000e+02 4.655822201077241829e+01
4.710000000000000000e+02 4.374465850899228769e+01
4.720000000000000000e+02 3.286043959125602498e+01
4.730000000000000000e+02 4.944476351237952372e+01
4.740000000000000000e+02 5.966857301577807959e+01
4.750000000000000000e+02 6.903916626935267686e+01
4.760000000000000000e+02 8.259078611369042733e+01
4.770000000000000000e+02 8.517727980407809696e+01
4.780000000000000000e+02 7.730273644720941206e+01
4.790000000000000000e+02 7.527633748605227026e+01
4.800000000000000000e+02 7.463249417740908598e+01
4.810000000000000000e+02 7.463299345667802243e+01
4.820000000000000000e+02 7.503050619577449254e+01
4.830000000000000000e+02 7.572754320667101524e+01
4.840000000000000000e+02 7.669374308366310800e+01
4.850000000000000000e+02 7.794194208739159535e+01
4.860000000000000000e+02 7.952787087229486929e+01
4.870000000000000000e+02 8.157216604139053118e+01
4.880000000000000000e+02 8.433449340123829074e+01
4.890000000000000000e+02 8.846854860043464441e+01
4.900000000000000000e+02 9.729021694868792736e+01
4.910000000000000000e+02 9.833458047234501009e+01
4.920000000000000000e+02 9.300857081841124341e+01
4.930000000000000000e+02 8.767564344198788717e+01
4.940000000000000000e+02 8.479688258882154628e+01
4.950000000000000000e+02 8.301520715592553756e+01
4.960000000000000000e+02 8.192970845711508332e+01
4.970000000000000000e+02 8.138909813242602809e+01
4.980000000000000000e+02 8.134653519718460757e+01
4.990000000000000000e+02 8.182121036025216654e+01
5.000000000000000000e+02 8.290066038856602404e+01
5.010000000000000000e+02 8.478748374095657425e+01
5.020000000000000000e+02 8.797276115543185426e+01
5.030000000000000000e+02 9.409620559379673921e+01
5.040000000000000000e+02 1.067951046633389609e+02
5.050000000000000000e+02 9.255694750585603003e+01
5.060000000000000000e+02 8.740730589740466883e+01
5.070000000000000000e+02 8.505029991175554471e+01
5.080000000000000000e+02 8.636095293832528341e+01
5.090000000000000000e+02 7.508257376474028888e+01
5.100000000000000000e+02 7.667502104857007339e+01
5.110000000000000000e+02 7.660492073007999636e+01
5.120000000000000000e+02 7.637993460935426526e+01
5.130000000000000000e+02 7.619630036923513217e+01
5.140000000000000000e+02 7.608991110715804496e+01
5.150000000000000000e+02 7.606281069304797882e+01
5.160000000000000000e+02 7.610865335610499471e+01
5.170000000000000000e+02 7.621952243055325482e+01
5.180000000000000000e+02 7.638797949229756057e+01
5.190000000000000000e+02 7.660765415100730991e+01
5.200000000000000000e+02 7.687334625962101597e+01
5.210000000000000000e+02 7.718096303456928808e+01
5.220000000000000000e+02 7.752740251746782008e+01
5.230000000000000000e+02 7.791042131970780815e+01
5.240000000000000000e+02 7.832850756509449752e+01
5.250000000000000000e+02 7.878078768931740683e+01
5.260000000000000000e+02 7.926699488520884529e+01
5.270000000000000000e+02 7.978749832168227840e+01
5.280000000000000000e+02 8.034336379778964954e+01
5.290000000000000000e+02 8.093642346757818018e+01
5.300000000000000000e+02 8.156936102882735895e+01
5.310000000000000000e+02 8.224583748170088882e+01
5.320000000000000000e+02 8.297068706097709878e+01
5.330000000000000000e+02 8.375021710818575116e+01
5.340000000000000000e+02 8.459266030440025474e+01
5.350000000000000000e+02 8.550885978328592785e+01
5.360000000000000000e+02 8.651332916658932959e+01
5.370000000000000000e+02 8.762594924301629362e+01
5.380000000000000000e+02 8.887481041144333460e+01
5.390000000000000000e+02 9.030126370888346798e+01
5.400000000000000000e+02 9.196961080795220767e+01
5.410000000000000000e+02 9.398769938266072188e+01
5.420000000000000000e+02 9.655748733307682130e+01
5.430000000000000000e+02 1.001296750975879775e+02
5.440000000000000000e+02 1.060892636202927406e+02
5.450000000000000000e+02 1.134938075434002656e+02
5.460000000000000000e+02 1.070397468511344243e+02
5.470000000000000000e+02 1.007568020373555129e+02
5.480000000000000000e+02 9.722135605486413112e+01
5.490000000000000000e+02 9.474578105478227030e+01
5.500000000000000000e+02 9.283644356456831304e+01
5.510000000000000000e+02 9.128439636277873603e+01
5.520000000000000000e+02 8.996180367235101016e+01
5.530000000000000000e+02 8.880538208777410603e+01
5.540000000000000000e+02 8.776886509376653578e+01
5.550000000000000000e+02 8.681853213454532181e+01
5.560000000000000000e+02 8.592790355743619557e+01
5.570000000000000000e+02 8.507411435258151755e+01
5.580000000000000000e+02 8.423520647036710329e+01
5.590000000000000000e+02 8.338763123084298456e+01
5.600000000000000000e+02 8.250420769977885982e+01
5.610000000000000000e+02 8.152106280655191028e+01
5.620000000000000000e+02 8.035773780352265305e+01
5.630000000000000000e+02 7.895227147795664280e+01
5.640000000000000000e+02 7.695397039839784270e+01
5.650000000000000000e+02 7.351302413619470144e+01
5.660000000000000000e+02 6.837618708781077714e+01
5.670000000000000000e+02 8.140283103682405397e+01
5.680000000000000000e+02 9.322509471794178637e+01
5.690000000000000000e+02 8.565870879576912955e+01
5.700000000000000000e+02 8.104219633999051098e+01
5.710000000000000000e+02 7.790437251522044448e+01
5.720000000000000000e+02 7.568591012212480962e+01
5.730000000000000000e+02 6.398605287925023077e+01
5.740000000000000000e+02 7.458260009491384324e+01
5.750000000000000000e+02 8.281978225994015474e+01
5.760000000000000000e+02 8.924598686141153792e+01
5.770000000000000000e+02 9.624487682712523906e+01
5.780000000000000000e+02 1.050362275892393171e+02
5.790000000000000000e+02 1.022791430744428567e+02
5.800000000000000000e+02 9.778530008685193309e+01
5.810000000000000000e+02 9.530123665931731125e+01
5.820000000000000000e+02 9.374537141759964243e+01
5.830000000000000000e+02 9.266303162073326405e+01
5.840000000000000000e+02 9.183188910538203231e+01
5.850000000000000000e+02 9.114656674046104001e+01
5.860000000000000000e+02 9.057864125189891524e+01
5.870000000000000000e+02 9.012757324715762763e+01
5.880000000000000000e+02 8.978528176453160370e+01
5.890000000000000000e+02 8.953109402543914541e+01
5.900000000000000000e+02 8.933443150796827581e+01
5.910000000000000000e+02 8.914696868819621045e+01
5.920000000000000000e+02 8.888975301079186409e+01
5.930000000000000000e+02 8.850934272258270141e+01
5.940000000000000000e+02 8.813939940421990116e+01
5.950000000000000000e+02 8.796179010746989491e+01
5.960000000000000000e+02 8.795278677131265965e+01
5.970000000000000000e+02 8.802649942173248121e+01
5.980000000000000000e+02 8.813931782158502415e+01
5.990000000000000000e+02 8.827736579449251053e+01
6.000000000000000000e+02 8.843892279919201371e+01
6.010000000000000000e+02 8.862674216341915212e+01
6.020000000000000000e+02 8.884569305195839206e+01
6.030000000000000000e+02 8.910240473765182401e+01
6.040000000000000000e+02 8.940577220223579502e+01
6.050000000000000000e+02 8.976809279279892451e+01
6.060000000000000000e+02 9.020703725530971440e+01
6.070000000000000000e+02 9.074904476124962116e+01
6.080000000000000000e+02 9.143521883033109532e+01
6.090000000000000000e+02 9.233018498395090035e+01
6.100000000000000000e+02 9.352145720566186071e+01
6.110000000000000000e+02 9.580099548643161711e+01
6.120000000000000000e+02 9.945896620936809995e+01
6.130000000000000000e+02 1.081785035911597959e+02
6.140000000000000000e+02 9.915016653888147857e+01
6.150000000000000000e+02 8.980190542569083334e+01
6.160000000000000000e+02 8.215058546878017864e+01
6.170000000000000000e+02 7.370250346853019607e+01
6.180000000000000000e+02 6.081511197058180329e+01
6.190000000000000000e+02 7.163347397841296527e+01
6.200000000000000000e+02 7.434198785347228977e+01
6.210000000000000000e+02 7.465407059817448499e+01
6.220000000000000000e+02 7.259304009396409185e+01
6.230000000000000000e+02 7.109186869525157704e+01
6.240000000000000000e+02 8.205933167280119278e+01
6.250000000000000000e+02 9.249132458317298244e+01
6.260000000000000000e+02 1.053621548532104839e+02
6.270000000000000000e+02 1.062303111656644461e+02
6.280000000000000000e+02 1.018484372028233764e+02
6.290000000000000000e+02 1.005190014637032760e+02
6.300000000000000000e+02 1.004202019174866223e+02
6.310000000000000000e+02 1.011054501796840697e+02
6.320000000000000000e+02 1.025596077517538305e+02
6.330000000000000000e+02 1.051437335103889694e+02
6.340000000000000000e+02 1.102876905256075872e+02
6.350000000000000000e+02 1.216732648174681088e+02
6.360000000000000000e+02 1.069096991524081659e+02
6.370000000000000000e+02 9.994402493780978602e+01
6.380000000000000000e+02 9.487839006166029776e+01
6.390000000000000000e+02 9.001650460564994205e+01
6.400000000000000000e+02 8.425125972422895870e+01
6.410000000000000000e+02 7.640713719722283770e+01
6.420000000000000000e+02 7.293781239545785411e+01
6.430000000000000000e+02 8.052860402349745073e+01
6.440000000000000000e+02 8.476423903557353867e+01
6.450000000000000000e+02 8.767558734394781084e+01
6.460000000000000000e+02 9.001757511329111594e+01
6.470000000000000000e+02 9.211129489770570444e+01
6.480000000000000000e+02 9.413918241360022421e+01
6.490000000000000000e+02 9.624067315514068355e+01
6.500000000000000000e+02 9.856255575697397830e+01
6.510000000000000000e+02 1.013161296930351227e+02
6.520000000000000000e+02 1.049178620976092304e+02
6.530000000000000000e+02 1.106891372401230456e+02
6.540000000000000000e+02 1.213024284967310962e+02
6.550000000000000000e+02 1.148050642545093751e+02
6.560000000000000000e+02 1.116824744069556061e+02
6.570000000000000000e+02 1.114285591314332322e+02
6.580000000000000000e+02 1.159058287880821894e+02
6.590000000000000000e+02 9.169370945905546932e+01
6.600000000000000000e+02 7.940914928770106940e+01
6.610000000000000000e+02 8.597232274899512561e+01
6.620000000000000000e+02 8.685883014254748957e+01
6.630000000000000000e+02 8.663443376801170359e+01
6.640000000000000000e+02 8.598112889132515591e+01
6.650000000000000000e+02 8.509207333849929000e+01
6.660000000000000000e+02 8.402285586404002515e+01
6.670000000000000000e+02 8.276791259655885824e+01
6.680000000000000000e+02 8.127460166871983915e+01
6.690000000000000000e+02 7.942556700478066034e+01
6.700000000000000000e+02 7.697042156631651721e+01
6.710000000000000000e+02 7.329088788501913143e+01
6.720000000000000000e+02 6.647974702482244425e+01
6.730000000000000000e+02 6.661955804818805404e+01
6.740000000000000000e+02 7.555191206876375531e+01
6.750000000000000000e+02 8.148110684606139387e+01
6.760000000000000000e+02 8.689989261058843795e+01
6.770000000000000000e+02 9.384547566791597717e+01
6.780000000000000000e+02 1.080689939777578843e+02
6.790000000000000000e+02 9.341716459215098212e+01
6.800000000000000000e+02 8.566330781318752940e+01
6.810000000000000000e+02 7.628378658390074918e+01
6.820000000000000000e+02 7.763780974225450393e+01
6.830000000000000000e+02 8.991708625600264781e+01
6.840000000000000000e+02 1.055432649371172715e+02
6.850000000000000000e+02 9.330930535297248696e+01
6.860000000000000000e+02 8.672767936135697653e+01
6.870000000000000000e+02 8.093843509630329436e+01
6.880000000000000000e+02 7.196488264469870444e+01
6.890000000000000000e+02 7.191297414004961297e+01
6.900000000000000000e+02 8.084892729730225369e+01
6.910000000000000000e+02 8.606460309980990075e+01
6.920000000000000000e+02 9.031902035097178327e+01
6.930000000000000000e+02 9.452154479008069643e+01
6.940000000000000000e+02 9.943319162877119766e+01
6.950000000000000000e+02 1.067301911434359170e+02
6.960000000000000000e+02 1.195473630215982723e+02
6.970000000000000000e+02 1.069305619112354293e+02
6.980000000000000000e+02 1.020854092033736862e+02
6.990000000000000000e+02 9.936609433672921909e+01
7.000000000000000000e+02 9.755650049003077129e+01
7.010000000000000000e+02 9.625542812472795617e+01
7.020000000000000000e+02 9.528537588072774156e+01
7.030000000000000000e+02 9.455589311945769282e+01
7.040000000000000000e+02 9.401824778476276379e+01
7.050000000000000000e+02 9.364716467579694381e+01
7.060000000000000000e+02 9.343251423670750455e+01
7.070000000000000000e+02 9.337418746627338351e+01
7.080000000000000000e+02 9.346813311833801663e+01
7.090000000000000000e+02 9.377979628843171156e+01
7.100000000000000000e+02 9.466722646594449486e+01
7.110000000000000000e+02 9.566132956830730905e+01
7.120000000000000000e+02 9.726602962045737399e+01
7.130000000000000000e+02 9.987863902945065320e+01
7.140000000000000000e+02 1.046501072360160265e+02
7.150000000000000000e+02 1.171187204603993450e+02
7.160000000000000000e+02 1.068520847923085881e+02
7.170000000000000000e+02 1.004565535972640191e+02
7.180000000000000000e+02 9.740960604034083303e+01
7.190000000000000000e+02 9.612903234382200424e+01
7.200000000000000000e+02 9.635829870813682874e+01
7.210000000000000000e+02 9.841104482257841823e+01
7.220000000000000000e+02 1.038537116330776797e+02
7.230000000000000000e+02 1.118691160159777382e+02
7.240000000000000000e+02 9.975673667229941088e+01
7.250000000000000000e+02 9.532871315311362537e+01
7.260000000000000000e+02 9.234556066584298151e+01
7.270000000000000000e+02 9.060472553534303586e+01
7.280000000000000000e+02 8.968233200579602737e+01
7.290000000000000000e+02 8.944675008842317254e+01
7.300000000000000000e+02 8.992583256237095668e+01
7.310000000000000000e+02 9.132885657330085394e+01
7.320000000000000000e+02 9.426948890218868371e+01
7.330000000000000000e+02 1.011031105000833747e+02
7.340000000000000000e+02 1.054561627723167589e+02
7.350000000000000000e+02 9.385959215527073241e+01
7.360000000000000000e+02 8.903230642303518039e+01
7.370000000000000000e+02 8.609997345458417328e+01
7.380000000000000000e+02 8.423028624431644573e+01
7.390000000000000000e+02 8.306049737621158613e+01
7.400000000000000000e+02 8.240316581192828949e+01
7.410000000000000000e+02 8.213844225898641582e+01
7.420000000000000000e+02 8.219275819545552508e+01
7.430000000000000000e+02 8.242883636078595089e+01
7.440000000000000000e+02 8.293251984537546662e+01
7.450000000000000000e+02 8.361488506982215085e+01
7.460000000000000000e+02 8.439663069955848584e+01
7.470000000000000000e+02 8.476465026898792132e+01
7.480000000000000000e+02 8.710149081922864411e+01
7.490000000000000000e+02 9.163575951918856788e+01
7.500000000000000000e+02 7.953394632231494654e+01
7.510000000000000000e+02 8.437671677319625019e+01
7.520000000000000000e+02 8.687549631023109953e+01
7.530000000000000000e+02 8.875943544155403231e+01
7.540000000000000000e+02 9.057375919845273415e+01
7.550000000000000000e+02 9.252148255230881091e+01
7.560000000000000000e+02 9.475828283968489529e+01
7.570000000000000000e+02 9.746775306095422309e+01
7.580000000000000000e+02 1.008194192314355462e+02
7.590000000000000000e+02 1.040397274789080626e+02
7.600000000000000000e+02 1.032771253469425830e+02
7.610000000000000000e+02 9.971176244177692638e+01
7.620000000000000000e+02 9.649804255678631648e+01
7.630000000000000000e+02 9.390664434920003600e+01
7.640000000000000000e+02 9.186352362985081754e+01
7.650000000000000000e+02 9.197757222511640407e+01
7.660000000000000000e+02 8.823974156919797451e+01
7.670000000000000000e+02 8.610522545418383800e+01
7.680000000000000000e+02 8.411106407322267842e+01
7.690000000000000000e+02 8.193737250524722526e+01
7.700000000000000000e+02 7.935267544572241150e+01
7.710000000000000000e+02 7.611990770300343456e+01
7.720000000000000000e+02 7.276346027324139243e+01
7.730000000000000000e+02 7.454331258104974722e+01
7.740000000000000000e+02 7.987757662602260211e+01
7.750000000000000000e+02 8.537234260990811663e+01
7.760000000000000000e+02 9.268391267696810587e+01
7.770000000000000000e+02 1.063629461501942615e+02
7.780000000000000000e+02 9.633393432597532069e+01
7.790000000000000000e+02 8.949727218574375343e+01
7.800000000000000000e+02 9.083032388367757903e+01
7.810000000000000000e+02 9.352926935887749949e+01
7.820000000000000000e+02 9.678673598936272526e+01
7.830000000000000000e+02 1.009180974532305584e+02
7.840000000000000000e+02 1.072029534127573243e+02
7.850000000000000000e+02 1.188407643789814188e+02
7.860000000000000000e+02 1.079660668617155892e+02
7.870000000000000000e+02 1.024982569671291941e+02
7.880000000000000000e+02 9.903563126920320769e+01
7.890000000000000000e+02 9.635219112041113476e+01
7.900000000000000000e+02 9.385568371762373374e+01
7.910000000000000000e+02 9.091276801646233707e+01
7.920000000000000000e+02 8.562231114590534276e+01
7.930000000000000000e+02 8.854060132996026766e+01
7.940000000000000000e+02 9.302919948129718364e+01
7.950000000000000000e+02 1.074693129398256985e+02
7.960000000000000000e+02 9.961836623761860210e+01
7.970000000000000000e+02 9.641350055789558837e+01
7.980000000000000000e+02 9.460743310884973312e+01
7.990000000000000000e+02 9.330385691401852455e+01
8.000000000000000000e+02 9.223316299771902038e+01
8.010000000000000000e+02 9.127594057030538011e+01
8.020000000000000000e+02 9.036145211010186529e+01
8.030000000000000000e+02 8.943315173682682939e+01
8.040000000000000000e+02 8.842856198576782845e+01
8.050000000000000000e+02 8.725350398109064542e+01
8.060000000000000000e+02 8.571791580496895335e+01
8.070000000000000000e+02 8.327882211128849121e+01
8.080000000000000000e+02 7.709358303468702900e+01
8.090000000000000000e+02 8.959692482633832356e+01
8.100000000000000000e+02 9.109005310859055271e+01
8.110000000000000000e+02 8.469097228271481015e+01
8.120000000000000000e+02 7.798412051720700333e+01
8.130000000000000000e+02 7.182386735909226161e+01
8.140000000000000000e+02 8.365647315448120480e+01
8.150000000000000000e+02 9.078350247191630729e+01
8.160000000000000000e+02 9.697091254275332517e+01
8.170000000000000000e+02 1.044817167202650126e+02
8.180000000000000000e+02 1.039502769298815110e+02
8.190000000000000000e+02 9.552727057115056652e+01
8.200000000000000000e+02 1.013661899463652816e+02
8.210000000000000000e+02 1.071680549797797539e+02
8.220000000000000000e+02 1.018904077293247497e+02
8.230000000000000000e+02 9.965310545462743619e+01
8.240000000000000000e+02 9.829802773293232576e+01
8.250000000000000000e+02 9.734948423237192117e+01
8.260000000000000000e+02 9.663453685295476703e+01
8.270000000000000000e+02 9.607184879483911288e+01
8.280000000000000000e+02 9.561683793410199428e+01
8.290000000000000000e+02 9.524246343845726415e+01
8.300000000000000000e+02 9.493100753782827894e+01
8.310000000000000000e+02 9.466959881426303980e+01
8.320000000000000000e+02 9.444710865720871595e+01
8.330000000000000000e+02 9.425928732446847391e+01
8.340000000000000000e+02 9.416594748453218244e+01
8.350000000000000000e+02 9.404700111347280256e+01
8.360000000000000000e+02 9.395779335288210632e+01
8.370000000000000000e+02 9.389918903083662372e+01
8.380000000000000000e+02 9.386908075939287244e+01
8.390000000000000000e+02 9.386717984542329418e+01
8.400000000000000000e+02 9.389399992012081952e+01
8.410000000000000000e+02 9.395033555791512470e+01
8.420000000000000000e+02 9.403766595789578275e+01
8.430000000000000000e+02 9.415444565146023592e+01
8.440000000000000000e+02 9.449204900414457597e+01
8.450000000000000000e+02 9.499748433412875670e+01
8.460000000000000000e+02 9.543829972298777875e+01
8.470000000000000000e+02 9.603234060348611933e+01
8.480000000000000000e+02 9.691685900354288208e+01
8.490000000000000000e+02 9.832763287333493452e+01
8.500000000000000000e+02 1.009011674772291514e+02
8.510000000000000000e+02 1.073478458455103350e+02
8.520000000000000000e+02 1.049726817395617076e+02
8.530000000000000000e+02 9.159146479079824132e+01
8.540000000000000000e+02 7.818460918057299125e+01
8.550000000000000000e+02 7.659932406145823336e+01
8.560000000000000000e+02 8.283592400769650510e+01
8.570000000000000000e+02 8.548548975849485032e+01
8.580000000000000000e+02 8.706266654210585898e+01
8.590000000000000000e+02 8.819555066938377763e+01
8.600000000000000000e+02 8.913942432037886476e+01
8.610000000000000000e+02 9.005122076682737031e+01
8.620000000000000000e+02 9.108385713105960235e+01
8.630000000000000000e+02 9.235102261018552383e+01
8.640000000000000000e+02 9.416587192828939124e+01
8.650000000000000000e+02 9.875433958790353017e+01
8.660000000000000000e+02 8.880612481696826421e+01
8.670000000000000000e+02 9.720282269820040710e+01
8.680000000000000000e+02 8.072151827118665324e+01
8.690000000000000000e+02 8.293498545588090565e+01
8.700000000000000000e+02 8.645363276607091052e+01
8.710000000000000000e+02 8.858736597537927082e+01
8.720000000000000000e+02 9.056807911507071651e+01
8.730000000000000000e+02 9.307616639209069831e+01
8.740000000000000000e+02 9.590503049954688208e+01
8.750000000000000000e+02 8.475412183859133108e+01
8.760000000000000000e+02 8.333043836424343453e+01
8.770000000000000000e+02 7.663008432703713879e+01
8.780000000000000000e+02 7.683457620263186527e+01
8.790000000000000000e+02 7.910079077397831782e+01
8.800000000000000000e+02 8.057228235274435235e+01
8.810000000000000000e+02 8.144780344671757177e+01
8.820000000000000000e+02 8.198463301574111028e+01
8.830000000000000000e+02 8.226487170691852668e+01
8.840000000000000000e+02 8.234032337015298708e+01
8.850000000000000000e+02 8.220270988799575207e+01
8.860000000000000000e+02 8.185319019337755719e+01
8.870000000000000000e+02 8.121033024240989562e+01
8.880000000000000000e+02 8.012438043243784591e+01
8.890000000000000000e+02 7.824524109368617530e+01
8.900000000000000000e+02 7.453187387109679207e+01
8.910000000000000000e+02 6.370004176048198019e+01
8.920000000000000000e+02 7.521927202431152182e+01
8.930000000000000000e+02 8.432863441188415266e+01
8.940000000000000000e+02 9.123988625426858334e+01
8.950000000000000000e+02 9.844814861427155961e+01
8.960000000000000000e+02 1.093552491622665741e+02
8.970000000000000000e+02 1.115344946628308094e+02
8.980000000000000000e+02 1.043923173281448271e+02
8.990000000000000000e+02 1.015066141962482362e+02
9.000000000000000000e+02 9.998647847811248823e+01
9.010000000000000000e+02 9.916595844549837580e+01
9.020000000000000000e+02 9.883183949311580818e+01
9.030000000000000000e+02 9.903698322299726442e+01
9.040000000000000000e+02 1.004579117007795048e+02
9.050000000000000000e+02 9.955597895278066289e+01
9.060000000000000000e+02 9.176538836989479364e+01
9.070000000000000000e+02 9.397903213954252521e+01
9.080000000000000000e+02 9.479115857083526464e+01
9.090000000000000000e+02 9.525401213748914131e+01
9.100000000000000000e+02 9.547984636857064800e+01
9.110000000000000000e+02 9.579555753248877181e+01
9.120000000000000000e+02 9.609721427243520964e+01
9.130000000000000000e+02 9.638685090215234652e+01
9.140000000000000000e+02 9.662238204468245328e+01
9.150000000000000000e+02 9.695351542119105659e+01
9.160000000000000000e+02 9.774715831316471792e+01
9.170000000000000000e+02 9.850063412887550385e+01
9.180000000000000000e+02 9.940251381189065683e+01
9.190000000000000000e+02 1.046695069583615521e+02
9.200000000000000000e+02 1.096584627706812256e+02
9.210000000000000000e+02 9.522497449583583773e+01
9.220000000000000000e+02 9.918701722847551139e+01
9.230000000000000000e+02 1.007490847633994093e+02
9.240000000000000000e+02 1.023672470747985130e+02
9.250000000000000000e+02 1.044840629688294484e+02
9.260000000000000000e+02 1.077844594181942028e+02
9.270000000000000000e+02 1.147033886134691159e+02
9.280000000000000000e+02 1.143687933042067328e+02
9.290000000000000000e+02 1.032707763187396353e+02
9.300000000000000000e+02 9.509138521269315447e+01
9.310000000000000000e+02 8.377840159585957736e+01
9.320000000000000000e+02 8.770092934946995911e+01
9.330000000000000000e+02 9.631025409583463670e+01
9.340000000000000000e+02 1.061263703056268071e+02
9.350000000000000000e+02 1.033207345064387539e+02
9.360000000000000000e+02 9.170240776109625358e+01
9.370000000000000000e+02 7.819613047527886351e+01
9.380000000000000000e+02 8.477152505885069900e+01
9.390000000000000000e+02 9.093518241630704324e+01
9.400000000000000000e+02 9.529745216732310098e+01
9.410000000000000000e+02 1.001747535668935853e+02
9.420000000000000000e+02 1.091017437912359185e+02
9.430000000000000000e+02 1.043598216832609751e+02
9.440000000000000000e+02 9.553710331870478001e+01
9.450000000000000000e+02 9.110015417140196803e+01
9.460000000000000000e+02 9.657430844616327192e+01
9.470000000000000000e+02 9.942026071407526899e+01
9.480000000000000000e+02 9.565375451155367159e+01
9.490000000000000000e+02 9.518205393162851635e+01
9.500000000000000000e+02 9.445330389784950853e+01
9.510000000000000000e+02 1.033704779287043891e+02
9.520000000000000000e+02 1.044133519330104178e+02
9.530000000000000000e+02 1.084769333373447466e+02
9.540000000000000000e+02 1.131375396250056298e+02
9.550000000000000000e+02 9.817811204056499719e+01
9.560000000000000000e+02 1.100949944087944914e+02
9.570000000000000000e+02 1.106058603460056275e+02
9.580000000000000000e+02 1.021243605343013741e+02
9.590000000000000000e+02 9.575423062400075480e+01
9.600000000000000000e+02 8.839900546687339045e+01
9.610000000000000000e+02 7.768907371908349546e+01
9.620000000000000000e+02 8.703050872412396188e+01
9.630000000000000000e+02 9.217835601414678592e+01
9.640000000000000000e+02 9.675628955347208660e+01
9.650000000000000000e+02 1.034023805027216127e+02
9.660000000000000000e+02 1.068262795905312430e+02
9.670000000000000000e+02 1.125989433350440834e+02
9.680000000000000000e+02 1.170245818324818998e+02
9.690000000000000000e+02 1.193826357208448314e+02
9.700000000000000000e+02 1.124297044645598760e+02
9.710000000000000000e+02 1.079574766723401638e+02
9.720000000000000000e+02 1.051659910283559896e+02
9.730000000000000000e+02 1.031047357948706633e+02
9.740000000000000000e+02 1.014399235683034135e+02
9.750000000000000000e+02 1.000084497531844363e+02
9.760000000000000000e+02 9.871333061089572425e+01
9.770000000000000000e+02 9.780831796762255692e+01
9.780000000000000000e+02 9.657135927691126653e+01
9.790000000000000000e+02 9.515221790416512704e+01
9.800000000000000000e+02 9.297917577606683892e+01
9.810000000000000000e+02 9.643759823834649580e+01
9.820000000000000000e+02 9.782941808820866925e+01
9.830000000000000000e+02 9.609422715547650284e+01
9.840000000000000000e+02 9.510481346049884621e+01
9.850000000000000000e+02 9.437289034290253653e+01
9.860000000000000000e+02 9.376654232212294460e+01
9.870000000000000000e+02 9.323101378639769621e+01
9.880000000000000000e+02 9.275800718114872723e+01
9.890000000000000000e+02 9.233379874365319040e+01
9.900000000000000000e+02 9.195020507009999733e+01
9.910000000000000000e+02 9.159904399307600897e+01
9.920000000000000000e+02 9.142009800966768296e+01
9.930000000000000000e+02 9.126530412826437555e+01
9.940000000000000000e+02 9.111901074115181132e+01
9.950000000000000000e+02 9.064874034066943409e+01
9.960000000000000000e+02 9.059810974191579191e+01
9.970000000000000000e+02 9.083184311806846267e+01
9.980000000000000000e+02 9.105777385827224180e+01
9.990000000000000000e+02 9.117807113269789454e+01
1.000000000000000000e+03 9.188507005528649074e+01


==> meanSolution_elPaSo_AirTrev_77k_RR2.txt <==
1.000000000000000000e+00 7.491960268978714055e+01
2.000000000000000000e+00 6.890002615598481839e+01
3.000000000000000000e+00 6.537990703813750315e+01
4.000000000000000000e+00 6.288352175917233922e+01
5.000000000000000000e+00 6.094839530327288912e+01
6.000000000000000000e+00 5.936852978154920635e+01
7.000000000000000000e+00 5.803404051141053799e+01
8.000000000000000000e+00 5.687933702929505131e+01
9.000000000000000000e+00 5.586211306944790067e+01
1.000000000000000000e+01 5.495348316956923895e+01
1.100000000000000000e+01 5.413284548761119908e+01
1.200000000000000000e+01 5.338498938954288064e+01
1.300000000000000000e+01 5.269836478016949144e+01
1.400000000000000000e+01 5.206399463629583835e+01
1.500000000000000000e+01 5.147476363368659946e+01
1.600000000000000000e+01 5.092493683169892194e+01
1.700000000000000000e+01 5.040982453458895662e+01
1.800000000000000000e+01 4.992554309522950717e+01
1.900000000000000000e+01 4.946884048000381284e+01
2.000000000000000000e+01 4.903696663273119327e+01
2.100000000000000000e+01 4.862757550363821224e+01
2.200000000000000000e+01 4.823864989473172926e+01
2.300000000000000000e+01 4.786844302786349203e+01
2.400000000000000000e+01 4.751543256316520569e+01
2.500000000000000000e+01 4.717828401311115982e+01
2.600000000000000000e+01 4.685582134179338709e+01
2.700000000000000000e+01 4.654700312020946740e+01
2.800000000000000000e+01 4.625090302440990797e+01
2.900000000000000000e+01 4.596669376335567847e+01
3.000000000000000000e+01 4.569363373662976358e+01
3.100000000000000000e+01 4.543105588702704267e+01
3.200000000000000000e+01 4.517835832897173276e+01
3.300000000000000000e+01 4.493499642525342352e+01
3.400000000000000000e+01 4.470047605373671473e+01
3.500000000000000000e+01 4.447434785651055478e+01
3.600000000000000000e+01 4.425620230664726762e+01
3.700000000000000000e+01 4.404566545840954461e+01
3.800000000000000000e+01 4.384239527189302521e+01
3.900000000000000000e+01 4.364607842382778102e+01
4.000000000000000000e+01 4.345642753074501030e+01
4.100000000000000000e+01 4.327317872417765443e+01
4.200000000000000000e+01 4.309608952841329454e+01
4.300000000000000000e+01 4.292493699815285879e+01
4.400000000000000000e+01 4.275951608170735341e+01
4.500000000000000000e+01 4.259963817990432489e+01
4.600000000000000000e+01 4.244512987623448197e+01
4.700000000000000000e+01 4.229583181730248498e+01
4.800000000000000000e+01 4.215159772568492258e+01
4.900000000000000000e+01 4.201229353019414248e+01
5.000000000000000000e+01 4.187779660097873347e+01
5.100000000000000000e+01 4.174799507848867108e+01
5.200000000000000000e+01 4.162278728714614573e+01
5.300000000000000000e+01 4.150208122579962122e+01
5.400000000000000000e+01 4.138579412883118636e+01
5.500000000000000000e+01 4.127385209203037419e+01
5.600000000000000000e+01 4.116618975909541689e+01
5.700000000000000000e+01 4.106275006482540135e+01
5.800000000000000000e+01 4.096348403219127476e+01
5.900000000000000000e+01 4.086835062160233889e+01
6.000000000000000000e+01 4.077731662975676841e+01
6.100000000000000000e+01 4.069035663887265741e+01
6.200000000000000000e+01 4.060745301424550746e+01
6.300000000000000000e+01 4.052859595212378707e+01
6.400000000000000000e+01 4.045378357768966993e+01
6.500000000000000000e+01 4.038302209590395364e+01
6.600000000000000000e+01 4.031632599635406677e+01
6.700000000000000000e+01 4.025371831629375663e+01
6.800000000000000000e+01 4.019523096537338347e+01
6.900000000000000000e+01 4.014090511606484313e+01
7.000000000000000000e+01 4.009079166742036904e+01
7.100000000000000000e+01 4.004495178665478505e+01
7.200000000000000000e+01 4.000345753899354406e+01
7.300000000000000000e+01 3.996639261388739328e+01
7.400000000000000000e+01 3.993385315994523665e+01
7.500000000000000000e+01 3.990594874149885385e+01
7.600000000000000000e+01 3.988280343294787400e+01
7.700000000000000000e+01 3.986455706926753351e+01
7.800000000000000000e+01 3.985136667521872766e+01
7.900000000000000000e+01 3.984340809839785180e+01
8.000000000000000000e+01 3.984087787794554458e+01
8.100000000000000000e+01 3.984399538468380086e+01
8.200000000000000000e+01 3.985300527701049589e+01
8.300000000000000000e+01 3.986818032466888440e+01
8.400000000000000000e+01 3.988982466265237292e+01
8.500000000000000000e+01 3.991827755265117617e+01
8.600000000000000000e+01 3.995391774154162334e+01
8.700000000000000000e+01 3.999716853151350193e+01
8.800000000000000000e+01 4.004850369704914925e+01
8.900000000000000000e+01 4.010845441923495969e+01
9.000000000000000000e+01 4.017761744545695990e+01
9.100000000000000000e+01 4.025666473812681545e+01
9.200000000000000000e+01 4.034635493815837748e+01
9.300000000000000000e+01 4.044754706154674295e+01
9.400000000000000000e+01 4.056121695753815715e+01
9.500000000000000000e+01 4.068847721262840622e+01
9.600000000000000000e+01 4.083060138431982722e+01
9.700000000000000000e+01 4.098905373027430699e+01
9.800000000000000000e+01 4.116552596852252321e+01
9.900000000000000000e+01 4.136198313569393292e+01
1.000000000000000000e+02 4.158072133967552020e+01
1.010000000000000000e+02 4.182423134656432495e+01
1.020000000000000000e+02 4.209592002353198126e+01
1.030000000000000000e+02 4.239961098890368163e+01
1.040000000000000000e+02 4.273991382859323096e+01
1.050000000000000000e+02 4.312244261961842540e+01
1.060000000000000000e+02 4.355411354176400351e+01
1.070000000000000000e+02 4.404355713005272577e+01
1.080000000000000000e+02 4.460169945976212347e+01
1.090000000000000000e+02 4.524259570471159719e+01
1.100000000000000000e+02 4.598464290548221811e+01
1.110000000000000000e+02 4.685235360832272278e+01
1.120000000000000000e+02 4.787889437291514128e+01
1.130000000000000000e+02 4.910933354357225511e+01
1.140000000000000000e+02 5.060274084395176430e+01
1.150000000000000000e+02 5.242152533140707504e+01
1.160000000000000000e+02 5.454687456482550090e+01
1.170000000000000000e+02 5.647969792118619381e+01
1.180000000000000000e+02 5.665331439755628651e+01
1.190000000000000000e+02 5.457555412438804154e+01
1.200000000000000000e+02 5.187858344121047338e+01
1.210000000000000000e+02 4.941537971584067179e+01
1.220000000000000000e+02 4.729963376176063150e+01
1.230000000000000000e+02 4.548257758947187313e+01
1.240000000000000000e+02 4.390491500843226191e+01
1.250000000000000000e+02 4.252078044902554410e+01
1.260000000000000000e+02 4.129769701292587314e+01
1.270000000000000000e+02 4.021334477492737136e+01
1.280000000000000000e+02 3.925274922502991615e+01
1.290000000000000000e+02 3.840624731664259173e+01
1.300000000000000000e+02 3.766804952049531607e+01
1.310000000000000000e+02 3.703519281127641705e+01
1.320000000000000000e+02 3.650673571859163502e+01
1.330000000000000000e+02 3.608310060100134820e+01
1.340000000000000000e+02 3.576550989404175596e+01
1.350000000000000000e+02 3.555549420554291373e+01
1.360000000000000000e+02 3.545447268633596138e+01
1.370000000000000000e+02 3.546342028844284755e+01
1.380000000000000000e+02 3.558264169295571833e+01
1.390000000000000000e+02 3.581166792301597468e+01
1.400000000000000000e+02 3.614928086222881376e+01
1.410000000000000000e+02 3.659365691315545632e+01
1.420000000000000000e+02 3.714260854021021174e+01
1.430000000000000000e+02 3.779389531242610900e+01
1.440000000000000000e+02 3.854557607524232310e+01
1.450000000000000000e+02 3.939638053110520133e+01
1.460000000000000000e+02 4.034608981931476279e+01
1.470000000000000000e+02 4.139592948051344479e+01
1.480000000000000000e+02 4.254899317547804571e+01
1.490000000000000000e+02 4.381073193139435773e+01
1.500000000000000000e+02 4.518956356907579419e+01
1.510000000000000000e+02 4.669768456952559887e+01
1.520000000000000000e+02 4.835220914307947027e+01
1.530000000000000000e+02 5.017682906369000051e+01
1.540000000000000000e+02 5.220429884240391516e+01
1.550000000000000000e+02 5.448021435736440310e+01
1.560000000000000000e+02 5.706870019511142544e+01
1.570000000000000000e+02 6.006016923877420766e+01
1.580000000000000000e+02 6.357659686245395392e+01
1.590000000000000000e+02 6.773816592628736544e+01
1.600000000000000000e+02 7.237740914550411730e+01
1.610000000000000000e+02 7.604452833477525076e+01
1.620000000000000000e+02 7.725716216937165370e+01
1.630000000000000000e+02 7.717037809362081191e+01
1.640000000000000000e+02 7.462194211818776068e+01
1.650000000000000000e+02 6.991310709296588755e+01
1.660000000000000000e+02 6.539616960331771622e+01
1.670000000000000000e+02 6.159247223498857693e+01
1.680000000000000000e+02 5.838941346686085865e+01
1.690000000000000000e+02 5.563741341967219256e+01
1.700000000000000000e+02 5.322450954896252995e+01
1.710000000000000000e+02 5.107176609403514078e+01
1.720000000000000000e+02 4.912301986347856086e+01
1.730000000000000000e+02 4.733742763106051399e+01
1.740000000000000000e+02 4.568465184264228185e+01
1.750000000000000000e+02 4.414179517504130246e+01
1.760000000000000000e+02 4.269143226519734213e+01
1.770000000000000000e+02 4.132032088267263248e+01
1.780000000000000000e+02 4.001849708619955948e+01
1.790000000000000000e+02 3.877844696057791651e+01
1.800000000000000000e+02 3.759379582720799817e+01
1.810000000000000000e+02 3.645609105363548252e+01
1.820000000000000000e+02 3.534562920607698544e+01
1.830000000000000000e+02 3.420481904656086414e+01
1.840000000000000000e+02 3.286638092767022101e+01
1.850000000000000000e+02 3.091502435591023001e+01
1.860000000000000000e+02 2.769072152389410846e+01
1.870000000000000000e+02 2.294315564700280063e+01
1.880000000000000000e+02 1.758489178559000621e+01
1.890000000000000000e+02 1.389462150710618715e+01
1.900000000000000000e+02 1.308124821187493225e+01
1.910000000000000000e+02 1.347704716180613893e+01
1.920000000000000000e+02 1.413910194506053664e+01
1.930000000000000000e+02 1.491286200780593596e+01
1.940000000000000000e+02 1.575022896005293660e+01
1.950000000000000000e+02 1.659456812856679164e+01
1.960000000000000000e+02 1.739712001938119101e+01
1.970000000000000000e+02 1.812776039469405021e+01
1.980000000000000000e+02 1.877238989974024008e+01
1.990000000000000000e+02 1.932678191034518278e+01
2.000000000000000000e+02 1.979157759318657028e+01
2.010000000000000000e+02 2.016913370475888456e+01
2.020000000000000000e+02 2.046172625094019182e+01
2.030000000000000000e+02 2.067054199858043617e+01
2.040000000000000000e+02 2.079506182428022854e+01
2.050000000000000000e+02 2.083259342503440692e+01
2.060000000000000000e+02 2.077780978170646975e+01
2.070000000000000000e+02 2.062221620497970775e+01
2.080000000000000000e+02 2.035354800541241360e+01
2.090000000000000000e+02 1.995529386108146142e+01
2.100000000000000000e+02 1.940714216057961750e+01
2.110000000000000000e+02 1.868910969395587074e+01
2.120000000000000000e+02 1.779845831424090363e+01
2.130000000000000000e+02 1.680679717372143855e+01
2.140000000000000000e+02 1.601004587000756629e+01
2.150000000000000000e+02 1.607302483196202658e+01
2.160000000000000000e+02 1.750501456494875896e+01
2.170000000000000000e+02 1.988372220438522930e+01
2.180000000000000000e+02 2.252524466257348834e+01
2.190000000000000000e+02 2.510578624599282449e+01
2.200000000000000000e+02 2.754792810831308714e+01
2.210000000000000000e+02 2.985983882872078254e+01
2.220000000000000000e+02 3.207132661966002019e+01
2.230000000000000000e+02 3.421480305451797932e+01
2.240000000000000000e+02 3.632083898305533864e+01
2.250000000000000000e+02 3.841805845225182026e+01
2.260000000000000000e+02 4.053428870096382042e+01
2.270000000000000000e+02 4.269813211116945695e+01
2.280000000000000000e+02 4.494084785409539506e+01
2.290000000000000000e+02 4.729871300574163229e+01
2.300000000000000000e+02 4.981622310456505431e+01
2.310000000000000000e+02 5.255071647834546411e+01
2.320000000000000000e+02 5.557927356753629766e+01
2.330000000000000000e+02 5.900864918364715095e+01
2.340000000000000000e+02 6.298564080300068468e+01
2.350000000000000000e+02 6.767984078088075250e+01
2.360000000000000000e+02 7.305082214955046993e+01
2.370000000000000000e+02 7.775210298876149295e+01
2.380000000000000000e+02 7.901638339098199992e+01
2.390000000000000000e+02 7.596319539389790521e+01
2.400000000000000000e+02 7.074429152474212401e+01
2.410000000000000000e+02 6.590263883381892640e+01
2.420000000000000000e+02 6.185408045343457673e+01
2.430000000000000000e+02 5.844276438433751508e+01
2.440000000000000000e+02 5.549590060988882101e+01
2.450000000000000000e+02 5.288550944510105012e+01
2.460000000000000000e+02 5.051997231394289400e+01
2.470000000000000000e+02 4.833180977517760368e+01
2.480000000000000000e+02 4.626888314175267425e+01
2.490000000000000000e+02 4.428846290488586845e+01
2.500000000000000000e+02 4.235306141354864451e+01
2.510000000000000000e+02 4.042723410065611489e+01
2.520000000000000000e+02 3.847486896553754576e+01
2.530000000000000000e+02 3.645686418623979819e+01
2.540000000000000000e+02 3.433005845759223718e+01
2.550000000000000000e+02 3.205176462620191558e+01
2.560000000000000000e+02 2.960762723239195537e+01
2.570000000000000000e+02 2.712574810557430283e+01
2.580000000000000000e+02 2.518738331174580125e+01
2.590000000000000000e+02 2.483729435323565582e+01
2.600000000000000000e+02 2.610845757897265784e+01
2.610000000000000000e+02 2.797027490547087325e+01
2.620000000000000000e+02 2.983165693326609968e+01
2.630000000000000000e+02 3.156997978953219430e+01
2.640000000000000000e+02 3.321572543691134172e+01
2.650000000000000000e+02 3.483456918242885081e+01
2.660000000000000000e+02 3.649948294565256646e+01
2.670000000000000000e+02 3.828773521212126241e+01
2.680000000000000000e+02 4.028455396975586922e+01
2.690000000000000000e+02 4.258788991500288290e+01
2.700000000000000000e+02 4.530098486932028834e+01
2.710000000000000000e+02 4.842520324062156334e+01
2.720000000000000000e+02 5.122379171908904993e+01
2.730000000000000000e+02 5.145050559269479606e+01
2.740000000000000000e+02 4.928604938566263627e+01
2.750000000000000000e+02 4.686370840993492948e+01
2.760000000000000000e+02 4.476678886457634832e+01
2.770000000000000000e+02 4.302342169837363883e+01
2.780000000000000000e+02 4.182371141218000332e+01
2.790000000000000000e+02 4.186116587627270746e+01
2.800000000000000000e+02 4.383265473072711416e+01
2.810000000000000000e+02 4.723445000594462329e+01
2.820000000000000000e+02 5.115201985205939650e+01
2.830000000000000000e+02 5.520256993288639080e+01
2.840000000000000000e+02 5.941190251766435892e+01
2.850000000000000000e+02 6.398326640128327369e+01
2.860000000000000000e+02 6.916408093045448879e+01
2.870000000000000000e+02 7.499996307914913984e+01
2.880000000000000000e+02 8.016877935040943726e+01
2.890000000000000000e+02 8.107576720535513459e+01
2.900000000000000000e+02 7.704751883170929716e+01
2.910000000000000000e+02 7.192088264927009789e+01
2.920000000000000000e+02 6.775897990783033720e+01
2.930000000000000000e+02 6.461429244981893305e+01
2.940000000000000000e+02 6.205937452329318660e+01
2.950000000000000000e+02 5.973436753229069041e+01
2.960000000000000000e+02 5.747303259983955570e+01
2.970000000000000000e+02 5.520827177659346319e+01
2.980000000000000000e+02 5.288105717839667363e+01
2.990000000000000000e+02 5.039617481945093402e+01
3.000000000000000000e+02 4.758276673898897968e+01
3.010000000000000000e+02 4.410932173018721159e+01
3.020000000000000000e+02 3.934068778779111142e+01
3.030000000000000000e+02 3.501493068730363944e+01
3.040000000000000000e+02 4.013201460636835094e+01
3.050000000000000000e+02 4.557952567311906478e+01
3.060000000000000000e+02 4.990833045365106102e+01
3.070000000000000000e+02 5.351736355965508096e+01
3.080000000000000000e+02 5.538336414824683374e+01
3.090000000000000000e+02 5.435435580369522768e+01
3.100000000000000000e+02 5.248304569890780158e+01
3.110000000000000000e+02 5.168822262777163701e+01
3.120000000000000000e+02 5.233306013336538598e+01
3.130000000000000000e+02 5.397506108221999455e+01
3.140000000000000000e+02 5.618336887950367498e+01
3.150000000000000000e+02 5.880042757818466015e+01
3.160000000000000000e+02 6.183205521937914284e+01
3.170000000000000000e+02 6.514378396622917933e+01
3.180000000000000000e+02 6.735321590533362723e+01
3.190000000000000000e+02 6.620571812379267840e+01
3.200000000000000000e+02 6.343727969055385074e+01
3.210000000000000000e+02 6.076036026674182722e+01
3.220000000000000000e+02 5.837382886361628209e+01
3.230000000000000000e+02 5.642761652263833128e+01
3.240000000000000000e+02 5.637027230186166804e+01
3.250000000000000000e+02 6.033024291130849548e+01
3.260000000000000000e+02 6.638758608649753512e+01
3.270000000000000000e+02 7.105529154077149201e+01
3.280000000000000000e+02 7.119710233643463937e+01
3.290000000000000000e+02 6.693073797578749407e+01
3.300000000000000000e+02 6.055178263614776313e+01
3.310000000000000000e+02 5.384489474731664416e+01
3.320000000000000000e+02 4.657660009641620746e+01
3.330000000000000000e+02 3.761755716833748409e+01
3.340000000000000000e+02 3.658231394877193310e+01
3.350000000000000000e+02 4.142979223574385372e+01
3.360000000000000000e+02 4.448932582595912777e+01
3.370000000000000000e+02 4.682603712406231011e+01
3.380000000000000000e+02 4.891301610571188974e+01
3.390000000000000000e+02 5.088973320500409159e+01
3.400000000000000000e+02 5.274398827662990641e+01
3.410000000000000000e+02 5.440074998221109581e+01
3.420000000000000000e+02 5.579335852543983520e+01
3.430000000000000000e+02 5.692467762635729400e+01
3.440000000000000000e+02 5.788787623450934916e+01
3.450000000000000000e+02 5.883031809295062686e+01
3.460000000000000000e+02 5.983698231811459323e+01
3.470000000000000000e+02 6.039848998986114736e+01
3.480000000000000000e+02 5.813800317688688324e+01
3.490000000000000000e+02 5.213768368571702894e+01
3.500000000000000000e+02 4.564323303652707864e+01
3.510000000000000000e+02 4.452205992613642849e+01
3.520000000000000000e+02 4.666883639422871255e+01
3.530000000000000000e+02 4.847908181457297871e+01
3.540000000000000000e+02 4.986511526675698036e+01
3.550000000000000000e+02 5.103977249297811625e+01
3.560000000000000000e+02 5.215072997953608080e+01
3.570000000000000000e+02 5.330360571877329789e+01
3.580000000000000000e+02 5.459114794280104377e+01
3.590000000000000000e+02 5.611310725569650515e+01
3.600000000000000000e+02 5.798414005634158741e+01
3.610000000000000000e+02 6.027346847300976407e+01
3.620000000000000000e+02 6.252206865217820564e+01
3.630000000000000000e+02 6.255742063081274296e+01
3.640000000000000000e+02 5.971005223020875974e+01
3.650000000000000000e+02 5.639468604462198442e+01
3.660000000000000000e+02 5.349114789187994035e+01
3.670000000000000000e+02 5.101220798347816299e+01
3.680000000000000000e+02 4.886608062605916558e+01
3.690000000000000000e+02 4.698192178431366273e+01
3.700000000000000000e+02 4.531750457402159782e+01
3.710000000000000000e+02 4.385375604995900289e+01
3.720000000000000000e+02 4.259012503635765512e+01
3.730000000000000000e+02 4.154132116699310018e+01
3.740000000000000000e+02 4.073404299050828570e+01
3.750000000000000000e+02 4.020221091721676032e+01
3.760000000000000000e+02 3.997997459687007193e+01
3.770000000000000000e+02 4.009351677484395537e+01
3.780000000000000000e+02 4.055464814770496673e+01
3.790000000000000000e+02 4.135943846252962430e+01
3.800000000000000000e+02 4.249273760096652808e+01
3.810000000000000000e+02 4.393641998474716104e+01
3.820000000000000000e+02 4.567830441729590518e+01
3.830000000000000000e+02 4.772015340018733554e+01
3.840000000000000000e+02 5.008504868411378652e+01
3.850000000000000000e+02 5.282481779015068923e+01
3.860000000000000000e+02 5.602235438592080641e+01
3.870000000000000000e+02 5.974070676665010637e+01
3.880000000000000000e+02 6.361690059261677277e+01
3.890000000000000000e+02 6.565356382184309325e+01
3.900000000000000000e+02 6.475765220524067445e+01
3.910000000000000000e+02 6.329840569915723592e+01
3.920000000000000000e+02 6.235250090685704549e+01
3.930000000000000000e+02 6.200357991574090732e+01
3.940000000000000000e+02 6.221226662203384450e+01
3.950000000000000000e+02 6.297518740753994138e+01
3.960000000000000000e+02 6.430666244567245826e+01
3.970000000000000000e+02 6.596983602032912586e+01
3.980000000000000000e+02 6.639490941734624130e+01
3.990000000000000000e+02 6.366394839172011189e+01
4.000000000000000000e+02 5.957272118174955722e+01
4.010000000000000000e+02 5.535297486824507018e+01
4.020000000000000000e+02 5.001443263623195890e+01
4.030000000000000000e+02 4.640515734272175052e+01
4.040000000000000000e+02 5.911092197102826162e+01
4.050000000000000000e+02 6.259975729270357192e+01
4.060000000000000000e+02 6.058243523396575370e+01
4.070000000000000000e+02 5.774929263138105995e+01
4.080000000000000000e+02 5.535035602096884588e+01
4.090000000000000000e+02 5.342527043053444658e+01
4.100000000000000000e+02 5.187400265464711424e+01
4.110000000000000000e+02 5.061834684140804086e+01
4.120000000000000000e+02 4.961168838360231348e+01
4.130000000000000000e+02 4.883224174544123741e+01
4.140000000000000000e+02 4.827803604277995220e+01
4.150000000000000000e+02 4.796524392192285546e+01
4.160000000000000000e+02 4.792962189447312937e+01
4.170000000000000000e+02 4.823108102161928912e+01
4.180000000000000000e+02 4.896134687276558140e+01
4.190000000000000000e+02 5.025067676687412899e+01
4.200000000000000000e+02 5.223919717040050870e+01
4.210000000000000000e+02 5.478673688986057044e+01
4.220000000000000000e+02 5.632446007114676689e+01
4.230000000000000000e+02 5.524572029683722008e+01
4.240000000000000000e+02 5.376298884259853850e+01
4.250000000000000000e+02 5.304094579363371054e+01
4.260000000000000000e+02 5.143593527243996277e+01
4.270000000000000000e+02 4.706465777764847758e+01
4.280000000000000000e+02 4.202671947131632635e+01
4.290000000000000000e+02 3.759054993202679640e+01
4.300000000000000000e+02 3.383213187969470681e+01
4.310000000000000000e+02 3.075055661255216322e+01
4.320000000000000000e+02 2.852966023638123261e+01
4.330000000000000000e+02 2.742739441337197803e+01
4.340000000000000000e+02 2.741046776581539746e+01
4.350000000000000000e+02 2.810450562452329137e+01
4.360000000000000000e+02 2.914030900747536990e+01
4.370000000000000000e+02 3.031677117288182188e+01
4.380000000000000000e+02 3.155487304166540241e+01
4.390000000000000000e+02 3.283310762369580260e+01
4.400000000000000000e+02 3.415253830933825441e+01
4.410000000000000000e+02 3.552195454352923321e+01
4.420000000000000000e+02 3.695362099694879987e+01
4.430000000000000000e+02 3.846679894439387937e+01
4.440000000000000000e+02 4.009942416552163991e+01
4.450000000000000000e+02 4.192555304875740063e+01
4.460000000000000000e+02 4.406066537616513301e+01
4.470000000000000000e+02 4.655920362202618179e+01
4.480000000000000000e+02 4.872263162590435570e+01
4.490000000000000000e+02 4.813568713064447024e+01
4.500000000000000000e+02 4.509157933030942189e+01
4.510000000000000000e+02 4.192890494881947205e+01
4.520000000000000000e+02 3.920266956582386086e+01
4.530000000000000000e+02 3.684075217769522226e+01
4.540000000000000000e+02 3.471135759847820168e+01
4.550000000000000000e+02 3.270128160001129913e+01
4.560000000000000000e+02 3.072166072601018527e+01
4.570000000000000000e+02 2.872707827930783253e+01
4.580000000000000000e+02 2.680841885071841091e+01
4.590000000000000000e+02 2.544571041349536600e+01
4.600000000000000000e+02 2.555367446534176423e+01
4.610000000000000000e+02 2.729412227198699981e+01
4.620000000000000000e+02 2.977203120552178461e+01
4.630000000000000000e+02 3.235586931573148917e+01
4.640000000000000000e+02 3.486938605445979533e+01
4.650000000000000000e+02 3.731030161902263842e+01
4.660000000000000000e+02 3.972081990563145837e+01
4.670000000000000000e+02 4.215222276724321659e+01
4.680000000000000000e+02 4.465865808637138912e+01
4.690000000000000000e+02 4.729936471103144413e+01
4.700000000000000000e+02 5.014418524851535608e+01
4.710000000000000000e+02 5.328179072316540754e+01
4.720000000000000000e+02 5.683113397737668038e+01
4.730000000000000000e+02 6.095358863128839744e+01
4.740000000000000000e+02 6.583771152581465458e+01
4.750000000000000000e+02 7.146519657441379536e+01
4.760000000000000000e+02 7.634479924802342055e+01
4.770000000000000000e+02 7.638427871798720048e+01
4.780000000000000000e+02 7.160179733305047023e+01
4.790000000000000000e+02 6.621791765486868542e+01
4.800000000000000000e+02 6.164217869498384061e+01
4.810000000000000000e+02 5.784879028758994934e+01
4.820000000000000000e+02 5.464717577031008489e+01
4.830000000000000000e+02 5.188615074961966656e+01
4.840000000000000000e+02 4.946112137471791925e+01
4.850000000000000000e+02 4.728877103495852907e+01
4.860000000000000000e+02 4.520211966255124736e+01
4.870000000000000000e+02 4.245748290605114761e+01
4.880000000000000000e+02 4.462636439812101941e+01
4.890000000000000000e+02 5.693437252928969627e+01
4.900000000000000000e+02 6.469159085869524972e+01
4.910000000000000000e+02 6.747855523584991033e+01
4.920000000000000000e+02 6.514658045620059568e+01
4.930000000000000000e+02 6.168416935359560682e+01
4.940000000000000000e+02 5.945204615872634690e+01
4.950000000000000000e+02 5.861860175018221497e+01
4.960000000000000000e+02 5.888615123542329144e+01
4.970000000000000000e+02 5.999912543669543652e+01
4.980000000000000000e+02 6.181925468722235451e+01
4.990000000000000000e+02 6.431482284565529994e+01
5.000000000000000000e+02 6.754569254127601141e+01
5.010000000000000000e+02 7.165253649137829939e+01
5.020000000000000000e+02 7.677947526526472188e+01
5.030000000000000000e+02 8.246021244128179717e+01
5.040000000000000000e+02 8.527547667923904839e+01
5.050000000000000000e+02 8.177702286882052363e+01
5.060000000000000000e+02 7.623692709800536704e+01
5.070000000000000000e+02 7.140659491857897478e+01
5.080000000000000000e+02 6.753124960098122642e+01
5.090000000000000000e+02 6.442801356517381350e+01
5.100000000000000000e+02 6.184418922090732451e+01
5.110000000000000000e+02 5.964610920020134444e+01
5.120000000000000000e+02 5.775210167999541966e+01
5.130000000000000000e+02 5.609638608075054833e+01
5.140000000000000000e+02 5.462935780636649952e+01
5.150000000000000000e+02 5.331654584442532752e+01
5.160000000000000000e+02 5.213943798268321217e+01
5.170000000000000000e+02 5.109978366366930658e+01
5.180000000000000000e+02 5.022692124544609271e+01
5.190000000000000000e+02 4.958275248099833732e+01
5.200000000000000000e+02 4.924959098689309656e+01
5.210000000000000000e+02 4.928558915286173914e+01
5.220000000000000000e+02 4.966788971927574181e+01
5.230000000000000000e+02 5.028391579481765916e+01
5.240000000000000000e+02 5.098699888718619633e+01
5.250000000000000000e+02 5.165874724611347801e+01
5.260000000000000000e+02 5.223421642315310010e+01
5.270000000000000000e+02 5.269521209778686455e+01
5.280000000000000000e+02 5.305210990638653357e+01
5.290000000000000000e+02 5.332727889437202862e+01
5.300000000000000000e+02 5.354449018629051693e+01
5.310000000000000000e+02 5.372381694629076065e+01
5.320000000000000000e+02 5.387996701753029072e+01
5.330000000000000000e+02 5.402218592662493535e+01
5.340000000000000000e+02 5.415453153773471229e+01
5.350000000000000000e+02 5.427582689154597517e+01
5.360000000000000000e+02 5.437878403008636496e+01
5.370000000000000000e+02 5.444761913364995110e+01
5.380000000000000000e+02 5.445274666709334355e+01
5.390000000000000000e+02 5.433902778667440714e+01
5.400000000000000000e+02 5.399748927113617469e+01
5.410000000000000000e+02 5.318756044489731494e+01
5.420000000000000000e+02 5.133478617667855559e+01
5.430000000000000000e+02 5.030735371988926374e+01
5.440000000000000000e+02 6.193118863965653986e+01
5.450000000000000000e+02 7.218525869798467909e+01
5.460000000000000000e+02 7.637886066796670548e+01
5.470000000000000000e+02 7.730004747290283262e+01
5.480000000000000000e+02 7.809665240357016103e+01
5.490000000000000000e+02 7.949153211537409902e+01
5.500000000000000000e+02 8.088953632835864482e+01
5.510000000000000000e+02 8.066570175280767785e+01
5.520000000000000000e+02 7.862874775067574262e+01
5.530000000000000000e+02 7.630274660949454812e+01
5.540000000000000000e+02 7.437255347898918956e+01
5.550000000000000000e+02 7.291203787603697606e+01
5.560000000000000000e+02 7.187082576635808095e+01
5.570000000000000000e+02 7.120131704842289366e+01
5.580000000000000000e+02 7.088932618479549319e+01
5.590000000000000000e+02 7.098848253952820642e+01
5.600000000000000000e+02 7.167439944875118840e+01
5.610000000000000000e+02 7.288645148739645663e+01
5.620000000000000000e+02 7.368506057129258124e+01
5.630000000000000000e+02 7.431622475531557370e+01
5.640000000000000000e+02 7.534135592562022055e+01
5.650000000000000000e+02 7.685755835844230432e+01
5.660000000000000000e+02 7.888800396286742966e+01
5.670000000000000000e+02 8.115644249435099766e+01
5.680000000000000000e+02 8.228803519059030691e+01
5.690000000000000000e+02 8.317592950947648944e+01
5.700000000000000000e+02 8.630617808070647357e+01
5.710000000000000000e+02 8.940883836066353751e+01
5.720000000000000000e+02 9.082368527248402756e+01
5.730000000000000000e+02 9.074390088033345592e+01
5.740000000000000000e+02 9.044694485421273100e+01
5.750000000000000000e+02 9.058270714978328897e+01
5.760000000000000000e+02 9.129134426606184149e+01
5.770000000000000000e+02 9.236093630888137795e+01
5.780000000000000000e+02 9.267344880981156052e+01
5.790000000000000000e+02 9.061577437481800246e+01
5.800000000000000000e+02 8.711079042247773430e+01
5.810000000000000000e+02 8.343468114723229689e+01
5.820000000000000000e+02 7.983199053955986813e+01
5.830000000000000000e+02 7.635358179889986729e+01
5.840000000000000000e+02 7.355420558018121824e+01
5.850000000000000000e+02 7.239772909633289544e+01
5.860000000000000000e+02 7.259105945884326161e+01
5.870000000000000000e+02 7.311129486061571470e+01
5.880000000000000000e+02 7.353950304053519460e+01
5.890000000000000000e+02 7.382842369289838302e+01
5.900000000000000000e+02 7.399179919465795763e+01
5.910000000000000000e+02 7.399692418731672205e+01
5.920000000000000000e+02 7.372476067008668110e+01
5.930000000000000000e+02 7.298412806082038173e+01
5.940000000000000000e+02 7.163478616675713795e+01
5.950000000000000000e+02 6.964157545754065382e+01
5.960000000000000000e+02 6.698993298228030824e+01
5.970000000000000000e+02 6.405817389288172592e+01
5.980000000000000000e+02 6.106064775187920191e+01
5.990000000000000000e+02 5.807489754406448412e+01
6.000000000000000000e+02 5.521385889969866412e+01
6.010000000000000000e+02 5.268512845045477633e+01
6.020000000000000000e+02 5.073559391761978077e+01
6.030000000000000000e+02 4.940292281611800718e+01
6.040000000000000000e+02 4.834281769759131464e+01
6.050000000000000000e+02 4.693521364465487977e+01
6.060000000000000000e+02 4.425891712677204737e+01
6.070000000000000000e+02 4.138719536693454160e+01
6.080000000000000000e+02 4.940308062316439930e+01
6.090000000000000000e+02 5.757064734723316235e+01
6.100000000000000000e+02 6.384265065311999621e+01
6.110000000000000000e+02 6.733402658604060775e+01
6.120000000000000000e+02 6.807584956518718400e+01
6.130000000000000000e+02 6.793319854859956308e+01
6.140000000000000000e+02 6.831897638326003630e+01
6.150000000000000000e+02 6.952799987702198337e+01
6.160000000000000000e+02 7.113162828281294026e+01
6.170000000000000000e+02 7.215798929311867482e+01
6.180000000000000000e+02 7.041684730474665344e+01
6.190000000000000000e+02 6.657549343807758646e+01
6.200000000000000000e+02 6.257958882127175571e+01
6.210000000000000000e+02 5.883719371039924084e+01
6.220000000000000000e+02 5.521613173144988451e+01
6.230000000000000000e+02 5.149758739014018971e+01
6.240000000000000000e+02 4.767267792232484425e+01
6.250000000000000000e+02 4.487140097300795816e+01
6.260000000000000000e+02 4.134755996740064177e+01
6.270000000000000000e+02 4.123748111251813953e+01
6.280000000000000000e+02 5.269968599293029143e+01
6.290000000000000000e+02 5.800065848215616171e+01
6.300000000000000000e+02 6.177975664032017278e+01
6.310000000000000000e+02 6.493814531510862764e+01
6.320000000000000000e+02 6.774925006016466966e+01
6.330000000000000000e+02 7.027978653555891242e+01
6.340000000000000000e+02 7.229746572065047872e+01
6.350000000000000000e+02 7.283392241136816381e+01
6.360000000000000000e+02 7.151395715233105932e+01
6.370000000000000000e+02 7.012415017440061149e+01
6.380000000000000000e+02 7.385200557089791573e+01
6.390000000000000000e+02 7.802293232297448355e+01
6.400000000000000000e+02 7.983978710307346205e+01
6.410000000000000000e+02 7.987206938699056025e+01
6.420000000000000000e+02 7.930858688237813681e+01
6.430000000000000000e+02 7.877650303035329671e+01
6.440000000000000000e+02 7.847655461514561637e+01
6.450000000000000000e+02 7.846505783086541896e+01
6.460000000000000000e+02 7.876458996311080796e+01
6.470000000000000000e+02 7.939887755442046569e+01
6.480000000000000000e+02 8.040584134078308409e+01
6.490000000000000000e+02 8.184613559481228151e+01
6.500000000000000000e+02 8.381205355829600023e+01
6.510000000000000000e+02 8.643244407073709112e+01
6.520000000000000000e+02 8.982939197258261288e+01
6.530000000000000000e+02 9.374496448831408202e+01
6.540000000000000000e+02 9.603619919478988720e+01
6.550000000000000000e+02 9.378500330580708066e+01
6.560000000000000000e+02 8.852926653637791787e+01
6.570000000000000000e+02 8.292711683201964945e+01
6.580000000000000000e+02 7.807149543620113263e+01
6.590000000000000000e+02 7.333624919312349277e+01
6.600000000000000000e+02 6.879941930622135260e+01
6.610000000000000000e+02 6.469007599342437231e+01
6.620000000000000000e+02 6.108111096510474169e+01
6.630000000000000000e+02 5.820368618332641120e+01
6.640000000000000000e+02 5.638569085612098064e+01
6.650000000000000000e+02 5.566447375433158129e+01
6.660000000000000000e+02 5.567511397024539122e+01
6.670000000000000000e+02 5.602400132951885325e+01
6.680000000000000000e+02 5.649346470017812294e+01
6.690000000000000000e+02 5.699845358287713992e+01
6.700000000000000000e+02 5.751639649128736664e+01
6.710000000000000000e+02 5.805057634136684896e+01
6.720000000000000000e+02 5.861625642764002464e+01
6.730000000000000000e+02 5.923777272920346348e+01
6.740000000000000000e+02 5.995150614693061186e+01
6.750000000000000000e+02 6.081198377497693741e+01
6.760000000000000000e+02 6.188569951209444042e+01
6.770000000000000000e+02 6.311052915063854840e+01
6.780000000000000000e+02 6.364325752487086163e+01
6.790000000000000000e+02 6.268152776092735223e+01
6.800000000000000000e+02 6.232491580340127513e+01
6.810000000000000000e+02 6.418037050223530571e+01
6.820000000000000000e+02 6.758427937676503916e+01
6.830000000000000000e+02 7.165376754112033097e+01
6.840000000000000000e+02 7.303898079222756223e+01
6.850000000000000000e+02 6.725148152924501233e+01
6.860000000000000000e+02 5.743807447529235333e+01
6.870000000000000000e+02 4.422556697804823500e+01
6.880000000000000000e+02 3.468592694386560993e+01
6.890000000000000000e+02 4.180542610914405088e+01
6.900000000000000000e+02 4.277103608930633527e+01
6.910000000000000000e+02 4.185997183517952180e+01
6.920000000000000000e+02 3.962578734043315620e+01
6.930000000000000000e+02 4.256048917069597337e+01
6.940000000000000000e+02 5.246904642679585606e+01
6.950000000000000000e+02 6.133590929344964593e+01
6.960000000000000000e+02 6.583727521080898271e+01
6.970000000000000000e+02 6.267009239503445173e+01
6.980000000000000000e+02 5.595759704482482988e+01
6.990000000000000000e+02 5.095274880737703427e+01
7.000000000000000000e+02 5.342289610461367033e+01
7.010000000000000000e+02 5.691805320548564850e+01
7.020000000000000000e+02 5.982398250045332588e+01
7.030000000000000000e+02 6.244742268614918146e+01
7.040000000000000000e+02 6.502770065136375877e+01
7.050000000000000000e+02 6.773122983040687473e+01
7.060000000000000000e+02 7.070085598304137875e+01
7.070000000000000000e+02 7.405143156060104559e+01
7.080000000000000000e+02 7.764581689293697764e+01
7.090000000000000000e+02 8.014200020853529338e+01
7.100000000000000000e+02 7.969695079912756341e+01
7.110000000000000000e+02 7.795220866121776737e+01
7.120000000000000000e+02 7.652845444065009417e+01
7.130000000000000000e+02 7.589211733176514940e+01
7.140000000000000000e+02 7.665689479524604621e+01
7.150000000000000000e+02 7.789892818951152265e+01
7.160000000000000000e+02 7.480567554013981635e+01
7.170000000000000000e+02 7.249654143113914984e+01
7.180000000000000000e+02 7.367623837658209140e+01
7.190000000000000000e+02 7.561521018405956340e+01
7.200000000000000000e+02 7.798916682375254084e+01
7.210000000000000000e+02 8.098080828292620481e+01
7.220000000000000000e+02 8.442863535888960769e+01
7.230000000000000000e+02 8.657514721275174452e+01
7.240000000000000000e+02 8.540933935968290314e+01
7.250000000000000000e+02 8.082246389477801074e+01
7.260000000000000000e+02 7.434005320605311340e+01
7.270000000000000000e+02 6.863901477984416033e+01
7.280000000000000000e+02 6.468110535253553905e+01
7.290000000000000000e+02 6.262008941491764347e+01
7.300000000000000000e+02 6.206599091752458008e+01
7.310000000000000000e+02 6.242984627110867279e+01
7.320000000000000000e+02 6.315337505099593329e+01
7.330000000000000000e+02 6.364195043473537794e+01
7.340000000000000000e+02 6.471056346920687474e+01
7.350000000000000000e+02 6.477148510469042719e+01
7.360000000000000000e+02 6.533275619180382421e+01
7.370000000000000000e+02 6.571448982024607233e+01
7.380000000000000000e+02 6.730827442842267772e+01
7.390000000000000000e+02 7.004691804275998379e+01
7.400000000000000000e+02 7.341391891429228167e+01
7.410000000000000000e+02 7.729034197033607256e+01
7.420000000000000000e+02 8.091419124159654075e+01
7.430000000000000000e+02 8.191321003393468914e+01
7.440000000000000000e+02 8.073451452610467527e+01
7.450000000000000000e+02 7.962667424654830484e+01
7.460000000000000000e+02 7.881903637716389710e+01
7.470000000000000000e+02 7.786841253507529359e+01
7.480000000000000000e+02 7.834275162910957135e+01
7.490000000000000000e+02 8.020773623601286317e+01
7.500000000000000000e+02 8.006699967497594628e+01
7.510000000000000000e+02 7.815723067025817272e+01
7.520000000000000000e+02 7.663845679303959457e+01
7.530000000000000000e+02 7.603021352470491934e+01
7.540000000000000000e+02 7.626640563801171879e+01
7.550000000000000000e+02 7.721703927510490928e+01
7.560000000000000000e+02 7.876853834062899296e+01
7.570000000000000000e+02 8.078873182149530408e+01
7.580000000000000000e+02 8.299136166812064630e+01
7.590000000000000000e+02 8.474411298054167219e+01
7.600000000000000000e+02 8.541378085637029471e+01
7.610000000000000000e+02 8.529135565120192553e+01
7.620000000000000000e+02 8.515856371251379642e+01
7.630000000000000000e+02 8.545439834115555300e+01
7.640000000000000000e+02 8.606911713694447030e+01
7.650000000000000000e+02 8.561845426212228460e+01
7.660000000000000000e+02 8.231463429405174281e+01
7.670000000000000000e+02 7.759387866820438262e+01
7.680000000000000000e+02 7.277709139275371797e+01
7.690000000000000000e+02 6.783598574671771075e+01
7.700000000000000000e+02 6.214043392306429325e+01
7.710000000000000000e+02 5.413244178304822185e+01
7.720000000000000000e+02 4.915340625036979816e+01
7.730000000000000000e+02 5.690255160789764943e+01
7.740000000000000000e+02 6.144961711769485646e+01
7.750000000000000000e+02 6.492456208092441727e+01
7.760000000000000000e+02 6.799447210719888801e+01
7.770000000000000000e+02 6.960787436548636720e+01
7.780000000000000000e+02 6.871346776973908277e+01
7.790000000000000000e+02 6.658349786839204398e+01
7.800000000000000000e+02 6.428133922506205522e+01
7.810000000000000000e+02 6.293329512568735140e+01
7.820000000000000000e+02 6.361766922005544700e+01
7.830000000000000000e+02 6.618928530194611426e+01
7.840000000000000000e+02 6.983790657008304947e+01
7.850000000000000000e+02 7.291080367950220875e+01
7.860000000000000000e+02 7.306415124878256506e+01
7.870000000000000000e+02 7.113759911381625045e+01
7.880000000000000000e+02 6.871046600751002131e+01
7.890000000000000000e+02 6.731156796403243447e+01
7.900000000000000000e+02 6.684216950875723740e+01
7.910000000000000000e+02 6.700383938875637568e+01
7.920000000000000000e+02 6.757478313145409743e+01
7.930000000000000000e+02 6.776505582939905992e+01
7.940000000000000000e+02 6.553720291307121215e+01
7.950000000000000000e+02 6.083511196075057370e+01
7.960000000000000000e+02 5.516285965346042275e+01
7.970000000000000000e+02 4.914669031005463751e+01
7.980000000000000000e+02 4.301482931770145512e+01
7.990000000000000000e+02 4.287485841633920103e+01
8.000000000000000000e+02 4.632434725167278344e+01
8.010000000000000000e+02 4.903458154678165926e+01
8.020000000000000000e+02 5.120117379562447724e+01
8.030000000000000000e+02 5.319017536547222846e+01
8.040000000000000000e+02 5.526735205512153470e+01
8.050000000000000000e+02 5.767179455808847877e+01
8.060000000000000000e+02 6.066464770180275679e+01
8.070000000000000000e+02 6.452613061740817102e+01
8.080000000000000000e+02 6.929930943101031460e+01
8.090000000000000000e+02 7.320928571163135246e+01
8.100000000000000000e+02 7.122497239612903286e+01
8.110000000000000000e+02 6.402681014455492914e+01
8.120000000000000000e+02 5.334708177131957996e+01
8.130000000000000000e+02 5.896081206695077981e+01
8.140000000000000000e+02 6.731802479669882189e+01
8.150000000000000000e+02 7.394212725134310915e+01
8.160000000000000000e+02 8.001723680837542929e+01
8.170000000000000000e+02 8.467310564590763988e+01
8.180000000000000000e+02 8.505206589901075631e+01
8.190000000000000000e+02 8.167756033096873125e+01
8.200000000000000000e+02 7.763830613581546913e+01
8.210000000000000000e+02 7.361782277156473242e+01
8.220000000000000000e+02 6.977387366168920835e+01
8.230000000000000000e+02 6.626783799173848877e+01
8.240000000000000000e+02 6.295762895362458522e+01
8.250000000000000000e+02 5.976759686425418039e+01
8.260000000000000000e+02 5.687238881240137545e+01
8.270000000000000000e+02 5.503280939517112103e+01
8.280000000000000000e+02 5.525537636682469156e+01
8.290000000000000000e+02 5.722192497285767132e+01
8.300000000000000000e+02 6.004723074430810215e+01
8.310000000000000000e+02 6.336591546698060284e+01
8.320000000000000000e+02 6.651983247122399234e+01
8.330000000000000000e+02 6.837406440078927972e+01
8.340000000000000000e+02 6.790895321103262461e+01
8.350000000000000000e+02 6.514559060336401330e+01
8.360000000000000000e+02 6.205614555721225400e+01
8.370000000000000000e+02 5.949062917897126113e+01
8.380000000000000000e+02 5.754246061913740817e+01
8.390000000000000000e+02 5.616254004930834043e+01
8.400000000000000000e+02 5.524897892033527569e+01
8.410000000000000000e+02 5.463238648512535889e+01
8.420000000000000000e+02 5.403981188796264945e+01
8.430000000000000000e+02 5.290276771216063167e+01
8.440000000000000000e+02 5.120673239173487445e+01
8.450000000000000000e+02 5.193331465283850434e+01
8.460000000000000000e+02 5.438103123192618682e+01
8.470000000000000000e+02 5.652033664915271771e+01
8.480000000000000000e+02 5.837399141269037983e+01
8.490000000000000000e+02 6.016485525068857498e+01
8.500000000000000000e+02 6.191537106201081286e+01
8.510000000000000000e+02 6.355562036516125346e+01
8.520000000000000000e+02 6.615777526633648620e+01
8.530000000000000000e+02 6.913033757716091543e+01
8.540000000000000000e+02 7.152418479535526785e+01
8.550000000000000000e+02 7.139986280814352426e+01
8.560000000000000000e+02 7.064881912287204102e+01
8.570000000000000000e+02 7.060233536611248439e+01
8.580000000000000000e+02 7.123180719337237576e+01
8.590000000000000000e+02 7.233523395511839738e+01
8.600000000000000000e+02 7.376011286479801754e+01
8.610000000000000000e+02 7.534673914985437193e+01
8.620000000000000000e+02 7.681114153507679987e+01
8.630000000000000000e+02 7.776842286021674511e+01
8.640000000000000000e+02 7.827769171559170047e+01
8.650000000000000000e+02 7.889407292956771300e+01
8.660000000000000000e+02 7.846797833674321510e+01
8.670000000000000000e+02 7.640651493314535969e+01
8.680000000000000000e+02 7.423746981435905923e+01
8.690000000000000000e+02 7.325283855769397690e+01
8.700000000000000000e+02 7.278308698133844246e+01
8.710000000000000000e+02 7.253443816406996802e+01
8.720000000000000000e+02 7.249771684263605209e+01
8.730000000000000000e+02 7.324247566454268110e+01
8.740000000000000000e+02 7.632080989351752009e+01
8.750000000000000000e+02 7.905613641416672976e+01
8.760000000000000000e+02 7.842226746811647331e+01
8.770000000000000000e+02 7.587256881636049854e+01
8.780000000000000000e+02 7.302724217665847561e+01
8.790000000000000000e+02 7.046538326435702970e+01
8.800000000000000000e+02 6.841030705826887015e+01
8.810000000000000000e+02 6.683594880626236545e+01
8.820000000000000000e+02 6.517171493847578745e+01
8.830000000000000000e+02 6.337636421428860700e+01
8.840000000000000000e+02 6.085023465065438586e+01
8.850000000000000000e+02 5.788971626011397120e+01
8.860000000000000000e+02 5.616512194321765605e+01
8.870000000000000000e+02 5.478182664133292690e+01
8.880000000000000000e+02 5.326075939082763711e+01
8.890000000000000000e+02 5.159218047460860390e+01
8.900000000000000000e+02 5.022607260593234457e+01
8.910000000000000000e+02 5.064916301081666461e+01
8.920000000000000000e+02 5.371158862807979517e+01
8.930000000000000000e+02 5.785401005616790826e+01
8.940000000000000000e+02 6.149861536204161894e+01
8.950000000000000000e+02 6.489939219946754179e+01
8.960000000000000000e+02 6.884481609232292953e+01
8.970000000000000000e+02 7.052295969655246211e+01
8.980000000000000000e+02 6.955148604903172327e+01
8.990000000000000000e+02 6.782316144148396120e+01
9.000000000000000000e+02 6.451704365211084280e+01
9.010000000000000000e+02 6.141369767786166278e+01
9.020000000000000000e+02 6.179910774629946957e+01
9.030000000000000000e+02 6.347856395820362252e+01
9.040000000000000000e+02 6.532588376281832154e+01
9.050000000000000000e+02 6.589725870135251284e+01
9.060000000000000000e+02 6.462917201040403370e+01
9.070000000000000000e+02 6.416940384251610396e+01
9.080000000000000000e+02 6.512130106076779157e+01
9.090000000000000000e+02 6.674878264792684490e+01
9.100000000000000000e+02 6.826584907047474360e+01
9.110000000000000000e+02 6.979302695784149080e+01
9.120000000000000000e+02 7.189085497504443367e+01
9.130000000000000000e+02 7.444464569641428398e+01
9.140000000000000000e+02 7.698153664845291644e+01
9.150000000000000000e+02 7.871352153588127010e+01
9.160000000000000000e+02 7.905174658431644730e+01
9.170000000000000000e+02 7.874115330247774125e+01
9.180000000000000000e+02 7.883372157993044027e+01
9.190000000000000000e+02 7.968939696646175719e+01
9.200000000000000000e+02 7.993142872785719533e+01
9.210000000000000000e+02 7.840696921498035010e+01
9.220000000000000000e+02 7.561196006993814933e+01
9.230000000000000000e+02 7.283981415962864503e+01
9.240000000000000000e+02 7.068535228623183286e+01
9.250000000000000000e+02 6.925811456027004454e+01
9.260000000000000000e+02 6.841705830666064969e+01
9.270000000000000000e+02 6.723520174809611660e+01
9.280000000000000000e+02 6.276609454800649246e+01
9.290000000000000000e+02 5.342107232424770302e+01
9.300000000000000000e+02 5.185269300467736286e+01
9.310000000000000000e+02 5.671945340448881723e+01
9.320000000000000000e+02 5.981561815127993498e+01
9.330000000000000000e+02 6.223375166271637937e+01
9.340000000000000000e+02 6.354451792473057026e+01
9.350000000000000000e+02 6.131392745847138315e+01
9.360000000000000000e+02 5.645068091056946002e+01
9.370000000000000000e+02 5.532080576581521569e+01
9.380000000000000000e+02 5.801216408498042654e+01
9.390000000000000000e+02 6.088912270888573630e+01
9.400000000000000000e+02 6.366572866466491121e+01
9.410000000000000000e+02 6.696119833551938427e+01
9.420000000000000000e+02 7.167030415243692687e+01
9.430000000000000000e+02 7.642638952225640026e+01
9.440000000000000000e+02 8.043596238786034291e+01
9.450000000000000000e+02 8.492010845829048549e+01
9.460000000000000000e+02 8.885036442377247567e+01
9.470000000000000000e+02 8.750141386874665272e+01
9.480000000000000000e+02 8.091471704240856866e+01
9.490000000000000000e+02 7.348492150368588227e+01
9.500000000000000000e+02 6.569485644654440648e+01
9.510000000000000000e+02 5.688541601417657745e+01
9.520000000000000000e+02 4.870936255237990054e+01
9.530000000000000000e+02 4.516177378609295801e+01
9.540000000000000000e+02 5.988929435439728621e+01
9.550000000000000000e+02 6.459102915720029614e+01
9.560000000000000000e+02 6.590181832148795138e+01
9.570000000000000000e+02 6.654089398545499989e+01
9.580000000000000000e+02 6.560140480895778126e+01
9.590000000000000000e+02 6.497794322503960984e+01
9.600000000000000000e+02 6.745183163112473324e+01
9.610000000000000000e+02 7.003758609926566692e+01
9.620000000000000000e+02 6.999802593040951137e+01
9.630000000000000000e+02 6.930330870587459913e+01
9.640000000000000000e+02 6.896365169862193056e+01
9.650000000000000000e+02 7.031774518062964319e+01
9.660000000000000000e+02 7.475108079561817931e+01
9.670000000000000000e+02 8.118774928058876128e+01
9.680000000000000000e+02 8.633476728165189229e+01
9.690000000000000000e+02 8.822561915926380038e+01
9.700000000000000000e+02 8.525852519668234208e+01
9.710000000000000000e+02 8.057440328044008027e+01
9.720000000000000000e+02 7.796844932331813993e+01
9.730000000000000000e+02 7.859799693254016972e+01
9.740000000000000000e+02 8.056697652417645372e+01
9.750000000000000000e+02 8.180828169440161446e+01
9.760000000000000000e+02 8.121237364639078748e+01
9.770000000000000000e+02 7.948184721178174073e+01
9.780000000000000000e+02 7.797267521806817570e+01
9.790000000000000000e+02 7.705829431804826868e+01
9.800000000000000000e+02 7.794125283825754025e+01
9.810000000000000000e+02 8.051413209361049894e+01
9.820000000000000000e+02 7.953665886864678214e+01
9.830000000000000000e+02 7.616570793295630892e+01
9.840000000000000000e+02 7.449747180004180791e+01
9.850000000000000000e+02 7.492070195973877844e+01
9.860000000000000000e+02 7.421510616832695462e+01
9.870000000000000000e+02 7.320317368952986214e+01
9.880000000000000000e+02 7.280769831498004407e+01
9.890000000000000000e+02 7.299383151045705631e+01
9.900000000000000000e+02 7.361336905474570358e+01
9.910000000000000000e+02 7.429431161047484977e+01
9.920000000000000000e+02 7.360188381051311524e+01
9.930000000000000000e+02 6.950431617818304630e+01
9.940000000000000000e+02 6.173257512115411316e+01
9.950000000000000000e+02 3.663693339678047067e+01
9.960000000000000000e+02 5.817681987459202020e+01
9.970000000000000000e+02 6.430160328333383291e+01
9.980000000000000000e+02 6.814915701166991369e+01
9.990000000000000000e+02 7.088014702555399538e+01
1.000000000000000000e+03 7.314576478739456888e+01


==> meanSolution_elPaSo_AirTrev_77k_SR2.txt <==
1.000000000000000000e+00 1.144826558365478775e+02
2.000000000000000000e+00 1.084619438295959384e+02
3.000000000000000000e+00 1.049399317221001695e+02
4.000000000000000000e+00 1.024408951046032712e+02
5.000000000000000000e+00 1.005023578060620650e+02
6.000000000000000000e+00 9.891832044738109175e+01
7.000000000000000000e+00 9.757889651882094029e+01
8.000000000000000000e+00 9.641849338841923611e+01
9.000000000000000000e+00 9.539480227994971528e+01
1.000000000000000000e+01 9.447893487065088891e+01
1.100000000000000000e+01 9.365028610360077721e+01
1.200000000000000000e+01 9.289364176991207955e+01
1.300000000000000000e+01 9.219744783167951141e+01
1.400000000000000000e+01 9.155272294868616711e+01
1.500000000000000000e+01 9.095234709620800118e+01
1.600000000000000000e+01 9.039058024092113897e+01
1.700000000000000000e+01 8.986272719184681534e+01
1.800000000000000000e+01 8.936489839345361474e+01
1.900000000000000000e+01 8.889383547876732905e+01
2.000000000000000000e+01 8.844678162022063361e+01
2.100000000000000000e+01 8.802138354509970952e+01
2.200000000000000000e+01 8.761561636577684453e+01
2.300000000000000000e+01 8.722772513199096522e+01
2.400000000000000000e+01 8.685617883168264086e+01
2.500000000000000000e+01 8.649963378694850746e+01
2.600000000000000000e+01 8.615690423295637856e+01
2.700000000000000000e+01 8.582693845217831097e+01
2.800000000000000000e+01 8.550879924956574030e+01
2.900000000000000000e+01 8.520164785571139987e+01
3.000000000000000000e+01 8.490473055849579964e+01
3.100000000000000000e+01 8.461736752714593024e+01
3.200000000000000000e+01 8.433894341073104783e+01
3.300000000000000000e+01 8.406889938231016401e+01
3.400000000000000000e+01 8.380672637096465394e+01
3.500000000000000000e+01 8.355195927371831033e+01
3.600000000000000000e+01 8.330417198236368392e+01
3.700000000000000000e+01 8.306297309088684244e+01
3.800000000000000000e+01 8.282800217419728028e+01
3.900000000000000000e+01 8.259892654948784241e+01
4.000000000000000000e+01 8.237543844636627455e+01
4.100000000000000000e+01 8.215725252540903512e+01
4.200000000000000000e+01 8.194410369438068642e+01
4.300000000000000000e+01 8.173574518021635527e+01
4.400000000000000000e+01 8.153194682118882497e+01
4.500000000000000000e+01 8.133249354949413146e+01
4.600000000000000000e+01 8.113718403901197007e+01
4.700000000000000000e+01 8.094582949684678397e+01
4.800000000000000000e+01 8.075825258022307196e+01
4.900000000000000000e+01 8.057428642307230859e+01
5.000000000000000000e+01 8.039377375890231292e+01
5.100000000000000000e+01 8.021656612829133337e+01
5.200000000000000000e+01 8.004252316079607965e+01
5.300000000000000000e+01 7.987151192279218037e+01
5.400000000000000000e+01 7.970340632330450603e+01
5.500000000000000000e+01 7.953808657141402705e+01
5.600000000000000000e+01 7.937543867911554685e+01
5.700000000000000000e+01 7.921535400470581578e+01
5.800000000000000000e+01 7.905772883178408961e+01
5.900000000000000000e+01 7.890246398016776652e+01
6.000000000000000000e+01 7.874946444458524297e+01
6.100000000000000000e+01 7.859863905830782471e+01
6.200000000000000000e+01 7.844990017834012974e+01
6.300000000000000000e+01 7.830316338964713907e+01
6.400000000000000000e+01 7.815834722579194249e+01
6.500000000000000000e+01 7.801537290363584987e+01
6.600000000000000000e+01 7.787416406982389105e+01
6.700000000000000000e+01 7.773464655698947467e+01
6.800000000000000000e+01 7.759674814748771610e+01
6.900000000000000000e+01 7.746039834266338175e+01
7.000000000000000000e+01 7.732552813551316717e+01
7.100000000000000000e+01 7.719206978463702740e+01
7.200000000000000000e+01 7.705995658719379549e+01
7.300000000000000000e+01 7.692912264846918902e+01
7.400000000000000000e+01 7.679950264549700023e+01
7.500000000000000000e+01 7.667103158173227939e+01
7.600000000000000000e+01 7.654364452963815779e+01
7.700000000000000000e+01 7.641727635743708902e+01
7.800000000000000000e+01 7.629186143574403900e+01
7.900000000000000000e+01 7.616733331907688864e+01
8.000000000000000000e+01 7.604362439637094440e+01
8.100000000000000000e+01 7.592066550337213471e+01
8.200000000000000000e+01 7.579838548848296398e+01
8.300000000000000000e+01 7.567671072171850710e+01
8.400000000000000000e+01 7.555556453411682583e+01
8.500000000000000000e+01 7.543486657211028046e+01
8.600000000000000000e+01 7.531453204745666596e+01
8.700000000000000000e+01 7.519447085855102841e+01
8.800000000000000000e+01 7.507458655257872238e+01
8.900000000000000000e+01 7.495477508965835511e+01
9.000000000000000000e+01 7.483492335932199069e+01
9.100000000000000000e+01 7.471490738492931882e+01
9.200000000000000000e+01 7.459459013244875791e+01
9.300000000000000000e+01 7.447381881329164344e+01
9.400000000000000000e+01 7.435242153507456919e+01
9.500000000000000000e+01 7.423020310405946987e+01
9.600000000000000000e+01 7.410693971334023900e+01
9.700000000000000000e+01 7.398237215185156401e+01
9.800000000000000000e+01 7.385619702788312679e+01
9.900000000000000000e+01 7.372805529462627305e+01
1.000000000000000000e+02 7.359751706235152824e+01
1.010000000000000000e+02 7.346400815576058108e+01
1.020000000000000000e+02 7.332694164077847176e+01
1.030000000000000000e+02 7.318552026887468287e+01
1.040000000000000000e+02 7.303873590383786052e+01
1.050000000000000000e+02 7.288529283579960349e+01
1.060000000000000000e+02 7.272349637025102709e+01
1.070000000000000000e+02 7.255108818263876458e+01
1.080000000000000000e+02 7.236499940974448464e+01
1.090000000000000000e+02 7.216097757359918319e+01
1.100000000000000000e+02 7.193302948050634882e+01
1.110000000000000000e+02 7.167264540757444991e+01
1.120000000000000000e+02 7.136801644512432574e+01
1.130000000000000000e+02 7.100485725389737013e+01
1.140000000000000000e+02 7.057780208315838877e+01
1.150000000000000000e+02 7.015883435246888666e+01
1.160000000000000000e+02 7.019915796593488722e+01
1.170000000000000000e+02 7.176429978221575823e+01
1.180000000000000000e+02 7.388059116635130863e+01
1.190000000000000000e+02 7.441098529987471011e+01
1.200000000000000000e+02 7.409239350495467136e+01
1.210000000000000000e+02 7.365619273481394202e+01
1.220000000000000000e+02 7.326560893499652138e+01
1.230000000000000000e+02 7.293266941364066724e+01
1.240000000000000000e+02 7.264512112943970124e+01
1.250000000000000000e+02 7.239044084433794524e+01
1.260000000000000000e+02 7.215911896871949693e+01
1.270000000000000000e+02 7.194429519101804260e+01
1.280000000000000000e+02 7.174099723631179870e+01
1.290000000000000000e+02 7.154553248933240184e+01
1.300000000000000000e+02 7.135506480809975471e+01
1.310000000000000000e+02 7.116732789551016936e+01
1.320000000000000000e+02 7.098042910151642104e+01
1.330000000000000000e+02 7.079271102663567206e+01
1.340000000000000000e+02 7.060264930350740542e+01
1.350000000000000000e+02 7.040877222309758565e+01
1.360000000000000000e+02 7.020959233408567002e+01
1.370000000000000000e+02 7.000354268661973833e+01
1.380000000000000000e+02 6.978891161247311459e+01
1.390000000000000000e+02 6.956377015207175418e+01
1.400000000000000000e+02 6.932588554927870916e+01
1.410000000000000000e+02 6.907261252984477551e+01
1.420000000000000000e+02 6.880075101999182152e+01
1.430000000000000000e+02 6.850635387771816909e+01
1.440000000000000000e+02 6.818445989649943328e+01
1.450000000000000000e+02 6.782871367352134939e+01
1.460000000000000000e+02 6.743081117342993025e+01
1.470000000000000000e+02 6.697967145620827978e+01
1.480000000000000000e+02 6.646017029726793623e+01
1.490000000000000000e+02 6.585116569031184497e+01
1.500000000000000000e+02 6.512239715098901627e+01
1.510000000000000000e+02 6.422978180340396648e+01
1.520000000000000000e+02 6.310965872212059224e+01
1.530000000000000000e+02 6.168116788445868082e+01
1.540000000000000000e+02 5.992458576082203336e+01
1.550000000000000000e+02 5.841228302285010443e+01
1.560000000000000000e+02 5.937266459538272301e+01
1.570000000000000000e+02 6.324496598469573172e+01
1.580000000000000000e+02 6.777885622928447162e+01
1.590000000000000000e+02 7.223601512600795616e+01
1.600000000000000000e+02 7.635168245764029393e+01
1.610000000000000000e+02 7.875245077104051461e+01
1.620000000000000000e+02 7.873647352198771898e+01
1.630000000000000000e+02 7.986233409520241366e+01
1.640000000000000000e+02 8.085517550020200872e+01
1.650000000000000000e+02 7.975199351104285483e+01
1.660000000000000000e+02 7.831801140994032551e+01
1.670000000000000000e+02 7.712624634687826131e+01
1.680000000000000000e+02 7.617534838582106715e+01
1.690000000000000000e+02 7.540300725781192170e+01
1.700000000000000000e+02 7.475952461997610499e+01
1.710000000000000000e+02 7.421043912875228443e+01
1.720000000000000000e+02 7.373199582678326180e+01
1.730000000000000000e+02 7.330747127971102373e+01
1.740000000000000000e+02 7.292477834277984527e+01
1.750000000000000000e+02 7.257495186085050420e+01
1.760000000000000000e+02 7.225118250295631128e+01
1.770000000000000000e+02 7.194819094257130132e+01
1.780000000000000000e+02 7.166182263601871227e+01
1.790000000000000000e+02 7.138880272759396917e+01
1.800000000000000000e+02 7.112664188706892787e+01
1.810000000000000000e+02 7.087375546249828062e+01
1.820000000000000000e+02 7.062999398325800371e+01
1.830000000000000000e+02 7.039797223160489636e+01
1.840000000000000000e+02 7.018498048706879899e+01
1.850000000000000000e+02 6.999900072848299715e+01
1.860000000000000000e+02 6.982348417174787869e+01
1.870000000000000000e+02 6.961547964923485665e+01
1.880000000000000000e+02 6.936944235240062540e+01
1.890000000000000000e+02 6.910682311909614839e+01
1.900000000000000000e+02 6.883887090954530663e+01
1.910000000000000000e+02 6.856727927497131247e+01
1.920000000000000000e+02 6.829052178898167824e+01
1.930000000000000000e+02 6.800631753288109849e+01
1.940000000000000000e+02 6.771223962953297359e+01
1.950000000000000000e+02 6.740578005371187942e+01
1.960000000000000000e+02 6.708427778829582167e+01
1.970000000000000000e+02 6.674481281981198322e+01
1.980000000000000000e+02 6.638408421484345467e+01
1.990000000000000000e+02 6.599826753543165125e+01
2.000000000000000000e+02 6.558283891215054950e+01
2.010000000000000000e+02 6.513234724539137233e+01
2.020000000000000000e+02 6.464010785788494218e+01
2.030000000000000000e+02 6.409777760671444469e+01
2.040000000000000000e+02 6.349474915534678843e+01
2.050000000000000000e+02 6.281726430486166635e+01
2.060000000000000000e+02 6.204708169489179426e+01
2.070000000000000000e+02 6.115942475120629496e+01
2.080000000000000000e+02 6.011976256934937624e+01
2.090000000000000000e+02 5.887878353592014946e+01
2.100000000000000000e+02 5.736524776205076392e+01
2.110000000000000000e+02 5.548113235106790597e+01
2.120000000000000000e+02 5.313957708067594865e+01
2.130000000000000000e+02 5.061794188602608813e+01
2.140000000000000000e+02 4.983222633283414638e+01
2.150000000000000000e+02 5.226353115975666697e+01
2.160000000000000000e+02 5.553040640073974998e+01
2.170000000000000000e+02 5.842698873741967702e+01
2.180000000000000000e+02 6.089435376083091711e+01
2.190000000000000000e+02 6.303850802973457235e+01
2.200000000000000000e+02 6.495171956986595774e+01
2.210000000000000000e+02 6.670027712532086639e+01
2.220000000000000000e+02 6.833161870522458514e+01
2.230000000000000000e+02 6.988095377210198933e+01
2.240000000000000000e+02 7.137577195342090874e+01
2.250000000000000000e+02 7.283883920677885726e+01
2.260000000000000000e+02 7.429029380551264694e+01
2.270000000000000000e+02 7.574926668057899803e+01
2.280000000000000000e+02 7.723532610663083631e+01
2.290000000000000000e+02 7.876999781794954458e+01
2.300000000000000000e+02 8.037862790638089905e+01
2.310000000000000000e+02 8.209293015208535849e+01
2.320000000000000000e+02 8.395464669163723670e+01
2.330000000000000000e+02 8.602050538156221648e+01
2.340000000000000000e+02 8.836584153462504787e+01
2.350000000000000000e+02 9.106458114771780288e+01
2.360000000000000000e+02 9.400491033919183792e+01
2.370000000000000000e+02 9.618825216278611379e+01
2.380000000000000000e+02 9.682420861256107969e+01
2.390000000000000000e+02 9.619890455554526909e+01
2.400000000000000000e+02 9.412536752731932665e+01
2.410000000000000000e+02 9.207174373626470754e+01
2.420000000000000000e+02 9.040752862726353101e+01
2.430000000000000000e+02 8.907841778409506617e+01
2.440000000000000000e+02 8.800077865211171968e+01
2.450000000000000000e+02 8.711185711349244798e+01
2.460000000000000000e+02 8.636786633715912842e+01
2.470000000000000000e+02 8.573805507972622308e+01
2.480000000000000000e+02 8.520034400780357942e+01
2.490000000000000000e+02 8.473850123828418646e+01
2.500000000000000000e+02 8.434033499037687420e+01
2.510000000000000000e+02 8.399651813526359945e+01
2.520000000000000000e+02 8.369980576572436348e+01
2.530000000000000000e+02 8.344450185643782447e+01
2.540000000000000000e+02 8.322608760252438742e+01
2.550000000000000000e+02 8.304095731279518589e+01
2.560000000000000000e+02 8.288622758898206655e+01
2.570000000000000000e+02 8.275959760898247453e+01
2.580000000000000000e+02 8.265924586158999432e+01
2.590000000000000000e+02 8.258375348339333755e+01
2.600000000000000000e+02 8.253204748785330480e+01
2.610000000000000000e+02 8.250335928181912948e+01
2.620000000000000000e+02 8.249719531873134315e+01
2.630000000000000000e+02 8.251331778049259924e+01
2.640000000000000000e+02 8.255173396784888951e+01
2.650000000000000000e+02 8.261269372125099153e+01
2.660000000000000000e+02 8.269669477336663022e+01
2.670000000000000000e+02 8.280449651949078316e+01
2.680000000000000000e+02 8.293714332489847152e+01
2.690000000000000000e+02 8.309599907297408095e+01
2.700000000000000000e+02 8.328279438201707308e+01
2.710000000000000000e+02 8.349968405422039552e+01
2.720000000000000000e+02 8.374933564270750708e+01
2.730000000000000000e+02 8.403532550552617408e+01
2.740000000000000000e+02 8.436224578746904967e+01
2.750000000000000000e+02 8.473564264475825780e+01
2.760000000000000000e+02 8.516309787208265902e+01
2.770000000000000000e+02 8.565506470499781244e+01
2.780000000000000000e+02 8.622602720256253406e+01
2.790000000000000000e+02 8.689544118743670253e+01
2.800000000000000000e+02 8.768621769252725073e+01
2.810000000000000000e+02 8.861771453105875196e+01
2.820000000000000000e+02 8.969893230757534752e+01
2.830000000000000000e+02 9.094183420783883776e+01
2.840000000000000000e+02 9.239076985580393853e+01
2.850000000000000000e+02 9.413142497256777119e+01
2.860000000000000000e+02 9.626433521917067537e+01
2.870000000000000000e+02 9.875112345128323454e+01
2.880000000000000000e+02 1.007555651996049306e+02
2.890000000000000000e+02 1.008900414826251222e+02
2.900000000000000000e+02 9.893353901546198870e+01
2.910000000000000000e+02 9.617616371440706757e+01
2.920000000000000000e+02 9.373221103743597382e+01
2.930000000000000000e+02 9.170342885794488552e+01
2.940000000000000000e+02 9.001637628535806357e+01
2.950000000000000000e+02 8.861921774127792162e+01
2.960000000000000000e+02 8.747857749704002117e+01
2.970000000000000000e+02 8.656793825897989336e+01
2.980000000000000000e+02 8.586890807351306876e+01
2.990000000000000000e+02 8.537373315931078821e+01
3.000000000000000000e+02 8.508586802230436774e+01
3.010000000000000000e+02 8.502018330715682737e+01
3.020000000000000000e+02 8.520408634259473502e+01
3.030000000000000000e+02 8.568007688194165894e+01
3.040000000000000000e+02 8.650927333793271146e+01
3.050000000000000000e+02 8.777040513034020819e+01
3.060000000000000000e+02 8.951908768134488525e+01
3.070000000000000000e+02 9.151916406102924384e+01
3.080000000000000000e+02 9.237640617392882803e+01
3.090000000000000000e+02 9.060687564815032147e+01
3.100000000000000000e+02 8.777416293932084557e+01
3.110000000000000000e+02 8.521420045578193481e+01
3.120000000000000000e+02 8.313784083788641510e+01
3.130000000000000000e+02 8.148312662651790106e+01
3.140000000000000000e+02 8.016715029908412760e+01
3.150000000000000000e+02 7.912325294061022873e+01
3.160000000000000000e+02 7.830106540597518006e+01
3.170000000000000000e+02 7.766123621966536916e+01
3.180000000000000000e+02 7.716885067872271975e+01
3.190000000000000000e+02 7.680692898794350754e+01
3.200000000000000000e+02 7.656928290279898874e+01
3.210000000000000000e+02 7.643877451498582332e+01
3.220000000000000000e+02 7.640660595486701823e+01
3.230000000000000000e+02 7.647107957026241820e+01
3.240000000000000000e+02 7.663502242644629803e+01
3.250000000000000000e+02 7.689208289845727506e+01
3.260000000000000000e+02 7.712768854175128297e+01
3.270000000000000000e+02 7.687221236550313108e+01
3.280000000000000000e+02 7.618045893711787642e+01
3.290000000000000000e+02 7.555343073991899416e+01
3.300000000000000000e+02 7.568373066176343400e+01
3.310000000000000000e+02 7.618391343401344784e+01
3.320000000000000000e+02 7.673783574477970149e+01
3.330000000000000000e+02 7.730005930600584918e+01
3.340000000000000000e+02 7.787773114277112541e+01
3.350000000000000000e+02 7.848278160958361127e+01
3.360000000000000000e+02 7.912559274082565253e+01
3.370000000000000000e+02 7.981505232707186792e+01
3.380000000000000000e+02 8.055969932705087899e+01
3.390000000000000000e+02 8.137011609181820404e+01
3.400000000000000000e+02 8.226421614062117271e+01
3.410000000000000000e+02 8.327621693761449251e+01
3.420000000000000000e+02 8.446434743484660146e+01
3.430000000000000000e+02 8.590784120980066518e+01
3.440000000000000000e+02 8.769703544418780439e+01
3.450000000000000000e+02 8.992957081830475374e+01
3.460000000000000000e+02 9.265758654493780000e+01
3.470000000000000000e+02 9.540814148520615845e+01
3.480000000000000000e+02 9.594795317795777123e+01
3.490000000000000000e+02 9.358512985050776933e+01
3.500000000000000000e+02 9.079104613225639753e+01
3.510000000000000000e+02 8.843805278483469579e+01
3.520000000000000000e+02 8.652482297382469767e+01
3.530000000000000000e+02 8.494851564432207169e+01
3.540000000000000000e+02 8.362632116170220797e+01
3.550000000000000000e+02 8.250062584591378823e+01
3.560000000000000000e+02 8.153178837447956084e+01
3.570000000000000000e+02 8.069214490425130748e+01
3.580000000000000000e+02 7.996208616605937891e+01
3.590000000000000000e+02 7.932757057515219401e+01
3.600000000000000000e+02 7.877833162027229719e+01
3.610000000000000000e+02 7.830489649995959667e+01
3.620000000000000000e+02 7.788638957830536924e+01
3.630000000000000000e+02 7.749432624081548227e+01
3.640000000000000000e+02 7.718516196472236857e+01
3.650000000000000000e+02 7.696286711196410124e+01
3.660000000000000000e+02 7.680319323202981252e+01
3.670000000000000000e+02 7.670048240303044906e+01
3.680000000000000000e+02 7.665420187837646893e+01
3.690000000000000000e+02 7.666493372320120159e+01
3.700000000000000000e+02 7.673374533877297665e+01
3.710000000000000000e+02 7.686212770987349074e+01
3.720000000000000000e+02 7.705203644482811853e+01
3.730000000000000000e+02 7.730596726483454972e+01
3.740000000000000000e+02 7.762706338181675392e+01
3.750000000000000000e+02 7.801926585233509570e+01
3.760000000000000000e+02 7.848752467053924420e+01
3.770000000000000000e+02 7.903809685352780434e+01
3.780000000000000000e+02 7.967897148867371016e+01
3.790000000000000000e+02 8.042048453169323352e+01
3.800000000000000000e+02 8.127622453019009185e+01
3.810000000000000000e+02 8.226439537631409848e+01
3.820000000000000000e+02 8.340991014412813342e+01
3.830000000000000000e+02 8.474765294999085086e+01
3.840000000000000000e+02 8.632748804925940078e+01
3.850000000000000000e+02 8.822102604816819849e+01
3.860000000000000000e+02 9.052418404455158907e+01
3.870000000000000000e+02 9.330681092113211150e+01
3.880000000000000000e+02 9.620696741018413434e+01
3.890000000000000000e+02 9.722269288069695392e+01
3.900000000000000000e+02 9.525036685047750495e+01
3.910000000000000000e+02 9.264156718502306376e+01
3.920000000000000000e+02 9.044604982171618701e+01
3.930000000000000000e+02 8.870756395798123606e+01
3.940000000000000000e+02 8.732846522495918862e+01
3.950000000000000000e+02 8.622526295352719217e+01
3.960000000000000000e+02 8.533914435024058776e+01
3.970000000000000000e+02 8.462475429045888120e+01
3.980000000000000000e+02 8.403403537391716327e+01
3.990000000000000000e+02 8.357333419940084696e+01
4.000000000000000000e+02 8.326763835751756915e+01
4.010000000000000000e+02 8.309758677034301400e+01
4.020000000000000000e+02 8.304589604453440188e+01
4.030000000000000000e+02 8.299268073495299802e+01
4.040000000000000000e+02 8.237717669960125022e+01
4.050000000000000000e+02 8.088765712427411358e+01
4.060000000000000000e+02 8.021906972763083843e+01
4.070000000000000000e+02 8.039710472709256806e+01
4.080000000000000000e+02 8.073654594757790903e+01
4.090000000000000000e+02 8.110249374500084230e+01
4.100000000000000000e+02 8.149601816873862958e+01
4.110000000000000000e+02 8.193451294986141420e+01
4.120000000000000000e+02 8.243582858782644962e+01
4.130000000000000000e+02 8.301815005916802193e+01
4.140000000000000000e+02 8.370206806121417742e+01
4.150000000000000000e+02 8.451321867999971005e+01
4.160000000000000000e+02 8.548574734052749591e+01
4.170000000000000000e+02 8.666723356546434331e+01
4.180000000000000000e+02 8.812539356560498049e+01
4.190000000000000000e+02 8.995269684088478357e+01
4.200000000000000000e+02 9.223456078254628210e+01
4.210000000000000000e+02 9.475518580971181848e+01
4.220000000000000000e+02 9.584507093068998529e+01
4.230000000000000000e+02 9.377225059531494367e+01
4.240000000000000000e+02 9.063840005045129544e+01
4.250000000000000000e+02 8.782404625169293411e+01
4.260000000000000000e+02 8.545280074672113813e+01
4.270000000000000000e+02 8.342983732779522654e+01
4.280000000000000000e+02 8.166449359671248942e+01
4.290000000000000000e+02 8.009118124512981751e+01
4.300000000000000000e+02 7.866348346959816240e+01
4.310000000000000000e+02 7.734784605015026671e+01
4.320000000000000000e+02 7.611916227952617930e+01
4.330000000000000000e+02 7.495786259270614948e+01
4.340000000000000000e+02 7.384795992390081665e+01
4.350000000000000000e+02 7.277565133312107548e+01
4.360000000000000000e+02 7.172820447172348679e+01
4.370000000000000000e+02 7.069292404033842558e+01
4.380000000000000000e+02 6.965600650020559215e+01
4.390000000000000000e+02 6.860105560752049314e+01
4.400000000000000000e+02 6.750694504243355709e+01
4.410000000000000000e+02 6.634459047847943225e+01
4.420000000000000000e+02 6.507220222487815420e+01
4.430000000000000000e+02 6.363008342898282876e+01
4.440000000000000000e+02 6.194934951465276640e+01
4.450000000000000000e+02 6.009264462283731234e+01
4.460000000000000000e+02 5.918227287084156529e+01
4.470000000000000000e+02 6.200600690991549158e+01
4.480000000000000000e+02 6.663117784384999709e+01
4.490000000000000000e+02 6.833344516720080719e+01
4.500000000000000000e+02 6.705262675470149247e+01
4.510000000000000000e+02 6.522415694341438552e+01
4.520000000000000000e+02 6.351804089797037989e+01
4.530000000000000000e+02 6.195188696915125348e+01
4.540000000000000000e+02 6.046335228860893807e+01
4.550000000000000000e+02 5.899446481666057451e+01
4.560000000000000000e+02 5.749563955068509102e+01
4.570000000000000000e+02 5.591975483964399984e+01
4.580000000000000000e+02 5.421533837865867156e+01
4.590000000000000000e+02 5.231893104453250487e+01
4.600000000000000000e+02 5.014594828733098808e+01
4.610000000000000000e+02 4.758454881720521001e+01
4.620000000000000000e+02 4.453770775300189655e+01
4.630000000000000000e+02 4.132154647289691951e+01
4.640000000000000000e+02 4.000575827491275049e+01
4.650000000000000000e+02 4.182985843942332593e+01
4.660000000000000000e+02 4.424620477247695760e+01
4.670000000000000000e+02 4.613606718717107924e+01
4.680000000000000000e+02 4.742634420493602931e+01
4.690000000000000000e+02 4.815930248249739520e+01
4.700000000000000000e+02 4.836685672348875187e+01
4.710000000000000000e+02 4.830405440860662480e+01
4.720000000000000000e+02 4.949259800133227571e+01
4.730000000000000000e+02 5.400890695433594857e+01
4.740000000000000000e+02 6.020659974803251657e+01
4.750000000000000000e+02 6.646789459319430193e+01
4.760000000000000000e+02 7.174124005635289336e+01
4.770000000000000000e+02 7.434870208279045301e+01
4.780000000000000000e+02 7.448516621829875817e+01
4.790000000000000000e+02 7.410337483779912304e+01
4.800000000000000000e+02 7.399685927366451210e+01
4.810000000000000000e+02 7.421322138508051580e+01
4.820000000000000000e+02 7.470160205067017500e+01
4.830000000000000000e+02 7.542675654944632413e+01
4.840000000000000000e+02 7.637837792928462477e+01
4.850000000000000000e+02 7.756954936298056680e+01
4.860000000000000000e+02 7.903750686808083969e+01
4.870000000000000000e+02 8.084736566888696530e+01
4.880000000000000000e+02 8.308949437499668988e+01
4.890000000000000000e+02 8.580134271428579495e+01
4.900000000000000000e+02 8.844561465669602285e+01
4.910000000000000000e+02 8.932972922102565860e+01
4.920000000000000000e+02 8.798384270730686296e+01
4.930000000000000000e+02 8.570009888918283991e+01
4.940000000000000000e+02 8.372648730134201855e+01
4.950000000000000000e+02 8.228859989033040279e+01
4.960000000000000000e+02 8.134458280845026934e+01
4.970000000000000000e+02 8.084856033862689628e+01
4.980000000000000000e+02 8.078596447710827988e+01
4.990000000000000000e+02 8.117462096049578690e+01
5.000000000000000000e+02 8.206488236072601694e+01
5.010000000000000000e+02 8.353893265388433065e+01
5.020000000000000000e+02 8.567286050326916325e+01
5.030000000000000000e+02 8.822410594661668881e+01
5.040000000000000000e+02 8.948485381442375797e+01
5.050000000000000000e+02 8.778217381272548892e+01
5.060000000000000000e+02 8.520874551278933495e+01
5.070000000000000000e+02 8.303534922068330104e+01
5.080000000000000000e+02 8.088687905068049133e+01
5.090000000000000000e+02 7.851338662826164239e+01
5.100000000000000000e+02 7.723275135722785478e+01
5.110000000000000000e+02 7.665777573313340554e+01
5.120000000000000000e+02 7.632053833146555633e+01
5.130000000000000000e+02 7.611373755132670738e+01
5.140000000000000000e+02 7.600809223385397217e+01
5.150000000000000000e+02 7.598818083482305497e+01
5.160000000000000000e+02 7.604230034407410699e+01
5.170000000000000000e+02 7.616081734479563181e+01
5.180000000000000000e+02 7.633579540302500277e+01
5.190000000000000000e+02 7.656079212180374327e+01
5.200000000000000000e+02 7.683067564848089148e+01
5.210000000000000000e+02 7.714145239125480202e+01
5.220000000000000000e+02 7.749010914852476617e+01
5.230000000000000000e+02 7.787447009051530245e+01
5.240000000000000000e+02 7.829307411710941267e+01
5.250000000000000000e+02 7.874508906614042303e+01
5.260000000000000000e+02 7.923027899697372334e+01
5.270000000000000000e+02 7.974902070879905125e+01
5.280000000000000000e+02 8.030234755705885163e+01
5.290000000000000000e+02 8.089200529982346666e+01
5.300000000000000000e+02 8.152052535750476636e+01
5.310000000000000000e+02 8.219133409868261708e+01
5.320000000000000000e+02 8.290892009367908599e+01
5.330000000000000000e+02 8.367908405098384605e+01
5.340000000000000000e+02 8.450930530705713295e+01
5.350000000000000000e+02 8.540927762549812030e+01
5.360000000000000000e+02 8.639169977555803825e+01
5.370000000000000000e+02 8.747346083846316844e+01
5.380000000000000000e+02 8.867744879204889230e+01
5.390000000000000000e+02 9.003534149111848706e+01
5.400000000000000000e+02 9.159184991450956659e+01
5.410000000000000000e+02 9.341045165640444736e+01
5.420000000000000000e+02 9.557632478053253067e+01
5.430000000000000000e+02 9.816301354102448329e+01
5.440000000000000000e+02 1.009671710607432260e+02
5.450000000000000000e+02 1.026199475418159892e+02
5.460000000000000000e+02 1.014009891954876963e+02
5.470000000000000000e+02 9.872391519362780343e+01
5.480000000000000000e+02 9.623085974775545992e+01
5.490000000000000000e+02 9.417352229921488060e+01
5.500000000000000000e+02 9.247113401509069774e+01
5.510000000000000000e+02 9.103073867006742148e+01
5.520000000000000000e+02 8.978225154408221442e+01
5.530000000000000000e+02 8.867623954852474810e+01
5.540000000000000000e+02 8.767685249341612064e+01
5.550000000000000000e+02 8.675642587408260908e+01
5.560000000000000000e+02 8.589237102158915604e+01
5.570000000000000000e+02 8.506492213229641663e+01
5.580000000000000000e+02 8.425528012808254630e+01
5.590000000000000000e+02 8.344373884000344788e+01
5.600000000000000000e+02 8.260696479219093646e+01
5.610000000000000000e+02 8.171453102923420886e+01
5.620000000000000000e+02 8.073712088401950382e+01
5.630000000000000000e+02 7.964716750856763383e+01
5.640000000000000000e+02 7.845350831296303795e+01
5.650000000000000000e+02 7.745770651010454344e+01
5.660000000000000000e+02 7.793771157641850778e+01
5.670000000000000000e+02 8.092947478300983732e+01
5.680000000000000000e+02 8.350811756868678515e+01
5.690000000000000000e+02 8.316195625845018924e+01
5.700000000000000000e+02 8.144243583209222948e+01
5.710000000000000000e+02 7.968165584359078935e+01
5.720000000000000000e+02 7.805101459465345215e+01
5.730000000000000000e+02 7.726832244620692336e+01
5.740000000000000000e+02 7.956434729938747807e+01
5.750000000000000000e+02 8.379375282800936020e+01
5.760000000000000000e+02 8.826941921043307104e+01
5.770000000000000000e+02 9.249339541013836197e+01
5.780000000000000000e+02 9.551191106930690466e+01
5.790000000000000000e+02 9.606357059126793274e+01
5.800000000000000000e+02 9.505287536512182101e+01
5.810000000000000000e+02 9.383992455441816105e+01
5.820000000000000000e+02 9.281930619838101393e+01
5.830000000000000000e+02 9.200268641768296618e+01
5.840000000000000000e+02 9.133403730418464761e+01
5.850000000000000000e+02 9.077069273271067118e+01
5.860000000000000000e+02 9.029676524682804484e+01
5.870000000000000000e+02 8.990862654773678742e+01
5.880000000000000000e+02 8.959927395207736822e+01
5.890000000000000000e+02 8.935420564892950779e+01
5.900000000000000000e+02 8.915266213837277576e+01
5.910000000000000000e+02 8.896778097407812425e+01
5.920000000000000000e+02 8.876890454512910367e+01
5.930000000000000000e+02 8.854001029704625125e+01
5.940000000000000000e+02 8.831240753806412158e+01
5.950000000000000000e+02 8.815077217562583201e+01
5.960000000000000000e+02 8.808592767771536103e+01
5.970000000000000000e+02 8.810236274370767262e+01
5.980000000000000000e+02 8.817447244207738777e+01
5.990000000000000000e+02 8.828563892134860680e+01
6.000000000000000000e+02 8.842863478623085882e+01
6.010000000000000000e+02 8.860205898421077109e+01
6.020000000000000000e+02 8.880792915341632465e+01
6.030000000000000000e+02 8.905067004988767110e+01
6.040000000000000000e+02 8.933700200949809300e+01
6.050000000000000000e+02 8.967644319029604105e+01
6.060000000000000000e+02 9.008239043888706021e+01
6.070000000000000000e+02 9.057396253845554668e+01
6.080000000000000000e+02 9.117914014922958188e+01
6.090000000000000000e+02 9.194106401297725029e+01
6.100000000000000000e+02 9.293225215554420515e+01
6.110000000000000000e+02 9.422767700662491563e+01
6.120000000000000000e+02 9.564028277533152789e+01
6.130000000000000000e+02 9.600838280600603980e+01
6.140000000000000000e+02 9.327542675284932727e+01
6.150000000000000000e+02 8.841424486121601944e+01
6.160000000000000000e+02 8.303927766764978458e+01
6.170000000000000000e+02 7.763081662989915799e+01
6.180000000000000000e+02 7.443509554262826100e+01
6.190000000000000000e+02 7.518311705088224528e+01
6.200000000000000000e+02 7.649610579125268828e+01
6.210000000000000000e+02 7.732551665414649733e+01
6.220000000000000000e+02 7.809665039108016060e+01
6.230000000000000000e+02 8.029295296264433546e+01
6.240000000000000000e+02 8.502543975526960196e+01
6.250000000000000000e+02 9.098523006594754747e+01
6.260000000000000000e+02 9.636178974429937227e+01
6.270000000000000000e+02 9.900035291428962125e+01
6.280000000000000000e+02 9.931213377477916993e+01
6.290000000000000000e+02 9.928605342917637699e+01
6.300000000000000000e+02 9.957942328206455329e+01
6.310000000000000000e+02 1.002930216690155021e+02
6.320000000000000000e+02 1.014634387223671297e+02
6.330000000000000000e+02 1.031212781069712747e+02
6.340000000000000000e+02 1.050108190002099491e+02
6.350000000000000000e+02 1.054465758831653375e+02
6.360000000000000000e+02 1.026285236570057577e+02
6.370000000000000000e+02 9.857677737384403827e+01
6.380000000000000000e+02 9.460868703991837947e+01
6.390000000000000000e+02 9.075648235210307746e+01
6.400000000000000000e+02 8.697627865642358813e+01
6.410000000000000000e+02 8.374539106985511694e+01
6.420000000000000000e+02 8.258362428092816288e+01
6.430000000000000000e+02 8.395517248482906325e+01
6.440000000000000000e+02 8.615222052224928007e+01
6.450000000000000000e+02 8.829365997018584267e+01
6.460000000000000000e+02 9.027039055494904574e+01
6.470000000000000000e+02 9.214664778061859352e+01
6.480000000000000000e+02 9.400761566309685691e+01
6.490000000000000000e+02 9.593942860303107523e+01
6.500000000000000000e+02 9.803522486646778589e+01
6.510000000000000000e+02 1.004041278685413516e+02
6.520000000000000000e+02 1.031548845758602795e+02
6.530000000000000000e+02 1.061682498770634027e+02
6.540000000000000000e+02 1.081618308997394422e+02
6.550000000000000000e+02 1.080543418785736520e+02
6.560000000000000000e+02 1.069047034139266117e+02
6.570000000000000000e+02 1.051134497347621846e+02
6.580000000000000000e+02 1.012691790380674774e+02
6.590000000000000000e+02 9.428005399212554494e+01
6.600000000000000000e+02 8.912272254190611420e+01
6.610000000000000000e+02 8.787224510242509723e+01
6.620000000000000000e+02 8.745151379785306744e+01
6.630000000000000000e+02 8.688845088611002154e+01
6.640000000000000000e+02 8.613861566462801989e+01
6.650000000000000000e+02 8.523869961639299220e+01
6.660000000000000000e+02 8.420497646179548212e+01
6.670000000000000000e+02 8.302978212972389827e+01
6.680000000000000000e+02 8.168412296306522080e+01
6.690000000000000000e+02 8.011964845093969245e+01
6.700000000000000000e+02 7.828428396172841985e+01
6.710000000000000000e+02 7.623137249247255909e+01
6.720000000000000000e+02 7.463641867727676527e+01
6.730000000000000000e+02 7.534336341074363474e+01
6.740000000000000000e+02 7.846523459857523619e+01
6.750000000000000000e+02 8.226076256998339886e+01
6.760000000000000000e+02 8.611281977038575519e+01
6.770000000000000000e+02 8.978281376824141091e+01
6.780000000000000000e+02 9.172772043815729148e+01
6.790000000000000000e+02 8.998122784601142143e+01
6.800000000000000000e+02 8.666163040166594556e+01
6.810000000000000000e+02 8.408232071316061251e+01
6.820000000000000000e+02 8.467293918277057685e+01
6.830000000000000000e+02 8.815372024001806039e+01
6.840000000000000000e+02 9.072965019882556703e+01
6.850000000000000000e+02 8.958567119991656114e+01
6.860000000000000000e+02 8.652159636476355331e+01
6.870000000000000000e+02 8.320718667291993142e+01
6.880000000000000000e+02 8.053884590553245459e+01
6.890000000000000000e+02 8.060682569887239879e+01
6.900000000000000000e+02 8.344752649425402069e+01
6.910000000000000000e+02 8.692283508524400304e+01
6.920000000000000000e+02 9.038421155064429513e+01
6.930000000000000000e+02 9.390341654958520223e+01
6.940000000000000000e+02 9.763852169194282737e+01
6.950000000000000000e+02 1.014263913927474334e+02
6.960000000000000000e+02 1.036272428005278812e+02
6.970000000000000000e+02 1.025716763289725009e+02
6.980000000000000000e+02 1.004053152973371539e+02
6.990000000000000000e+02 9.852285715770904062e+01
7.000000000000000000e+02 9.705538673081937873e+01
7.010000000000000000e+02 9.591949423825930410e+01
7.020000000000000000e+02 9.503715008895787264e+01
7.030000000000000000e+02 9.435573893924313893e+01
7.040000000000000000e+02 9.384284469055265276e+01
7.050000000000000000e+02 9.348070102455066888e+01
7.060000000000000000e+02 9.326292981476950672e+01
7.070000000000000000e+02 9.319388045142973453e+01
7.080000000000000000e+02 9.329423484580799197e+01
7.090000000000000000e+02 9.361683117687833544e+01
7.100000000000000000e+02 9.419198590360154810e+01
7.110000000000000000e+02 9.504724376010963738e+01
7.120000000000000000e+02 9.630084397269791907e+01
7.130000000000000000e+02 9.808332762844200658e+01
7.140000000000000000e+02 1.003548200376636998e+02
7.150000000000000000e+02 1.019381461544480771e+02
7.160000000000000000e+02 1.005737960329587253e+02
7.170000000000000000e+02 9.782418824994314832e+01
7.180000000000000000e+02 9.568255153131603663e+01
7.190000000000000000e+02 9.455858915738227211e+01
7.200000000000000000e+02 9.451187330158106192e+01
7.210000000000000000e+02 9.553911195401727241e+01
7.220000000000000000e+02 9.725242472053096776e+01
7.230000000000000000e+02 9.775601527001556690e+01
7.240000000000000000e+02 9.566051926700626495e+01
7.250000000000000000e+02 9.310660846138999602e+01
7.260000000000000000e+02 9.111526083876377413e+01
7.270000000000000000e+02 8.974983919660088816e+01
7.280000000000000000e+02 8.895887554522509788e+01
7.290000000000000000e+02 8.870431922301372651e+01
7.300000000000000000e+02 8.900154691657715489e+01
7.310000000000000000e+02 8.992097506522745221e+01
7.320000000000000000e+02 9.152307052455596192e+01
7.330000000000000000e+02 9.337163513036821882e+01
7.340000000000000000e+02 9.324019064050233396e+01
7.350000000000000000e+02 9.036758060828086059e+01
7.360000000000000000e+02 8.734350465646870987e+01
7.370000000000000000e+02 8.506393248920417705e+01
7.380000000000000000e+02 8.349838775761426746e+01
7.390000000000000000e+02 8.250934989815098675e+01
7.400000000000000000e+02 8.197375811455989947e+01
7.410000000000000000e+02 8.179235458002055736e+01
7.420000000000000000e+02 8.188562326201329711e+01
7.430000000000000000e+02 8.219398099378354061e+01
7.440000000000000000e+02 8.267972197091695818e+01
7.450000000000000000e+02 8.329997795751808098e+01
7.460000000000000000e+02 8.400847614379925687e+01
7.470000000000000000e+02 8.484414328377022230e+01
7.480000000000000000e+02 8.586189384435689931e+01
7.490000000000000000e+02 8.640828199746783866e+01
7.500000000000000000e+02 8.576608337925682690e+01
7.510000000000000000e+02 8.598148923030620949e+01
7.520000000000000000e+02 8.720469761616271853e+01
7.530000000000000000e+02 8.867226593996383599e+01
7.540000000000000000e+02 9.023326723623540602e+01
7.550000000000000000e+02 9.190016216415781969e+01
7.560000000000000000e+02 9.369443567998693823e+01
7.570000000000000000e+02 9.557916399053878820e+01
7.580000000000000000e+02 9.732597462442078040e+01
7.590000000000000000e+02 9.832955313475501669e+01
7.600000000000000000e+02 9.795722295827098947e+01
7.610000000000000000e+02 9.647634916486430257e+01
7.620000000000000000e+02 9.462757203530426864e+01
7.630000000000000000e+02 9.283766036854670745e+01
7.640000000000000000e+02 9.126703996556005904e+01
7.650000000000000000e+02 8.982056247984893105e+01
7.660000000000000000e+02 8.811198258753688606e+01
7.670000000000000000e+02 8.633877674553548331e+01
7.680000000000000000e+02 8.464142705511306985e+01
7.690000000000000000e+02 8.297244237442073711e+01
7.700000000000000000e+02 8.133814009760250485e+01
7.710000000000000000e+02 7.992987022599969293e+01
7.720000000000000000e+02 7.930793634711305629e+01
7.730000000000000000e+02 8.018935775633244134e+01
7.740000000000000000e+02 8.250203254827604837e+01
7.750000000000000000e+02 8.554097551722142612e+01
7.760000000000000000e+02 8.845947466766762091e+01
7.770000000000000000e+02 8.855865564720922123e+01
7.780000000000000000e+02 8.096375175468506313e+01
7.790000000000000000e+02 8.456821819867840873e+01
7.800000000000000000e+02 8.955763251710871486e+01
7.810000000000000000e+02 9.282299981508398901e+01
7.820000000000000000e+02 9.586665598153959422e+01
7.830000000000000000e+02 9.909111681285185114e+01
7.840000000000000000e+02 1.024065118142030713e+02
7.850000000000000000e+02 1.043725947494476003e+02
7.860000000000000000e+02 1.031875951968201548e+02
7.870000000000000000e+02 1.006614388280547985e+02
7.880000000000000000e+02 9.824870425027775411e+01
7.890000000000000000e+02 9.611033332443555821e+01
7.900000000000000000e+02 9.414382026047616137e+01
7.910000000000000000e+02 9.230059592761669762e+01
7.920000000000000000e+02 9.105643290789629418e+01
7.930000000000000000e+02 9.200691905564158901e+01
7.940000000000000000e+02 9.439095632312685780e+01
7.950000000000000000e+02 9.647715123073720633e+01
7.960000000000000000e+02 9.654368742578355977e+01
7.970000000000000000e+02 9.536234322061875446e+01
7.980000000000000000e+02 9.413729480260312243e+01
7.990000000000000000e+02 9.306083392498419471e+01
8.000000000000000000e+02 9.210332153111104958e+01
8.010000000000000000e+02 9.121698094570389515e+01
8.020000000000000000e+02 9.035982479002049672e+01
8.030000000000000000e+02 8.949325558360781940e+01
8.040000000000000000e+02 8.857655355335458580e+01
8.050000000000000000e+02 8.756225599505052060e+01
8.060000000000000000e+02 8.640345740960428600e+01
8.070000000000000000e+02 8.515341341120857521e+01
8.080000000000000000e+02 8.456399112586188949e+01
8.090000000000000000e+02 8.617107311288854987e+01
8.100000000000000000e+02 8.698929539615002682e+01
8.110000000000000000e+02 8.537127763737247221e+01
8.120000000000000000e+02 8.336667033690658002e+01
8.130000000000000000e+02 8.335348625820668644e+01
8.140000000000000000e+02 8.649928550249708792e+01
8.150000000000000000e+02 9.069265651970118824e+01
8.160000000000000000e+02 9.475086008045737174e+01
8.170000000000000000e+02 9.804969759507713434e+01
8.180000000000000000e+02 9.902951199016936812e+01
8.190000000000000000e+02 9.857605919329299127e+01
8.200000000000000000e+02 9.979826196485214496e+01
8.210000000000000000e+02 1.009104335809405626e+02
8.220000000000000000e+02 1.000712567989182133e+02
8.230000000000000000e+02 9.887483736160103831e+01
8.240000000000000000e+02 9.787498099805247875e+01
8.250000000000000000e+02 9.708413129961469679e+01
8.260000000000000000e+02 9.645236101808636420e+01
8.270000000000000000e+02 9.593879307420145608e+01
8.280000000000000000e+02 9.551508448762584180e+01
8.290000000000000000e+02 9.516176406836427759e+01
8.300000000000000000e+02 9.486516978441568426e+01
8.310000000000000000e+02 9.461557360765144153e+01
8.320000000000000000e+02 9.440678912141835610e+01
8.330000000000000000e+02 9.423706491606382940e+01
8.340000000000000000e+02 9.410613762396850746e+01
8.350000000000000000e+02 9.400187352830171506e+01
8.360000000000000000e+02 9.392027002097940169e+01
8.370000000000000000e+02 9.386427822824700229e+01
8.380000000000000000e+02 9.383500195182448067e+01
8.390000000000000000e+02 9.383338849005740201e+01
8.400000000000000000e+02 9.386133414271405684e+01
8.410000000000000000e+02 9.392277731618689529e+01
8.420000000000000000e+02 9.402630929941668114e+01
8.430000000000000000e+02 9.419089018131343494e+01
8.440000000000000000e+02 9.444424556702202267e+01
8.450000000000000000e+02 9.478315077067469474e+01
8.460000000000000000e+02 9.519512721769370955e+01
8.470000000000000000e+02 9.571677103761692251e+01
8.480000000000000000e+02 9.641225833632431375e+01
8.490000000000000000e+02 9.735246062119892940e+01
8.500000000000000000e+02 9.852820366827126009e+01
8.510000000000000000e+02 9.924399779512819464e+01
8.520000000000000000e+02 9.700803654073170890e+01
8.530000000000000000e+02 9.169818803353942371e+01
8.540000000000000000e+02 8.646247769384601156e+01
8.550000000000000000e+02 8.434893156186925012e+01
8.560000000000000000e+02 8.512420660620584556e+01
8.570000000000000000e+02 8.639135452871221332e+01
8.580000000000000000e+02 8.748420056015675073e+01
8.590000000000000000e+02 8.839827438396869752e+01
8.600000000000000000e+02 8.921151986039392057e+01
8.610000000000000000e+02 8.999774444285178276e+01
8.620000000000000000e+02 9.081722946245594130e+01
8.630000000000000000e+02 9.170472106430842985e+01
8.640000000000000000e+02 9.262029815305973557e+01
8.650000000000000000e+02 9.304881962987570887e+01
8.660000000000000000e+02 9.196235132822732794e+01
8.670000000000000000e+02 9.041578924375392035e+01
8.680000000000000000e+02 8.784282862209026632e+01
8.690000000000000000e+02 8.664708044377753993e+01
8.700000000000000000e+02 8.727756799957217027e+01
8.710000000000000000e+02 8.830078247012750126e+01
8.720000000000000000e+02 8.928168856868094849e+01
8.730000000000000000e+02 8.993771892784832289e+01
8.740000000000000000e+02 8.941376115570321303e+01
8.750000000000000000e+02 8.705629666431883606e+01
8.760000000000000000e+02 8.427521839877775278e+01
8.770000000000000000e+02 8.181197636545132923e+01
8.780000000000000000e+02 8.076217434434286702e+01
8.790000000000000000e+02 8.095388140276652678e+01
8.800000000000000000e+02 8.149867194190008490e+01
8.810000000000000000e+02 8.199038197124357907e+01
8.820000000000000000e+02 8.233759977069544789e+01
8.830000000000000000e+02 8.253115017025393740e+01
8.840000000000000000e+02 8.257179481523411368e+01
8.850000000000000000e+02 8.245413777665204691e+01
8.860000000000000000e+02 8.215922320199487672e+01
8.870000000000000000e+02 8.164547647625452953e+01
8.880000000000000000e+02 8.084518970050282860e+01
8.890000000000000000e+02 7.967692925156502781e+01
8.900000000000000000e+02 7.821997025308697005e+01
8.910000000000000000e+02 7.770952871703470066e+01
8.920000000000000000e+02 8.067498418154066542e+01
8.930000000000000000e+02 8.571763590384469467e+01
8.940000000000000000e+02 9.096914262121757133e+01
8.950000000000000000e+02 9.619671795011670667e+01
8.960000000000000000e+02 1.008673328700699017e+02
8.970000000000000000e+02 1.026933884636683842e+02
8.980000000000000000e+02 1.016945564455019735e+02
8.990000000000000000e+02 1.003417885742861415e+02
9.000000000000000000e+02 9.934372278166867432e+01
9.010000000000000000e+02 9.870313576035486847e+01
9.020000000000000000e+02 9.834848367415823134e+01
9.030000000000000000e+02 9.819267997232316247e+01
9.040000000000000000e+02 9.792499968986595604e+01
9.050000000000000000e+02 9.659288407126530274e+01
9.060000000000000000e+02 9.503479433295119350e+01
9.070000000000000000e+02 9.481998462874702227e+01
9.080000000000000000e+02 9.505259518488838921e+01
9.090000000000000000e+02 9.531924169619186671e+01
9.100000000000000000e+02 9.556827759928823696e+01
9.110000000000000000e+02 9.582586135733703259e+01
9.120000000000000000e+02 9.610024212694153789e+01
9.130000000000000000e+02 9.639243487994262694e+01
9.140000000000000000e+02 9.672143767690519667e+01
9.150000000000000000e+02 9.715049673895647686e+01
9.160000000000000000e+02 9.772626579723230122e+01
9.170000000000000000e+02 9.843019464886417325e+01
9.180000000000000000e+02 9.933287994244187757e+01
9.190000000000000000e+02 1.002865059593214170e+02
9.200000000000000000e+02 9.948895014686372917e+01
9.210000000000000000e+02 9.810341801471454914e+01
9.220000000000000000e+02 9.912455980429297142e+01
9.230000000000000000e+02 1.004459244380638268e+02
9.240000000000000000e+02 1.018266861922063384e+02
9.250000000000000000e+02 1.034258296437150051e+02
9.260000000000000000e+02 1.052901980314362049e+02
9.270000000000000000e+02 1.068027028655786808e+02
9.280000000000000000e+02 1.056503721140013283e+02
9.290000000000000000e+02 1.015470596525764506e+02
9.300000000000000000e+02 9.689241752211583503e+01
9.310000000000000000e+02 9.336992701281241125e+01
9.320000000000000000e+02 9.333364052412795786e+01
9.330000000000000000e+02 9.593516087928664149e+01
9.340000000000000000e+02 9.821323123428700796e+01
9.350000000000000000e+02 9.715343461553325710e+01
9.360000000000000000e+02 9.313629978298045842e+01
9.370000000000000000e+02 8.973507184468417108e+01
9.380000000000000000e+02 8.983217422927489793e+01
9.390000000000000000e+02 9.217413001200453948e+01
9.400000000000000000e+02 9.489647122488364062e+01
9.410000000000000000e+02 9.756177967933921025e+01
9.420000000000000000e+02 9.926337760347520600e+01
9.430000000000000000e+02 9.764168559949965243e+01
9.440000000000000000e+02 9.301748520863799286e+01
9.450000000000000000e+02 8.565172558455421381e+01
9.460000000000000000e+02 7.730628927386683813e+01
9.470000000000000000e+02 9.077434625951042335e+01
9.480000000000000000e+02 9.395584051507262302e+01
9.490000000000000000e+02 9.560759078389585852e+01
9.500000000000000000e+02 9.773265035612772067e+01
9.510000000000000000e+02 1.003752689563981164e+02
9.520000000000000000e+02 1.024449543632954942e+02
9.530000000000000000e+02 1.041701689323708422e+02
9.540000000000000000e+02 1.043809253329379203e+02
9.550000000000000000e+02 1.034657819370174394e+02
9.560000000000000000e+02 1.041962565488803136e+02
9.570000000000000000e+02 1.035222718721006174e+02
9.580000000000000000e+02 1.003395274803167752e+02
9.590000000000000000e+02 9.639935971392995384e+01
9.600000000000000000e+02 9.258777324188886837e+01
9.610000000000000000e+02 9.044383568879740665e+01
9.620000000000000000e+02 9.167511189678121752e+01
9.630000000000000000e+02 9.458655934193663484e+01
9.640000000000000000e+02 9.809612113714965176e+01
9.650000000000000000e+02 1.017328660669688816e+02
9.660000000000000000e+02 1.050209390097108724e+02
9.670000000000000000e+02 1.081354236523879422e+02
9.680000000000000000e+02 1.100779039140372362e+02
9.690000000000000000e+02 1.102754655380160784e+02
9.700000000000000000e+02 1.087727189907646732e+02
9.710000000000000000e+02 1.064818359523116129e+02
9.720000000000000000e+02 1.044035287605640292e+02
9.730000000000000000e+02 1.026554529973003582e+02
9.740000000000000000e+02 1.011686479725414074e+02
9.750000000000000000e+02 9.987856844812206702e+01
9.760000000000000000e+02 9.875017497914952003e+01
9.770000000000000000e+02 9.772171265967034515e+01
9.780000000000000000e+02 9.672390878705974160e+01
9.790000000000000000e+02 9.580994130103134410e+01
9.800000000000000000e+02 9.528391003424978578e+01
9.810000000000000000e+02 9.569397194402628770e+01
9.820000000000000000e+02 9.597405822744933346e+01
9.830000000000000000e+02 9.547477009758395639e+01
9.840000000000000000e+02 9.481678791068353007e+01
9.850000000000000000e+02 9.420156225063622912e+01
9.860000000000000000e+02 9.364735969810475069e+01
9.870000000000000000e+02 9.314552230801956512e+01
9.880000000000000000e+02 9.269095694118739459e+01
9.890000000000000000e+02 9.227946334392504468e+01
9.900000000000000000e+02 9.191007725030249276e+01
9.910000000000000000e+02 9.159005427308957792e+01
9.920000000000000000e+02 9.133367169004337427e+01
9.930000000000000000e+02 9.110963500134047877e+01
9.940000000000000000e+02 9.088684033155116992e+01
9.950000000000000000e+02 9.064946436340478897e+01
9.960000000000000000e+02 9.048070504200649111e+01
9.970000000000000000e+02 9.042709614840738652e+01
9.980000000000000000e+02 9.042004317095026522e+01
9.990000000000000000e+02 9.045523429471498389e+01
1.000000000000000000e+03 9.058293893731098478e+01


==> meanSolution_elPaSo_Insulation_337k_RR2.txt <==
1.000000000000000000e+00 6.284189025564432995e+01
2.000000000000000000e+00 5.681251610091643300e+01
3.000000000000000000e+00 5.327586718193437321e+01
4.000000000000000000e+00 5.075591047239910125e+01
5.000000000000000000e+00 4.878972902403638301e+01
6.000000000000000000e+00 4.717074023448746090e+01
7.000000000000000000e+00 4.578832136788009421e+01
8.000000000000000000e+00 4.457598349560912254e+01
9.000000000000000000e+00 4.349036560544295327e+01
1.000000000000000000e+01 4.250139996721790681e+01
1.100000000000000000e+01 4.158723971543359710e+01
1.200000000000000000e+01 4.073157521378976753e+01
1.300000000000000000e+01 3.992250388451522980e+01
1.400000000000000000e+01 3.915214464628225954e+01
1.500000000000000000e+01 3.841769122304567929e+01
1.600000000000000000e+01 3.772405245664246110e+01
1.700000000000000000e+01 3.708824527560577167e+01
1.800000000000000000e+01 3.654427336388643255e+01
1.900000000000000000e+01 3.614244680106172325e+01
2.000000000000000000e+01 3.593120879965850634e+01
2.100000000000000000e+01 3.591793914378457231e+01
2.200000000000000000e+01 3.604060156378364610e+01
2.300000000000000000e+01 3.619385760315772416e+01
2.400000000000000000e+01 3.629001813064724757e+01
2.500000000000000000e+01 3.629278167877483696e+01
2.600000000000000000e+01 3.620806269249252551e+01
2.700000000000000000e+01 3.606012699340998040e+01
2.800000000000000000e+01 3.587479562483837725e+01
2.900000000000000000e+01 3.567262462873291895e+01
3.000000000000000000e+01 3.546776784079455780e+01
3.100000000000000000e+01 3.526890138273352449e+01
3.200000000000000000e+01 3.508054276967450846e+01
3.300000000000000000e+01 3.490425350913265135e+01
3.400000000000000000e+01 3.473964716554655752e+01
3.500000000000000000e+01 3.458521737690085729e+01
3.600000000000000000e+01 3.443899023734255138e+01
3.700000000000000000e+01 3.429899362739772073e+01
3.800000000000000000e+01 3.416354589583375656e+01
3.900000000000000000e+01 3.403138763588292193e+01
4.000000000000000000e+01 3.390169730742609744e+01
4.100000000000000000e+01 3.377403623736142180e+01
4.200000000000000000e+01 3.364826222494675534e+01
4.300000000000000000e+01 3.352443917762514758e+01
4.400000000000000000e+01 3.340275819651189693e+01
4.500000000000000000e+01 3.328347625557648115e+01
4.600000000000000000e+01 3.316687281125737741e+01
4.700000000000000000e+01 3.305322176099030429e+01
4.800000000000000000e+01 3.294277521046132762e+01
4.900000000000000000e+01 3.283575561195797121e+01
5.000000000000000000e+01 3.273235342997627129e+01
5.100000000000000000e+01 3.263272817721257013e+01
5.200000000000000000e+01 3.253701131156785209e+01
5.300000000000000000e+01 3.244530998332463412e+01
5.400000000000000000e+01 3.235771101287215856e+01
5.500000000000000000e+01 3.227428473014165178e+01
5.600000000000000000e+01 3.219508849299981534e+01
5.700000000000000000e+01 3.212016980521465825e+01
5.800000000000000000e+01 3.204956902190710366e+01
5.900000000000000000e+01 3.198332167159589545e+01
6.000000000000000000e+01 3.192146043368318686e+01
6.100000000000000000e+01 3.186401682581237793e+01
6.200000000000000000e+01 3.181102264677463509e+01
6.300000000000000000e+01 3.176251122594416643e+01
6.400000000000000000e+01 3.171851851712129999e+01
6.500000000000000000e+01 3.167908407706917728e+01
6.600000000000000000e+01 3.164425195723508111e+01
6.700000000000000000e+01 3.161407153980984219e+01
6.800000000000000000e+01 3.158859833831122899e+01
6.900000000000000000e+01 3.156789478732860843e+01
7.000000000000000000e+01 3.155203103875537707e+01
7.100000000000000000e+01 3.154108578106741945e+01
7.200000000000000000e+01 3.153514710204870752e+01
7.300000000000000000e+01 3.153431340707090769e+01
7.400000000000000000e+01 3.153869441438562404e+01
7.500000000000000000e+01 3.154841224088758622e+01
7.600000000000000000e+01 3.156360260221375569e+01
7.700000000000000000e+01 3.158441614373645479e+01
7.800000000000000000e+01 3.161101993005052790e+01
7.900000000000000000e+01 3.164359911998273489e+01
8.000000000000000000e+01 3.168235885497045956e+01
8.100000000000000000e+01 3.172752640418472581e+01
8.200000000000000000e+01 3.177935360306862833e+01
8.300000000000000000e+01 3.183811964333772693e+01
8.400000000000000000e+01 3.190413426910156502e+01
8.500000000000000000e+01 3.197774146069085788e+01
8.600000000000000000e+01 3.205932368723696158e+01
8.700000000000000000e+01 3.214930684278373008e+01
8.800000000000000000e+01 3.224816599514668525e+01
8.900000000000000000e+01 3.235643210809998749e+01
9.000000000000000000e+01 3.247469994250271697e+01
9.100000000000000000e+01 3.260363737899761105e+01
9.200000000000000000e+01 3.274399648115871742e+01
9.300000000000000000e+01 3.289662668539322965e+01
9.400000000000000000e+01 3.306249062349785817e+01
9.500000000000000000e+01 3.324268320829514778e+01
9.600000000000000000e+01 3.343845481030812294e+01
9.700000000000000000e+01 3.365123959161870459e+01
9.800000000000000000e+01 3.388269039162487672e+01
9.900000000000000000e+01 3.413472202205924333e+01
1.000000000000000000e+02 3.440956542568945764e+01
1.010000000000000000e+02 3.470964527046692183e+01
1.020000000000000000e+02 3.503823402390477781e+01
1.030000000000000000e+02 3.539900222244925487e+01
1.040000000000000000e+02 3.579634920702500978e+01
1.050000000000000000e+02 3.623559312889714334e+01
1.060000000000000000e+02 3.672322145612313449e+01
1.070000000000000000e+02 3.726722262225794680e+01
1.080000000000000000e+02 3.787752395414432272e+01
1.090000000000000000e+02 3.856655967240033078e+01
1.100000000000000000e+02 3.934996799400269651e+01
1.110000000000000000e+02 4.024731084390285218e+01
1.120000000000000000e+02 4.128233709511857086e+01
1.130000000000000000e+02 4.248105152902461867e+01
1.140000000000000000e+02 4.386164797841873053e+01
1.150000000000000000e+02 4.539708164037662641e+01
1.160000000000000000e+02 4.690089427809407852e+01
1.170000000000000000e+02 4.782384394105052650e+01
1.180000000000000000e+02 4.745156110987985443e+01
1.190000000000000000e+02 4.588362600661186264e+01
1.200000000000000000e+02 4.386890189319258582e+01
1.210000000000000000e+02 4.188071634336452576e+01
1.220000000000000000e+02 4.006341878658557221e+01
1.230000000000000000e+02 3.843189769672494549e+01
1.240000000000000000e+02 3.696672795997044147e+01
1.250000000000000000e+02 3.564404379032381343e+01
1.260000000000000000e+02 3.444334415556716067e+01
1.270000000000000000e+02 3.334885395644612771e+01
1.280000000000000000e+02 3.234919419848615263e+01
1.290000000000000000e+02 3.143673829969370814e+01
1.300000000000000000e+02 3.060702137615204066e+01
1.310000000000000000e+02 2.985826885047172752e+01
1.320000000000000000e+02 2.919102416202830597e+01
1.330000000000000000e+02 2.860783336524396248e+01
1.340000000000000000e+02 2.811294183980109196e+01
1.350000000000000000e+02 2.771196270853144483e+01
1.360000000000000000e+02 2.741148593363997321e+01
1.370000000000000000e+02 2.721861265209036063e+01
1.380000000000000000e+02 2.714042202350718469e+01
1.390000000000000000e+02 2.718340585308505197e+01
1.400000000000000000e+02 2.735293360008106589e+01
1.410000000000000000e+02 2.765282767932754382e+01
1.420000000000000000e+02 2.808512702122642679e+01
1.430000000000000000e+02 2.865009209697286252e+01
1.440000000000000000e+02 2.934646301391804002e+01
1.450000000000000000e+02 3.017193801039687173e+01
1.460000000000000000e+02 3.112380855563045401e+01
1.470000000000000000e+02 3.219967904511653245e+01
1.480000000000000000e+02 3.339821399557455095e+01
1.490000000000000000e+02 3.471988666093996301e+01
1.500000000000000000e+02 3.616774147244503723e+01
1.510000000000000000e+02 3.774822352934813097e+01
1.520000000000000000e+02 3.947217242614524224e+01
1.530000000000000000e+02 4.135613268973501278e+01
1.540000000000000000e+02 4.342421383642695076e+01
1.550000000000000000e+02 4.571086195746136127e+01
1.560000000000000000e+02 4.826510584667830983e+01
1.570000000000000000e+02 5.115708578789428884e+01
1.580000000000000000e+02 5.448754745085852846e+01
1.590000000000000000e+02 5.839769122444135974e+01
1.600000000000000000e+02 6.305276283417552463e+01
1.610000000000000000e+02 6.842494590544424682e+01
1.620000000000000000e+02 7.321597007059207840e+01
1.630000000000000000e+02 7.420364978564259673e+01
1.640000000000000000e+02 7.051038498894881457e+01
1.650000000000000000e+02 6.527804200663968004e+01
1.660000000000000000e+02 6.061355349370682433e+01
1.670000000000000000e+02 5.673126728985397449e+01
1.680000000000000000e+02 5.346350769065846009e+01
1.690000000000000000e+02 5.064650641241744466e+01
1.700000000000000000e+02 4.815918122808842838e+01
1.710000000000000000e+02 4.591379898650178149e+01
1.720000000000000000e+02 4.384469067471512460e+01
1.730000000000000000e+02 4.190000860917976411e+01
1.740000000000000000e+02 4.003583097644849431e+01
1.750000000000000000e+02 3.821141155927448807e+01
1.760000000000000000e+02 3.638434954399079402e+01
1.770000000000000000e+02 3.450403134187346410e+01
1.780000000000000000e+02 3.250031271112347042e+01
1.790000000000000000e+02 3.026111658526960468e+01
1.800000000000000000e+02 2.758876246223302076e+01
1.810000000000000000e+02 2.418200916464448369e+01
1.820000000000000000e+02 2.083082357205375246e+01
1.830000000000000000e+02 2.333696900861147228e+01
1.840000000000000000e+02 2.838634776750144084e+01
1.850000000000000000e+02 3.216533928189014091e+01
1.860000000000000000e+02 3.463677604222385042e+01
1.870000000000000000e+02 3.618449535465923361e+01
1.880000000000000000e+02 3.723162809016286445e+01
1.890000000000000000e+02 3.806422421786770371e+01
1.900000000000000000e+02 3.882149252293702801e+01
1.910000000000000000e+02 3.955629040409615271e+01
1.920000000000000000e+02 4.028045850898416802e+01
1.930000000000000000e+02 4.098673811776637876e+01
1.940000000000000000e+02 4.165769772093780432e+01
1.950000000000000000e+02 4.226944479669261057e+01
1.960000000000000000e+02 4.279431799831726835e+01
1.970000000000000000e+02 4.320466898486252205e+01
1.980000000000000000e+02 4.347819148677633194e+01
1.990000000000000000e+02 4.360346680561859500e+01
2.000000000000000000e+02 4.358321016346889110e+01
2.010000000000000000e+02 4.343338368833976659e+01
2.020000000000000000e+02 4.317867191093236556e+01
2.030000000000000000e+02 4.284671898109368726e+01
2.040000000000000000e+02 4.246348188008128233e+01
2.050000000000000000e+02 4.205068503009478320e+01
2.060000000000000000e+02 4.162511836692057443e+01
2.070000000000000000e+02 4.119904377557001851e+01
2.080000000000000000e+02 4.078105719734737988e+01
2.090000000000000000e+02 4.037701073179192690e+01
2.100000000000000000e+02 3.999081696380025619e+01
2.110000000000000000e+02 3.962508695646978651e+01
2.120000000000000000e+02 3.928161329091307863e+01
2.130000000000000000e+02 3.896173006158835506e+01
2.140000000000000000e+02 3.866658403801157107e+01
2.150000000000000000e+02 3.839734692729505383e+01
2.160000000000000000e+02 3.815539323139154249e+01
2.170000000000000000e+02 3.794246370939825397e+01
2.180000000000000000e+02 3.776083160460090227e+01
2.190000000000000000e+02 3.761348773047171079e+01
2.200000000000000000e+02 3.750436126115506852e+01
2.210000000000000000e+02 3.743859580870267223e+01
2.220000000000000000e+02 3.742290547939931145e+01
2.230000000000000000e+02 3.746604375142429433e+01
2.240000000000000000e+02 3.757943013529994403e+01
2.250000000000000000e+02 3.777799665302923415e+01
2.260000000000000000e+02 3.808133835487966223e+01
2.270000000000000000e+02 3.851527672866559726e+01
2.280000000000000000e+02 3.911396239776217243e+01
2.290000000000000000e+02 3.992263252647481409e+01
2.300000000000000000e+02 4.100106783480244133e+01
2.310000000000000000e+02 4.242765851224234552e+01
2.320000000000000000e+02 4.430390756322204737e+01
2.330000000000000000e+02 4.675947198655640591e+01
2.340000000000000000e+02 4.995803260593685025e+01
2.350000000000000000e+02 5.409685815413340748e+01
2.360000000000000000e+02 5.932548762714859691e+01
2.370000000000000000e+02 6.509358678998687253e+01
2.380000000000000000e+02 6.794589852926507945e+01
2.390000000000000000e+02 6.484291930666449844e+01
2.400000000000000000e+02 5.986395710846647233e+01
2.410000000000000000e+02 5.564811643911046701e+01
2.420000000000000000e+02 5.245479426855341387e+01
2.430000000000000000e+02 5.010943073841440309e+01
2.440000000000000000e+02 4.842502995772345287e+01
2.450000000000000000e+02 4.724093605605432344e+01
2.460000000000000000e+02 4.642183228728774935e+01
2.470000000000000000e+02 4.585958382680896506e+01
2.480000000000000000e+02 4.547429432233733593e+01
2.490000000000000000e+02 4.521132854217636776e+01
2.500000000000000000e+02 4.503567294653215924e+01
2.510000000000000000e+02 4.492602258875279375e+01
2.520000000000000000e+02 4.486996582857555893e+01
2.530000000000000000e+02 4.486058463495606929e+01
2.540000000000000000e+02 4.489426251941559087e+01
2.550000000000000000e+02 4.496935853207020273e+01
2.560000000000000000e+02 4.508544605901750657e+01
2.570000000000000000e+02 4.524289980114588161e+01
2.580000000000000000e+02 4.544269096188301660e+01
2.590000000000000000e+02 4.568630639901493140e+01
2.600000000000000000e+02 4.597574421543321677e+01
2.610000000000000000e+02 4.631356146111247796e+01
2.620000000000000000e+02 4.670296439641839470e+01
2.630000000000000000e+02 4.714794197480077287e+01
2.640000000000000000e+02 4.765345165555685014e+01
2.650000000000000000e+02 4.822567563472837548e+01
2.660000000000000000e+02 4.887237740708865630e+01
2.670000000000000000e+02 4.960340625973091733e+01
2.680000000000000000e+02 5.043142541463276984e+01
2.690000000000000000e+02 5.137298518557525995e+01
2.700000000000000000e+02 5.245013538614897186e+01
2.710000000000000000e+02 5.369287594807981634e+01
2.720000000000000000e+02 5.514282941256241344e+01
2.730000000000000000e+02 5.685818438348880477e+01
2.740000000000000000e+02 5.891679393987001845e+01
2.750000000000000000e+02 6.139386921178929413e+01
2.760000000000000000e+02 6.417215232727008356e+01
2.770000000000000000e+02 6.611466631652388060e+01
2.780000000000000000e+02 6.525245898798455357e+01
2.790000000000000000e+02 6.274297360423658887e+01
2.800000000000000000e+02 6.025758599984452957e+01
2.810000000000000000e+02 5.808012635932381329e+01
2.820000000000000000e+02 5.608299268243490587e+01
2.830000000000000000e+02 5.406342942404803864e+01
2.840000000000000000e+02 5.178994015437638865e+01
2.850000000000000000e+02 4.960776059524327053e+01
2.860000000000000000e+02 5.213865302140456492e+01
2.870000000000000000e+02 5.966085294786302740e+01
2.880000000000000000e+02 6.665985231443553971e+01
2.890000000000000000e+02 6.863184193201627181e+01
2.900000000000000000e+02 6.432832863967914250e+01
2.910000000000000000e+02 5.905829621774810789e+01
2.920000000000000000e+02 5.528738425672879941e+01
2.930000000000000000e+02 5.296039011120139861e+01
2.940000000000000000e+02 5.118169757230518258e+01
2.950000000000000000e+02 4.923755334464498645e+01
2.960000000000000000e+02 4.680559765286585616e+01
2.970000000000000000e+02 4.397488997691639412e+01
2.980000000000000000e+02 4.196363313271564266e+01
2.990000000000000000e+02 4.294050797407201259e+01
3.000000000000000000e+02 4.574296362059777010e+01
3.010000000000000000e+02 4.864922159288860115e+01
3.020000000000000000e+02 5.138347677558811455e+01
3.030000000000000000e+02 5.406047727811418468e+01
3.040000000000000000e+02 5.683405609865540953e+01
3.050000000000000000e+02 5.983468652701697010e+01
3.060000000000000000e+02 6.304934004548695725e+01
3.070000000000000000e+02 6.578257302618835922e+01
3.080000000000000000e+02 6.628823244833813533e+01
3.090000000000000000e+02 6.475515669165835675e+01
3.100000000000000000e+02 6.293539111885710469e+01
3.110000000000000000e+02 6.145022234770354430e+01
3.120000000000000000e+02 6.034150400755936516e+01
3.130000000000000000e+02 5.955396508839794478e+01
3.140000000000000000e+02 5.903748779007366920e+01
3.150000000000000000e+02 5.876113090669125683e+01
3.160000000000000000e+02 5.871361554590976795e+01
3.170000000000000000e+02 5.890460892224478329e+01
3.180000000000000000e+02 5.936986578190221309e+01
3.190000000000000000e+02 6.017877533122280909e+01
3.200000000000000000e+02 6.141909145015412008e+01
3.210000000000000000e+02 6.297425804936758453e+01
3.220000000000000000e+02 6.348903479696998886e+01
3.230000000000000000e+02 6.110009895775676370e+01
3.240000000000000000e+02 5.743192789026910816e+01
3.250000000000000000e+02 5.488400821154918674e+01
3.260000000000000000e+02 5.978953138596288852e+01
3.270000000000000000e+02 6.532485345016341682e+01
3.280000000000000000e+02 6.686507852828478349e+01
3.290000000000000000e+02 6.484922480794129740e+01
3.300000000000000000e+02 6.209380865978985753e+01
3.310000000000000000e+02 5.964231101162964421e+01
3.320000000000000000e+02 5.759104846262729893e+01
3.330000000000000000e+02 5.588415841257842231e+01
3.340000000000000000e+02 5.446832805175732517e+01
3.350000000000000000e+02 5.331094733828517462e+01
3.360000000000000000e+02 5.239340936584699193e+01
3.370000000000000000e+02 5.169839609460516527e+01
3.380000000000000000e+02 5.119716924120116630e+01
3.390000000000000000e+02 5.084281962386302212e+01
3.400000000000000000e+02 5.057456339925713706e+01
3.410000000000000000e+02 5.033666220673455882e+01
3.420000000000000000e+02 5.011637771947987829e+01
3.430000000000000000e+02 5.000152228923111863e+01
3.440000000000000000e+02 5.022992711095186280e+01
3.450000000000000000e+02 5.114596331333046209e+01
3.460000000000000000e+02 5.297539828814023366e+01
3.470000000000000000e+02 5.531325251081712224e+01
3.480000000000000000e+02 5.602885693176965276e+01
3.490000000000000000e+02 5.377662499811418684e+01
3.500000000000000000e+02 5.078267642375334390e+01
3.510000000000000000e+02 4.809895838822876613e+01
3.520000000000000000e+02 4.576015103654980010e+01
3.530000000000000000e+02 4.365240833504933704e+01
3.540000000000000000e+02 4.166867212370053153e+01
3.550000000000000000e+02 3.971626431887639797e+01
3.560000000000000000e+02 3.771199007080537058e+01
3.570000000000000000e+02 3.560559402220083314e+01
3.580000000000000000e+02 3.353800667854325468e+01
3.590000000000000000e+02 3.238064755074896084e+01
3.600000000000000000e+02 3.361885415097243879e+01
3.610000000000000000e+02 3.675725546172841263e+01
3.620000000000000000e+02 4.041440820790718647e+01
3.630000000000000000e+02 4.418202828429053852e+01
3.640000000000000000e+02 4.809909222521446281e+01
3.650000000000000000e+02 5.213468267765095732e+01
3.660000000000000000e+02 5.540291422094250606e+01
3.670000000000000000e+02 5.598415757698948880e+01
3.680000000000000000e+02 5.462527602358758116e+01
3.690000000000000000e+02 5.313573364734763516e+01
3.700000000000000000e+02 5.197536947727619605e+01
3.710000000000000000e+02 5.112505355899691040e+01
3.720000000000000000e+02 5.050489852502771271e+01
3.730000000000000000e+02 5.004561735471055783e+01
3.740000000000000000e+02 4.969395767014326992e+01
3.750000000000000000e+02 4.940948066094276214e+01
3.760000000000000000e+02 4.916173811309582220e+01
3.770000000000000000e+02 4.892865581126957863e+01
3.780000000000000000e+02 4.869564711688747138e+01
3.790000000000000000e+02 4.845496989908988184e+01
3.800000000000000000e+02 4.820514359549974159e+01
3.810000000000000000e+02 4.795071020749495716e+01
3.820000000000000000e+02 4.770333499640794628e+01
3.830000000000000000e+02 4.748667583646511758e+01
3.840000000000000000e+02 4.735101928882141920e+01
3.850000000000000000e+02 4.741206579903439433e+01
3.860000000000000000e+02 4.793654517353900246e+01
3.870000000000000000e+02 4.942177903301320896e+01
3.880000000000000000e+02 5.217672795009303144e+01
3.890000000000000000e+02 5.472761573933587442e+01
3.900000000000000000e+02 5.487723277648341735e+01
3.910000000000000000e+02 5.400096096105305321e+01
3.920000000000000000e+02 5.335902101115200935e+01
3.930000000000000000e+02 5.310541614502281504e+01
3.940000000000000000e+02 5.318633469669165947e+01
3.950000000000000000e+02 5.355842874487870375e+01
3.960000000000000000e+02 5.420973358833454370e+01
3.970000000000000000e+02 5.515584545159473606e+01
3.980000000000000000e+02 5.643353717803251612e+01
3.990000000000000000e+02 5.807780651600318578e+01
4.000000000000000000e+02 6.000699133451277589e+01
4.010000000000000000e+02 6.160077621318352215e+01
4.020000000000000000e+02 6.154028688687574800e+01
4.030000000000000000e+02 6.027471606386814784e+01
4.040000000000000000e+02 5.898899243209691434e+01
4.050000000000000000e+02 5.388299797931541946e+01
4.060000000000000000e+02 4.848572069772545490e+01
4.070000000000000000e+02 4.761466512579669086e+01
4.080000000000000000e+02 4.705092917585407264e+01
4.090000000000000000e+02 4.632221595469863473e+01
4.100000000000000000e+02 4.557083653658548883e+01
4.110000000000000000e+02 4.487624584699638319e+01
4.120000000000000000e+02 4.427655620220656374e+01
4.130000000000000000e+02 4.379450109692631088e+01
4.140000000000000000e+02 4.344963187841565855e+01
4.150000000000000000e+02 4.326474891990218907e+01
4.160000000000000000e+02 4.327067193084791086e+01
4.170000000000000000e+02 4.351127813056189098e+01
4.180000000000000000e+02 4.404947016285721162e+01
4.190000000000000000e+02 4.497104673326718682e+01
4.200000000000000000e+02 4.636232466430710986e+01
4.210000000000000000e+02 4.811985279591237230e+01
4.220000000000000000e+02 4.915608684043342436e+01
4.230000000000000000e+02 4.766350253970641404e+01
4.240000000000000000e+02 4.487572521679548743e+01
4.250000000000000000e+02 4.257337771753824995e+01
4.260000000000000000e+02 4.127956220243660823e+01
4.270000000000000000e+02 4.113474144468281679e+01
4.280000000000000000e+02 4.185153927006223284e+01
4.290000000000000000e+02 4.152072528433927090e+01
4.300000000000000000e+02 3.869461959829277475e+01
4.310000000000000000e+02 3.554779792628279722e+01
4.320000000000000000e+02 3.313272042282015661e+01
4.330000000000000000e+02 3.142052906638473075e+01
4.340000000000000000e+02 3.024404170910964140e+01
4.350000000000000000e+02 2.947227335054694208e+01
4.360000000000000000e+02 2.901781687500855611e+01
4.370000000000000000e+02 2.882409546349986229e+01
4.380000000000000000e+02 2.885344091733368899e+01
4.390000000000000000e+02 2.907767463353620130e+01
4.400000000000000000e+02 2.947059392658747612e+01
4.410000000000000000e+02 3.000215517806813637e+01
4.420000000000000000e+02 3.063484623138464968e+01
4.430000000000000000e+02 3.132321318166815161e+01
4.440000000000000000e+02 3.201734406329934046e+01
4.450000000000000000e+02 3.266962472599497858e+01
4.460000000000000000e+02 3.324037867880548447e+01
4.470000000000000000e+02 3.369199732021284888e+01
4.480000000000000000e+02 3.398376698179641409e+01
4.490000000000000000e+02 3.428100438323932764e+01
4.500000000000000000e+02 3.473394989397450416e+01
4.510000000000000000e+02 3.516562902004694280e+01
4.520000000000000000e+02 3.556987957802621025e+01
4.530000000000000000e+02 3.597525795899055367e+01
4.540000000000000000e+02 3.639859107082362755e+01
4.550000000000000000e+02 3.684871913840606794e+01
4.560000000000000000e+02 3.733022889979753245e+01
4.570000000000000000e+02 3.784537613009088375e+01
4.580000000000000000e+02 3.839510324201501845e+01
4.590000000000000000e+02 3.897962044642075341e+01
4.600000000000000000e+02 3.959876829389722275e+01
4.610000000000000000e+02 4.025227902512092015e+01
4.620000000000000000e+02 4.094001788746630410e+01
4.630000000000000000e+02 4.166228122537038558e+01
4.640000000000000000e+02 4.242024761327903803e+01
4.650000000000000000e+02 4.321672498116857497e+01
4.660000000000000000e+02 4.405742289577661097e+01
4.670000000000000000e+02 4.495312720279622454e+01
4.680000000000000000e+02 4.592339545924859578e+01
4.690000000000000000e+02 4.700274554704299845e+01
4.700000000000000000e+02 4.825068188517916212e+01
4.710000000000000000e+02 4.976673712987965814e+01
4.720000000000000000e+02 5.170916008925114227e+01
4.730000000000000000e+02 5.430670667506061022e+01
4.740000000000000000e+02 5.782662134704498413e+01
4.750000000000000000e+02 6.234332121749489630e+01
4.760000000000000000e+02 6.652452817509247041e+01
4.770000000000000000e+02 6.564705075754065433e+01
4.780000000000000000e+02 5.911953318920343747e+01
4.790000000000000000e+02 5.112428231982750049e+01
4.800000000000000000e+02 4.341059257099458790e+01
4.810000000000000000e+02 4.179046505695427527e+01
4.820000000000000000e+02 4.414451493091174683e+01
4.830000000000000000e+02 4.595503293090153107e+01
4.840000000000000000e+02 4.721447127198304372e+01
4.850000000000000000e+02 4.815093389003419588e+01
4.860000000000000000e+02 4.887996219160950062e+01
4.870000000000000000e+02 4.950081134213984768e+01
4.880000000000000000e+02 5.051513607973498665e+01
4.890000000000000000e+02 5.405520729410392278e+01
4.900000000000000000e+02 6.083761806655441973e+01
4.910000000000000000e+02 6.547587407446857810e+01
4.920000000000000000e+02 6.441704108738575485e+01
4.930000000000000000e+02 6.070100862466946978e+01
4.940000000000000000e+02 5.682027862951930786e+01
4.950000000000000000e+02 5.361405173984040573e+01
4.960000000000000000e+02 5.200174767248523011e+01
4.970000000000000000e+02 5.275429392390810790e+01
4.980000000000000000e+02 5.515501446918423767e+01
4.990000000000000000e+02 5.828094267890073610e+01
5.000000000000000000e+02 6.188605484022495773e+01
5.010000000000000000e+02 6.607979665971859617e+01
5.020000000000000000e+02 7.103996412333263777e+01
5.030000000000000000e+02 7.638535868439048215e+01
5.040000000000000000e+02 7.890477470047214581e+01
5.050000000000000000e+02 7.502465490643635349e+01
5.060000000000000000e+02 6.880582713765106462e+01
5.070000000000000000e+02 6.309880255501150259e+01
5.080000000000000000e+02 5.810397196074714543e+01
5.090000000000000000e+02 5.349178690746753517e+01
5.100000000000000000e+02 4.925166471558970471e+01
5.110000000000000000e+02 4.527162593947922176e+01
5.120000000000000000e+02 4.128807770084988960e+01
5.130000000000000000e+02 3.702158850182863148e+01
5.140000000000000000e+02 3.206730068728428762e+01
5.150000000000000000e+02 2.596408169998275284e+01
5.160000000000000000e+02 2.269712609540957260e+01
5.170000000000000000e+02 2.642988608820133223e+01
5.180000000000000000e+02 2.958061234509876414e+01
5.190000000000000000e+02 3.171522099336691980e+01
5.200000000000000000e+02 3.328863964198693282e+01
5.210000000000000000e+02 3.455773925668485447e+01
5.220000000000000000e+02 3.566655750160172289e+01
5.230000000000000000e+02 3.670149316938744022e+01
5.240000000000000000e+02 3.771439453504910233e+01
5.250000000000000000e+02 3.873230758648193017e+01
5.260000000000000000e+02 3.976370581389903691e+01
5.270000000000000000e+02 4.080550269504556127e+01
5.280000000000000000e+02 4.185071568195114367e+01
5.290000000000000000e+02 4.289437140693002704e+01
5.300000000000000000e+02 4.393605708940911825e+01
5.310000000000000000e+02 4.497960695321922486e+01
5.320000000000000000e+02 4.603148946302479061e+01
5.330000000000000000e+02 4.709918336934513405e+01
5.340000000000000000e+02 4.819009144057746141e+01
5.350000000000000000e+02 4.931101995689701312e+01
5.360000000000000000e+02 5.046806524395180560e+01
5.370000000000000000e+02 5.166676482069852483e+01
5.380000000000000000e+02 5.291247476633075308e+01
5.390000000000000000e+02 5.421110176495361799e+01
5.400000000000000000e+02 5.557061732328332937e+01
5.410000000000000000e+02 5.700432205776117200e+01
5.420000000000000000e+02 5.853663066970285911e+01
5.430000000000000000e+02 6.019482011989693149e+01
5.440000000000000000e+02 6.177243922768895601e+01
5.450000000000000000e+02 6.175845959984827971e+01
5.460000000000000000e+02 6.268372112373937455e+01
5.470000000000000000e+02 6.547968913260893942e+01
5.480000000000000000e+02 6.764485964016620301e+01
5.490000000000000000e+02 6.963055499317177066e+01
5.500000000000000000e+02 7.162980218105808206e+01
5.510000000000000000e+02 7.363253176094831076e+01
5.520000000000000000e+02 7.534241380457086734e+01
5.530000000000000000e+02 7.577902229243245813e+01
5.540000000000000000e+02 7.350314149240566053e+01
5.550000000000000000e+02 6.886727320550149045e+01
5.560000000000000000e+02 6.484843898115748573e+01
5.570000000000000000e+02 6.391621652810619025e+01
5.580000000000000000e+02 6.417301653360308933e+01
5.590000000000000000e+02 6.438494114009603209e+01
5.600000000000000000e+02 6.445753414804674719e+01
5.610000000000000000e+02 6.442393951866755231e+01
5.620000000000000000e+02 6.418141603351674007e+01
5.630000000000000000e+02 6.359675137004177969e+01
5.640000000000000000e+02 6.410448944969255081e+01
5.650000000000000000e+02 6.565181879233539064e+01
5.660000000000000000e+02 6.691685198738525742e+01
5.670000000000000000e+02 6.750036702954220402e+01
5.680000000000000000e+02 6.596288933967781531e+01
5.690000000000000000e+02 5.780242517745779907e+01
5.700000000000000000e+02 5.872110392147436642e+01
5.710000000000000000e+02 6.893870071678216505e+01
5.720000000000000000e+02 7.456835204242527482e+01
5.730000000000000000e+02 7.870181460602520929e+01
5.740000000000000000e+02 8.148932508524616480e+01
5.750000000000000000e+02 8.334117752051545835e+01
5.760000000000000000e+02 8.496222853716076884e+01
5.770000000000000000e+02 8.580235753322547509e+01
5.780000000000000000e+02 8.279924208865477908e+01
5.790000000000000000e+02 7.461553246487680724e+01
5.800000000000000000e+02 6.722058807958757143e+01
5.810000000000000000e+02 6.458347337347517225e+01
5.820000000000000000e+02 6.226869815869371649e+01
5.830000000000000000e+02 5.911196440964960885e+01
5.840000000000000000e+02 5.500439313949912901e+01
5.850000000000000000e+02 5.182612573778736476e+01
5.860000000000000000e+02 5.377134989678060606e+01
5.870000000000000000e+02 5.682425212328841724e+01
5.880000000000000000e+02 5.898963625799153476e+01
5.890000000000000000e+02 6.033544902472278437e+01
5.900000000000000000e+02 6.091856360614797694e+01
5.910000000000000000e+02 6.066042427935850867e+01
5.920000000000000000e+02 5.950541213190271606e+01
5.930000000000000000e+02 5.755395540341820038e+01
5.940000000000000000e+02 5.499443835627097599e+01
5.950000000000000000e+02 5.195764325296390496e+01
5.960000000000000000e+02 4.847805640827920115e+01
5.970000000000000000e+02 4.466331117374583926e+01
5.980000000000000000e+02 4.153072835361255954e+01
5.990000000000000000e+02 4.133474776831118902e+01
6.000000000000000000e+02 4.311332731358483272e+01
6.010000000000000000e+02 4.486469206345091010e+01
6.020000000000000000e+02 4.618263138562299019e+01
6.030000000000000000e+02 4.731142965879728024e+01
6.040000000000000000e+02 4.831300489244215157e+01
6.050000000000000000e+02 4.882688834751608198e+01
6.060000000000000000e+02 4.894140289086501383e+01
6.070000000000000000e+02 4.871198283635591508e+01
6.080000000000000000e+02 4.823719550473246187e+01
6.090000000000000000e+02 4.817889003131752901e+01
6.100000000000000000e+02 5.019452265725433193e+01
6.110000000000000000e+02 5.418525295241961715e+01
6.120000000000000000e+02 5.804091892637216432e+01
6.130000000000000000e+02 6.053344428690845547e+01
6.140000000000000000e+02 6.164593570763835828e+01
6.150000000000000000e+02 6.219875280401514317e+01
6.160000000000000000e+02 6.260208762377813940e+01
6.170000000000000000e+02 6.303274988834726145e+01
6.180000000000000000e+02 6.359889378134269577e+01
6.190000000000000000e+02 6.437548854073511961e+01
6.200000000000000000e+02 6.543347665885752917e+01
6.210000000000000000e+02 6.685742403783467580e+01
6.220000000000000000e+02 6.875215794524902435e+01
6.230000000000000000e+02 7.121205022352965841e+01
6.240000000000000000e+02 7.409724809192054806e+01
6.250000000000000000e+02 7.618284862033971194e+01
6.260000000000000000e+02 7.518536052701279004e+01
6.270000000000000000e+02 7.098695057049908996e+01
6.280000000000000000e+02 6.488099645921768399e+01
6.290000000000000000e+02 5.799326761635495586e+01
6.300000000000000000e+02 4.990881392248149950e+01
6.310000000000000000e+02 3.656896261568924444e+01
6.320000000000000000e+02 4.413338377738462270e+01
6.330000000000000000e+02 5.031069070414847033e+01
6.340000000000000000e+02 5.510126166675395609e+01
6.350000000000000000e+02 5.983709556639243488e+01
6.360000000000000000e+02 6.301129716985605711e+01
6.370000000000000000e+02 6.530592499024773190e+01
6.380000000000000000e+02 6.772795886948675559e+01
6.390000000000000000e+02 7.039175124516086157e+01
6.400000000000000000e+02 7.288376758719300597e+01
6.410000000000000000e+02 7.430652947614248660e+01
6.420000000000000000e+02 7.573559814163098736e+01
6.430000000000000000e+02 7.802859197806878910e+01
6.440000000000000000e+02 7.932929141481226054e+01
6.450000000000000000e+02 7.950634470680012100e+01
6.460000000000000000e+02 7.945814273427792784e+01
6.470000000000000000e+02 7.965323717035192885e+01
6.480000000000000000e+02 8.022660287056868356e+01
6.490000000000000000e+02 8.121297539686766243e+01
6.500000000000000000e+02 8.262163836563358643e+01
6.510000000000000000e+02 8.442816148013938005e+01
6.520000000000000000e+02 8.649333222412957412e+01
6.530000000000000000e+02 8.837412718604011275e+01
6.540000000000000000e+02 8.893559322475141471e+01
6.550000000000000000e+02 8.624637364686702767e+01
6.560000000000000000e+02 8.087667684438312676e+01
6.570000000000000000e+02 7.493518953098083557e+01
6.580000000000000000e+02 6.910510198560137951e+01
6.590000000000000000e+02 6.334565313197266789e+01
6.600000000000000000e+02 5.739610866845343651e+01
6.610000000000000000e+02 5.067448160928340428e+01
6.620000000000000000e+02 4.169121581630788853e+01
6.630000000000000000e+02 3.500846456199779055e+01
6.640000000000000000e+02 4.102524904691891550e+01
6.650000000000000000e+02 4.379550164998999406e+01
6.660000000000000000e+02 4.514298534536546725e+01
6.670000000000000000e+02 4.586969697970128834e+01
6.680000000000000000e+02 4.629423911114706414e+01
6.690000000000000000e+02 4.657030903140601197e+01
6.700000000000000000e+02 4.678166466106063837e+01
6.710000000000000000e+02 4.697726120944746242e+01
6.720000000000000000e+02 4.718648546698149460e+01
6.730000000000000000e+02 4.742648473023560740e+01
6.740000000000000000e+02 4.770563961763843963e+01
6.750000000000000000e+02 4.802373622913528806e+01
6.760000000000000000e+02 4.836449055206390568e+01
6.770000000000000000e+02 4.866690243603889598e+01
6.780000000000000000e+02 4.888991712209890039e+01
6.790000000000000000e+02 4.939156284686490039e+01
6.800000000000000000e+02 5.012446876292966635e+01
6.810000000000000000e+02 5.093626911492761167e+01
6.820000000000000000e+02 5.183746664737425647e+01
6.830000000000000000e+02 5.279308524540243752e+01
6.840000000000000000e+02 5.438673537566688765e+01
6.850000000000000000e+02 5.471053975859446439e+01
6.860000000000000000e+02 5.318794828354866411e+01
6.870000000000000000e+02 5.187399348371919672e+01
6.880000000000000000e+02 5.108564344346986275e+01
6.890000000000000000e+02 5.069107449267703203e+01
6.900000000000000000e+02 5.055987867280730796e+01
6.910000000000000000e+02 5.063429391268768853e+01
6.920000000000000000e+02 5.091218246438926087e+01
6.930000000000000000e+02 5.142678296573787833e+01
6.940000000000000000e+02 5.219608953295369957e+01
6.950000000000000000e+02 5.295344696593333111e+01
6.960000000000000000e+02 5.182086061780182717e+01
6.970000000000000000e+02 4.815526788614708664e+01
6.980000000000000000e+02 4.605580599302854949e+01
6.990000000000000000e+02 4.542501809123135104e+01
7.000000000000000000e+02 4.541243499025250685e+01
7.010000000000000000e+02 4.572311616946799973e+01
7.020000000000000000e+02 4.630766414753146165e+01
7.030000000000000000e+02 4.719798084574831876e+01
7.040000000000000000e+02 4.843804517131940202e+01
7.050000000000000000e+02 5.005563953381933118e+01
7.060000000000000000e+02 5.206225741775394766e+01
7.070000000000000000e+02 5.446973979037136360e+01
7.080000000000000000e+02 5.730005000610692178e+01
7.090000000000000000e+02 6.053044039521539332e+01
7.100000000000000000e+02 6.375906533636894125e+01
7.110000000000000000e+02 6.547586016894440775e+01
7.120000000000000000e+02 6.469370587940292694e+01
7.130000000000000000e+02 6.274273985232088080e+01
7.140000000000000000e+02 5.977694746867273068e+01
7.150000000000000000e+02 6.012354685428837797e+01
7.160000000000000000e+02 6.323032409243032959e+01
7.170000000000000000e+02 6.299568301761372879e+01
7.180000000000000000e+02 6.289673702479742445e+01
7.190000000000000000e+02 6.346618472238294117e+01
7.200000000000000000e+02 6.467909639611812622e+01
7.210000000000000000e+02 6.649962064821893648e+01
7.220000000000000000e+02 6.858046669332524914e+01
7.230000000000000000e+02 6.931757299125725069e+01
7.240000000000000000e+02 6.745990331858207867e+01
7.250000000000000000e+02 6.484656937254155196e+01
7.260000000000000000e+02 6.270195173905339914e+01
7.270000000000000000e+02 6.123272886731918163e+01
7.280000000000000000e+02 6.045891556625882401e+01
7.290000000000000000e+02 6.040330839209673286e+01
7.300000000000000000e+02 6.091395434209925952e+01
7.310000000000000000e+02 6.072915854813960834e+01
7.320000000000000000e+02 5.826426749071962519e+01
7.330000000000000000e+02 5.582840227849879966e+01
7.340000000000000000e+02 5.135206076524197272e+01
7.350000000000000000e+02 4.400018168139660446e+01
7.360000000000000000e+02 4.124474036832585000e+01
7.370000000000000000e+02 4.158299409530506097e+01
7.380000000000000000e+02 4.088357107916871058e+01
7.390000000000000000e+02 3.749159366541736205e+01
7.400000000000000000e+02 3.395176475558120188e+01
7.410000000000000000e+02 3.172127763086346874e+01
7.420000000000000000e+02 3.267303036796800342e+01
7.430000000000000000e+02 3.567451659061609348e+01
7.440000000000000000e+02 3.908470287658305153e+01
7.450000000000000000e+02 4.259261693178002872e+01
7.460000000000000000e+02 4.622622282589362896e+01
7.470000000000000000e+02 4.994444823568422720e+01
7.480000000000000000e+02 5.400314321600096434e+01
7.490000000000000000e+02 6.020470861185908973e+01
7.500000000000000000e+02 6.266805777397203059e+01
7.510000000000000000e+02 6.175962277135216993e+01
7.520000000000000000e+02 6.091603714200162045e+01
7.530000000000000000e+02 6.080419722779544855e+01
7.540000000000000000e+02 6.136552880021884704e+01
7.550000000000000000e+02 6.250735132266544269e+01
7.560000000000000000e+02 6.417683333730605000e+01
7.570000000000000000e+02 6.632960792189197718e+01
7.580000000000000000e+02 6.881798047617137115e+01
7.590000000000000000e+02 7.110619141654132136e+01
7.600000000000000000e+02 7.220349475828244579e+01
7.610000000000000000e+02 7.196861495787646845e+01
7.620000000000000000e+02 7.139425409338379325e+01
7.630000000000000000e+02 7.116958963462258225e+01
7.640000000000000000e+02 7.152094319959164181e+01
7.650000000000000000e+02 7.242722042804197713e+01
7.660000000000000000e+02 7.326058143993277838e+01
7.670000000000000000e+02 7.208556783726082529e+01
7.680000000000000000e+02 6.853680767703330901e+01
7.690000000000000000e+02 6.449773239225643806e+01
7.700000000000000000e+02 6.067656202985553193e+01
7.710000000000000000e+02 5.704850611429851881e+01
7.720000000000000000e+02 5.347910306702835470e+01
7.730000000000000000e+02 4.996148791046243787e+01
7.740000000000000000e+02 4.714467850490868273e+01
7.750000000000000000e+02 4.681032984447802647e+01
7.760000000000000000e+02 4.865847694247580790e+01
7.770000000000000000e+02 4.890325380179401549e+01
7.780000000000000000e+02 4.570378607558553341e+01
7.790000000000000000e+02 4.579580978485623888e+01
7.800000000000000000e+02 4.770658625087320814e+01
7.810000000000000000e+02 4.948761435124724528e+01
7.820000000000000000e+02 5.121250986351735435e+01
7.830000000000000000e+02 5.299851518059197986e+01
7.840000000000000000e+02 5.473086894543214243e+01
7.850000000000000000e+02 5.620418543034019621e+01
7.860000000000000000e+02 5.668590335095782251e+01
7.870000000000000000e+02 5.451934677892335657e+01
7.880000000000000000e+02 5.098270182313345344e+01
7.890000000000000000e+02 4.712833890985991303e+01
7.900000000000000000e+02 4.328408449597165486e+01
7.910000000000000000e+02 4.155680660860056719e+01
7.920000000000000000e+02 4.497171028976023877e+01
7.930000000000000000e+02 4.958164460788420058e+01
7.940000000000000000e+02 5.161172304132844602e+01
7.950000000000000000e+02 5.028424059510344080e+01
7.960000000000000000e+02 4.803813551570848261e+01
7.970000000000000000e+02 4.679195409407155637e+01
7.980000000000000000e+02 4.646434696649173901e+01
7.990000000000000000e+02 4.690652751096388329e+01
8.000000000000000000e+02 4.783473024327931000e+01
8.010000000000000000e+02 4.759392995512173030e+01
8.020000000000000000e+02 4.545508496701857837e+01
8.030000000000000000e+02 4.384125880707712497e+01
8.040000000000000000e+02 4.348055449552383322e+01
8.050000000000000000e+02 4.420362898208349378e+01
8.060000000000000000e+02 4.604242674413071512e+01
8.070000000000000000e+02 4.922214969303475840e+01
8.080000000000000000e+02 5.365101164783254717e+01
8.090000000000000000e+02 5.722373992014692590e+01
8.100000000000000000e+02 5.491865311642403213e+01
8.110000000000000000e+02 4.934602683926482314e+01
8.120000000000000000e+02 4.759835546749300761e+01
8.130000000000000000e+02 5.113064004252812822e+01
8.140000000000000000e+02 5.711182231955856281e+01
8.150000000000000000e+02 6.387531835195755292e+01
8.160000000000000000e+02 7.060568845758905354e+01
8.170000000000000000e+02 7.512534329152029500e+01
8.180000000000000000e+02 7.470631594928279640e+01
8.190000000000000000e+02 7.135928109640605044e+01
8.200000000000000000e+02 6.774743038153081898e+01
8.210000000000000000e+02 6.457234604684342116e+01
8.220000000000000000e+02 6.185159108823141594e+01
8.230000000000000000e+02 5.947713902320033696e+01
8.240000000000000000e+02 5.735173390961954709e+01
8.250000000000000000e+02 5.540244997779738867e+01
8.260000000000000000e+02 5.357466606854966784e+01
8.270000000000000000e+02 5.182627855228395219e+01
8.280000000000000000e+02 5.012265078402013785e+01
8.290000000000000000e+02 4.843179967602043234e+01
8.300000000000000000e+02 4.673835447616538374e+01
8.310000000000000000e+02 4.513386017942319484e+01
8.320000000000000000e+02 4.337626214756866005e+01
8.330000000000000000e+02 4.083927507701703519e+01
8.340000000000000000e+02 3.957810991960185731e+01
8.350000000000000000e+02 4.112170144234281111e+01
8.360000000000000000e+02 4.262635300090772716e+01
8.370000000000000000e+02 4.390042418815257008e+01
8.380000000000000000e+02 4.510521204141399210e+01
8.390000000000000000e+02 4.630114734769176010e+01
8.400000000000000000e+02 4.751212598772223572e+01
8.410000000000000000e+02 4.874238102245115556e+01
8.420000000000000000e+02 4.993779445638762127e+01
8.430000000000000000e+02 5.080739510614192511e+01
8.440000000000000000e+02 5.093884817541820098e+01
8.450000000000000000e+02 5.136431377737999782e+01
8.460000000000000000e+02 5.205445817328786262e+01
8.470000000000000000e+02 5.044388804451492092e+01
8.480000000000000000e+02 4.621615905606037700e+01
8.490000000000000000e+02 4.199573675328367983e+01
8.500000000000000000e+02 4.478583019740712245e+01
8.510000000000000000e+02 4.989529063158337152e+01
8.520000000000000000e+02 4.987106022908885450e+01
8.530000000000000000e+02 4.987577522472805924e+01
8.540000000000000000e+02 5.177513622939244442e+01
8.550000000000000000e+02 5.180571274537235382e+01
8.560000000000000000e+02 4.825353346346643946e+01
8.570000000000000000e+02 5.233113691949151303e+01
8.580000000000000000e+02 5.656305467138332688e+01
8.590000000000000000e+02 5.946688910276773754e+01
8.600000000000000000e+02 6.205889163297550226e+01
8.610000000000000000e+02 6.452720294021747804e+01
8.620000000000000000e+02 6.673619367620040066e+01
8.630000000000000000e+02 6.826397406563957304e+01
8.640000000000000000e+02 6.865802590869994049e+01
8.650000000000000000e+02 6.787026563535971491e+01
8.660000000000000000e+02 6.643141496118850853e+01
8.670000000000000000e+02 6.555377618451323940e+01
8.680000000000000000e+02 6.538607202742518609e+01
8.690000000000000000e+02 6.516715078929794913e+01
8.700000000000000000e+02 6.506023257101222157e+01
8.710000000000000000e+02 6.511888263036100000e+01
8.720000000000000000e+02 6.521187965442437928e+01
8.730000000000000000e+02 6.495681921791343427e+01
8.740000000000000000e+02 6.372799645164079863e+01
8.750000000000000000e+02 6.122562220877572514e+01
8.760000000000000000e+02 5.785934517466883875e+01
8.770000000000000000e+02 5.444685033023865373e+01
8.780000000000000000e+02 5.312952863404416348e+01
8.790000000000000000e+02 5.537560601132432225e+01
8.800000000000000000e+02 5.812244245456005842e+01
8.810000000000000000e+02 5.876951488677175206e+01
8.820000000000000000e+02 5.712613457933045424e+01
8.830000000000000000e+02 5.498144515207109606e+01
8.840000000000000000e+02 5.304240865631687285e+01
8.850000000000000000e+02 5.138475002298400085e+01
8.860000000000000000e+02 4.996423597654248994e+01
8.870000000000000000e+02 4.871465212213052354e+01
8.880000000000000000e+02 4.752301149044330941e+01
8.890000000000000000e+02 4.618217360283872353e+01
8.900000000000000000e+02 4.509939052661653847e+01
8.910000000000000000e+02 4.491471923064111138e+01
8.920000000000000000e+02 4.511842039942291649e+01
8.930000000000000000e+02 4.541708685227723663e+01
8.940000000000000000e+02 4.544398101898845965e+01
8.950000000000000000e+02 4.633029042583017798e+01
8.960000000000000000e+02 4.706452370142773134e+01
8.970000000000000000e+02 4.706992451893037099e+01
8.980000000000000000e+02 4.648171438185163140e+01
8.990000000000000000e+02 4.570367885768351357e+01
9.000000000000000000e+02 4.485503868758498669e+01
9.010000000000000000e+02 4.395321563722669111e+01
9.020000000000000000e+02 4.345379701756957758e+01
9.030000000000000000e+02 4.509971371255092265e+01
9.040000000000000000e+02 4.939980218667728451e+01
9.050000000000000000e+02 5.242183551885894843e+01
9.060000000000000000e+02 5.194641536066727383e+01
9.070000000000000000e+02 5.018451751958514961e+01
9.080000000000000000e+02 4.815274118935217729e+01
9.090000000000000000e+02 4.578963835976708907e+01
9.100000000000000000e+02 4.335961402043117374e+01
9.110000000000000000e+02 4.292891576426477940e+01
9.120000000000000000e+02 4.554117517480607091e+01
9.130000000000000000e+02 4.957465327843906522e+01
9.140000000000000000e+02 5.379874054295445518e+01
9.150000000000000000e+02 5.793022293813852741e+01
9.160000000000000000e+02 6.203470101204562326e+01
9.170000000000000000e+02 6.619627358071140577e+01
9.180000000000000000e+02 7.034287615078413580e+01
9.190000000000000000e+02 7.398332497814281794e+01
9.200000000000000000e+02 7.588324619815458050e+01
9.210000000000000000e+02 7.471080755334271828e+01
9.220000000000000000e+02 7.146269394921222329e+01
9.230000000000000000e+02 6.783665720072383465e+01
9.240000000000000000e+02 6.458798752185164460e+01
9.250000000000000000e+02 6.187519573331623945e+01
9.260000000000000000e+02 5.965730338976677416e+01
9.270000000000000000e+02 5.785003340692493623e+01
9.280000000000000000e+02 5.556378346287404213e+01
9.290000000000000000e+02 5.302210711736893956e+01
9.300000000000000000e+02 5.118933734939801639e+01
9.310000000000000000e+02 5.003538052567412819e+01
9.320000000000000000e+02 4.945581049589748801e+01
9.330000000000000000e+02 4.925248898193422065e+01
9.340000000000000000e+02 4.821270703058280560e+01
9.350000000000000000e+02 4.387930189482531063e+01
9.360000000000000000e+02 3.905381188720254215e+01
9.370000000000000000e+02 3.929375219238293937e+01
9.380000000000000000e+02 4.156729962476077844e+01
9.390000000000000000e+02 4.387380028054913339e+01
9.400000000000000000e+02 4.614241039527173882e+01
9.410000000000000000e+02 4.836856683563934212e+01
9.420000000000000000e+02 5.037919911825746766e+01
9.430000000000000000e+02 5.343823670605025455e+01
9.440000000000000000e+02 5.838836033097483380e+01
9.450000000000000000e+02 6.400682887437977797e+01
9.460000000000000000e+02 6.856864455856432983e+01
9.470000000000000000e+02 6.734686878361405604e+01
9.480000000000000000e+02 6.168543734226756214e+01
9.490000000000000000e+02 5.645295096095477305e+01
9.500000000000000000e+02 5.301192612523478687e+01
9.510000000000000000e+02 5.088937793969953560e+01
9.520000000000000000e+02 5.160066881722651999e+01
9.530000000000000000e+02 5.359982136004315123e+01
9.540000000000000000e+02 5.099157129990476278e+01
9.550000000000000000e+02 4.348925688656643729e+01
9.560000000000000000e+02 3.527630421395842575e+01
9.570000000000000000e+02 3.949227016768319487e+01
9.580000000000000000e+02 4.302514738290575025e+01
9.590000000000000000e+02 4.318003774454594890e+01
9.600000000000000000e+02 4.635707012436973429e+01
9.610000000000000000e+02 5.057969208778683168e+01
9.620000000000000000e+02 5.240739570468016240e+01
9.630000000000000000e+02 5.195557601303831774e+01
9.640000000000000000e+02 5.138338169461577820e+01
9.650000000000000000e+02 5.184397416132667047e+01
9.660000000000000000e+02 5.364581660458390644e+01
9.670000000000000000e+02 5.624611481630672927e+01
9.680000000000000000e+02 6.462819358751931986e+01
9.690000000000000000e+02 6.930109773715957999e+01
9.700000000000000000e+02 6.698405634654929486e+01
9.710000000000000000e+02 6.240038326667417579e+01
9.720000000000000000e+02 5.745584067651705595e+01
9.730000000000000000e+02 5.556332654679018646e+01
9.740000000000000000e+02 5.774982607062752038e+01
9.750000000000000000e+02 6.065140134853648135e+01
9.760000000000000000e+02 6.277529175356406910e+01
9.770000000000000000e+02 6.466787506691674992e+01
9.780000000000000000e+02 6.802434004345708729e+01
9.790000000000000000e+02 7.157849757116622413e+01
9.800000000000000000e+02 7.348423321235870276e+01
9.810000000000000000e+02 7.135978102276982327e+01
9.820000000000000000e+02 6.572912519752952676e+01
9.830000000000000000e+02 6.189241214093927113e+01
9.840000000000000000e+02 6.172807126718222293e+01
9.850000000000000000e+02 6.272960849593844301e+01
9.860000000000000000e+02 6.397677585738059491e+01
9.870000000000000000e+02 6.478686440446210781e+01
9.880000000000000000e+02 6.536204752979018906e+01
9.890000000000000000e+02 6.570513303567479113e+01
9.900000000000000000e+02 6.629995220288299151e+01
9.910000000000000000e+02 6.724330937529262542e+01
9.920000000000000000e+02 6.818225630577198615e+01
9.930000000000000000e+02 6.752877288760588215e+01
9.940000000000000000e+02 6.338174600938877035e+01
9.950000000000000000e+02 5.593779608623109567e+01
9.960000000000000000e+02 4.020489309588726456e+01
9.970000000000000000e+02 5.374749190710558366e+01
9.980000000000000000e+02 5.873666523635736780e+01
9.990000000000000000e+02 6.104798788801402054e+01
1.000000000000000000e+03 6.237114756838198559e+01


==> meanSolution_elPaSo_Insulation_337k_SR2.txt <==
1.000000000000000000e+00 1.145066792090028400e+02
2.000000000000000000e+00 1.084859308502934852e+02
3.000000000000000000e+00 1.049638576053615395e+02
4.000000000000000000e+00 1.024647342836574921e+02
5.000000000000000000e+00 1.005260835664532522e+02
6.000000000000000000e+00 9.894190457389710502e+01
7.000000000000000000e+00 9.760230890147853700e+01
8.000000000000000000e+00 9.644170163839152110e+01
9.000000000000000000e+00 9.541777135550145772e+01
1.000000000000000000e+01 9.450162678079477985e+01
1.100000000000000000e+01 9.367265983165975740e+01
1.200000000000000000e+01 9.291565363599707439e+01
1.300000000000000000e+01 9.221905260355198664e+01
1.400000000000000000e+01 9.157387680888496106e+01
1.500000000000000000e+01 9.097301367441473019e+01
1.600000000000000000e+01 9.041074197636390863e+01
1.700000000000000000e+01 8.988240517446621425e+01
1.800000000000000000e+01 8.938418322020740447e+01
1.900000000000000000e+01 8.891292613585491722e+01
2.000000000000000000e+01 8.846601369634244350e+01
2.100000000000000000e+01 8.804120563795746079e+01
2.200000000000000000e+01 8.763647778872802974e+01
2.300000000000000000e+01 8.724991167960779137e+01
2.400000000000000000e+01 8.687971701660845270e+01
2.500000000000000000e+01 8.652433595429687330e+01
2.600000000000000000e+01 8.618249259916787253e+01
2.700000000000000000e+01 8.585314941294734581e+01
2.800000000000000000e+01 8.553543162068601191e+01
2.900000000000000000e+01 8.522856960129844595e+01
3.000000000000000000e+01 8.493186700632000452e+01
3.100000000000000000e+01 8.464468510833087578e+01
3.200000000000000000e+01 8.436643468619813291e+01
3.300000000000000000e+01 8.409657100091678217e+01
3.400000000000000000e+01 8.383459013287921380e+01
3.500000000000000000e+01 8.358002607073173351e+01
3.600000000000000000e+01 8.333244825865577354e+01
3.700000000000000000e+01 8.309145936454606840e+01
3.800000000000000000e+01 8.285669307449032317e+01
3.900000000000000000e+01 8.262781180500304856e+01
4.000000000000000000e+01 8.240450432293218341e+01
4.100000000000000000e+01 8.218648333531899652e+01
4.200000000000000000e+01 8.197348314005998304e+01
4.300000000000000000e+01 8.176525742072756486e+01
4.400000000000000000e+01 8.156157723839172036e+01
4.500000000000000000e+01 8.136222924495999109e+01
4.600000000000000000e+01 8.116701411483207096e+01
4.700000000000000000e+01 8.097574517895169777e+01
4.800000000000000000e+01 8.078824723577874067e+01
4.900000000000000000e+01 8.060435551383216080e+01
5.000000000000000000e+01 8.042391476146761420e+01
5.100000000000000000e+01 8.024677844244692437e+01
5.200000000000000000e+01 8.007280802066448189e+01
5.300000000000000000e+01 7.990187231887581731e+01
5.400000000000000000e+01 7.973384694100570869e+01
5.500000000000000000e+01 7.956861374794075914e+01
5.600000000000000000e+01 7.940606038030526292e+01
5.700000000000000000e+01 7.924607982136630824e+01
5.800000000000000000e+01 7.908856999562237888e+01
5.900000000000000000e+01 7.893343339869628039e+01
6.000000000000000000e+01 7.878057675472847166e+01
6.100000000000000000e+01 7.862991069859167226e+01
6.200000000000000000e+01 7.848134947954910956e+01
6.300000000000000000e+01 7.833481068454312890e+01
6.400000000000000000e+01 7.819021497846038926e+01
6.500000000000000000e+01 7.804748585947949380e+01
6.600000000000000000e+01 7.790654942768364322e+01
6.700000000000000000e+01 7.776733416496335849e+01
6.800000000000000000e+01 7.762977072496779840e+01
6.900000000000000000e+01 7.749379173091588768e+01
7.000000000000000000e+01 7.735933158022777434e+01
7.100000000000000000e+01 7.722632625411750951e+01
7.200000000000000000e+01 7.709471313066698883e+01
7.300000000000000000e+01 7.696443079971939483e+01
7.400000000000000000e+01 7.683541887810639537e+01
7.500000000000000000e+01 7.670761782311568311e+01
7.600000000000000000e+01 7.658096874238160012e+01
7.700000000000000000e+01 7.645541319813797543e+01
7.800000000000000000e+01 7.633089300326470550e+01
7.900000000000000000e+01 7.620735000642196155e+01
8.000000000000000000e+01 7.608472586308873531e+01
8.100000000000000000e+01 7.596296178873988936e+01
8.200000000000000000e+01 7.584199828982293923e+01
8.300000000000000000e+01 7.572177486712205052e+01
8.400000000000000000e+01 7.560222968526468890e+01
8.500000000000000000e+01 7.548329920041678065e+01
8.600000000000000000e+01 7.536491773684898021e+01
8.700000000000000000e+01 7.524701700032576923e+01
8.800000000000000000e+01 7.512952551360801579e+01
8.900000000000000000e+01 7.501236795556161496e+01
9.000000000000000000e+01 7.489546438014252772e+01
9.100000000000000000e+01 7.477872928517599860e+01
9.200000000000000000e+01 7.466207049217182146e+01
9.300000000000000000e+01 7.454538778651260600e+01
9.400000000000000000e+01 7.442857125211324387e+01
9.500000000000000000e+01 7.431149921299591199e+01
9.600000000000000000e+01 7.419403566539885730e+01
9.700000000000000000e+01 7.407602704372925473e+01
9.800000000000000000e+01 7.395729810764632361e+01
9.900000000000000000e+01 7.383764665917044567e+01
1.000000000000000000e+02 7.371683668795297706e+01
1.010000000000000000e+02 7.359453222919098891e+01
1.020000000000000000e+02 7.347045647361819931e+01
1.030000000000000000e+02 7.334420528925139138e+01
1.040000000000000000e+02 7.321528258528910271e+01
1.050000000000000000e+02 7.308307133851742776e+01
1.060000000000000000e+02 7.294679440929600389e+01
1.070000000000000000e+02 7.280546226830159640e+01
1.080000000000000000e+02 7.265780617004951125e+01
1.090000000000000000e+02 7.250220265758719052e+01
1.100000000000000000e+02 7.233662229924739506e+01
1.110000000000000000e+02 7.215872716693158395e+01
1.120000000000000000e+02 7.196654873542131270e+01
1.130000000000000000e+02 7.176121435687910832e+01
1.140000000000000000e+02 7.155658262499513000e+01
1.150000000000000000e+02 7.140935595199428576e+01
1.160000000000000000e+02 7.147855708072863479e+01
1.170000000000000000e+02 7.194308134568061064e+01
1.180000000000000000e+02 7.250901089618197659e+01
1.190000000000000000e+02 7.270980042107059660e+01
1.200000000000000000e+02 7.261661726133436900e+01
1.210000000000000000e+02 7.242082080541182165e+01
1.220000000000000000e+02 7.220654034398069143e+01
1.230000000000000000e+02 7.199785451060049013e+01
1.240000000000000000e+02 7.179907638060238639e+01
1.250000000000000000e+02 7.160907927047485089e+01
1.260000000000000000e+02 7.142558861294642725e+01
1.270000000000000000e+02 7.124636003832929987e+01
1.280000000000000000e+02 7.106943613383975844e+01
1.290000000000000000e+02 7.089314266874465886e+01
1.300000000000000000e+02 7.071602196995964107e+01
1.310000000000000000e+02 7.053676037651850095e+01
1.320000000000000000e+02 7.035412353993974932e+01
1.330000000000000000e+02 7.016690037078875264e+01
1.340000000000000000e+02 6.997385286940834703e+01
1.350000000000000000e+02 6.977366831877088771e+01
1.360000000000000000e+02 6.956491021465832603e+01
1.370000000000000000e+02 6.934596414655669605e+01
1.380000000000000000e+02 6.911497434823714059e+01
1.390000000000000000e+02 6.886976563384901340e+01
1.400000000000000000e+02 6.860774370987124371e+01
1.410000000000000000e+02 6.832576406029104987e+01
1.420000000000000000e+02 6.801995515715549345e+01
1.430000000000000000e+02 6.768547465625975690e+01
1.440000000000000000e+02 6.731616577647687905e+01
1.450000000000000000e+02 6.690406224513790789e+01
1.460000000000000000e+02 6.643865882354160135e+01
1.470000000000000000e+02 6.590581172223383533e+01
1.480000000000000000e+02 6.528604590995772128e+01
1.490000000000000000e+02 6.455191334606219300e+01
1.500000000000000000e+02 6.366391409143424340e+01
1.510000000000000000e+02 6.256480806544705331e+01
1.520000000000000000e+02 6.117586120966110741e+01
1.530000000000000000e+02 5.942474409216318065e+01
1.540000000000000000e+02 5.749605645736964021e+01
1.550000000000000000e+02 5.687071995096272303e+01
1.560000000000000000e+02 5.946360953182023223e+01
1.570000000000000000e+02 6.351150537862742596e+01
1.580000000000000000e+02 6.754101517457496584e+01
1.590000000000000000e+02 7.143323859612326032e+01
1.600000000000000000e+02 7.534491968693556885e+01
1.610000000000000000e+02 7.928453768109145017e+01
1.620000000000000000e+02 8.243665099034480193e+01
1.630000000000000000e+02 8.362341383402846873e+01
1.640000000000000000e+02 8.288177874227338293e+01
1.650000000000000000e+02 8.111796557267204832e+01
1.660000000000000000e+02 7.948876757619412103e+01
1.670000000000000000e+02 7.818208168705413641e+01
1.680000000000000000e+02 7.713642130438542210e+01
1.690000000000000000e+02 7.628126927016228365e+01
1.700000000000000000e+02 7.556499525888467872e+01
1.710000000000000000e+02 7.495178850929804071e+01
1.720000000000000000e+02 7.441661139080250109e+01
1.730000000000000000e+02 7.394156929824964664e+01
1.740000000000000000e+02 7.351355918051162064e+01
1.750000000000000000e+02 7.312276470497320702e+01
1.760000000000000000e+02 7.276168613878979841e+01
1.770000000000000000e+02 7.242451580114165210e+01
1.780000000000000000e+02 7.210675669823736200e+01
1.790000000000000000e+02 7.180504839549772100e+01
1.800000000000000000e+02 7.151723079790689042e+01
1.810000000000000000e+02 7.124274913958645072e+01
1.820000000000000000e+02 7.098347507188790928e+01
1.830000000000000000e+02 7.074425475613747949e+01
1.840000000000000000e+02 7.052946181389262392e+01
1.850000000000000000e+02 7.033053923679987918e+01
1.860000000000000000e+02 7.012102141273922484e+01
1.870000000000000000e+02 6.988337819652829808e+01
1.880000000000000000e+02 6.962335978673750958e+01
1.890000000000000000e+02 6.935260539736066221e+01
1.900000000000000000e+02 6.907805548113094574e+01
1.910000000000000000e+02 6.880273780115074089e+01
1.920000000000000000e+02 6.852821218274272042e+01
1.930000000000000000e+02 6.825588953859421792e+01
1.940000000000000000e+02 6.798735743159886624e+01
1.950000000000000000e+02 6.772394002085756881e+01
1.960000000000000000e+02 6.746557772521143193e+01
1.970000000000000000e+02 6.720933207815237154e+01
1.980000000000000000e+02 6.694832028983061889e+01
1.990000000000000000e+02 6.667206056831469141e+01
2.000000000000000000e+02 6.636841431419847481e+01
2.010000000000000000e+02 6.602599856409821655e+01
2.020000000000000000e+02 6.563554811359696828e+01
2.030000000000000000e+02 6.518965241118588949e+01
2.040000000000000000e+02 6.468138523530609518e+01
2.050000000000000000e+02 6.410259738565807197e+01
2.060000000000000000e+02 6.344225339115417484e+01
2.070000000000000000e+02 6.268474367736145325e+01
2.080000000000000000e+02 6.180783344203043583e+01
2.090000000000000000e+02 6.077977520608632744e+01
2.100000000000000000e+02 5.955512664395762101e+01
2.110000000000000000e+02 5.806969510587876471e+01
2.120000000000000000e+02 5.624137879845176258e+01
2.130000000000000000e+02 5.402317429507984059e+01
2.140000000000000000e+02 5.176002799646363428e+01
2.150000000000000000e+02 5.117024995894013273e+01
2.160000000000000000e+02 5.339332886561200553e+01
2.170000000000000000e+02 5.646038880666601045e+01
2.180000000000000000e+02 5.925909711739672048e+01
2.190000000000000000e+02 6.168129237802644127e+01
2.200000000000000000e+02 6.380599910809844744e+01
2.210000000000000000e+02 6.571403329001785210e+01
2.220000000000000000e+02 6.746669631248305166e+01
2.230000000000000000e+02 6.910922199439892211e+01
2.240000000000000000e+02 7.067596167798564011e+01
2.250000000000000000e+02 7.219431173120035794e+01
2.260000000000000000e+02 7.368748269196647982e+01
2.270000000000000000e+02 7.517653995041035841e+01
2.280000000000000000e+02 7.668207805383316611e+01
2.290000000000000000e+02 7.822582042798539703e+01
2.300000000000000000e+02 7.983242347308996045e+01
2.310000000000000000e+02 8.153181853763999243e+01
2.320000000000000000e+02 8.336254797018348484e+01
2.330000000000000000e+02 8.537666544452127937e+01
2.340000000000000000e+02 8.764624401834691980e+01
2.350000000000000000e+02 9.026615620014602825e+01
2.360000000000000000e+02 9.330985063617455921e+01
2.370000000000000000e+02 9.647552968691195474e+01
2.380000000000000000e+02 9.802217245348009556e+01
2.390000000000000000e+02 9.660972848728715690e+01
2.400000000000000000e+02 9.421464985476470133e+01
2.410000000000000000e+02 9.211775927588536206e+01
2.420000000000000000e+02 9.044532037637510768e+01
2.430000000000000000e+02 8.910875485411867203e+01
2.440000000000000000e+02 8.802217379154731702e+01
2.450000000000000000e+02 8.712366332250311984e+01
2.460000000000000000e+02 8.637012023723728760e+01
2.470000000000000000e+02 8.573117146748896289e+01
2.480000000000000000e+02 8.518492366823343787e+01
2.490000000000000000e+02 8.471521602455091227e+01
2.500000000000000000e+02 8.430985633181001049e+01
2.510000000000000000e+02 8.395947321787473072e+01
2.520000000000000000e+02 8.365675351509516133e+01
2.530000000000000000e+02 8.339592311681222725e+01
2.540000000000000000e+02 8.317238475400984044e+01
2.550000000000000000e+02 8.298245946243595483e+01
2.560000000000000000e+02 8.282319851247329723e+01
2.570000000000000000e+02 8.269224459538355632e+01
2.580000000000000000e+02 8.258772838017917195e+01
2.590000000000000000e+02 8.250819112176623094e+01
2.600000000000000000e+02 8.245252694001590044e+01
2.610000000000000000e+02 8.241994034857626161e+01
2.620000000000000000e+02 8.240991596804104802e+01
2.630000000000000000e+02 8.242219833609209445e+01
2.640000000000000000e+02 8.245678046896506430e+01
2.650000000000000000e+02 8.251390042946594860e+01
2.660000000000000000e+02 8.259404568812402658e+01
2.670000000000000000e+02 8.269796558706330813e+01
2.680000000000000000e+02 8.282669279453668310e+01
2.690000000000000000e+02 8.298157535053294964e+01
2.700000000000000000e+02 8.316432186719796960e+01
2.710000000000000000e+02 8.337706386813097481e+01
2.720000000000000000e+02 8.362244159983775660e+01
2.730000000000000000e+02 8.390372446466875545e+01
2.740000000000000000e+02 8.422499147957432797e+01
2.750000000000000000e+02 8.459145902613242640e+01
2.760000000000000000e+02 8.501032253216138201e+01
2.770000000000000000e+02 8.549216131382686967e+01
2.780000000000000000e+02 8.604556503866331241e+01
2.790000000000000000e+02 8.667970825253262035e+01
2.800000000000000000e+02 8.741356817005839730e+01
2.810000000000000000e+02 8.826768380633380673e+01
2.820000000000000000e+02 8.926471322276535147e+01
2.830000000000000000e+02 9.043481682920543108e+01
2.840000000000000000e+02 9.182582521772849304e+01
2.850000000000000000e+02 9.351329899014103830e+01
2.860000000000000000e+02 9.559991060764656368e+01
2.870000000000000000e+02 9.814872037328120769e+01
2.880000000000000000e+02 1.007065497484275483e+02
2.890000000000000000e+02 1.011655607394717862e+02
2.900000000000000000e+02 9.879358159980226617e+01
2.910000000000000000e+02 9.593136531322969063e+01
2.920000000000000000e+02 9.350217216004645593e+01
2.930000000000000000e+02 9.152580149480226623e+01
2.940000000000000000e+02 8.990461184142347406e+01
2.950000000000000000e+02 8.856374038646613656e+01
2.960000000000000000e+02 8.746138905085135207e+01
2.970000000000000000e+02 8.657810047918458451e+01
2.980000000000000000e+02 8.590625867990985398e+01
2.990000000000000000e+02 8.544621299089989463e+01
3.000000000000000000e+02 8.520689856015253838e+01
3.010000000000000000e+02 8.520781662322440297e+01
3.020000000000000000e+02 8.548153403337676082e+01
3.030000000000000000e+02 8.607668716964266764e+01
3.040000000000000000e+02 8.705915890340291696e+01
3.050000000000000000e+02 8.849522256158829236e+01
3.060000000000000000e+02 9.032837668302815359e+01
3.070000000000000000e+02 9.183319809431104375e+01
3.080000000000000000e+02 9.124149424946008935e+01
3.090000000000000000e+02 8.872426589310806833e+01
3.100000000000000000e+02 8.601749647107290286e+01
3.110000000000000000e+02 8.372663970699989022e+01
3.120000000000000000e+02 8.187693638470177859e+01
3.130000000000000000e+02 8.039493980953250230e+01
3.140000000000000000e+02 7.920989972012110059e+01
3.150000000000000000e+02 7.826635637066485174e+01
3.160000000000000000e+02 7.752205554284000755e+01
3.170000000000000000e+02 7.694461267006819583e+01
3.180000000000000000e+02 7.650892499640193023e+01
3.190000000000000000e+02 7.619534463283588366e+01
3.200000000000000000e+02 7.598835106297184439e+01
3.210000000000000000e+02 7.587524042086212717e+01
3.220000000000000000e+02 7.584402517891307127e+01
3.230000000000000000e+02 7.588578102861669095e+01
3.240000000000000000e+02 7.598906572724027342e+01
3.250000000000000000e+02 7.611989459162801097e+01
3.260000000000000000e+02 7.622479702496318055e+01
3.270000000000000000e+02 7.625335812485461418e+01
3.280000000000000000e+02 7.616612490493278642e+01
3.290000000000000000e+02 7.628331387682267462e+01
3.300000000000000000e+02 7.660180475151418023e+01
3.310000000000000000e+02 7.698484308947615773e+01
3.320000000000000000e+02 7.740310537372869248e+01
3.330000000000000000e+02 7.785631326026629040e+01
3.340000000000000000e+02 7.834923584278439535e+01
3.350000000000000000e+02 7.888778692556073224e+01
3.360000000000000000e+02 7.947871165467699939e+01
3.370000000000000000e+02 8.013000013024792167e+01
3.380000000000000000e+02 8.085163691694106092e+01
3.390000000000000000e+02 8.165681611659627492e+01
3.400000000000000000e+02 8.256395712797440467e+01
3.410000000000000000e+02 8.359985988024597248e+01
3.420000000000000000e+02 8.480389082239511822e+01
3.430000000000000000e+02 8.623239686812219418e+01
3.440000000000000000e+02 8.796264648139349163e+01
3.450000000000000000e+02 9.009257122547607821e+01
3.460000000000000000e+02 9.269248711513205308e+01
3.470000000000000000e+02 9.541903589207751679e+01
3.480000000000000000e+02 9.632183649923757685e+01
3.490000000000000000e+02 9.420789722258278687e+01
3.500000000000000000e+02 9.138886200319001318e+01
3.510000000000000000e+02 8.895714288676971648e+01
3.520000000000000000e+02 8.696847498781600905e+01
3.530000000000000000e+02 8.532649429387123519e+01
3.540000000000000000e+02 8.394688589241334853e+01
3.550000000000000000e+02 8.276989140486782048e+01
3.560000000000000000e+02 8.175412730221991353e+01
3.570000000000000000e+02 8.087058696703515182e+01
3.580000000000000000e+02 8.009856850264922912e+01
3.590000000000000000e+02 7.942306190340298144e+01
3.600000000000000000e+02 7.883307324904583879e+01
3.610000000000000000e+02 7.832053923795477601e+01
3.620000000000000000e+02 7.787962567945763226e+01
3.630000000000000000e+02 7.750628931087564411e+01
3.640000000000000000e+02 7.719795614525773431e+01
3.650000000000000000e+02 7.695238556475395342e+01
3.660000000000000000e+02 7.676147906102079332e+01
3.670000000000000000e+02 7.661639029485701258e+01
3.680000000000000000e+02 7.653532832333644365e+01
3.690000000000000000e+02 7.652181183976796319e+01
3.700000000000000000e+02 7.657230391212182496e+01
3.710000000000000000e+02 7.668663280378322611e+01
3.720000000000000000e+02 7.686623330323504888e+01
3.730000000000000000e+02 7.711319237808646676e+01
3.740000000000000000e+02 7.742998608701937258e+01
3.750000000000000000e+02 7.781948048988910216e+01
3.760000000000000000e+02 7.828511919979240474e+01
3.770000000000000000e+02 7.883130845647352203e+01
3.780000000000000000e+02 7.946400878543937552e+01
3.790000000000000000e+02 8.019152551859043854e+01
3.800000000000000000e+02 8.102550582866962259e+01
3.810000000000000000e+02 8.198222479893742332e+01
3.820000000000000000e+02 8.308437648912857298e+01
3.830000000000000000e+02 8.436375330225678226e+01
3.840000000000000000e+02 8.586531107209123093e+01
3.850000000000000000e+02 8.765265448791551250e+01
3.860000000000000000e+02 8.981066445089196293e+01
3.870000000000000000e+02 9.241238966042254788e+01
3.880000000000000000e+02 9.525128455568919605e+01
3.890000000000000000e+02 9.683884074841398615e+01
3.900000000000000000e+02 9.547296025040921563e+01
3.910000000000000000e+02 9.293992112879456613e+01
3.920000000000000000e+02 9.066526025595737792e+01
3.930000000000000000e+02 8.883348488360934425e+01
3.940000000000000000e+02 8.736961438425620941e+01
3.950000000000000000e+02 8.619024987056980081e+01
3.960000000000000000e+02 8.523392958254848395e+01
3.970000000000000000e+02 8.445836209337977607e+01
3.980000000000000000e+02 8.383531460740300645e+01
3.990000000000000000e+02 8.334717253906042345e+01
4.000000000000000000e+02 8.298453296886208364e+01
4.010000000000000000e+02 8.273971064378545748e+01
4.020000000000000000e+02 8.259270890734894977e+01
4.030000000000000000e+02 8.247905446627974868e+01
4.040000000000000000e+02 8.199918583711499309e+01
4.050000000000000000e+02 8.081619109105423604e+01
4.060000000000000000e+02 8.031833138777412273e+01
4.070000000000000000e+02 8.043656075278022399e+01
4.080000000000000000e+02 8.068425122438762287e+01
4.090000000000000000e+02 8.096944787347020167e+01
4.100000000000000000e+02 8.129313828404940523e+01
4.110000000000000000e+02 8.166844126511612956e+01
4.120000000000000000e+02 8.210952019818100212e+01
4.130000000000000000e+02 8.263149582409161553e+01
4.140000000000000000e+02 8.325203042017413679e+01
4.150000000000000000e+02 8.399341149476340718e+01
4.160000000000000000e+02 8.488529631582861157e+01
4.170000000000000000e+02 8.596850972068108376e+01
4.180000000000000000e+02 8.729988777087926621e+01
4.190000000000000000e+02 8.895475506397175991e+01
4.200000000000000000e+02 9.100254576578925025e+01
4.210000000000000000e+02 9.331349066317537222e+01
4.220000000000000000e+02 9.475965301329752322e+01
4.230000000000000000e+02 9.347200810423262851e+01
4.240000000000000000e+02 9.059142159453784870e+01
4.250000000000000000e+02 8.776201332251983445e+01
4.260000000000000000e+02 8.532068293960021776e+01
4.270000000000000000e+02 8.322348043855582489e+01
4.280000000000000000e+02 8.138924535729385923e+01
4.290000000000000000e+02 7.975285295742605740e+01
4.300000000000000000e+02 7.826672083843588723e+01
4.310000000000000000e+02 7.689605472271848896e+01
4.320000000000000000e+02 7.561475195259097859e+01
4.330000000000000000e+02 7.440250724999773979e+01
4.340000000000000000e+02 7.324284479277802973e+01
4.350000000000000000e+02 7.212172054310956071e+01
4.360000000000000000e+02 7.102644553337057687e+01
4.370000000000000000e+02 6.994474621986137208e+01
4.380000000000000000e+02 6.886380137243645549e+01
4.390000000000000000e+02 6.776907918689818189e+01
4.400000000000000000e+02 6.664273898275709485e+01
4.410000000000000000e+02 6.546125839544208702e+01
4.420000000000000000e+02 6.419188186078264380e+01
4.430000000000000000e+02 6.278816149452136841e+01
4.440000000000000000e+02 6.119131507429970895e+01
4.450000000000000000e+02 5.939274267875194369e+01
4.460000000000000000e+02 5.791831222519689248e+01
4.470000000000000000e+02 5.910661158505128299e+01
4.480000000000000000e+02 6.310749983073949920e+01
4.490000000000000000e+02 6.496306674917511259e+01
4.500000000000000000e+02 6.371389973498235548e+01
4.510000000000000000e+02 6.171594705106470258e+01
4.520000000000000000e+02 5.972853202789376326e+01
4.530000000000000000e+02 5.778087572981445419e+01
4.540000000000000000e+02 5.579192699411498779e+01
4.550000000000000000e+02 5.366538681042977998e+01
4.560000000000000000e+02 5.128993962717324706e+01
4.570000000000000000e+02 4.853250169722098661e+01
4.580000000000000000e+02 4.530418561058115756e+01
4.590000000000000000e+02 4.215181078047549335e+01
4.600000000000000000e+02 4.162367855975973185e+01
4.610000000000000000e+02 4.396963991702831720e+01
4.620000000000000000e+02 4.651260742332584641e+01
4.630000000000000000e+02 4.853759481635839990e+01
4.640000000000000000e+02 5.008497685376913466e+01
4.650000000000000000e+02 5.124880795811223777e+01
4.660000000000000000e+02 5.208514354904679777e+01
4.670000000000000000e+02 5.260829854701213293e+01
4.680000000000000000e+02 5.279056827060592383e+01
4.690000000000000000e+02 5.255891570260935453e+01
4.700000000000000000e+02 5.183150158096151472e+01
4.710000000000000000e+02 5.096136250196930462e+01
4.720000000000000000e+02 5.252890815910764388e+01
4.730000000000000000e+02 5.793594953015001181e+01
4.740000000000000000e+02 6.416185552125131153e+01
4.750000000000000000e+02 7.025048882068423950e+01
4.760000000000000000e+02 7.563501204342946949e+01
4.770000000000000000e+02 7.821437902493609329e+01
4.780000000000000000e+02 7.801182694574106335e+01
4.790000000000000000e+02 7.738143699602316872e+01
4.800000000000000000e+02 7.706998594428820581e+01
4.810000000000000000e+02 7.710535013342982325e+01
4.820000000000000000e+02 7.742993218952054235e+01
4.830000000000000000e+02 7.800313079154557272e+01
4.840000000000000000e+02 7.880899058225642761e+01
4.850000000000000000e+02 7.985364475663367045e+01
4.860000000000000000e+02 8.116456785539469365e+01
4.870000000000000000e+02 8.279220600921804873e+01
4.880000000000000000e+02 8.480823954421559563e+01
4.890000000000000000e+02 8.726350219956202636e+01
4.900000000000000000e+02 8.989306361676531765e+01
4.910000000000000000e+02 9.120130962514505768e+01
4.920000000000000000e+02 9.000135970770625704e+01
4.930000000000000000e+02 8.787173952799932408e+01
4.940000000000000000e+02 8.596696536444648018e+01
4.950000000000000000e+02 8.453096678484789095e+01
4.960000000000000000e+02 8.355569125960232668e+01
4.970000000000000000e+02 8.300920470635490744e+01
4.980000000000000000e+02 8.288058684387878827e+01
4.990000000000000000e+02 8.318690371094403702e+01
5.000000000000000000e+02 8.397574202511779617e+01
5.010000000000000000e+02 8.532581641422792984e+01
5.020000000000000000e+02 8.731354829802518225e+01
5.030000000000000000e+02 8.972797667989124193e+01
5.040000000000000000e+02 9.094276938529340271e+01
5.050000000000000000e+02 8.917685347960889430e+01
5.060000000000000000e+02 8.643832732391332740e+01
5.070000000000000000e+02 8.409776691151769512e+01
5.080000000000000000e+02 8.209877029416270489e+01
5.090000000000000000e+02 8.022721961062934781e+01
5.100000000000000000e+02 7.895855336686921078e+01
5.110000000000000000e+02 7.820059802695872975e+01
5.120000000000000000e+02 7.769324096303002136e+01
5.130000000000000000e+02 7.734643816485382217e+01
5.140000000000000000e+02 7.712452837663066418e+01
5.150000000000000000e+02 7.700600697116313142e+01
5.160000000000000000e+02 7.697495213439053430e+01
5.170000000000000000e+02 7.701882439171424721e+01
5.180000000000000000e+02 7.712760259773246219e+01
5.190000000000000000e+02 7.729327670927858662e+01
5.200000000000000000e+02 7.750948359081108663e+01
5.210000000000000000e+02 7.777122877436249837e+01
5.220000000000000000e+02 7.807467275410373020e+01
5.230000000000000000e+02 7.841696950281684053e+01
5.240000000000000000e+02 7.879614700616376410e+01
5.250000000000000000e+02 7.921101972333673302e+01
5.260000000000000000e+02 7.966112438137601259e+01
5.270000000000000000e+02 8.014667631326565811e+01
5.280000000000000000e+02 8.066855231979788243e+01
5.290000000000000000e+02 8.122831134111058304e+01
5.300000000000000000e+02 8.182826228866845497e+01
5.310000000000000000e+02 8.247158432980084797e+01
5.320000000000000000e+02 8.316250655651565182e+01
5.330000000000000000e+02 8.390656344025947533e+01
5.340000000000000000e+02 8.471095784076365476e+01
5.350000000000000000e+02 8.558508476623080696e+01
5.360000000000000000e+02 8.654130149279737338e+01
5.370000000000000000e+02 8.759608274824901741e+01
5.380000000000000000e+02 8.877178795972918124e+01
5.390000000000000000e+02 9.009940524715526067e+01
5.400000000000000000e+02 9.162279121717415364e+01
5.410000000000000000e+02 9.340471993156228336e+01
5.420000000000000000e+02 9.553192400694868525e+01
5.430000000000000000e+02 9.809348251875933045e+01
5.440000000000000000e+02 1.009621021322373338e+02
5.450000000000000000e+02 1.028013930832930782e+02
5.460000000000000000e+02 1.015529980188865977e+02
5.470000000000000000e+02 9.882532856716453296e+01
5.480000000000000000e+02 9.629608084401759527e+01
5.490000000000000000e+02 9.420336819096041836e+01
5.500000000000000000e+02 9.246599822626342302e+01
5.510000000000000000e+02 9.099057796717360702e+01
5.520000000000000000e+02 8.970710809435732358e+01
5.530000000000000000e+02 8.856582755621116121e+01
5.540000000000000000e+02 8.753007588918816850e+01
5.550000000000000000e+02 8.657001116736488200e+01
5.560000000000000000e+02 8.566328704975099129e+01
5.570000000000000000e+02 8.479070857624181201e+01
5.580000000000000000e+02 8.393256305004678097e+01
5.590000000000000000e+02 8.306789449477267340e+01
5.600000000000000000e+02 8.217348444376531802e+01
5.610000000000000000e+02 8.122283572978594179e+01
5.620000000000000000e+02 8.018799403045449026e+01
5.630000000000000000e+02 7.905372420916043552e+01
5.640000000000000000e+02 7.787654302695263198e+01
5.650000000000000000e+02 7.703539515988799735e+01
5.660000000000000000e+02 7.758640182982331623e+01
5.670000000000000000e+02 7.998490273777909465e+01
5.680000000000000000e+02 8.236817901168828371e+01
5.690000000000000000e+02 8.281969257579987698e+01
5.700000000000000000e+02 8.159997210336767637e+01
5.710000000000000000e+02 7.979399251222557155e+01
5.720000000000000000e+02 7.828644990654849778e+01
5.730000000000000000e+02 7.838429120991447974e+01
5.740000000000000000e+02 8.087057044272752648e+01
5.750000000000000000e+02 8.468952018945763882e+01
5.760000000000000000e+02 8.879857743331832864e+01
5.770000000000000000e+02 9.280838500548880177e+01
5.780000000000000000e+02 9.598806382038885943e+01
5.790000000000000000e+02 9.687715334659171162e+01
5.800000000000000000e+02 9.591302924442688038e+01
5.810000000000000000e+02 9.459007841015392160e+01
5.820000000000000000e+02 9.344172252254600153e+01
5.830000000000000000e+02 9.252153783811240828e+01
5.840000000000000000e+02 9.178657126398833555e+01
5.850000000000000000e+02 9.118966109797966624e+01
5.860000000000000000e+02 9.069526492981225374e+01
5.870000000000000000e+02 9.027766175765023604e+01
5.880000000000000000e+02 8.991415882890382250e+01
5.890000000000000000e+02 8.957914893603526707e+01
5.900000000000000000e+02 8.924743365948640417e+01
5.910000000000000000e+02 8.891644321784156091e+01
5.920000000000000000e+02 8.862626585606352592e+01
5.930000000000000000e+02 8.842453433762850068e+01
5.940000000000000000e+02 8.831752509853546940e+01
5.950000000000000000e+02 8.828183879105361598e+01
5.960000000000000000e+02 8.829443278865115019e+01
5.970000000000000000e+02 8.834200060231120233e+01
5.980000000000000000e+02 8.841878328190537673e+01
5.990000000000000000e+02 8.852333358756779091e+01
6.000000000000000000e+02 8.865663341216360038e+01
6.010000000000000000e+02 8.882129031958399423e+01
6.020000000000000000e+02 8.902134753839241910e+01
6.030000000000000000e+02 8.926245532949786821e+01
6.040000000000000000e+02 8.955231778290163902e+01
6.050000000000000000e+02 8.990145339968010774e+01
6.060000000000000000e+02 9.032440296698916882e+01
6.070000000000000000e+02 9.084161947000953319e+01
6.080000000000000000e+02 9.148239359498452927e+01
6.090000000000000000e+02 9.228893543172462444e+01
6.100000000000000000e+02 9.331938989614303637e+01
6.110000000000000000e+02 9.463226300404841140e+01
6.120000000000000000e+02 9.614138736061039481e+01
6.130000000000000000e+02 9.688121246045125190e+01
6.140000000000000000e+02 9.465409720584725051e+01
6.150000000000000000e+02 9.007792549877225952e+01
6.160000000000000000e+02 8.489714034168000012e+01
6.170000000000000000e+02 7.924277742113706324e+01
6.180000000000000000e+02 7.286914367521163172e+01
6.190000000000000000e+02 6.965334711814709578e+01
6.200000000000000000e+02 7.249693131221614806e+01
6.210000000000000000e+02 7.529711452934989779e+01
6.220000000000000000e+02 7.789412352310688448e+01
6.230000000000000000e+02 8.120122429506139383e+01
6.240000000000000000e+02 8.557909785453018969e+01
6.250000000000000000e+02 9.060325191841378967e+01
6.260000000000000000e+02 9.505641201327263445e+01
6.270000000000000000e+02 9.764464520109790158e+01
6.280000000000000000e+02 9.844556567533155089e+01
6.290000000000000000e+02 9.865397146980470211e+01
6.300000000000000000e+02 9.897682299267820838e+01
6.310000000000000000e+02 9.962643954676133262e+01
6.320000000000000000e+02 1.006777397658834445e+02
6.330000000000000000e+02 1.021607835769050752e+02
6.340000000000000000e+02 1.038262536015864299e+02
6.350000000000000000e+02 1.041672906072220428e+02
6.360000000000000000e+02 1.014212850923885583e+02
6.370000000000000000e+02 9.725115359589491959e+01
6.380000000000000000e+02 9.301337218876845725e+01
6.390000000000000000e+02 8.887443547700311797e+01
6.400000000000000000e+02 8.515770747342422453e+01
6.410000000000000000e+02 8.342741446081900847e+01
6.420000000000000000e+02 8.451051018650721858e+01
6.430000000000000000e+02 8.652331498854263714e+01
6.440000000000000000e+02 8.843621505119551784e+01
6.450000000000000000e+02 9.023035824343365618e+01
6.460000000000000000e+02 9.195329559331482017e+01
6.470000000000000000e+02 9.363585259343737732e+01
6.480000000000000000e+02 9.532599001037196729e+01
6.490000000000000000e+02 9.707470899998872937e+01
6.500000000000000000e+02 9.892731312016677236e+01
6.510000000000000000e+02 1.009150445711332793e+02
6.520000000000000000e+02 1.030455701924046110e+02
6.530000000000000000e+02 1.053009759031381378e+02
6.540000000000000000e+02 1.072633313898660532e+02
6.550000000000000000e+02 1.073466092621156349e+02
6.560000000000000000e+02 1.058456560387847532e+02
6.570000000000000000e+02 1.038287366242895473e+02
6.580000000000000000e+02 9.978379285667287490e+01
6.590000000000000000e+02 9.338451222164857768e+01
6.600000000000000000e+02 9.047954610375657580e+01
6.610000000000000000e+02 8.999881317098926559e+01
6.620000000000000000e+02 8.956131132657559135e+01
6.630000000000000000e+02 8.892805244366421391e+01
6.640000000000000000e+02 8.815570316656531702e+01
6.650000000000000000e+02 8.728729553045252487e+01
6.660000000000000000e+02 8.633991753312895412e+01
6.670000000000000000e+02 8.531258195547140133e+01
6.680000000000000000e+02 8.419048313521986415e+01
6.690000000000000000e+02 8.294555072269945128e+01
6.700000000000000000e+02 8.153509206388564223e+01
6.710000000000000000e+02 7.990431551426607371e+01
6.720000000000000000e+02 7.802370936608289753e+01
6.730000000000000000e+02 7.612084437629924594e+01
6.740000000000000000e+02 7.546558485986521703e+01
6.750000000000000000e+02 7.770722801359079313e+01
6.760000000000000000e+02 8.162506960319458926e+01
6.770000000000000000e+02 8.556694899018299338e+01
6.780000000000000000e+02 8.765674646811334014e+01
6.790000000000000000e+02 8.596657702234966791e+01
6.800000000000000000e+02 8.302525098113243018e+01
6.810000000000000000e+02 8.251156037802508081e+01
6.820000000000000000e+02 8.541286456135085814e+01
6.830000000000000000e+02 8.928330185990463974e+01
6.840000000000000000e+02 9.163266914845834776e+01
6.850000000000000000e+02 9.023955786927969314e+01
6.860000000000000000e+02 8.696241424255411800e+01
6.870000000000000000e+02 8.348858708871210865e+01
6.880000000000000000e+02 8.077297704487456542e+01
6.890000000000000000e+02 8.093184833185230787e+01
6.900000000000000000e+02 8.377497193664162012e+01
6.910000000000000000e+02 8.718845654044980620e+01
6.920000000000000000e+02 9.058868799782608505e+01
6.930000000000000000e+02 9.405733690725637075e+01
6.940000000000000000e+02 9.774809796645902793e+01
6.950000000000000000e+02 1.014830980704844592e+02
6.960000000000000000e+02 1.035699864971529536e+02
6.970000000000000000e+02 1.024090781679302040e+02
6.980000000000000000e+02 1.002175468616459000e+02
6.990000000000000000e+02 9.832262940715621369e+01
7.000000000000000000e+02 9.683884217882473422e+01
7.010000000000000000e+02 9.568211941507260576e+01
7.020000000000000000e+02 9.477513960655535641e+01
7.030000000000000000e+02 9.406568561908103732e+01
7.040000000000000000e+02 9.352144363003503713e+01
7.050000000000000000e+02 9.312461723195333718e+01
7.060000000000000000e+02 9.286875798042126462e+01
7.070000000000000000e+02 9.275754908995597248e+01
7.080000000000000000e+02 9.280526225043244892e+01
7.090000000000000000e+02 9.303893728704909449e+01
7.100000000000000000e+02 9.350282427946210362e+01
7.110000000000000000e+02 9.426672908552220065e+01
7.120000000000000000e+02 9.543396078808891048e+01
7.130000000000000000e+02 9.712316604131311237e+01
7.140000000000000000e+02 9.927081158387478865e+01
7.150000000000000000e+02 1.006022444809843108e+02
7.160000000000000000e+02 9.894644630182858691e+01
7.170000000000000000e+02 9.608522954826547391e+01
7.180000000000000000e+02 9.393259036099520642e+01
7.190000000000000000e+02 9.288465821192262695e+01
7.200000000000000000e+02 9.300466711297420375e+01
7.210000000000000000e+02 9.425561733985007606e+01
7.220000000000000000e+02 9.620718367968309792e+01
7.230000000000000000e+02 9.713306951734449513e+01
7.240000000000000000e+02 9.565935641253818744e+01
7.250000000000000000e+02 9.352006596590341303e+01
7.260000000000000000e+02 9.185273787674006485e+01
7.270000000000000000e+02 9.078694228916720022e+01
7.280000000000000000e+02 9.026680138806105447e+01
7.290000000000000000e+02 9.025871099687449828e+01
7.300000000000000000e+02 9.078221848605150512e+01
7.310000000000000000e+02 9.190747999945541835e+01
7.320000000000000000e+02 9.368154473082137201e+01
7.330000000000000000e+02 9.559941403558542561e+01
7.340000000000000000e+02 9.537147417082680079e+01
7.350000000000000000e+02 9.248489543075235986e+01
7.360000000000000000e+02 8.945507698597019441e+01
7.370000000000000000e+02 8.709898684107594136e+01
7.380000000000000000e+02 8.539524172721104378e+01
7.390000000000000000e+02 8.422726557193576014e+01
7.400000000000000000e+02 8.349309029637494461e+01
7.410000000000000000e+02 8.311158082316275397e+01
7.420000000000000000e+02 8.301897101722373407e+01
7.430000000000000000e+02 8.316646132617159992e+01
7.440000000000000000e+02 8.351911828271801141e+01
7.450000000000000000e+02 8.405545020787675981e+01
7.460000000000000000e+02 8.476610373396408704e+01
7.470000000000000000e+02 8.564167329944163498e+01
7.480000000000000000e+02 8.658492581676460986e+01
7.490000000000000000e+02 8.697772825798801932e+01
7.500000000000000000e+02 8.600369929322086193e+01
7.510000000000000000e+02 8.589107963035282012e+01
7.520000000000000000e+02 8.701158682164360414e+01
7.530000000000000000e+02 8.844302925382577030e+01
7.540000000000000000e+02 8.997813514672918700e+01
7.550000000000000000e+02 9.162833715278679847e+01
7.560000000000000000e+02 9.343569892706346991e+01
7.570000000000000000e+02 9.541787834800500434e+01
7.580000000000000000e+02 9.746304014237182400e+01
7.590000000000000000e+02 9.905158680782271574e+01
7.600000000000000000e+02 9.919242704493646556e+01
7.610000000000000000e+02 9.772767658945311098e+01
7.620000000000000000e+02 9.561499756670421846e+01
7.630000000000000000e+02 9.348737345295161560e+01
7.640000000000000000e+02 9.150222322293862476e+01
7.650000000000000000e+02 8.964585647333132101e+01
7.660000000000000000e+02 8.785515585754103540e+01
7.670000000000000000e+02 8.605378094531793920e+01
7.680000000000000000e+02 8.421726979069545393e+01
7.690000000000000000e+02 8.232965570829139779e+01
7.700000000000000000e+02 8.047216370060617407e+01
7.710000000000000000e+02 7.912072629215896313e+01
7.720000000000000000e+02 7.929177753239842730e+01
7.730000000000000000e+02 8.131853473608323668e+01
7.740000000000000000e+02 8.431363492015958627e+01
7.750000000000000000e+02 8.761540708596712079e+01
7.760000000000000000e+02 9.072400479614023538e+01
7.770000000000000000e+02 9.163391901342146184e+01
7.780000000000000000e+02 8.801816834764083808e+01
7.790000000000000000e+02 8.441520642163290233e+01
7.800000000000000000e+02 8.645890176894494061e+01
7.810000000000000000e+02 9.004206665900154860e+01
7.820000000000000000e+02 9.358918772440694056e+01
7.830000000000000000e+02 9.719439663856135780e+01
7.840000000000000000e+02 1.007968267147990673e+02
7.850000000000000000e+02 1.030239727336578426e+02
7.860000000000000000e+02 1.020080371950986518e+02
7.870000000000000000e+02 9.953182386107954471e+01
7.880000000000000000e+02 9.714078965401407117e+01
7.890000000000000000e+02 9.500721671180349404e+01
7.900000000000000000e+02 9.302521470514959390e+01
7.910000000000000000e+02 9.119757086446176686e+01
7.920000000000000000e+02 9.029377574479759971e+01
7.930000000000000000e+02 9.208423932600631190e+01
7.940000000000000000e+02 9.464317913350880929e+01
7.950000000000000000e+02 9.617009403683229607e+01
7.960000000000000000e+02 9.595928337662220997e+01
7.970000000000000000e+02 9.474201803894656848e+01
7.980000000000000000e+02 9.351761383574007880e+01
7.990000000000000000e+02 9.243575161163650478e+01
8.000000000000000000e+02 9.146151579000660092e+01
8.010000000000000000e+02 9.054570167836467931e+01
8.020000000000000000e+02 8.964365094821684465e+01
8.030000000000000000e+02 8.871174398636669878e+01
8.040000000000000000e+02 8.770129908555652776e+01
8.050000000000000000e+02 8.655577506477449390e+01
8.060000000000000000e+02 8.523996976606724729e+01
8.070000000000000000e+02 8.399314720475507556e+01
8.080000000000000000e+02 8.435060929636875926e+01
8.090000000000000000e+02 8.730127559606330578e+01
8.100000000000000000e+02 8.826583224280170725e+01
8.110000000000000000e+02 8.649185914587540935e+01
8.120000000000000000e+02 8.433366380678933183e+01
8.130000000000000000e+02 8.411298745217001738e+01
8.140000000000000000e+02 8.727467738279315768e+01
8.150000000000000000e+02 9.171110411552209030e+01
8.160000000000000000e+02 9.596541589158536567e+01
8.170000000000000000e+02 9.882300536763386845e+01
8.180000000000000000e+02 9.905083598974425740e+01
8.190000000000000000e+02 9.822761800671430876e+01
8.200000000000000000e+02 9.893255850121413175e+01
8.210000000000000000e+02 9.990779030275572836e+01
8.220000000000000000e+02 9.917544029021784979e+01
8.230000000000000000e+02 9.809260694065844177e+01
8.240000000000000000e+02 9.718050847816610371e+01
8.250000000000000000e+02 9.645718969848604729e+01
8.260000000000000000e+02 9.587920965034605558e+01
8.270000000000000000e+02 9.540998105274405816e+01
8.280000000000000000e+02 9.502390041210756522e+01
8.290000000000000000e+02 9.470333136775806793e+01
8.300000000000000000e+02 9.443593821420593315e+01
8.310000000000000000e+02 9.421292844533917332e+01
8.320000000000000000e+02 9.402794909158698999e+01
8.330000000000000000e+02 9.387641204831660957e+01
8.340000000000000000e+02 9.375508803817743342e+01
8.350000000000000000e+02 9.366169357934602147e+01
8.360000000000000000e+02 9.359477499074910156e+01
8.370000000000000000e+02 9.355370114612819066e+01
8.380000000000000000e+02 9.353857606132235958e+01
8.390000000000000000e+02 9.355027035161953108e+01
8.400000000000000000e+02 9.359065142041546892e+01
8.410000000000000000e+02 9.366365462421130417e+01
8.420000000000000000e+02 9.378041525149363622e+01
8.430000000000000000e+02 9.396635485562364920e+01
8.440000000000000000e+02 9.422557505261485744e+01
8.450000000000000000e+02 9.454819177342436376e+01
8.460000000000000000e+02 9.494948643030058122e+01
8.470000000000000000e+02 9.547497804538230071e+01
8.480000000000000000e+02 9.618354750337260839e+01
8.490000000000000000e+02 9.713726311586762563e+01
8.500000000000000000e+02 9.828531724555942617e+01
8.510000000000000000e+02 9.872256302990363963e+01
8.520000000000000000e+02 9.588185546632612954e+01
8.530000000000000000e+02 9.038648626870049441e+01
8.540000000000000000e+02 8.581089773404323751e+01
8.550000000000000000e+02 8.491941645647011683e+01
8.560000000000000000e+02 8.603751334236795856e+01
8.570000000000000000e+02 8.727443235381416287e+01
8.580000000000000000e+02 8.831788747925367034e+01
8.590000000000000000e+02 8.921384918397404817e+01
8.600000000000000000e+02 9.003837271942535381e+01
8.610000000000000000e+02 9.085996430116863110e+01
8.620000000000000000e+02 9.174301859891718891e+01
8.630000000000000000e+02 9.274697817109174025e+01
8.640000000000000000e+02 9.385694450350145246e+01
8.650000000000000000e+02 9.454422433263846415e+01
8.660000000000000000e+02 9.380955356409825185e+01
8.670000000000000000e+02 9.227696765111545574e+01
8.680000000000000000e+02 8.890631863310922256e+01
8.690000000000000000e+02 8.648730351173594499e+01
8.700000000000000000e+02 8.667423087612138488e+01
8.710000000000000000e+02 8.777556125099081896e+01
8.720000000000000000e+02 8.877461525480599391e+01
8.730000000000000000e+02 8.914662533298906055e+01
8.740000000000000000e+02 8.829704967122773951e+01
8.750000000000000000e+02 8.601939883332634906e+01
8.760000000000000000e+02 8.290700843418377985e+01
8.770000000000000000e+02 7.992677262948954819e+01
8.780000000000000000e+02 7.810070096487112323e+01
8.790000000000000000e+02 7.772506582827364241e+01
8.800000000000000000e+02 7.811407482819598158e+01
8.810000000000000000e+02 7.864514530136750636e+01
8.820000000000000000e+02 7.905614284628860844e+01
8.830000000000000000e+02 7.927514128779712621e+01
8.840000000000000000e+02 7.928501070512116655e+01
8.850000000000000000e+02 7.906454136656864762e+01
8.860000000000000000e+02 7.857154182358773653e+01
8.870000000000000000e+02 7.773370631798374575e+01
8.880000000000000000e+02 7.646433649894399309e+01
8.890000000000000000e+02 7.488724095291678395e+01
8.900000000000000000e+02 7.453234523392576705e+01
8.910000000000000000e+02 7.779388436275603169e+01
8.920000000000000000e+02 8.267275252008823827e+01
8.930000000000000000e+02 8.752458110287086868e+01
8.940000000000000000e+02 9.229866727049476083e+01
8.950000000000000000e+02 9.713918838169389858e+01
8.960000000000000000e+02 1.014598306638999503e+02
8.970000000000000000e+02 1.029193929839913011e+02
8.980000000000000000e+02 1.017145162818565609e+02
8.990000000000000000e+02 1.002504682351994489e+02
9.000000000000000000e+02 9.916819715527515200e+01
9.010000000000000000e+02 9.845476667878843102e+01
9.020000000000000000e+02 9.803322090097084640e+01
9.030000000000000000e+02 9.780810900841080979e+01
9.040000000000000000e+02 9.743461571512760599e+01
9.050000000000000000e+02 9.602357316224866679e+01
9.060000000000000000e+02 9.465920564399461057e+01
9.070000000000000000e+02 9.448241206185045371e+01
9.080000000000000000e+02 9.465943293305750217e+01
9.090000000000000000e+02 9.487754820192688499e+01
9.100000000000000000e+02 9.509796178702089264e+01
9.110000000000000000e+02 9.532664447919499651e+01
9.120000000000000000e+02 9.557358753067438784e+01
9.130000000000000000e+02 9.584858168210836027e+01
9.140000000000000000e+02 9.616302815616143107e+01
9.150000000000000000e+02 9.653286053575652659e+01
9.160000000000000000e+02 9.698494418227598146e+01
9.170000000000000000e+02 9.757390955696926937e+01
9.180000000000000000e+02 9.841292492404869563e+01
9.190000000000000000e+02 9.924916723629496573e+01
9.200000000000000000e+02 9.817885195597824577e+01
9.210000000000000000e+02 9.746112494254117564e+01
9.220000000000000000e+02 9.852531513995558043e+01
9.230000000000000000e+02 9.970391653811671517e+01
9.240000000000000000e+02 1.009501433844971672e+02
9.250000000000000000e+02 1.023983988633303710e+02
9.260000000000000000e+02 1.040676171047378915e+02
9.270000000000000000e+02 1.052927425515171933e+02
9.280000000000000000e+02 1.037435777130308026e+02
9.290000000000000000e+02 9.934881558855727235e+01
9.300000000000000000e+02 9.537185568280926873e+01
9.310000000000000000e+02 9.486064831565786903e+01
9.320000000000000000e+02 9.715762630547746426e+01
9.330000000000000000e+02 1.000328933973597856e+02
9.340000000000000000e+02 1.018794332553794391e+02
9.350000000000000000e+02 1.002436753021348039e+02
9.360000000000000000e+02 9.615830403530466697e+01
9.370000000000000000e+02 9.192864914781796415e+01
9.380000000000000000e+02 8.949905501741548619e+01
9.390000000000000000e+02 9.068997102185029746e+01
9.400000000000000000e+02 9.367684597179646744e+01
9.410000000000000000e+02 9.687349565396442586e+01
9.420000000000000000e+02 9.912968736887206944e+01
9.430000000000000000e+02 9.821653882839171956e+01
9.440000000000000000e+02 9.479786110476763383e+01
9.450000000000000000e+02 9.056653272273202049e+01
9.460000000000000000e+02 8.609135326096689766e+01
9.470000000000000000e+02 8.779341418043711087e+01
9.480000000000000000e+02 8.974818882418563248e+01
9.490000000000000000e+02 9.215682430044122952e+01
9.500000000000000000e+02 9.702279482979967895e+01
9.510000000000000000e+02 1.005833653698168320e+02
9.520000000000000000e+02 1.022311042750490913e+02
9.530000000000000000e+02 1.031996450523640192e+02
9.540000000000000000e+02 1.024052794984253154e+02
9.550000000000000000e+02 1.016618239245124613e+02
9.560000000000000000e+02 1.024275572699619516e+02
9.570000000000000000e+02 1.013318358983337220e+02
9.580000000000000000e+02 9.770198115074489920e+01
9.590000000000000000e+02 9.370041015936634210e+01
9.600000000000000000e+02 9.189421475059478439e+01
9.610000000000000000e+02 9.337905572706685575e+01
9.620000000000000000e+02 9.597755488126281875e+01
9.630000000000000000e+02 9.855516613070533083e+01
9.640000000000000000e+02 1.008138824467833103e+02
9.650000000000000000e+02 1.031058941570024103e+02
9.660000000000000000e+02 1.060086732860938383e+02
9.670000000000000000e+02 1.088868020081736177e+02
9.680000000000000000e+02 1.101248626202909833e+02
9.690000000000000000e+02 1.099005984397442717e+02
9.700000000000000000e+02 1.082057762744720861e+02
9.710000000000000000e+02 1.059774886183063103e+02
9.720000000000000000e+02 1.039847430954870617e+02
9.730000000000000000e+02 1.023048160198806613e+02
9.740000000000000000e+02 1.008766963512312032e+02
9.750000000000000000e+02 9.965032697716863197e+01
9.760000000000000000e+02 9.861961716435396852e+01
9.770000000000000000e+02 9.769586774755049419e+01
9.780000000000000000e+02 9.679945514348131042e+01
9.790000000000000000e+02 9.598338134132289667e+01
9.800000000000000000e+02 9.540874274798196097e+01
9.810000000000000000e+02 9.522535697242730635e+01
9.820000000000000000e+02 9.487840734278690036e+01
9.830000000000000000e+02 9.432352654432366990e+01
9.840000000000000000e+02 9.376540195601984351e+01
9.850000000000000000e+02 9.325261115236010312e+01
9.860000000000000000e+02 9.278825698690704371e+01
9.870000000000000000e+02 9.236926024577280714e+01
9.880000000000000000e+02 9.199321867601268821e+01
9.890000000000000000e+02 9.165939772781710815e+01
9.900000000000000000e+02 9.136884324721565065e+01
9.910000000000000000e+02 9.112470743566936449e+01
9.920000000000000000e+02 9.093338819647961202e+01
9.930000000000000000e+02 9.080879740376167319e+01
9.940000000000000000e+02 9.080843106746377202e+01
9.950000000000000000e+02 9.105258125611919695e+01
9.960000000000000000e+02 9.136728527838894820e+01
9.970000000000000000e+02 9.167777240529369465e+01
9.980000000000000000e+02 9.205471211671672904e+01
9.990000000000000000e+02 9.258437311895679045e+01
1.000000000000000000e+03 9.330910961567310835e+01


==> meanSolution_elPaSo_noInsulation_89k_RR2.txt <==
1.000000000000000000e+00 6.424697978504931939e+01
2.000000000000000000e+00 5.822799393891077813e+01
3.000000000000000000e+00 5.470885967305859765e+01
4.000000000000000000e+00 5.221385378136722011e+01
5.000000000000000000e+00 5.028050171230446352e+01
6.000000000000000000e+00 4.870280617128058509e+01
7.000000000000000000e+00 4.737088322883774794e+01
8.000000000000000000e+00 4.621914329724513948e+01
9.000000000000000000e+00 4.520528112309537505e+01
1.000000000000000000e+01 4.430041240589888218e+01
1.100000000000000000e+01 4.348393659823996416e+01
1.200000000000000000e+01 4.274064450555182759e+01
1.300000000000000000e+01 4.205898761629386229e+01
1.400000000000000000e+01 4.142999063738610488e+01
1.500000000000000000e+01 4.084654012196418194e+01
1.600000000000000000e+01 4.030290315828439418e+01
1.700000000000000000e+01 3.979439223363688427e+01
1.800000000000000000e+01 3.931712603684518115e+01
1.900000000000000000e+01 3.886785503300701805e+01
2.000000000000000000e+01 3.844383182367361940e+01
2.100000000000000000e+01 3.804271318386447831e+01
2.200000000000000000e+01 3.766248491018404110e+01
2.300000000000000000e+01 3.730140339116604764e+01
2.400000000000000000e+01 3.695794963179901060e+01
2.500000000000000000e+01 3.663079267060189181e+01
2.600000000000000000e+01 3.631876018524997107e+01
2.700000000000000000e+01 3.602081465067870170e+01
2.800000000000000000e+01 3.573603384480581013e+01
2.900000000000000000e+01 3.546359478066526094e+01
3.000000000000000000e+01 3.520276037017551118e+01
3.100000000000000000e+01 3.495286828353263786e+01
3.200000000000000000e+01 3.471332158417582292e+01
3.300000000000000000e+01 3.448358081194977842e+01
3.400000000000000000e+01 3.426315725844111881e+01
3.500000000000000000e+01 3.405160722289253528e+01
3.600000000000000000e+01 3.384852708746328176e+01
3.700000000000000000e+01 3.365354907705488330e+01
3.800000000000000000e+01 3.346633759210483561e+01
3.900000000000000000e+01 3.328658602967021807e+01
4.000000000000000000e+01 3.311401401682645229e+01
4.100000000000000000e+01 3.294836499673479580e+01
4.200000000000000000e+01 3.278940411776657271e+01
4.300000000000000000e+01 3.263691638304949549e+01
4.400000000000000000e+01 3.249070502659630222e+01
4.500000000000000000e+01 3.235059008550553727e+01
4.600000000000000000e+01 3.221640714424480478e+01
4.700000000000000000e+01 3.208800622978262140e+01
4.800000000000000000e+01 3.196525084009717332e+01
4.900000000000000000e+01 3.184801709109875389e+01
5.000000000000000000e+01 3.173619296895026309e+01
5.100000000000000000e+01 3.162967767713054101e+01
5.200000000000000000e+01 3.152838106953124964e+01
5.300000000000000000e+01 3.143222316097443780e+01
5.400000000000000000e+01 3.134113370959152434e+01
5.500000000000000000e+01 3.125505186495889731e+01
5.600000000000000000e+01 3.117392587826405759e+01
5.700000000000000000e+01 3.109771286998443074e+01
5.800000000000000000e+01 3.102637865284652463e+01
5.900000000000000000e+01 3.095989760828540938e+01
6.000000000000000000e+01 3.089825261374705434e+01
6.100000000000000000e+01 3.084143502173485984e+01
6.200000000000000000e+01 3.078944468844369808e+01
6.300000000000000000e+01 3.074229005436596296e+01
6.400000000000000000e+01 3.069998827608619507e+01
6.500000000000000000e+01 3.066256541245037326e+01
6.600000000000000000e+01 3.063005666644908231e+01
6.700000000000000000e+01 3.060250668597884882e+01
6.800000000000000000e+01 3.057996992811522929e+01
6.900000000000000000e+01 3.056251109004810118e+01
7.000000000000000000e+01 3.055020561440921512e+01
7.100000000000000000e+01 3.054314027309298041e+01
7.200000000000000000e+01 3.054141384026817718e+01
7.300000000000000000e+01 3.054513786154606336e+01
7.400000000000000000e+01 3.055443753207741509e+01
7.500000000000000000e+01 3.056945269518778119e+01
7.600000000000000000e+01 3.059033897761096199e+01
7.700000000000000000e+01 3.061726907831782896e+01
7.800000000000000000e+01 3.065043423263712796e+01
7.900000000000000000e+01 3.069004587557162012e+01
8.000000000000000000e+01 3.073633753381054845e+01
8.100000000000000000e+01 3.078956698082846088e+01
8.200000000000000000e+01 3.085001869602514901e+01
8.300000000000000000e+01 3.091800667707182271e+01
8.400000000000000000e+01 3.099387766349045137e+01
8.500000000000000000e+01 3.107801484366100198e+01
8.600000000000000000e+01 3.117084212796721232e+01
8.700000000000000000e+01 3.127282909527594512e+01
8.800000000000000000e+01 3.138449673697567732e+01
8.900000000000000000e+01 3.150642415680371400e+01
9.000000000000000000e+01 3.163925641786121901e+01
9.100000000000000000e+01 3.178371378054888652e+01
9.200000000000000000e+01 3.194060263029397717e+01
9.300000000000000000e+01 3.211082848037961668e+01
9.400000000000000000e+01 3.229541153508689177e+01
9.500000000000000000e+01 3.249550544138200792e+01
9.600000000000000000e+01 3.271242003979076429e+01
9.700000000000000000e+01 3.294764918410200494e+01
9.800000000000000000e+01 3.320290503684810091e+01
9.900000000000000000e+01 3.348016073596753728e+01
1.000000000000000000e+02 3.378170399480368502e+01
1.010000000000000000e+02 3.411000009035770120e+01
1.020000000000000000e+02 3.446838808980366053e+01
1.030000000000000000e+02 3.486059118975601478e+01
1.040000000000000000e+02 3.529106608922822375e+01
1.050000000000000000e+02 3.576520363893179422e+01
1.060000000000000000e+02 3.628960173912096820e+01
1.070000000000000000e+02 3.687244285227916407e+01
1.080000000000000000e+02 3.752402541742158348e+01
1.090000000000000000e+02 3.825752453366212791e+01
1.100000000000000000e+02 3.909009534377628370e+01
1.110000000000000000e+02 4.004447780397480727e+01
1.120000000000000000e+02 4.115126611542375201e+01
1.130000000000000000e+02 4.245171255695666446e+01
1.140000000000000000e+02 4.399906786537006553e+01
1.150000000000000000e+02 4.584658780507141529e+01
1.160000000000000000e+02 4.796078745896912920e+01
1.170000000000000000e+02 4.982152618963833390e+01
1.180000000000000000e+02 4.985589086941739367e+01
1.190000000000000000e+02 4.772307425626634370e+01
1.200000000000000000e+02 4.631494423721964182e+01
1.210000000000000000e+02 4.728692193513830944e+01
1.220000000000000000e+02 4.556847271520339859e+01
1.230000000000000000e+02 4.323702076527151661e+01
1.240000000000000000e+02 4.134629895250856890e+01
1.250000000000000000e+02 3.981756219571711597e+01
1.260000000000000000e+02 3.854619991074189045e+01
1.270000000000000000e+02 3.746705406802229987e+01
1.280000000000000000e+02 3.654003876269183593e+01
1.290000000000000000e+02 3.573951620176722344e+01
1.300000000000000000e+02 3.504854036440835330e+01
1.310000000000000000e+02 3.445570227349942627e+01
1.320000000000000000e+02 3.395330597707670250e+01
1.330000000000000000e+02 3.353625135377598809e+01
1.340000000000000000e+02 3.320131158627263090e+01
1.350000000000000000e+02 3.294664204999022417e+01
1.360000000000000000e+02 3.277143156610336661e+01
1.370000000000000000e+02 3.267564601051983431e+01
1.380000000000000000e+02 3.265983598543709832e+01
1.390000000000000000e+02 3.272499296712256012e+01
1.400000000000000000e+02 3.287244607191085777e+01
1.410000000000000000e+02 3.310379636991208940e+01
1.420000000000000000e+02 3.342088862726080833e+01
1.430000000000000000e+02 3.382582215369419032e+01
1.440000000000000000e+02 3.432100359574472748e+01
1.450000000000000000e+02 3.490924553578801692e+01
1.460000000000000000e+02 3.559391616568212413e+01
1.470000000000000000e+02 3.637914769923631297e+01
1.480000000000000000e+02 3.727011531468259875e+01
1.490000000000000000e+02 3.827340525451164410e+01
1.500000000000000000e+02 3.939750170912368077e+01
1.510000000000000000e+02 4.065343960315948380e+01
1.520000000000000000e+02 4.205569830035195622e+01
1.530000000000000000e+02 4.362345623815339479e+01
1.540000000000000000e+02 4.538239976739005499e+01
1.550000000000000000e+02 4.736739808649637951e+01
1.560000000000000000e+02 4.962653830084149575e+01
1.570000000000000000e+02 5.222723993677021070e+01
1.580000000000000000e+02 5.526519808823732660e+01
1.590000000000000000e+02 5.887604005977881627e+01
1.600000000000000000e+02 6.325295579895268361e+01
1.610000000000000000e+02 6.855666013258897351e+01
1.620000000000000000e+02 7.343416483582208798e+01
1.630000000000000000e+02 7.496680360051256287e+01
1.640000000000000000e+02 7.214111504093099825e+01
1.650000000000000000e+02 6.688391559875050518e+01
1.660000000000000000e+02 6.194780575543585144e+01
1.670000000000000000e+02 5.785876069570208102e+01
1.680000000000000000e+02 5.446815404481846201e+01
1.690000000000000000e+02 5.159874354148481501e+01
1.700000000000000000e+02 4.912012850636894967e+01
1.710000000000000000e+02 4.694112159812554097e+01
1.720000000000000000e+02 4.499720128368935690e+01
1.730000000000000000e+02 4.324160916819644740e+01
1.740000000000000000e+02 4.163962672473533644e+01
1.750000000000000000e+02 4.016490984955787269e+01
1.760000000000000000e+02 3.879707568603026857e+01
1.770000000000000000e+02 3.752000503790355879e+01
1.780000000000000000e+02 3.632042824239964318e+01
1.790000000000000000e+02 3.518624342704440977e+01
1.800000000000000000e+02 3.410344464471585724e+01
1.810000000000000000e+02 3.304877972794322716e+01
1.820000000000000000e+02 3.197025131681473198e+01
1.830000000000000000e+02 3.073518854879431927e+01
1.840000000000000000e+02 2.901165984674391041e+01
1.850000000000000000e+02 2.613100790317736255e+01
1.860000000000000000e+02 2.126830310649154754e+01
1.870000000000000000e+02 1.355975948770684347e+01
1.880000000000000000e+02 -1.351358600152844147e+00
1.890000000000000000e+02 6.235543658292311164e+00
1.900000000000000000e+02 1.130081869584979515e+01
1.910000000000000000e+02 1.436830687840079435e+01
1.920000000000000000e+02 1.698255269976370840e+01
1.930000000000000000e+02 1.945994272628966115e+01
1.940000000000000000e+02 2.188730641661139842e+01
1.950000000000000000e+02 2.433185050464970800e+01
1.960000000000000000e+02 2.688427815119433006e+01
1.970000000000000000e+02 2.966639453347752564e+01
1.980000000000000000e+02 3.280287578918100166e+01
1.990000000000000000e+02 3.612705531402972525e+01
2.000000000000000000e+02 3.788353631424029544e+01
2.010000000000000000e+02 3.616404760637628613e+01
2.020000000000000000e+02 3.333168208713809122e+01
2.030000000000000000e+02 3.081864650990670995e+01
2.040000000000000000e+02 2.872107317426843309e+01
2.050000000000000000e+02 2.693648623964172373e+01
2.060000000000000000e+02 2.537694493316269728e+01
2.070000000000000000e+02 2.398411941033156225e+01
2.080000000000000000e+02 2.272233522058916577e+01
2.090000000000000000e+02 2.157252690704815379e+01
2.100000000000000000e+02 2.052883243147442727e+01
2.110000000000000000e+02 1.959705179924756280e+01
2.120000000000000000e+02 1.879402197529480034e+01
2.130000000000000000e+02 1.814685087365273830e+01
2.140000000000000000e+02 1.769072602627013069e+01
2.150000000000000000e+02 1.746405637359134744e+01
2.160000000000000000e+02 1.750070417367496134e+01
2.170000000000000000e+02 1.782123431649316814e+01
2.180000000000000000e+02 1.842703066037323367e+01
2.190000000000000000e+02 1.930038973852269635e+01
2.200000000000000000e+02 2.041018737087964752e+01
2.210000000000000000e+02 2.171968427591102113e+01
2.220000000000000000e+02 2.319303410892517903e+01
2.230000000000000000e+02 2.479904065803014390e+01
2.240000000000000000e+02 2.651240311281990003e+01
2.250000000000000000e+02 2.831323781387276739e+01
2.260000000000000000e+02 3.018548108993683599e+01
2.270000000000000000e+02 3.211453298622213026e+01
2.280000000000000000e+02 3.408546553374685573e+01
2.290000000000000000e+02 3.609257607873107077e+01
2.300000000000000000e+02 3.823962241437519083e+01
2.310000000000000000e+02 4.132472057015930034e+01
2.320000000000000000e+02 4.683837712717409119e+01
2.330000000000000000e+02 5.215962526754885431e+01
2.340000000000000000e+02 5.618869555292076257e+01
2.350000000000000000e+02 6.046795570255454066e+01
2.360000000000000000e+02 6.560234330710531481e+01
2.370000000000000000e+02 7.126792786965729931e+01
2.380000000000000000e+02 7.458259337907595921e+01
2.390000000000000000e+02 7.197029510021751264e+01
2.400000000000000000e+02 6.633706538034772393e+01
2.410000000000000000e+02 6.100502849457618026e+01
2.420000000000000000e+02 5.646231157783945065e+01
2.430000000000000000e+02 5.249625895207708481e+01
2.440000000000000000e+02 4.885511462661087023e+01
2.450000000000000000e+02 4.531272117145464051e+01
2.460000000000000000e+02 4.166373539523982572e+01
2.470000000000000000e+02 3.784524434484810484e+01
2.480000000000000000e+02 3.480976042138977533e+01
2.490000000000000000e+02 3.513907938834919520e+01
2.500000000000000000e+02 3.774828944178153733e+01
2.510000000000000000e+02 4.042241694436329169e+01
2.520000000000000000e+02 4.279856654100598945e+01
2.530000000000000000e+02 4.498088328957446436e+01
2.540000000000000000e+02 4.709344037149131168e+01
2.550000000000000000e+02 4.914622684709186018e+01
2.560000000000000000e+02 5.054670698778912197e+01
2.570000000000000000e+02 4.963680189069499704e+01
2.580000000000000000e+02 4.814445560056928741e+01
2.590000000000000000e+02 4.897334732331746210e+01
2.600000000000000000e+02 5.085968230835712234e+01
2.610000000000000000e+02 5.290801200814563998e+01
2.620000000000000000e+02 5.497966523690045904e+01
2.630000000000000000e+02 5.709939053537116393e+01
2.640000000000000000e+02 5.931215091860022426e+01
2.650000000000000000e+02 6.165621210409612729e+01
2.660000000000000000e+02 6.414545311255733395e+01
2.670000000000000000e+02 6.672454730616253471e+01
2.680000000000000000e+02 6.916813675681707707e+01
2.690000000000000000e+02 7.100265660162105519e+01
2.700000000000000000e+02 7.183181310113387497e+01
2.710000000000000000e+02 7.188735000405016251e+01
2.720000000000000000e+02 7.173020361980881887e+01
2.730000000000000000e+02 7.173436152862714721e+01
2.740000000000000000e+02 7.206903182463152291e+01
2.750000000000000000e+02 7.281746348074763375e+01
2.760000000000000000e+02 7.402618834462234076e+01
2.770000000000000000e+02 7.561734041087203195e+01
2.780000000000000000e+02 7.691888019808128263e+01
2.790000000000000000e+02 7.627889252407078402e+01
2.800000000000000000e+02 7.362712889265880278e+01
2.810000000000000000e+02 7.055121563963658105e+01
2.820000000000000000e+02 6.767101174108908879e+01
2.830000000000000000e+02 6.500219137455825091e+01
2.840000000000000000e+02 6.256715737818355194e+01
2.850000000000000000e+02 6.119987234792105113e+01
2.860000000000000000e+02 6.343435864217516951e+01
2.870000000000000000e+02 6.903407246009076914e+01
2.880000000000000000e+02 7.501035095160656851e+01
2.890000000000000000e+02 7.700879877655825112e+01
2.900000000000000000e+02 7.239649680774573426e+01
2.910000000000000000e+02 6.580198218472204985e+01
2.920000000000000000e+02 6.023246193826344808e+01
2.930000000000000000e+02 5.641754868686064839e+01
2.940000000000000000e+02 5.379293119581248561e+01
2.950000000000000000e+02 5.123619095941788260e+01
2.960000000000000000e+02 4.810436891592301833e+01
2.970000000000000000e+02 4.451555180554844782e+01
2.980000000000000000e+02 4.229566373803037749e+01
2.990000000000000000e+02 4.345107190530075059e+01
3.000000000000000000e+02 4.580580531381804121e+01
3.010000000000000000e+02 4.798589897990653697e+01
3.020000000000000000e+02 4.993403322920293164e+01
3.030000000000000000e+02 5.180502935890273619e+01
3.040000000000000000e+02 5.375667255002337441e+01
3.050000000000000000e+02 5.593534627523447966e+01
3.060000000000000000e+02 5.843371564062901768e+01
3.070000000000000000e+02 6.094891507729555968e+01
3.080000000000000000e+02 6.178270431052371947e+01
3.090000000000000000e+02 5.968775073542114740e+01
3.100000000000000000e+02 5.649908379696629623e+01
3.110000000000000000e+02 5.315077243899605719e+01
3.120000000000000000e+02 4.987568676964851022e+01
3.130000000000000000e+02 4.705484529853963238e+01
3.140000000000000000e+02 4.466822959335618748e+01
3.150000000000000000e+02 4.251216289074098142e+01
3.160000000000000000e+02 4.064274633587373842e+01
3.170000000000000000e+02 3.972010787753919203e+01
3.180000000000000000e+02 4.079551022007415639e+01
3.190000000000000000e+02 4.369459830163081193e+01
3.200000000000000000e+02 4.739578111356785683e+01
3.210000000000000000e+02 5.104128957139624845e+01
3.220000000000000000e+02 5.258954021248830202e+01
3.230000000000000000e+02 5.115646831736779632e+01
3.240000000000000000e+02 5.160753349055050165e+01
3.250000000000000000e+02 5.625987762690805027e+01
3.260000000000000000e+02 6.240125397217294534e+01
3.270000000000000000e+02 6.676034121967921919e+01
3.280000000000000000e+02 6.523816515487118295e+01
3.290000000000000000e+02 5.958795469394091526e+01
3.300000000000000000e+02 5.355251217976263689e+01
3.310000000000000000e+02 4.803754419191525926e+01
3.320000000000000000e+02 4.285442937730145729e+01
3.330000000000000000e+02 3.771201480284423724e+01
3.340000000000000000e+02 3.306191968668645842e+01
3.350000000000000000e+02 3.215985551750057425e+01
3.360000000000000000e+02 3.482179704979522228e+01
3.370000000000000000e+02 3.772416377774612073e+01
3.380000000000000000e+02 4.029919083101824384e+01
3.390000000000000000e+02 4.262383902867662044e+01
3.400000000000000000e+02 4.475531348981485280e+01
3.410000000000000000e+02 4.668688564848168454e+01
3.420000000000000000e+02 4.837360687055556951e+01
3.430000000000000000e+02 4.977722929082409564e+01
3.440000000000000000e+02 5.091389623131449582e+01
3.450000000000000000e+02 5.185885676750604745e+01
3.460000000000000000e+02 5.261908696658026230e+01
3.470000000000000000e+02 5.248560183179754546e+01
3.480000000000000000e+02 4.883452900392721574e+01
3.490000000000000000e+02 4.242998154698730673e+01
3.500000000000000000e+02 4.214026238199622298e+01
3.510000000000000000e+02 4.430926267093744997e+01
3.520000000000000000e+02 4.587072741303050805e+01
3.530000000000000000e+02 4.702445587204962152e+01
3.540000000000000000e+02 4.799199728684666155e+01
3.550000000000000000e+02 4.889306971127717105e+01
3.560000000000000000e+02 4.979683669336821339e+01
3.570000000000000000e+02 5.074998471270602352e+01
3.580000000000000000e+02 5.179080172686607142e+01
3.590000000000000000e+02 5.295767824830376469e+01
3.600000000000000000e+02 5.429598262651993679e+01
3.610000000000000000e+02 5.586344811499461827e+01
3.620000000000000000e+02 5.771438067127172644e+01
3.630000000000000000e+02 5.973344261077228623e+01
3.640000000000000000e+02 6.165354861942390130e+01
3.650000000000000000e+02 6.369952859101515230e+01
3.660000000000000000e+02 6.383599364755387029e+01
3.670000000000000000e+02 6.201736715475634298e+01
3.680000000000000000e+02 6.024109325593283870e+01
3.690000000000000000e+02 5.878630477091161310e+01
3.700000000000000000e+02 5.755113170875846151e+01
3.710000000000000000e+02 5.650586199569042378e+01
3.720000000000000000e+02 5.564302763970320598e+01
3.730000000000000000e+02 5.495427797154790994e+01
3.740000000000000000e+02 5.443052350129393346e+01
3.750000000000000000e+02 5.406464118058305957e+01
3.760000000000000000e+02 5.385308182494508600e+01
3.770000000000000000e+02 5.379673330416035526e+01
3.780000000000000000e+02 5.390163834709497337e+01
3.790000000000000000e+02 5.417996108949353840e+01
3.800000000000000000e+02 5.465145462425496703e+01
3.810000000000000000e+02 5.534550025787232386e+01
3.820000000000000000e+02 5.630302386999807140e+01
3.830000000000000000e+02 5.757391683197867138e+01
3.840000000000000000e+02 5.918832965027504400e+01
3.850000000000000000e+02 6.100733006262081659e+01
3.860000000000000000e+02 6.223868793156319867e+01
3.870000000000000000e+02 6.149621399281323164e+01
3.880000000000000000e+02 5.915338330319493565e+01
3.890000000000000000e+02 5.659727444090375315e+01
3.900000000000000000e+02 5.438844445296945196e+01
3.910000000000000000e+02 5.269675150359955040e+01
3.920000000000000000e+02 5.170211537026571591e+01
3.930000000000000000e+02 5.137617474509902138e+01
3.940000000000000000e+02 5.098117352672766600e+01
3.950000000000000000e+02 5.011730520144653411e+01
3.960000000000000000e+02 4.912652289900952951e+01
3.970000000000000000e+02 4.824433908244393621e+01
3.980000000000000000e+02 4.751485086733448782e+01
3.990000000000000000e+02 4.691329437857716300e+01
4.000000000000000000e+02 4.641906021529045034e+01
4.010000000000000000e+02 4.633529747636441698e+01
4.020000000000000000e+02 4.746622543981240483e+01
4.030000000000000000e+02 5.096806976413568435e+01
4.040000000000000000e+02 5.637801010688083636e+01
4.050000000000000000e+02 5.721324326229062507e+01
4.060000000000000000e+02 5.270570637994885743e+01
4.070000000000000000e+02 4.732170911516497114e+01
4.080000000000000000e+02 4.239036666006398946e+01
4.090000000000000000e+02 3.826132593027780615e+01
4.100000000000000000e+02 3.584019263709217284e+01
4.110000000000000000e+02 3.571351616316233901e+01
4.120000000000000000e+02 3.683508388568485969e+01
4.130000000000000000e+02 3.821925037818449766e+01
4.140000000000000000e+02 3.954313214347437366e+01
4.150000000000000000e+02 4.072182105270944419e+01
4.160000000000000000e+02 4.169627728055999683e+01
4.170000000000000000e+02 4.238015629696444364e+01
4.180000000000000000e+02 4.267186786256606013e+01
4.190000000000000000e+02 4.248923577298232601e+01
4.200000000000000000e+02 4.171038041949390873e+01
4.210000000000000000e+02 3.963600328606838730e+01
4.220000000000000000e+02 3.325623182423868940e+01
4.230000000000000000e+02 2.873521238381059462e+01
4.240000000000000000e+02 3.214662748428502681e+01
4.250000000000000000e+02 3.365142060547908187e+01
4.260000000000000000e+02 3.527801257311529781e+01
4.270000000000000000e+02 3.794979808025005497e+01
4.280000000000000000e+02 4.125552170150774600e+01
4.290000000000000000e+02 4.269804113605630391e+01
4.300000000000000000e+02 4.118525585160951152e+01
4.310000000000000000e+02 3.906578260395355073e+01
4.320000000000000000e+02 3.725133121910315026e+01
4.330000000000000000e+02 3.576764962564277539e+01
4.340000000000000000e+02 3.454438584419569480e+01
4.350000000000000000e+02 3.354595450241974675e+01
4.360000000000000000e+02 3.278328164617965967e+01
4.370000000000000000e+02 3.230878518156197998e+01
4.380000000000000000e+02 3.219633667824204792e+01
4.390000000000000000e+02 3.249888015001665309e+01
4.400000000000000000e+02 3.320280340247796858e+01
4.410000000000000000e+02 3.421959133953369303e+01
4.420000000000000000e+02 3.542106922199189256e+01
4.430000000000000000e+02 3.668135868526780996e+01
4.440000000000000000e+02 3.790225596736753744e+01
4.450000000000000000e+02 3.903249118580725963e+01
4.460000000000000000e+02 4.010377486326338214e+01
4.470000000000000000e+02 4.128014892722836748e+01
4.480000000000000000e+02 4.253637811640924582e+01
4.490000000000000000e+02 4.284403261465192259e+01
4.500000000000000000e+02 4.253316881113764225e+01
4.510000000000000000e+02 4.237354898936767711e+01
4.520000000000000000e+02 4.239426015608874110e+01
4.530000000000000000e+02 4.253996509714306740e+01
4.540000000000000000e+02 4.278455997490667784e+01
4.550000000000000000e+02 4.311604143217483198e+01
4.560000000000000000e+02 4.351680402029415973e+01
4.570000000000000000e+02 4.392905680039842764e+01
4.580000000000000000e+02 4.417034684531620314e+01
4.590000000000000000e+02 4.384184576577337111e+01
4.600000000000000000e+02 4.284244406970765340e+01
4.610000000000000000e+02 4.233006520406360096e+01
4.620000000000000000e+02 4.293783045540490662e+01
4.630000000000000000e+02 4.405908358275111425e+01
4.640000000000000000e+02 4.527352135231158314e+01
4.650000000000000000e+02 4.643378355286721160e+01
4.660000000000000000e+02 4.743659022198120567e+01
4.670000000000000000e+02 4.815506711093752301e+01
4.680000000000000000e+02 4.850843568500351211e+01
4.690000000000000000e+02 4.863534287642620768e+01
4.700000000000000000e+02 4.899238935323769084e+01
4.710000000000000000e+02 5.015955232109241990e+01
4.720000000000000000e+02 5.244512095097898907e+01
4.730000000000000000e+02 5.581200383819115984e+01
4.740000000000000000e+02 6.018376937941940952e+01
4.750000000000000000e+02 6.549278630371472332e+01
4.760000000000000000e+02 7.064037844603282679e+01
4.770000000000000000e+02 7.119840721737118372e+01
4.780000000000000000e+02 6.599340237812201337e+01
4.790000000000000000e+02 5.979190336432915842e+01
4.800000000000000000e+02 5.425596452476779064e+01
4.810000000000000000e+02 4.928873732700759547e+01
4.820000000000000000e+02 4.450231419177842440e+01
4.830000000000000000e+02 3.935050812518561969e+01
4.840000000000000000e+02 3.327639620039356316e+01
4.850000000000000000e+02 3.220580248880474272e+01
4.860000000000000000e+02 3.811134778550455593e+01
4.870000000000000000e+02 4.351078027803542625e+01
4.880000000000000000e+02 4.892601140085116640e+01
4.890000000000000000e+02 5.503703062955985814e+01
4.900000000000000000e+02 6.110177785014781193e+01
4.910000000000000000e+02 6.291521029249651775e+01
4.920000000000000000e+02 5.988000074640709869e+01
4.930000000000000000e+02 5.676850404687642992e+01
4.940000000000000000e+02 5.531472300612190907e+01
4.950000000000000000e+02 5.553815069745158439e+01
4.960000000000000000e+02 5.690122771879952523e+01
4.970000000000000000e+02 5.858712806458950695e+01
4.980000000000000000e+02 6.021555612151591674e+01
4.990000000000000000e+02 6.202882609400401748e+01
5.000000000000000000e+02 6.440012725337608401e+01
5.010000000000000000e+02 6.762544100822191240e+01
5.020000000000000000e+02 7.191724469812372433e+01
5.030000000000000000e+02 7.691401990937526989e+01
5.040000000000000000e+02 7.932751612018989817e+01
5.050000000000000000e+02 7.525704275585925984e+01
5.060000000000000000e+02 6.894346663130154695e+01
5.070000000000000000e+02 6.335040038223209535e+01
5.080000000000000000e+02 5.874799013453159091e+01
5.090000000000000000e+02 5.493877553149366122e+01
5.100000000000000000e+02 5.165445341805795465e+01
5.110000000000000000e+02 4.875356179799833711e+01
5.120000000000000000e+02 4.614472085727797435e+01
5.130000000000000000e+02 4.375256469044440166e+01
5.140000000000000000e+02 4.152683711625045504e+01
5.150000000000000000e+02 3.947371039069784615e+01
5.160000000000000000e+02 3.778901848614528802e+01
5.170000000000000000e+02 3.728703047222354172e+01
5.180000000000000000e+02 3.782961753052195775e+01
5.190000000000000000e+02 3.624365685133945902e+01
5.200000000000000000e+02 3.599548407950594964e+01
5.210000000000000000e+02 3.711412770028039176e+01
5.220000000000000000e+02 3.872615271568900397e+01
5.230000000000000000e+02 4.039428480604470195e+01
5.240000000000000000e+02 4.193768654953057506e+01
5.250000000000000000e+02 4.326402565176344694e+01
5.260000000000000000e+02 4.429805756402443961e+01
5.270000000000000000e+02 4.496804468800487342e+01
5.280000000000000000e+02 4.528575335464489626e+01
5.290000000000000000e+02 4.553493772442917020e+01
5.300000000000000000e+02 4.609044472368815093e+01
5.310000000000000000e+02 4.686794268760405657e+01
5.320000000000000000e+02 4.754973443682634127e+01
5.330000000000000000e+02 4.790716395458728982e+01
5.340000000000000000e+02 4.775597444887092990e+01
5.350000000000000000e+02 4.697189609704363278e+01
5.360000000000000000e+02 4.571026777160540178e+01
5.370000000000000000e+02 4.463296507838645510e+01
5.380000000000000000e+02 4.455339012744457250e+01
5.390000000000000000e+02 4.549627702455714484e+01
5.400000000000000000e+02 4.688705916006355068e+01
5.410000000000000000e+02 4.830368543223044497e+01
5.420000000000000000e+02 4.944308509765352255e+01
5.430000000000000000e+02 4.941465371627111125e+01
5.440000000000000000e+02 4.006958905325223697e+01
5.450000000000000000e+02 5.878421996887490053e+01
5.460000000000000000e+02 6.547394033329298679e+01
5.470000000000000000e+02 6.675874911962459635e+01
5.480000000000000000e+02 6.790792991663786893e+01
5.490000000000000000e+02 6.984738164983957631e+01
5.500000000000000000e+02 7.259279641139684713e+01
5.510000000000000000e+02 7.580525365675723037e+01
5.520000000000000000e+02 7.797828155331896482e+01
5.530000000000000000e+02 7.755503802532955149e+01
5.540000000000000000e+02 7.548022600285062822e+01
5.550000000000000000e+02 7.172682749880107167e+01
5.560000000000000000e+02 6.856651196210447097e+01
5.570000000000000000e+02 6.753377124202523873e+01
5.580000000000000000e+02 6.748030219960688214e+01
5.590000000000000000e+02 6.782701586368712299e+01
5.600000000000000000e+02 6.845624422217592553e+01
5.610000000000000000e+02 6.937863762116136002e+01
5.620000000000000000e+02 7.065921589946455583e+01
5.630000000000000000e+02 7.233125038352287106e+01
5.640000000000000000e+02 7.422906251984005621e+01
5.650000000000000000e+02 7.651271775591004598e+01
5.660000000000000000e+02 7.904734217791195761e+01
5.670000000000000000e+02 8.028518712627912635e+01
5.680000000000000000e+02 7.904107211511421838e+01
5.690000000000000000e+02 7.733591773265425218e+01
5.700000000000000000e+02 7.678532944399303517e+01
5.710000000000000000e+02 7.791710237538666206e+01
5.720000000000000000e+02 8.047770685014945968e+01
5.730000000000000000e+02 8.348900524767914533e+01
5.740000000000000000e+02 8.584404023238576542e+01
5.750000000000000000e+02 8.754423666887709032e+01
5.760000000000000000e+02 8.931021219303340786e+01
5.770000000000000000e+02 9.061043851794386228e+01
5.780000000000000000e+02 8.848389309567046723e+01
5.790000000000000000e+02 8.209634620237397939e+01
5.800000000000000000e+02 7.474985175889970890e+01
5.810000000000000000e+02 6.850546646215745739e+01
5.820000000000000000e+02 6.361101350917248709e+01
5.830000000000000000e+02 6.012742295825073313e+01
5.840000000000000000e+02 5.901767141760758761e+01
5.850000000000000000e+02 5.995300473539079178e+01
5.860000000000000000e+02 6.116877060942451294e+01
5.870000000000000000e+02 6.195005561453466214e+01
5.880000000000000000e+02 6.225947548071103199e+01
5.890000000000000000e+02 6.211806250959287468e+01
5.900000000000000000e+02 6.143405093429150554e+01
5.910000000000000000e+02 6.003846431464705091e+01
5.920000000000000000e+02 5.779915769317769048e+01
5.930000000000000000e+02 5.468738597775431032e+01
5.940000000000000000e+02 5.080416532018763576e+01
5.950000000000000000e+02 4.706872928805183420e+01
5.960000000000000000e+02 4.644402855161517607e+01
5.970000000000000000e+02 4.832305314977026711e+01
5.980000000000000000e+02 5.006042799488316319e+01
5.990000000000000000e+02 5.118948471871267003e+01
6.000000000000000000e+02 5.182467377400875108e+01
6.010000000000000000e+02 5.209434791336182258e+01
6.020000000000000000e+02 5.204112961113870028e+01
6.030000000000000000e+02 5.141228529582120643e+01
6.040000000000000000e+02 4.998509642466927971e+01
6.050000000000000000e+02 4.847298280136975990e+01
6.060000000000000000e+02 4.753500790134010856e+01
6.070000000000000000e+02 4.791921315627409683e+01
6.080000000000000000e+02 4.967567396980712857e+01
6.090000000000000000e+02 5.216607151657152031e+01
6.100000000000000000e+02 5.495878754712972381e+01
6.110000000000000000e+02 5.787503894831813511e+01
6.120000000000000000e+02 6.055406591949668638e+01
6.130000000000000000e+02 6.195926156943652785e+01
6.140000000000000000e+02 6.133848460142526449e+01
6.150000000000000000e+02 5.958035939435099948e+01
6.160000000000000000e+02 5.759590117995135472e+01
6.170000000000000000e+02 5.563792196008019886e+01
6.180000000000000000e+02 5.372587781924319472e+01
6.190000000000000000e+02 5.192444933226101966e+01
6.200000000000000000e+02 5.043966512907329047e+01
6.210000000000000000e+02 4.954407946216371528e+01
6.220000000000000000e+02 4.945174429625350143e+01
6.230000000000000000e+02 5.053887989687788007e+01
6.240000000000000000e+02 5.363565931945954901e+01
6.250000000000000000e+02 5.772104292870672282e+01
6.260000000000000000e+02 5.909955614254944578e+01
6.270000000000000000e+02 5.697028239081848255e+01
6.280000000000000000e+02 5.348883218940846973e+01
6.290000000000000000e+02 5.182653285447148761e+01
6.300000000000000000e+02 5.216843883291679163e+01
6.310000000000000000e+02 5.337425941829125975e+01
6.320000000000000000e+02 5.490021914095687805e+01
6.330000000000000000e+02 5.663686619345448037e+01
6.340000000000000000e+02 5.858378458520963505e+01
6.350000000000000000e+02 6.036952587621729549e+01
6.360000000000000000e+02 6.168273764865973874e+01
6.370000000000000000e+02 6.332807047379628784e+01
6.380000000000000000e+02 6.543178462621106917e+01
6.390000000000000000e+02 6.786361790988576104e+01
6.400000000000000000e+02 7.022059915125106500e+01
6.410000000000000000e+02 7.159364044558512319e+01
6.420000000000000000e+02 7.304548817508533887e+01
6.430000000000000000e+02 7.583942138890429874e+01
6.440000000000000000e+02 7.812548734455053534e+01
6.450000000000000000e+02 7.847663256767512507e+01
6.460000000000000000e+02 7.797286373286911498e+01
6.470000000000000000e+02 7.771284430312213942e+01
6.480000000000000000e+02 7.801148538079380046e+01
6.490000000000000000e+02 7.894497307981521317e+01
6.500000000000000000e+02 8.058064293492817853e+01
6.510000000000000000e+02 8.302939216341086137e+01
6.520000000000000000e+02 8.640130321686879711e+01
6.530000000000000000e+02 9.036947092124174219e+01
6.540000000000000000e+02 9.239433905133411429e+01
6.550000000000000000e+02 8.902556594258805944e+01
6.560000000000000000e+02 8.276280189280109312e+01
6.570000000000000000e+02 7.664120490287183429e+01
6.580000000000000000e+02 7.134302058424094639e+01
6.590000000000000000e+02 6.661429626237412549e+01
6.600000000000000000e+02 6.239303744509203398e+01
6.610000000000000000e+02 5.873594957407458850e+01
6.620000000000000000e+02 5.576306647962336172e+01
6.630000000000000000e+02 5.360824765014879034e+01
6.640000000000000000e+02 5.221509428385434859e+01
6.650000000000000000e+02 5.134034526708974511e+01
6.660000000000000000e+02 5.076245134148213367e+01
6.670000000000000000e+02 5.036725303189569303e+01
6.680000000000000000e+02 5.010704292885602484e+01
6.690000000000000000e+02 4.995629712138853762e+01
6.700000000000000000e+02 4.989423231107325307e+01
6.710000000000000000e+02 4.990139491598483090e+01
6.720000000000000000e+02 4.995971259103227169e+01
6.730000000000000000e+02 5.005258273574071382e+01
6.740000000000000000e+02 5.016502498397593968e+01
6.750000000000000000e+02 5.028565246168123792e+01
6.760000000000000000e+02 5.041373050538813061e+01
6.770000000000000000e+02 5.055244819452188665e+01
6.780000000000000000e+02 5.050894993851740367e+01
6.790000000000000000e+02 5.027947583782491137e+01
6.800000000000000000e+02 5.144273889983278281e+01
6.810000000000000000e+02 5.543346996082213707e+01
6.820000000000000000e+02 6.076610057809064358e+01
6.830000000000000000e+02 6.554072882371882258e+01
6.840000000000000000e+02 6.647088168157107191e+01
6.850000000000000000e+02 5.785888029182258663e+01
6.860000000000000000e+02 4.735476327418302844e+01
6.870000000000000000e+02 5.537125862161077805e+01
6.880000000000000000e+02 5.570702220940310667e+01
6.890000000000000000e+02 5.522679759247086650e+01
6.900000000000000000e+02 5.482102004177597365e+01
6.910000000000000000e+02 5.407654674074959189e+01
6.920000000000000000e+02 5.294072548690475344e+01
6.930000000000000000e+02 5.261124351555751133e+01
6.940000000000000000e+02 5.377266650319509012e+01
6.950000000000000000e+02 5.795583738848823430e+01
6.960000000000000000e+02 6.201621550351956103e+01
6.970000000000000000e+02 5.963920876267697224e+01
6.980000000000000000e+02 5.710099841443806667e+01
6.990000000000000000e+02 5.866455919773240169e+01
7.000000000000000000e+02 6.131469517668225677e+01
7.010000000000000000e+02 6.392836863654233071e+01
7.020000000000000000e+02 6.638430666042738437e+01
7.030000000000000000e+02 6.861689714631354775e+01
7.040000000000000000e+02 7.053827924774782332e+01
7.050000000000000000e+02 7.211316623160735162e+01
7.060000000000000000e+02 7.342492602597050677e+01
7.070000000000000000e+02 7.464849408980710166e+01
7.080000000000000000e+02 7.596877580670422958e+01
7.090000000000000000e+02 7.751411325744703618e+01
7.100000000000000000e+02 7.926210680722394386e+01
7.110000000000000000e+02 8.076171794812501048e+01
7.120000000000000000e+02 8.092789905679910589e+01
7.130000000000000000e+02 7.934109762353295991e+01
7.140000000000000000e+02 7.680076299612393598e+01
7.150000000000000000e+02 7.564314631571531322e+01
7.160000000000000000e+02 7.634853165967270172e+01
7.170000000000000000e+02 7.508363053015493449e+01
7.180000000000000000e+02 7.408698017422334203e+01
7.190000000000000000e+02 7.383339828789797821e+01
7.200000000000000000e+02 7.416442989283399356e+01
7.210000000000000000e+02 7.506599233635012069e+01
7.220000000000000000e+02 7.637608729082207049e+01
7.230000000000000000e+02 7.698825004763192226e+01
7.240000000000000000e+02 7.507428773191746529e+01
7.250000000000000000e+02 7.169733244712512032e+01
7.260000000000000000e+02 6.850871035700859579e+01
7.270000000000000000e+02 6.590476550523386834e+01
7.280000000000000000e+02 6.391278075751246490e+01
7.290000000000000000e+02 6.251879885559677064e+01
7.300000000000000000e+02 6.149677222410625177e+01
7.310000000000000000e+02 5.933118548997687469e+01
7.320000000000000000e+02 5.354727784908380528e+01
7.330000000000000000e+02 4.258727479855879494e+01
7.340000000000000000e+02 4.943117524518518735e+01
7.350000000000000000e+02 4.840046072374830999e+01
7.360000000000000000e+02 4.611464757178714535e+01
7.370000000000000000e+02 4.867348172982188714e+01
7.380000000000000000e+02 5.092187818704165636e+01
7.390000000000000000e+02 5.144697726788677272e+01
7.400000000000000000e+02 5.247570029106762490e+01
7.410000000000000000e+02 5.275307315163853161e+01
7.420000000000000000e+02 5.287300410241368809e+01
7.430000000000000000e+02 5.347172962804983598e+01
7.440000000000000000e+02 5.461796644285399083e+01
7.450000000000000000e+02 5.633277997918924740e+01
7.460000000000000000e+02 5.869160408895456982e+01
7.470000000000000000e+02 6.180931707611237869e+01
7.480000000000000000e+02 6.562412835769403330e+01
7.490000000000000000e+02 6.833465786758209504e+01
7.500000000000000000e+02 6.655500860180643485e+01
7.510000000000000000e+02 6.337127521289801990e+01
7.520000000000000000e+02 6.146554553901055584e+01
7.530000000000000000e+02 6.075771135024342584e+01
7.540000000000000000e+02 6.092239230180074117e+01
7.550000000000000000e+02 6.177949971539597840e+01
7.560000000000000000e+02 6.321720696595914291e+01
7.570000000000000000e+02 6.508962863446346603e+01
7.580000000000000000e+02 6.704546458632238171e+01
7.590000000000000000e+02 6.839423137791445129e+01
7.600000000000000000e+02 6.868343185477581869e+01
7.610000000000000000e+02 6.842603621101415001e+01
7.620000000000000000e+02 6.837227844488296569e+01
7.630000000000000000e+02 6.892929936519485068e+01
7.640000000000000000e+02 7.025931782057992336e+01
7.650000000000000000e+02 7.232620568140377770e+01
7.660000000000000000e+02 7.449411513284006503e+01
7.670000000000000000e+02 7.467688738162129880e+01
7.680000000000000000e+02 7.209858895360991937e+01
7.690000000000000000e+02 6.871107795957036046e+01
7.700000000000000000e+02 6.537130590353355331e+01
7.710000000000000000e+02 6.214310436774557189e+01
7.720000000000000000e+02 5.895702041010874694e+01
7.730000000000000000e+02 5.575682849756093162e+01
7.740000000000000000e+02 5.265848713977823081e+01
7.750000000000000000e+02 5.069308557241971158e+01
7.760000000000000000e+02 5.209112397137533890e+01
7.770000000000000000e+02 5.461053586350507771e+01
7.780000000000000000e+02 5.497124297263862758e+01
7.790000000000000000e+02 5.477995419779132646e+01
7.800000000000000000e+02 5.472706901924966161e+01
7.810000000000000000e+02 5.499198535578157987e+01
7.820000000000000000e+02 5.554360101054287213e+01
7.830000000000000000e+02 5.619339749780983340e+01
7.840000000000000000e+02 5.623142603753385060e+01
7.850000000000000000e+02 5.411529412080917467e+01
7.860000000000000000e+02 5.410768629936369933e+01
7.870000000000000000e+02 5.508066568759750936e+01
7.880000000000000000e+02 5.174900883669421603e+01
7.890000000000000000e+02 4.710137652172612377e+01
7.900000000000000000e+02 4.594850098796567295e+01
7.910000000000000000e+02 4.952772115534592245e+01
7.920000000000000000e+02 5.332408313262703103e+01
7.930000000000000000e+02 5.606702170311621813e+01
7.940000000000000000e+02 5.675453175584746646e+01
7.950000000000000000e+02 5.517382900967339765e+01
7.960000000000000000e+02 5.212162734438359735e+01
7.970000000000000000e+02 4.783043337486664370e+01
7.980000000000000000e+02 4.437706631804218915e+01
7.990000000000000000e+02 4.955674903410439214e+01
8.000000000000000000e+02 5.539395277345300883e+01
8.010000000000000000e+02 5.772189717052466307e+01
8.020000000000000000e+02 5.625172397132888591e+01
8.030000000000000000e+02 5.355729829104032547e+01
8.040000000000000000e+02 5.018080959900220250e+01
8.050000000000000000e+02 4.452745073125092290e+01
8.060000000000000000e+02 4.121462265782270151e+01
8.070000000000000000e+02 5.380115340747267538e+01
8.080000000000000000e+02 6.243750507337410482e+01
8.090000000000000000e+02 6.827536717708406400e+01
8.100000000000000000e+02 6.713285545068703186e+01
8.110000000000000000e+02 6.083265110268943943e+01
8.120000000000000000e+02 5.153507933053951007e+01
8.130000000000000000e+02 4.916229606668538565e+01
8.140000000000000000e+02 6.070174373009699309e+01
8.150000000000000000e+02 6.838885889040498967e+01
8.160000000000000000e+02 7.533960103341364345e+01
8.170000000000000000e+02 8.074678409000657098e+01
8.180000000000000000e+02 8.115381198243612459e+01
8.190000000000000000e+02 7.730072281736762818e+01
8.200000000000000000e+02 7.293272634379087549e+01
8.210000000000000000e+02 6.897487217707406160e+01
8.220000000000000000e+02 6.549944365034878047e+01
8.230000000000000000e+02 6.248162392072313054e+01
8.240000000000000000e+02 5.978804674478648451e+01
8.250000000000000000e+02 5.731284746977571842e+01
8.260000000000000000e+02 5.497294112089714702e+01
8.270000000000000000e+02 5.268621723197040296e+01
8.280000000000000000e+02 5.034077127726659739e+01
8.290000000000000000e+02 4.772048631383547246e+01
8.300000000000000000e+02 4.425705167443972954e+01
8.310000000000000000e+02 3.834232275605050688e+01
8.320000000000000000e+02 3.312122932246128926e+01
8.330000000000000000e+02 4.352245191176791650e+01
8.340000000000000000e+02 4.749559601201697490e+01
8.350000000000000000e+02 4.773357664275764023e+01
8.360000000000000000e+02 4.695243837234236395e+01
8.370000000000000000e+02 4.612074170598969403e+01
8.380000000000000000e+02 4.544550133127776803e+01
8.390000000000000000e+02 4.497306504337466038e+01
8.400000000000000000e+02 4.475334379475956581e+01
8.410000000000000000e+02 4.491485519727220321e+01
8.420000000000000000e+02 4.569740459780593511e+01
8.430000000000000000e+02 4.726888429130875124e+01
8.440000000000000000e+02 4.915182203372484082e+01
8.450000000000000000e+02 5.089399367194030788e+01
8.460000000000000000e+02 5.342590083670567935e+01
8.470000000000000000e+02 5.560274440884373348e+01
8.480000000000000000e+02 5.582607657305754856e+01
8.490000000000000000e+02 5.524954190888176697e+01
8.500000000000000000e+02 5.433045792037192001e+01
8.510000000000000000e+02 5.359878104097074214e+01
8.520000000000000000e+02 5.685432277306517079e+01
8.530000000000000000e+02 5.799975264090719662e+01
8.540000000000000000e+02 5.900109813041421347e+01
8.550000000000000000e+02 6.032706336129861313e+01
8.560000000000000000e+02 6.009335466612438381e+01
8.570000000000000000e+02 5.828186971058622134e+01
8.580000000000000000e+02 5.882510495739916223e+01
8.590000000000000000e+02 6.137203040980878654e+01
8.600000000000000000e+02 6.395624965934494099e+01
8.610000000000000000e+02 6.658283776948717048e+01
8.620000000000000000e+02 6.902377647192747645e+01
8.630000000000000000e+02 7.062400173486363997e+01
8.640000000000000000e+02 7.105636219648032181e+01
8.650000000000000000e+02 7.096769463639449782e+01
8.660000000000000000e+02 7.068917241226691317e+01
8.670000000000000000e+02 7.047213454205487437e+01
8.680000000000000000e+02 7.122196687219953048e+01
8.690000000000000000e+02 7.193879528898546027e+01
8.700000000000000000e+02 7.275062903492526800e+01
8.710000000000000000e+02 7.359212278024877207e+01
8.720000000000000000e+02 7.409460556200568249e+01
8.730000000000000000e+02 7.379089106849741597e+01
8.740000000000000000e+02 7.251189773499883984e+01
8.750000000000000000e+02 7.047146140673416426e+01
8.760000000000000000e+02 6.787049953584782713e+01
8.770000000000000000e+02 6.492647322052539494e+01
8.780000000000000000e+02 6.356269554575408876e+01
8.790000000000000000e+02 6.636331822564112315e+01
8.800000000000000000e+02 6.946226961481022499e+01
8.810000000000000000e+02 7.011929054702794417e+01
8.820000000000000000e+02 6.853080106968408813e+01
8.830000000000000000e+02 6.613411128005529349e+01
8.840000000000000000e+02 6.366782191319954620e+01
8.850000000000000000e+02 6.132673656776857740e+01
8.860000000000000000e+02 5.915298055516581144e+01
8.870000000000000000e+02 5.718462151504365920e+01
8.880000000000000000e+02 5.557480027188906035e+01
8.890000000000000000e+02 5.463472707798602812e+01
8.900000000000000000e+02 5.355560646610231856e+01
8.910000000000000000e+02 5.116522718643486911e+01
8.920000000000000000e+02 4.672975965852602087e+01
8.930000000000000000e+02 3.766533631499759593e+01
8.940000000000000000e+02 4.622221731965029790e+01
8.950000000000000000e+02 4.935807761479010480e+01
8.960000000000000000e+02 5.022932026393653615e+01
8.970000000000000000e+02 4.850305576360624116e+01
8.980000000000000000e+02 4.496638669594042170e+01
8.990000000000000000e+02 4.347508216036779061e+01
9.000000000000000000e+02 4.547464685434492537e+01
9.010000000000000000e+02 4.878508370835454144e+01
9.020000000000000000e+02 5.228937671137130394e+01
9.030000000000000000e+02 5.584483779365658762e+01
9.040000000000000000e+02 5.913336243373813517e+01
9.050000000000000000e+02 6.037060861818548574e+01
9.060000000000000000e+02 5.791592274330333368e+01
9.070000000000000000e+02 5.323170478346033008e+01
9.080000000000000000e+02 4.519211528846216908e+01
9.090000000000000000e+02 3.977479650021723501e+01
9.100000000000000000e+02 4.994599022394319121e+01
9.110000000000000000e+02 5.354049006735833416e+01
9.120000000000000000e+02 5.685527605286731045e+01
9.130000000000000000e+02 6.088137536601109190e+01
9.140000000000000000e+02 6.495524241611701655e+01
9.150000000000000000e+02 6.889333498257639121e+01
9.160000000000000000e+02 7.267494612734653003e+01
9.170000000000000000e+02 7.623496623531187311e+01
9.180000000000000000e+02 7.946862350046491486e+01
9.190000000000000000e+02 8.218148301312298543e+01
9.200000000000000000e+02 8.360586632165026799e+01
9.210000000000000000e+02 8.261908573535214373e+01
9.220000000000000000e+02 7.970994742154454116e+01
9.230000000000000000e+02 7.616691825528721438e+01
9.240000000000000000e+02 7.227816718527660100e+01
9.250000000000000000e+02 6.769629003520071819e+01
9.260000000000000000e+02 6.147072143754412821e+01
9.270000000000000000e+02 5.716886291380939156e+01
9.280000000000000000e+02 6.223848784538752454e+01
9.290000000000000000e+02 6.248524841865241797e+01
9.300000000000000000e+02 6.149718661788978125e+01
9.310000000000000000e+02 6.072410032639162125e+01
9.320000000000000000e+02 6.059088726410013948e+01
9.330000000000000000e+02 6.118088018380136361e+01
9.340000000000000000e+02 6.176340626508783771e+01
9.350000000000000000e+02 6.021672050331859793e+01
9.360000000000000000e+02 5.782897337707030516e+01
9.370000000000000000e+02 5.729781954006650579e+01
9.380000000000000000e+02 5.825002202827160858e+01
9.390000000000000000e+02 5.985824417906056283e+01
9.400000000000000000e+02 6.179179694569707237e+01
9.410000000000000000e+02 6.393177433100823492e+01
9.420000000000000000e+02 6.625014987583881521e+01
9.430000000000000000e+02 6.948982842956790762e+01
9.440000000000000000e+02 7.396898759544889401e+01
9.450000000000000000e+02 7.915509475722308252e+01
9.460000000000000000e+02 8.348528369755533163e+01
9.470000000000000000e+02 8.201665377958752856e+01
9.480000000000000000e+02 7.550664323628070917e+01
9.490000000000000000e+02 6.843802804126285366e+01
9.500000000000000000e+02 6.095917755202751920e+01
9.510000000000000000e+02 5.001320343647095257e+01
9.520000000000000000e+02 5.613494199239284654e+01
9.530000000000000000e+02 6.021229518092783906e+01
9.540000000000000000e+02 5.860357694902341308e+01
9.550000000000000000e+02 5.507919736984135994e+01
9.560000000000000000e+02 6.094765824038206858e+01
9.570000000000000000e+02 6.542626060255571474e+01
9.580000000000000000e+02 6.521529947576766517e+01
9.590000000000000000e+02 6.078218995890679111e+01
9.600000000000000000e+02 5.573621039966604940e+01
9.610000000000000000e+02 6.041552556490231751e+01
9.620000000000000000e+02 6.321463800095162355e+01
9.630000000000000000e+02 6.108529886492782879e+01
9.640000000000000000e+02 6.011569552574253805e+01
9.650000000000000000e+02 6.612794102655699646e+01
9.660000000000000000e+02 7.258215287410413907e+01
9.670000000000000000e+02 7.875067106476804213e+01
9.680000000000000000e+02 8.341132491635333679e+01
9.690000000000000000e+02 8.481002735711912521e+01
9.700000000000000000e+02 8.147214254348864415e+01
9.710000000000000000e+02 8.000480939362611821e+01
9.720000000000000000e+02 7.917570529783876054e+01
9.730000000000000000e+02 7.590043611306329296e+01
9.740000000000000000e+02 7.301408219756632434e+01
9.750000000000000000e+02 7.230702761300119619e+01
9.760000000000000000e+02 7.356350381785487969e+01
9.770000000000000000e+02 7.609346168517720344e+01
9.780000000000000000e+02 7.946530839902945331e+01
9.790000000000000000e+02 8.309898471876203985e+01
9.800000000000000000e+02 8.606436180975821060e+01
9.810000000000000000e+02 8.552175669658785750e+01
9.820000000000000000e+02 7.911548452658146857e+01
9.830000000000000000e+02 7.341428708471001130e+01
9.840000000000000000e+02 7.461313926071865410e+01
9.850000000000000000e+02 7.638986372675184100e+01
9.860000000000000000e+02 7.742763675782843791e+01
9.870000000000000000e+02 7.612774433632054638e+01
9.880000000000000000e+02 7.354501188073272999e+01
9.890000000000000000e+02 7.166816770395502090e+01
9.900000000000000000e+02 7.090798937748432706e+01
9.910000000000000000e+02 7.080090106238894521e+01
9.920000000000000000e+02 7.058643106866659878e+01
9.930000000000000000e+02 6.845257223689554849e+01
9.940000000000000000e+02 6.105495109547249655e+01
9.950000000000000000e+02 5.041404379976106753e+01
9.960000000000000000e+02 6.040134946254850945e+01
9.970000000000000000e+02 6.363279968207903892e+01
9.980000000000000000e+02 6.439659320442144974e+01
9.990000000000000000e+02 6.407859047130691010e+01
1.000000000000000000e+03 6.346423194806541801e+01


==> meanSolution_elPaSo_noInsulation_89k_SR2.txt <==
1.000000000000000000e+00 1.145110911736993700e+02
2.000000000000000000e+00 1.084903894477463666e+02
3.000000000000000000e+00 1.049683944878104569e+02
4.000000000000000000e+00 1.024693819027368846e+02
5.000000000000000000e+00 1.005308755472993312e+02
6.000000000000000000e+00 9.894687607547957953e+01
7.000000000000000000e+00 9.760749701832440905e+01
8.000000000000000000e+00 9.644714579231815321e+01
9.000000000000000000e+00 9.542351367735462020e+01
1.000000000000000000e+01 9.450771241474669182e+01
1.100000000000000000e+01 9.367913701967057705e+01
1.200000000000000000e+01 9.292257336361245734e+01
1.300000000000000000e+01 9.222646749743142891e+01
1.400000000000000000e+01 9.158183817835177365e+01
1.500000000000000000e+01 9.098156548798183962e+01
1.600000000000000000e+01 9.041990950850809838e+01
1.700000000000000000e+01 8.989217517392503964e+01
1.800000000000000000e+01 8.939447306345378763e+01
1.900000000000000000e+01 8.892354495503248302e+01
2.000000000000000000e+01 8.847663417650937845e+01
2.100000000000000000e+01 8.805138762153436005e+01
2.200000000000000000e+01 8.764578058023064955e+01
2.300000000000000000e+01 8.725805829194926844e+01
2.400000000000000000e+01 8.688668994664686807e+01
2.500000000000000000e+01 8.653033208138870691e+01
2.600000000000000000e+01 8.618779915988640994e+01
2.700000000000000000e+01 8.585803970737717350e+01
2.800000000000000000e+01 8.554011678651792749e+01
2.900000000000000000e+01 8.523319190130425227e+01
3.000000000000000000e+01 8.493651162954409983e+01
3.100000000000000000e+01 8.464939644779987304e+01
3.200000000000000000e+01 8.437123133084155313e+01
3.300000000000000000e+01 8.410145779682758871e+01
3.400000000000000000e+01 8.383956714044531111e+01
3.500000000000000000e+01 8.358509464603302774e+01
3.600000000000000000e+01 8.333761461569613971e+01
3.700000000000000000e+01 8.309673607813562057e+01
3.800000000000000000e+01 8.286209906888329613e+01
3.900000000000000000e+01 8.263337139329428283e+01
4.000000000000000000e+01 8.241024579844679465e+01
4.100000000000000000e+01 8.219243749360438756e+01
4.200000000000000000e+01 8.197968196850978018e+01
4.300000000000000000e+01 8.177173306760798255e+01
4.400000000000000000e+01 8.156836128465484137e+01
4.500000000000000000e+01 8.136935224794459032e+01
4.600000000000000000e+01 8.117450537095244556e+01
4.700000000000000000e+01 8.098363264699996478e+01
4.800000000000000000e+01 8.079655756956690027e+01
4.900000000000000000e+01 8.061311416259209750e+01
5.000000000000000000e+01 8.043314610740539194e+01
5.100000000000000000e+01 8.025650595465731385e+01
5.200000000000000000e+01 8.008305441108268496e+01
5.300000000000000000e+01 7.991265969265850799e+01
5.400000000000000000e+01 7.974519693626834282e+01
5.500000000000000000e+01 7.958054766351820319e+01
5.600000000000000000e+01 7.941859929064159473e+01
5.700000000000000000e+01 7.925924467965297993e+01
5.800000000000000000e+01 7.910238172590646855e+01
5.900000000000000000e+01 7.894791297847771716e+01
6.000000000000000000e+01 7.879574528931945565e+01
6.100000000000000000e+01 7.864578948849779749e+01
6.200000000000000000e+01 7.849796008225843025e+01
6.300000000000000000e+01 7.835217497157772470e+01
6.400000000000000000e+01 7.820835518875649939e+01
6.500000000000000000e+01 7.806642464993170449e+01
6.600000000000000000e+01 7.792630992148221480e+01
6.700000000000000000e+01 7.778793999855571428e+01
6.800000000000000000e+01 7.765124609387331134e+01
6.900000000000000000e+01 7.751616143521140145e+01
7.000000000000000000e+01 7.738262106989733979e+01
7.100000000000000000e+01 7.725056167474667745e+01
7.200000000000000000e+01 7.711992136981719170e+01
7.300000000000000000e+01 7.699063953433824281e+01
7.400000000000000000e+01 7.686265662316301928e+01
7.500000000000000000e+01 7.673591398180896306e+01
7.600000000000000000e+01 7.661035365823097720e+01
7.700000000000000000e+01 7.648591820910257866e+01
7.800000000000000000e+01 7.636255049817003737e+01
7.900000000000000000e+01 7.624019348389322204e+01
8.000000000000000000e+01 7.611878999319949912e+01
8.100000000000000000e+01 7.599828247750846799e+01
8.200000000000000000e+01 7.587861274663653433e+01
8.300000000000000000e+01 7.575972167518659717e+01
8.400000000000000000e+01 7.564154887490930435e+01
8.500000000000000000e+01 7.552403232518584275e+01
8.600000000000000000e+01 7.540710795178169690e+01
8.700000000000000000e+01 7.529070914177610518e+01
8.800000000000000000e+01 7.517476617940401695e+01
8.900000000000000000e+01 7.505920558352491412e+01
9.000000000000000000e+01 7.494394932221982231e+01
9.100000000000000000e+01 7.482891387278900197e+01
9.200000000000000000e+01 7.471400908628673676e+01
9.300000000000000000e+01 7.459913680272640590e+01
9.400000000000000000e+01 7.448418914601043639e+01
9.500000000000000000e+01 7.436904640358760332e+01
9.600000000000000000e+01 7.425357436267668731e+01
9.700000000000000000e+01 7.413762092787032998e+01
9.800000000000000000e+01 7.402101177808742705e+01
9.900000000000000000e+01 7.390354472369749317e+01
1.000000000000000000e+02 7.378498228266889214e+01
1.010000000000000000e+02 7.366498557823203441e+01
1.020000000000000000e+02 7.354326912209999989e+01
1.030000000000000000e+02 7.341941462538588326e+01
1.040000000000000000e+02 7.329290124181052590e+01
1.050000000000000000e+02 7.316306920583186013e+01
1.060000000000000000e+02 7.302906732608147422e+01
1.070000000000000000e+02 7.288977583676201277e+01
1.080000000000000000e+02 7.274369125479120157e+01
1.090000000000000000e+02 7.258875276698310586e+01
1.100000000000000000e+02 7.242208162268978811e+01
1.110000000000000000e+02 7.223960765948790197e+01
1.120000000000000000e+02 7.203563199796290917e+01
1.130000000000000000e+02 7.180282684116266978e+01
1.140000000000000000e+02 7.153554895091482990e+01
1.150000000000000000e+02 7.125163327487088338e+01
1.160000000000000000e+02 7.110169467668774246e+01
1.170000000000000000e+02 7.161833505439005876e+01
1.180000000000000000e+02 7.276037563227450278e+01
1.190000000000000000e+02 7.314279065804574032e+01
1.200000000000000000e+02 7.296225750853550096e+01
1.210000000000000000e+02 7.276079391611268932e+01
1.220000000000000000e+02 7.253340277753630971e+01
1.230000000000000000e+02 7.228352845111631098e+01
1.240000000000000000e+02 7.205880208084292349e+01
1.250000000000000000e+02 7.185504396030569296e+01
1.260000000000000000e+02 7.166538854802084302e+01
1.270000000000000000e+02 7.148489102142787033e+01
1.280000000000000000e+02 7.131007912861029752e+01
1.290000000000000000e+02 7.113841618974161918e+01
1.300000000000000000e+02 7.096795016377701870e+01
1.310000000000000000e+02 7.079709210031114708e+01
1.320000000000000000e+02 7.062447160334099294e+01
1.330000000000000000e+02 7.044883728752326135e+01
1.340000000000000000e+02 7.026898323087729636e+01
1.350000000000000000e+02 7.008368972648339934e+01
1.360000000000000000e+02 6.989167058870835092e+01
1.370000000000000000e+02 6.969152128939103363e+01
1.380000000000000000e+02 6.948166301565787251e+01
1.390000000000000000e+02 6.926027768660487993e+01
1.400000000000000000e+02 6.902522812390299123e+01
1.410000000000000000e+02 6.877395582648242112e+01
1.420000000000000000e+02 6.850334582185990939e+01
1.430000000000000000e+02 6.820954321980663337e+01
1.440000000000000000e+02 6.788769824231361838e+01
1.450000000000000000e+02 6.753160363939534250e+01
1.460000000000000000e+02 6.713316695117239874e+01
1.470000000000000000e+02 6.668162365819979698e+01
1.480000000000000000e+02 6.616233462963579370e+01
1.490000000000000000e+02 6.555490414880361527e+01
1.500000000000000000e+02 6.483018281597331622e+01
1.510000000000000000e+02 6.394552041404720910e+01
1.520000000000000000e+02 6.283791897633968659e+01
1.530000000000000000e+02 6.141927309098795718e+01
1.540000000000000000e+02 5.961324426372051022e+01
1.550000000000000000e+02 5.770561863995658314e+01
1.560000000000000000e+02 5.765183721306188147e+01
1.570000000000000000e+02 6.103311828663790095e+01
1.580000000000000000e+02 6.548634366213310898e+01
1.590000000000000000e+02 6.986582839641742737e+01
1.600000000000000000e+02 7.412689114263939416e+01
1.610000000000000000e+02 7.791783089475887891e+01
1.620000000000000000e+02 8.082725500549365449e+01
1.630000000000000000e+02 8.212322497625501683e+01
1.640000000000000000e+02 8.219422644743117701e+01
1.650000000000000000e+02 8.071003572674848670e+01
1.660000000000000000e+02 7.908760091099284750e+01
1.670000000000000000e+02 7.777090240219767736e+01
1.680000000000000000e+02 7.672725822701457332e+01
1.690000000000000000e+02 7.588299323855873979e+01
1.700000000000000000e+02 7.518235502948822102e+01
1.710000000000000000e+02 7.458702155149238422e+01
1.720000000000000000e+02 7.407059135451433463e+01
1.730000000000000000e+02 7.361446065640774350e+01
1.740000000000000000e+02 7.320517374012948153e+01
1.750000000000000000e+02 7.283274940139062892e+01
1.760000000000000000e+02 7.248961017721155997e+01
1.770000000000000000e+02 7.216988568069388066e+01
1.780000000000000000e+02 7.186895830655157624e+01
1.790000000000000000e+02 7.158318406756666263e+01
1.800000000000000000e+02 7.130977692019372682e+01
1.810000000000000000e+02 7.104692067361069974e+01
1.820000000000000000e+02 7.079429581260407645e+01
1.830000000000000000e+02 7.055421244759745036e+01
1.840000000000000000e+02 7.033182973283875583e+01
1.850000000000000000e+02 7.012609993937824981e+01
1.860000000000000000e+02 6.991418606289636273e+01
1.870000000000000000e+02 6.967692346527785219e+01
1.880000000000000000e+02 6.942190130449938579e+01
1.890000000000000000e+02 6.915920213376860204e+01
1.900000000000000000e+02 6.889169239390638211e+01
1.910000000000000000e+02 6.861849948408556088e+01
1.920000000000000000e+02 6.833748854674944084e+01
1.930000000000000000e+02 6.804600016221007763e+01
1.940000000000000000e+02 6.774089854296114765e+01
1.950000000000000000e+02 6.741837364011210809e+01
1.960000000000000000e+02 6.707373895329152447e+01
1.970000000000000000e+02 6.670224101245842974e+01
1.980000000000000000e+02 6.630804733532426098e+01
1.990000000000000000e+02 6.596354452941164936e+01
2.000000000000000000e+02 6.586299024990535145e+01
2.010000000000000000e+02 6.564148340920142743e+01
2.020000000000000000e+02 6.514715382051686277e+01
2.030000000000000000e+02 6.457394342740597892e+01
2.040000000000000000e+02 6.395459254011379358e+01
2.050000000000000000e+02 6.327731501370937650e+01
2.060000000000000000e+02 6.252253375226761989e+01
2.070000000000000000e+02 6.166572938891192024e+01
2.080000000000000000e+02 6.067483197314792420e+01
2.090000000000000000e+02 5.950562904421098409e+01
2.100000000000000000e+02 5.809502216808464681e+01
2.110000000000000000e+02 5.635343447465142219e+01
2.120000000000000000e+02 5.417434738637155789e+01
2.130000000000000000e+02 5.159812125917673598e+01
2.140000000000000000e+02 4.976535091729081728e+01
2.150000000000000000e+02 5.114617452535279085e+01
2.160000000000000000e+02 5.438004703168945753e+01
2.170000000000000000e+02 5.745858117681280675e+01
2.180000000000000000e+02 6.008021886012676305e+01
2.190000000000000000e+02 6.233485282774887537e+01
2.200000000000000000e+02 6.432571345966134402e+01
2.210000000000000000e+02 6.612883660611933578e+01
2.220000000000000000e+02 6.779812070294424586e+01
2.230000000000000000e+02 6.937283255082215305e+01
2.240000000000000000e+02 7.088293701013544990e+01
2.250000000000000000e+02 7.235260213205710045e+01
2.260000000000000000e+02 7.380257020042905935e+01
2.270000000000000000e+02 7.525189374314805946e+01
2.280000000000000000e+02 7.671938656266918599e+01
2.290000000000000000e+02 7.822513846285451677e+01
2.300000000000000000e+02 7.979292872311945928e+01
2.310000000000000000e+02 8.145722221484460590e+01
2.320000000000000000e+02 8.327917886644092960e+01
2.330000000000000000e+02 8.529585071881976432e+01
2.340000000000000000e+02 8.752431039839697746e+01
2.350000000000000000e+02 9.007925566994063615e+01
2.360000000000000000e+02 9.305129064368755110e+01
2.370000000000000000e+02 9.618863878266937206e+01
2.380000000000000000e+02 9.803437638930654430e+01
2.390000000000000000e+02 9.723302821428696063e+01
2.400000000000000000e+02 9.490348999143300546e+01
2.410000000000000000e+02 9.269263178786175672e+01
2.420000000000000000e+02 9.092109911486907947e+01
2.430000000000000000e+02 8.951420116795469539e+01
2.440000000000000000e+02 8.837819088673241197e+01
2.450000000000000000e+02 8.744433684235903570e+01
2.460000000000000000e+02 8.666507214910191692e+01
2.470000000000000000e+02 8.600717416624448219e+01
2.480000000000000000e+02 8.544692047828507953e+01
2.490000000000000000e+02 8.496699194162788160e+01
2.500000000000000000e+02 8.455451273753978114e+01
2.510000000000000000e+02 8.419979689775368570e+01
2.520000000000000000e+02 8.389552567453193888e+01
2.530000000000000000e+02 8.363610379117744742e+01
2.540000000000000000e+02 8.341650015804297880e+01
2.550000000000000000e+02 8.322692789315132700e+01
2.560000000000000000e+02 8.303190836470626834e+01
2.570000000000000000e+02 8.281089829679002889e+01
2.580000000000000000e+02 8.267095062739456068e+01
2.590000000000000000e+02 8.259465453741469787e+01
2.600000000000000000e+02 8.254525934856843605e+01
2.610000000000000000e+02 8.251578119473333572e+01
2.620000000000000000e+02 8.250562165651598434e+01
2.630000000000000000e+02 8.251505159124234012e+01
2.640000000000000000e+02 8.254463344960109339e+01
2.650000000000000000e+02 8.259567749228979494e+01
2.660000000000000000e+02 8.267164072245904549e+01
2.670000000000000000e+02 8.278136336303462883e+01
2.680000000000000000e+02 8.294257532823435497e+01
2.690000000000000000e+02 8.316810348633070760e+01
2.700000000000000000e+02 8.342718062975527005e+01
2.710000000000000000e+02 8.367867173749448284e+01
2.720000000000000000e+02 8.392902465936168710e+01
2.730000000000000000e+02 8.420017556266942904e+01
2.740000000000000000e+02 8.450600662042374722e+01
2.750000000000000000e+02 8.485467375608962470e+01
2.760000000000000000e+02 8.525361097295295565e+01
2.770000000000000000e+02 8.571569490588768758e+01
2.780000000000000000e+02 8.627262502775472797e+01
2.790000000000000000e+02 8.694801896273746422e+01
2.800000000000000000e+02 8.770016193859885334e+01
2.810000000000000000e+02 8.854865177603927862e+01
2.820000000000000000e+02 8.953640399294388885e+01
2.830000000000000000e+02 9.069422594030334039e+01
2.840000000000000000e+02 9.206371981359779966e+01
2.850000000000000000e+02 9.371701793595987340e+01
2.860000000000000000e+02 9.575761105932400596e+01
2.870000000000000000e+02 9.826215651295292730e+01
2.880000000000000000e+02 1.008709851747449022e+02
2.890000000000000000e+02 1.017578631770961408e+02
2.900000000000000000e+02 9.974310252442975866e+01
2.910000000000000000e+02 9.684584452483518646e+01
2.920000000000000000e+02 9.432560802200217154e+01
2.930000000000000000e+02 9.227706565522487381e+01
2.940000000000000000e+02 9.059836948690852410e+01
2.950000000000000000e+02 8.920588307769143910e+01
2.960000000000000000e+02 8.805559953491622593e+01
2.970000000000000000e+02 8.712846381064383650e+01
2.980000000000000000e+02 8.641454978487232097e+01
2.990000000000000000e+02 8.590961572853254324e+01
3.000000000000000000e+02 8.561776332095089970e+01
3.010000000000000000e+02 8.555405281204492951e+01
3.020000000000000000e+02 8.574685189200728530e+01
3.030000000000000000e+02 8.624114536866434833e+01
3.040000000000000000e+02 8.710283815764455539e+01
3.050000000000000000e+02 8.841770647638381320e+01
3.060000000000000000e+02 9.024041864110458278e+01
3.070000000000000000e+02 9.224691118106015608e+01
3.080000000000000000e+02 9.273777688706280742e+01
3.090000000000000000e+02 9.050916919240972902e+01
3.100000000000000000e+02 8.754542363946512751e+01
3.110000000000000000e+02 8.501059841808066153e+01
3.120000000000000000e+02 8.299578156847935873e+01
3.130000000000000000e+02 8.137698422698855438e+01
3.140000000000000000e+02 8.006883815714233776e+01
3.150000000000000000e+02 7.901910182910157232e+01
3.160000000000000000e+02 7.818607143540214111e+01
3.170000000000000000e+02 7.753561519467413632e+01
3.180000000000000000e+02 7.704058788380291389e+01
3.190000000000000000e+02 7.667992475087784499e+01
3.200000000000000000e+02 7.643786261021250539e+01
3.210000000000000000e+02 7.630351521464911002e+01
3.220000000000000000e+02 7.627096998971323671e+01
3.230000000000000000e+02 7.634024927889539924e+01
3.240000000000000000e+02 7.651578894779881068e+01
3.250000000000000000e+02 7.679112862176043564e+01
3.260000000000000000e+02 7.703325904830018089e+01
3.270000000000000000e+02 7.661348056966457420e+01
3.280000000000000000e+02 7.540782443487364617e+01
3.290000000000000000e+02 7.502177459670957660e+01
3.300000000000000000e+02 7.542828921720483493e+01
3.310000000000000000e+02 7.597541587530866991e+01
3.320000000000000000e+02 7.652770261487462733e+01
3.330000000000000000e+02 7.708418327666227299e+01
3.340000000000000000e+02 7.765943116760607268e+01
3.350000000000000000e+02 7.826707994265257184e+01
3.360000000000000000e+02 7.891909066140819107e+01
3.370000000000000000e+02 7.962692655748756465e+01
3.380000000000000000e+02 8.040283776584062991e+01
3.390000000000000000e+02 8.126136695940773791e+01
3.400000000000000000e+02 8.222169444749448530e+01
3.410000000000000000e+02 8.331172325608500273e+01
3.420000000000000000e+02 8.457428417637849805e+01
3.430000000000000000e+02 8.607361385916459540e+01
3.440000000000000000e+02 8.789848728417297252e+01
3.450000000000000000e+02 9.015606384286394359e+01
3.460000000000000000e+02 9.289495086876627283e+01
3.470000000000000000e+02 9.555058283676366671e+01
3.480000000000000000e+02 9.579069998283782184e+01
3.490000000000000000e+02 9.329885764900561185e+01
3.500000000000000000e+02 9.051637183910372642e+01
3.510000000000000000e+02 8.818809686196262021e+01
3.520000000000000000e+02 8.629190600206274553e+01
3.530000000000000000e+02 8.472527878834736725e+01
3.540000000000000000e+02 8.340744546065153031e+01
3.550000000000000000e+02 8.228221262021605753e+01
3.560000000000000000e+02 8.131071095788405501e+01
3.570000000000000000e+02 8.046557183626597975e+01
3.580000000000000000e+02 7.972712507831377593e+01
3.590000000000000000e+02 7.908101775884264839e+01
3.600000000000000000e+02 7.851679354836394964e+01
3.610000000000000000e+02 7.802729219406631955e+01
3.620000000000000000e+02 7.760944988315347359e+01
3.630000000000000000e+02 7.726903444947737398e+01
3.640000000000000000e+02 7.701576355305130051e+01
3.650000000000000000e+02 7.684135174867057572e+01
3.660000000000000000e+02 7.676704843678876955e+01
3.670000000000000000e+02 7.682252407755359513e+01
3.680000000000000000e+02 7.693061010300638713e+01
3.690000000000000000e+02 7.703945392429262995e+01
3.700000000000000000e+02 7.716109881228254608e+01
3.710000000000000000e+02 7.732165967594306721e+01
3.720000000000000000e+02 7.753936277760968210e+01
3.730000000000000000e+02 7.782511846528636568e+01
3.740000000000000000e+02 7.818653235757531661e+01
3.750000000000000000e+02 7.863055359515635701e+01
3.760000000000000000e+02 7.916499142675563405e+01
3.770000000000000000e+02 7.979957156918752048e+01
3.780000000000000000e+02 8.054696345538079072e+01
3.790000000000000000e+02 8.142405231687730804e+01
3.800000000000000000e+02 8.245365814409808536e+01
3.810000000000000000e+02 8.366676011018769543e+01
3.820000000000000000e+02 8.510453997964908979e+01
3.830000000000000000e+02 8.681590169156089587e+01
3.840000000000000000e+02 8.882891551852102907e+01
3.850000000000000000e+02 9.100190270094820733e+01
3.860000000000000000e+02 9.254056933470187118e+01
3.870000000000000000e+02 9.206151628692451538e+01
3.880000000000000000e+02 8.995840213516467543e+01
3.890000000000000000e+02 8.769136920152075731e+01
3.900000000000000000e+02 8.602622756818222172e+01
3.910000000000000000e+02 8.550798971236901025e+01
3.920000000000000000e+02 8.640258961743974453e+01
3.930000000000000000e+02 8.782678886670110785e+01
3.940000000000000000e+02 8.829025470731724567e+01
3.950000000000000000e+02 8.763193634923592867e+01
3.960000000000000000e+02 8.660918534180466111e+01
3.970000000000000000e+02 8.564892992644573155e+01
3.980000000000000000e+02 8.486034604541308113e+01
3.990000000000000000e+02 8.425101200673019264e+01
4.000000000000000000e+02 8.380967084787300792e+01
4.010000000000000000e+02 8.352789096197427909e+01
4.020000000000000000e+02 8.339601104244472651e+01
4.030000000000000000e+02 8.333243987572394929e+01
4.040000000000000000e+02 8.282508502741026746e+01
4.050000000000000000e+02 8.120790400791001673e+01
4.060000000000000000e+02 8.036536874395140728e+01
4.070000000000000000e+02 8.050751703872974474e+01
4.080000000000000000e+02 8.083896874387050957e+01
4.090000000000000000e+02 8.119902160259681523e+01
4.100000000000000000e+02 8.158687005744239684e+01
4.110000000000000000e+02 8.202051672812807226e+01
4.120000000000000000e+02 8.251835744632914782e+01
4.130000000000000000e+02 8.309896738639432101e+01
4.140000000000000000e+02 8.378330664673040928e+01
4.150000000000000000e+02 8.459748430678581599e+01
4.160000000000000000e+02 8.557633395806004728e+01
4.170000000000000000e+02 8.676844541335199779e+01
4.180000000000000000e+02 8.824292920390945483e+01
4.190000000000000000e+02 9.009352639058201362e+01
4.200000000000000000e+02 9.240139672263751436e+01
4.210000000000000000e+02 9.490574124555530489e+01
4.220000000000000000e+02 9.581563910106899584e+01
4.230000000000000000e+02 9.359197781040103337e+01
4.240000000000000000e+02 9.045315158707053627e+01
4.250000000000000000e+02 8.766259658459162551e+01
4.260000000000000000e+02 8.531176289894786180e+01
4.270000000000000000e+02 8.330337261398631199e+01
4.280000000000000000e+02 8.154815565412293665e+01
4.290000000000000000e+02 7.998168758496615283e+01
4.300000000000000000e+02 7.855838575897826104e+01
4.310000000000000000e+02 7.724525657632406705e+01
4.320000000000000000e+02 7.601755545494829391e+01
4.330000000000000000e+02 7.485594312150263363e+01
4.340000000000000000e+02 7.374458423218500513e+01
4.350000000000000000e+02 7.266979014482146226e+01
4.360000000000000000e+02 7.161894617760493986e+01
4.370000000000000000e+02 7.057952953508943494e+01
4.380000000000000000e+02 6.953803790960292019e+01
4.390000000000000000e+02 6.847861315119956771e+01
4.400000000000000000e+02 6.738105459195688240e+01
4.410000000000000000e+02 6.621779486892718580e+01
4.420000000000000000e+02 6.494953162867604135e+01
4.430000000000000000e+02 6.352156296217398079e+01
4.440000000000000000e+02 6.188136141008659052e+01
4.450000000000000000e+02 6.016756754417428255e+01
4.460000000000000000e+02 5.972039047355677610e+01
4.470000000000000000e+02 6.291114633582178328e+01
4.480000000000000000e+02 6.709021058031541429e+01
4.490000000000000000e+02 6.802606905383186131e+01
4.500000000000000000e+02 6.657500826492845647e+01
4.510000000000000000e+02 6.479733427831300219e+01
4.520000000000000000e+02 6.314331679944828579e+01
4.530000000000000000e+02 6.160563415599678905e+01
4.540000000000000000e+02 6.012517075906038855e+01
4.550000000000000000e+02 5.864889119507279247e+01
4.560000000000000000e+02 5.713416573640490270e+01
4.570000000000000000e+02 5.555258576317105224e+01
4.580000000000000000e+02 5.390607702873751350e+01
4.590000000000000000e+02 5.221268044957113830e+01
4.600000000000000000e+02 5.031613272796970193e+01
4.610000000000000000e+02 4.791032898770290416e+01
4.620000000000000000e+02 4.496310108696673069e+01
4.630000000000000000e+02 4.208610573654205211e+01
4.640000000000000000e+02 4.137391663237190187e+01
4.650000000000000000e+02 4.322048686702341058e+01
4.660000000000000000e+02 4.539869548208401540e+01
4.670000000000000000e+02 4.707192800592623882e+01
4.680000000000000000e+02 4.818969694893910116e+01
4.690000000000000000e+02 4.881102712890318429e+01
4.700000000000000000e+02 4.895653414182315544e+01
4.710000000000000000e+02 4.869721134523361172e+01
4.720000000000000000e+02 4.898098802762454795e+01
4.730000000000000000e+02 5.253083112616450734e+01
4.740000000000000000e+02 5.872185368092956992e+01
4.750000000000000000e+02 6.527133322217868283e+01
4.760000000000000000e+02 7.120619658515013839e+01
4.770000000000000000e+02 7.447380889550011318e+01
4.780000000000000000e+02 7.468681658106964960e+01
4.790000000000000000e+02 7.425997941908289590e+01
4.800000000000000000e+02 7.411976692512023135e+01
4.810000000000000000e+02 7.432105273778019239e+01
4.820000000000000000e+02 7.480834623101999625e+01
4.830000000000000000e+02 7.554310757174795299e+01
4.840000000000000000e+02 7.651382851698500076e+01
4.850000000000000000e+02 7.773418204324875092e+01
4.860000000000000000e+02 7.924379325238849958e+01
4.870000000000000000e+02 8.111244601560429146e+01
4.880000000000000000e+02 8.343828795929611886e+01
4.890000000000000000e+02 8.626622467402009420e+01
4.900000000000000000e+02 8.901299006044379780e+01
4.910000000000000000e+02 8.953603474122827777e+01
4.920000000000000000e+02 8.749124208415706505e+01
4.930000000000000000e+02 8.507112810774471257e+01
4.940000000000000000e+02 8.315798347318926176e+01
4.950000000000000000e+02 8.179014151830847368e+01
4.960000000000000000e+02 8.089546344603817829e+01
4.970000000000000000e+02 8.043058209885910514e+01
4.980000000000000000e+02 8.039185480358031555e+01
4.990000000000000000e+02 8.080195081190360895e+01
5.000000000000000000e+02 8.171011998460443237e+01
5.010000000000000000e+02 8.319883464418084884e+01
5.020000000000000000e+02 8.535529168881183182e+01
5.030000000000000000e+02 8.799397568213910859e+01
5.040000000000000000e+02 8.947224903445425070e+01
5.050000000000000000e+02 8.785819382570861080e+01
5.060000000000000000e+02 8.525919598031100577e+01
5.070000000000000000e+02 8.306049197610094836e+01
5.080000000000000000e+02 8.090751369913186863e+01
5.090000000000000000e+02 7.852277516333104757e+01
5.100000000000000000e+02 7.722343747369500022e+01
5.110000000000000000e+02 7.664316253972559423e+01
5.120000000000000000e+02 7.630480957938461017e+01
5.130000000000000000e+02 7.609790401697699735e+01
5.140000000000000000e+02 7.599267441325591221e+01
5.150000000000000000e+02 7.597426086483200436e+01
5.160000000000000000e+02 7.603412716287647299e+01
5.170000000000000000e+02 7.617924096223498509e+01
5.180000000000000000e+02 7.641615509832848829e+01
5.190000000000000000e+02 7.661086066667772343e+01
5.200000000000000000e+02 7.685485543856970025e+01
5.210000000000000000e+02 7.715471993824910157e+01
5.220000000000000000e+02 7.749797117717170636e+01
5.230000000000000000e+02 7.787903084166040912e+01
5.240000000000000000e+02 7.829493827573375597e+01
5.250000000000000000e+02 7.874366371794310737e+01
5.260000000000000000e+02 7.922318125495904440e+01
5.270000000000000000e+02 7.973093874779779355e+01
5.280000000000000000e+02 8.026549035865670589e+01
5.290000000000000000e+02 8.083204272274704749e+01
5.300000000000000000e+02 8.144220122846104459e+01
5.310000000000000000e+02 8.210302517405914102e+01
5.320000000000000000e+02 8.281609527641819568e+01
5.330000000000000000e+02 8.358404914209913272e+01
5.340000000000000000e+02 8.441273155430714326e+01
5.350000000000000000e+02 8.531067391346540774e+01
5.360000000000000000e+02 8.628908349598808059e+01
5.370000000000000000e+02 8.736352224186103399e+01
5.380000000000000000e+02 8.855619119266199846e+01
5.390000000000000000e+02 8.989828661481949723e+01
5.400000000000000000e+02 9.143382314968691560e+01
5.410000000000000000e+02 9.322579166951577179e+01
5.420000000000000000e+02 9.536232343155870694e+01
5.430000000000000000e+02 9.794034307800403383e+01
5.440000000000000000e+02 1.008710403963592626e+02
5.450000000000000000e+02 1.029214086322788688e+02
5.460000000000000000e+02 1.018612266868432528e+02
5.470000000000000000e+02 9.911452818389446406e+01
5.480000000000000000e+02 9.654446037405286063e+01
5.490000000000000000e+02 9.443116284310569597e+01
5.500000000000000000e+02 9.268885826826569030e+01
5.510000000000000000e+02 9.121927745366437534e+01
5.520000000000000000e+02 8.995067682402060427e+01
5.530000000000000000e+02 8.882956551150186897e+01
5.540000000000000000e+02 8.781709443277442517e+01
5.550000000000000000e+02 8.688624786783407217e+01
5.560000000000000000e+02 8.601186981663235542e+01
5.570000000000000000e+02 8.517291029065505370e+01
5.580000000000000000e+02 8.434973853906770103e+01
5.590000000000000000e+02 8.352098416872357234e+01
5.600000000000000000e+02 8.266149598945398225e+01
5.610000000000000000e+02 8.173996226886012550e+01
5.620000000000000000e+02 8.071871932357777268e+01
5.630000000000000000e+02 7.957231453322637549e+01
5.640000000000000000e+02 7.842319880105763730e+01
5.650000000000000000e+02 7.815206014095733167e+01
5.660000000000000000e+02 8.042117174462241280e+01
5.670000000000000000e+02 8.312100791806696520e+01
5.680000000000000000e+02 8.307984821989577995e+01
5.690000000000000000e+02 8.152963249292371017e+01
5.700000000000000000e+02 7.964553392591808745e+01
5.710000000000000000e+02 7.775132248948553126e+01
5.720000000000000000e+02 7.649134671563336951e+01
5.730000000000000000e+02 7.736426494592359404e+01
5.740000000000000000e+02 8.067438664369825574e+01
5.750000000000000000e+02 8.490391818381840494e+01
5.760000000000000000e+02 8.914723954907248071e+01
5.770000000000000000e+02 9.303742082478262887e+01
5.780000000000000000e+02 9.570006277282813301e+01
5.790000000000000000e+02 9.596805131483579032e+01
5.800000000000000000e+02 9.486144485886589450e+01
5.810000000000000000e+02 9.363812840415134531e+01
5.820000000000000000e+02 9.262101519112663084e+01
5.830000000000000000e+02 9.181478346152617576e+01
5.840000000000000000e+02 9.116955172878611791e+01
5.850000000000000000e+02 9.063884183040586606e+01
5.860000000000000000e+02 9.018991762718557936e+01
5.870000000000000000e+02 8.980136336656906337e+01
5.880000000000000000e+02 8.945686232882997047e+01
5.890000000000000000e+02 8.913976126337820460e+01
5.900000000000000000e+02 8.883632454917518828e+01
5.910000000000000000e+02 8.855131195637693509e+01
5.920000000000000000e+02 8.831391996822850388e+01
5.930000000000000000e+02 8.815027351420116020e+01
5.940000000000000000e+02 8.805868340729031729e+01
5.950000000000000000e+02 8.802018099347117186e+01
5.960000000000000000e+02 8.801689581149491914e+01
5.970000000000000000e+02 8.803933629275022099e+01
5.980000000000000000e+02 8.808718445434865885e+01
5.990000000000000000e+02 8.816756622536006205e+01
6.000000000000000000e+02 8.829113793459656279e+01
6.010000000000000000e+02 8.846797295190771138e+01
6.020000000000000000e+02 8.870464419445787030e+01
6.030000000000000000e+02 8.900138209475434792e+01
6.040000000000000000e+02 8.935209021973376764e+01
6.050000000000000000e+02 8.975203399263895676e+01
6.060000000000000000e+02 9.020744208418399523e+01
6.070000000000000000e+02 9.073803171777009879e+01
6.080000000000000000e+02 9.137449539546373956e+01
6.090000000000000000e+02 9.215513021551143424e+01
6.100000000000000000e+02 9.311351708842877883e+01
6.110000000000000000e+02 9.421162152534026291e+01
6.120000000000000000e+02 9.505492409831990130e+01
6.130000000000000000e+02 9.438710402923952358e+01
6.140000000000000000e+02 9.136089407428400477e+01
6.150000000000000000e+02 8.716189619383254694e+01
6.160000000000000000e+02 8.287472869989980495e+01
6.170000000000000000e+02 7.918202128160287145e+01
6.180000000000000000e+02 7.705440062061484241e+01
6.190000000000000000e+02 7.676126975696496402e+01
6.200000000000000000e+02 7.726460220294462999e+01
6.210000000000000000e+02 7.778171004717381720e+01
6.220000000000000000e+02 7.837765723102322113e+01
6.230000000000000000e+02 8.025014112385304088e+01
6.240000000000000000e+02 8.467468804401156035e+01
6.250000000000000000e+02 9.054767945518229055e+01
6.260000000000000000e+02 9.600381103177967645e+01
6.270000000000000000e+02 9.886426293922413322e+01
6.280000000000000000e+02 9.929581757142415199e+01
6.290000000000000000e+02 9.929443062050734170e+01
6.300000000000000000e+02 9.959009370240707426e+01
6.310000000000000000e+02 1.003036256556024739e+02
6.320000000000000000e+02 1.014755059379910449e+02
6.330000000000000000e+02 1.031370932874963984e+02
6.340000000000000000e+02 1.050311025258592821e+02
6.350000000000000000e+02 1.054536947489570622e+02
6.360000000000000000e+02 1.025968113786054232e+02
6.370000000000000000e+02 9.850047604608278107e+01
6.380000000000000000e+02 9.448708975525261167e+01
6.390000000000000000e+02 9.059333472923950126e+01
6.400000000000000000e+02 8.669625140193011248e+01
6.410000000000000000e+02 8.324910364053805267e+01
6.420000000000000000e+02 8.226331335930404975e+01
6.430000000000000000e+02 8.413046675456655521e+01
6.440000000000000000e+02 8.658774432723539860e+01
6.450000000000000000e+02 8.875643655081292138e+01
6.460000000000000000e+02 9.071208166932579786e+01
6.470000000000000000e+02 9.258786622066449468e+01
6.480000000000000000e+02 9.446865521423120526e+01
6.490000000000000000e+02 9.643748498890063559e+01
6.500000000000000000e+02 9.858831786744828207e+01
6.510000000000000000e+02 1.010335139181708684e+02
6.520000000000000000e+02 1.038857438487773948e+02
6.530000000000000000e+02 1.070319950433172380e+02
6.540000000000000000e+02 1.091578319502060737e+02
6.550000000000000000e+02 1.087549507104781128e+02
6.560000000000000000e+02 1.070940948188815867e+02
6.570000000000000000e+02 1.050971911602768785e+02
6.580000000000000000e+02 1.010626340896531588e+02
6.590000000000000000e+02 9.411401373512151736e+01
6.600000000000000000e+02 8.900034357260318529e+01
6.610000000000000000e+02 8.757061271288642956e+01
6.620000000000000000e+02 8.707430730644009031e+01
6.630000000000000000e+02 8.649663055549507362e+01
6.640000000000000000e+02 8.574963386018583833e+01
6.650000000000000000e+02 8.485458015275126797e+01
6.660000000000000000e+02 8.382059426579294836e+01
6.670000000000000000e+02 8.263474623331546809e+01
6.680000000000000000e+02 8.126200909881856660e+01
6.690000000000000000e+02 7.964471709785910036e+01
6.700000000000000000e+02 7.771647125128170330e+01
6.710000000000000000e+02 7.552861446458754813e+01
6.720000000000000000e+02 7.391011668322772721e+01
6.730000000000000000e+02 7.500798645942209930e+01
6.740000000000000000e+02 7.847758919331357674e+01
6.750000000000000000e+02 8.239846796474311930e+01
6.760000000000000000e+02 8.629227017481770190e+01
6.770000000000000000e+02 8.993217161767103107e+01
6.780000000000000000e+02 9.163857111639788400e+01
6.790000000000000000e+02 8.964187416157798793e+01
6.800000000000000000e+02 8.624105508388892360e+01
6.810000000000000000e+02 8.369684838613113698e+01
6.820000000000000000e+02 8.450859923712727095e+01
6.830000000000000000e+02 8.811096546847912236e+01
6.840000000000000000e+02 9.060031084133876789e+01
6.850000000000000000e+02 8.924868203646504128e+01
6.860000000000000000e+02 8.605533553670323954e+01
6.870000000000000000e+02 8.266768169957650514e+01
6.880000000000000000e+02 8.011243206326605559e+01
6.890000000000000000e+02 8.066822992676199533e+01
6.900000000000000000e+02 8.373116887055022062e+01
6.910000000000000000e+02 8.714817620836321055e+01
6.920000000000000000e+02 9.049098738879648351e+01
6.930000000000000000e+02 9.393752571161427056e+01
6.940000000000000000e+02 9.763807341315670385e+01
6.950000000000000000e+02 1.014389188182728958e+02
6.960000000000000000e+02 1.037430483164150274e+02
6.970000000000000000e+02 1.027094137081610512e+02
6.980000000000000000e+02 1.004893314590416082e+02
6.990000000000000000e+02 9.855759680665013889e+01
7.000000000000000000e+02 9.705410042795676873e+01
7.010000000000000000e+02 9.589594913938340426e+01
7.020000000000000000e+02 9.500927390402063111e+01
7.030000000000000000e+02 9.434744443055144814e+01
7.040000000000000000e+02 9.387818955544661037e+01
7.050000000000000000e+02 9.357124571572994398e+01
7.060000000000000000e+02 9.340187927467519557e+01
7.070000000000000000e+02 9.336333724587349536e+01
7.080000000000000000e+02 9.346959978420032655e+01
7.090000000000000000e+02 9.375137483615617384e+01
7.100000000000000000e+02 9.425766973158700068e+01
7.110000000000000000e+02 9.507124561898882575e+01
7.120000000000000000e+02 9.632053221187624104e+01
7.130000000000000000e+02 9.811118125104451337e+01
7.140000000000000000e+02 1.003851655341082392e+02
7.150000000000000000e+02 1.020087673736385341e+02
7.160000000000000000e+02 1.006196396332443328e+02
7.170000000000000000e+02 9.771139039592461017e+01
7.180000000000000000e+02 9.536751759331770018e+01
7.190000000000000000e+02 9.401625519156887378e+01
7.200000000000000000e+02 9.368721446534107145e+01
7.210000000000000000e+02 9.438049677930737857e+01
7.220000000000000000e+02 9.589315177355263131e+01
7.230000000000000000e+02 9.705007632446123012e+01
7.240000000000000000e+02 9.594124428044364095e+01
7.250000000000000000e+02 9.354900163108843003e+01
7.260000000000000000e+02 9.145240441573972134e+01
7.270000000000000000e+02 8.998381989997496078e+01
7.280000000000000000e+02 8.911271933143706292e+01
7.290000000000000000e+02 8.879840811929014421e+01
7.300000000000000000e+02 8.905251049022952259e+01
7.310000000000000000e+02 8.994340127756723291e+01
7.320000000000000000e+02 9.153194427647528642e+01
7.330000000000000000e+02 9.338101444858280331e+01
7.340000000000000000e+02 9.321817030866490938e+01
7.350000000000000000e+02 9.025444144333816610e+01
7.360000000000000000e+02 8.721699093058644792e+01
7.370000000000000000e+02 8.495251138743228125e+01
7.380000000000000000e+02 8.340189790752151566e+01
7.390000000000000000e+02 8.242613055115582199e+01
7.400000000000000000e+02 8.190258582577826019e+01
7.410000000000000000e+02 8.173295084642738573e+01
7.420000000000000000e+02 8.184124410406332117e+01
7.430000000000000000e+02 8.217139984826617649e+01
7.440000000000000000e+02 8.268514665157957211e+01
7.450000000000000000e+02 8.336018462874091028e+01
7.460000000000000000e+02 8.418768464824529474e+01
7.470000000000000000e+02 8.515853410363958176e+01
7.480000000000000000e+02 8.616722922052335321e+01
7.490000000000000000e+02 8.657915605037717910e+01
7.500000000000000000e+02 8.588082494330981831e+01
7.510000000000000000e+02 8.617107858633684714e+01
7.520000000000000000e+02 8.740927109335646605e+01
7.530000000000000000e+02 8.888246352760864966e+01
7.540000000000000000e+02 9.045743662669281093e+01
7.550000000000000000e+02 9.214557496155472904e+01
7.560000000000000000e+02 9.395846497889792204e+01
7.570000000000000000e+02 9.582762981263483937e+01
7.580000000000000000e+02 9.744690295115881895e+01
7.590000000000000000e+02 9.814341763931705032e+01
7.600000000000000000e+02 9.745472040084378307e+01
7.610000000000000000e+02 9.585419361699149476e+01
7.620000000000000000e+02 9.402265532764147338e+01
7.630000000000000000e+02 9.227689245211259106e+01
7.640000000000000000e+02 9.069865965480187242e+01
7.650000000000000000e+02 8.928289620280692418e+01
7.660000000000000000e+02 8.797927490194234679e+01
7.670000000000000000e+02 8.666710385291261787e+01
7.680000000000000000e+02 8.523737890571234743e+01
7.690000000000000000e+02 8.365153230842174992e+01
7.700000000000000000e+02 8.188881946930392530e+01
7.710000000000000000e+02 8.010238293367345364e+01
7.720000000000000000e+02 7.896525710745093818e+01
7.730000000000000000e+02 7.965751473409959260e+01
7.740000000000000000e+02 8.218411154437112032e+01
7.750000000000000000e+02 8.544002794893656016e+01
7.760000000000000000e+02 8.841850162633109278e+01
7.770000000000000000e+02 8.832815094446799264e+01
7.780000000000000000e+02 8.088544716910897137e+01
7.790000000000000000e+02 8.535152367059906453e+01
7.800000000000000000e+02 8.982767478717636322e+01
7.810000000000000000e+02 9.297962664940570221e+01
7.820000000000000000e+02 9.601198161568156308e+01
7.830000000000000000e+02 9.924520779253248293e+01
7.840000000000000000e+02 1.025060782544196201e+02
7.850000000000000000e+02 1.042119513177547390e+02
7.860000000000000000e+02 1.028314871346605912e+02
7.870000000000000000e+02 1.003111182546379894e+02
7.880000000000000000e+02 9.793387292231216179e+01
7.890000000000000000e+02 9.583062051533040915e+01
7.900000000000000000e+02 9.392407908378578441e+01
7.910000000000000000e+02 9.223977448373963739e+01
7.920000000000000000e+02 9.127713687856116564e+01
7.930000000000000000e+02 9.204607264162444835e+01
7.940000000000000000e+02 9.424234318216605288e+01
7.950000000000000000e+02 9.649553396796065385e+01
7.960000000000000000e+02 9.657498866621591560e+01
7.970000000000000000e+02 9.538155496833503832e+01
7.980000000000000000e+02 9.414029003736962409e+01
7.990000000000000000e+02 9.304752515054366313e+01
8.000000000000000000e+02 9.207591722208434248e+01
8.010000000000000000e+02 9.117812158626514929e+01
8.020000000000000000e+02 9.031156064867090549e+01
8.030000000000000000e+02 8.943709763470032215e+01
8.040000000000000000e+02 8.851380513003812212e+01
8.050000000000000000e+02 8.749464108099574844e+01
8.060000000000000000e+02 8.633593387288549081e+01
8.070000000000000000e+02 8.510911367275313921e+01
8.080000000000000000e+02 8.463745252093224281e+01
8.090000000000000000e+02 8.638253672280043816e+01
8.100000000000000000e+02 8.706812653816996317e+01
8.110000000000000000e+02 8.535586283102212235e+01
8.120000000000000000e+02 8.328930517428878488e+01
8.130000000000000000e+02 8.315750986553746316e+01
8.140000000000000000e+02 8.636215797965181196e+01
8.150000000000000000e+02 9.079835709979968783e+01
8.160000000000000000e+02 9.518097683957375921e+01
8.170000000000000000e+02 9.869207377956870175e+01
8.180000000000000000e+02 9.960374571317821335e+01
8.190000000000000000e+02 9.892876343601720635e+01
8.200000000000000000e+02 1.000095710589284437e+02
8.210000000000000000e+02 1.009281777582131809e+02
8.220000000000000000e+02 1.000061399508898461e+02
8.230000000000000000e+02 9.880421311509294924e+01
8.240000000000000000e+02 9.780892522473760664e+01
8.250000000000000000e+02 9.702287669887553534e+01
8.260000000000000000e+02 9.639561606218848056e+01
8.270000000000000000e+02 9.588643067194254854e+01
8.280000000000000000e+02 9.546707132769017790e+01
8.290000000000000000e+02 9.511814664852798273e+01
8.300000000000000000e+02 9.482613131730246891e+01
8.310000000000000000e+02 9.458141326656112824e+01
8.320000000000000000e+02 9.437707084815710346e+01
8.330000000000000000e+02 9.420813096765161276e+01
8.340000000000000000e+02 9.407106486988213589e+01
8.350000000000000000e+02 9.396327453971863974e+01
8.360000000000000000e+02 9.388312277228411062e+01
8.370000000000000000e+02 9.382982806665165754e+01
8.380000000000000000e+02 9.380332018573736264e+01
8.390000000000000000e+02 9.380425611786554896e+01
8.400000000000000000e+02 9.383416038783558122e+01
8.410000000000000000e+02 9.389606719070332019e+01
8.420000000000000000e+02 9.399777164798871354e+01
8.430000000000000000e+02 9.416373199480318590e+01
8.440000000000000000e+02 9.442776312245783288e+01
8.450000000000000000e+02 9.476067716324419621e+01
8.460000000000000000e+02 9.515721814194509420e+01
8.470000000000000000e+02 9.567110625271645574e+01
8.480000000000000000e+02 9.636598519653279027e+01
8.490000000000000000e+02 9.731011252381243537e+01
8.500000000000000000e+02 9.849537642545926985e+01
8.510000000000000000e+02 9.922265752825663299e+01
8.520000000000000000e+02 9.695292323013359237e+01
8.530000000000000000e+02 9.157411168021391745e+01
8.540000000000000000e+02 8.632509142178685124e+01
8.550000000000000000e+02 8.435462613494280504e+01
8.560000000000000000e+02 8.523292073191946372e+01
8.570000000000000000e+02 8.652799243665982942e+01
8.580000000000000000e+02 8.762847090284222418e+01
8.590000000000000000e+02 8.854470330272705780e+01
8.600000000000000000e+02 8.935601527130432942e+01
8.610000000000000000e+02 9.013447877442592926e+01
8.620000000000000000e+02 9.093990387335345815e+01
8.630000000000000000e+02 9.181307973137197109e+01
8.640000000000000000e+02 9.272400196881790180e+01
8.650000000000000000e+02 9.315207323986774668e+01
8.660000000000000000e+02 9.217481091749901623e+01
8.670000000000000000e+02 9.077267476010339919e+01
8.680000000000000000e+02 8.821110514535405400e+01
8.690000000000000000e+02 8.714921220733721441e+01
8.700000000000000000e+02 8.774287485266373210e+01
8.710000000000000000e+02 8.846045943245867704e+01
8.720000000000000000e+02 8.866221317902487442e+01
8.730000000000000000e+02 8.802046408121478294e+01
8.740000000000000000e+02 8.664523308674225177e+01
8.750000000000000000e+02 8.508939925421998396e+01
8.760000000000000000e+02 8.381941297830530857e+01
8.770000000000000000e+02 8.294741979497509021e+01
8.780000000000000000e+02 8.239531616688709903e+01
8.790000000000000000e+02 8.210191472716365979e+01
8.800000000000000000e+02 8.208748077623224049e+01
8.810000000000000000e+02 8.229234825409854182e+01
8.820000000000000000e+02 8.247293722911264524e+01
8.830000000000000000e+02 8.255287397334525679e+01
8.840000000000000000e+02 8.253038236150111118e+01
8.850000000000000000e+02 8.238259595250319478e+01
8.860000000000000000e+02 8.207354253676491851e+01
8.870000000000000000e+02 8.155262874879610990e+01
8.880000000000000000e+02 8.074714288987551924e+01
8.890000000000000000e+02 7.957388224021269707e+01
8.900000000000000000e+02 7.812196064441961596e+01
8.910000000000000000e+02 7.767367681892093856e+01
8.920000000000000000e+02 8.071908087733289960e+01
8.930000000000000000e+02 8.577143642195339623e+01
8.940000000000000000e+02 9.101682292556833431e+01
8.950000000000000000e+02 9.624035441523894008e+01
8.960000000000000000e+02 1.008956786273157178e+02
8.970000000000000000e+02 1.026849924637295430e+02
8.980000000000000000e+02 1.016699935489780557e+02
8.990000000000000000e+02 1.003148439110211996e+02
9.000000000000000000e+02 9.931554457232884658e+01
9.010000000000000000e+02 9.867117264941931865e+01
9.020000000000000000e+02 9.830916410707489206e+01
9.030000000000000000e+02 9.814413811467775872e+01
9.040000000000000000e+02 9.788196466288182762e+01
9.050000000000000000e+02 9.662631690818699326e+01
9.060000000000000000e+02 9.510488718929111940e+01
9.070000000000000000e+02 9.484824944836088889e+01
9.080000000000000000e+02 9.505103719130913476e+01
9.090000000000000000e+02 9.530919019529628144e+01
9.100000000000000000e+02 9.556913387754440237e+01
9.110000000000000000e+02 9.583808392963717893e+01
9.120000000000000000e+02 9.612228542220462657e+01
9.130000000000000000e+02 9.643266339406039833e+01
9.140000000000000000e+02 9.678841902001639141e+01
9.150000000000000000e+02 9.721888070792752501e+01
9.160000000000000000e+02 9.776976130017703781e+01
9.170000000000000000e+02 9.850510311725068391e+01
9.180000000000000000e+02 9.950134447918514979e+01
9.190000000000000000e+02 1.005197790883032383e+02
9.200000000000000000e+02 9.972619575134807235e+01
9.210000000000000000e+02 9.825961017563371058e+01
9.220000000000000000e+02 9.917238745252166154e+01
9.230000000000000000e+02 1.005225879879777295e+02
9.240000000000000000e+02 1.019561538269359744e+02
9.250000000000000000e+02 1.035997714720572844e+02
9.260000000000000000e+02 1.054574684954313284e+02
9.270000000000000000e+02 1.067082482766148388e+02
9.280000000000000000e+02 1.050301923087531009e+02
9.290000000000000000e+02 1.007908519515511614e+02
9.300000000000000000e+02 9.625341975944847661e+01
9.310000000000000000e+02 9.310903064920637462e+01
9.320000000000000000e+02 9.350342483333059818e+01
9.330000000000000000e+02 9.616961018037896736e+01
9.340000000000000000e+02 9.836731506724943586e+01
9.350000000000000000e+02 9.717005624577900846e+01
9.360000000000000000e+02 9.312286547785242874e+01
9.370000000000000000e+02 8.981026074967113004e+01
9.380000000000000000e+02 8.995273984166922787e+01
9.390000000000000000e+02 9.225020071564161128e+01
9.400000000000000000e+02 9.492831914566203011e+01
9.410000000000000000e+02 9.756741684675100146e+01
9.420000000000000000e+02 9.929328306849924957e+01
9.430000000000000000e+02 9.775987705285618290e+01
9.440000000000000000e+02 9.318561328718530490e+01
9.450000000000000000e+02 8.580364720964598746e+01
9.460000000000000000e+02 7.788088077586212421e+01
9.470000000000000000e+02 9.089593251820039654e+01
9.480000000000000000e+02 9.389090681720665543e+01
9.490000000000000000e+02 9.550861995577920993e+01
9.500000000000000000e+02 9.757753922838013239e+01
9.510000000000000000e+02 1.001676130490530738e+02
9.520000000000000000e+02 1.022842397833615422e+02
9.530000000000000000e+02 1.040375698295271718e+02
9.540000000000000000e+02 1.041935465457319054e+02
9.550000000000000000e+02 1.031458344251298627e+02
9.560000000000000000e+02 1.039084371925444827e+02
9.570000000000000000e+02 1.034833178552433708e+02
9.580000000000000000e+02 1.004429523377842486e+02
9.590000000000000000e+02 9.652399959000526053e+01
9.600000000000000000e+02 9.270375619105676890e+01
9.610000000000000000e+02 9.050334409190008955e+01
9.620000000000000000e+02 9.163472885315427163e+01
9.630000000000000000e+02 9.451281006690386732e+01
9.640000000000000000e+02 9.800664234074388048e+01
9.650000000000000000e+02 1.016344540335882982e+02
9.660000000000000000e+02 1.049437983724698142e+02
9.670000000000000000e+02 1.080724908185359823e+02
9.680000000000000000e+02 1.100499610578898739e+02
9.690000000000000000e+02 1.105397317666561463e+02
9.700000000000000000e+02 1.091133345414781672e+02
9.710000000000000000e+02 1.067485261239687588e+02
9.720000000000000000e+02 1.046031749868520251e+02
9.730000000000000000e+02 1.028053440224066009e+02
9.740000000000000000e+02 1.012798742309480247e+02
9.750000000000000000e+02 9.995615325252077810e+01
9.760000000000000000e+02 9.879324366017483783e+01
9.770000000000000000e+02 9.772143330584864884e+01
9.780000000000000000e+02 9.667147097808654621e+01
9.790000000000000000e+02 9.570955692790816727e+01
9.800000000000000000e+02 9.525674087664499723e+01
9.810000000000000000e+02 9.578856923375836629e+01
9.820000000000000000e+02 9.614304615688166678e+01
9.830000000000000000e+02 9.559026966060251596e+01
9.840000000000000000e+02 9.487491124482065175e+01
9.850000000000000000e+02 9.421752757867224659e+01
9.860000000000000000e+02 9.363467292813025722e+01
9.870000000000000000e+02 9.311630479830282070e+01
9.880000000000000000e+02 9.264712343491629554e+01
9.890000000000000000e+02 9.222220664100544241e+01
9.900000000000000000e+02 9.184059273976437510e+01
9.910000000000000000e+02 9.150296379131117419e+01
9.920000000000000000e+02 9.121124791209750526e+01
9.930000000000000000e+02 9.096113260402154310e+01
9.940000000000000000e+02 9.073911694889309842e+01
9.950000000000000000e+02 9.053843886519848638e+01
9.960000000000000000e+02 9.044728992490085773e+01
9.970000000000000000e+02 9.047839445697820793e+01
9.980000000000000000e+02 9.049851600171791688e+01
9.990000000000000000e+02 9.054572987541018847e+01
1.000000000000000000e+03 9.068349284146621869e+01


==> meanSolution_soundPressure_RR2_1_1000Hz_Insulation.txt <==
1.000000000000000000e+00 6.276082735445655203e+01
2.000000000000000000e+00 5.673145342341675246e+01
3.000000000000000000e+00 5.319480488230627202e+01
4.000000000000000000e+00 5.067484874055110566e+01
5.000000000000000000e+00 4.870866802681051411e+01
6.000000000000000000e+00 4.708968015435023347e+01
7.000000000000000000e+00 4.570726241831881254e+01
8.000000000000000000e+00 4.449492590531106373e+01
9.000000000000000000e+00 4.340930962424187811e+01
1.000000000000000000e+01 4.242034587284150859e+01
1.100000000000000000e+01 4.150618781516372735e+01
1.200000000000000000e+01 4.065052584077339759e+01
1.300000000000000000e+01 3.984145738302567707e+01
1.400000000000000000e+01 3.907110134620153019e+01
1.500000000000000000e+01 3.833665139036044422e+01
1.600000000000000000e+01 3.764301618973120611e+01
1.700000000000000000e+01 3.700721232382365145e+01
1.800000000000000000e+01 3.646324283999963711e+01
1.900000000000000000e+01 3.606141680555018070e+01
2.000000000000000000e+01 3.585017612770145234e+01
2.100000000000000000e+01 3.583689948185527641e+01
2.200000000000000000e+01 3.595955056886274548e+01
2.300000000000000000e+01 3.611279250065258850e+01
2.400000000000000000e+01 3.620893863388067757e+01
2.500000000000000000e+01 3.621168954087171699e+01
2.600000000000000000e+01 3.612696051291344901e+01
2.700000000000000000e+01 3.597901722981592343e+01
2.800000000000000000e+01 3.579368014379588914e+01
2.900000000000000000e+01 3.559150464900432809e+01
3.000000000000000000e+01 3.538664404729083657e+01
3.100000000000000000e+01 3.518777407978981842e+01
3.200000000000000000e+01 3.499941201930603540e+01
3.300000000000000000e+01 3.482311924089727739e+01
3.400000000000000000e+01 3.465850925717574427e+01
3.500000000000000000e+01 3.450407570800996382e+01
3.600000000000000000e+01 3.435784472143868129e+01
3.700000000000000000e+01 3.421784422482061672e+01
3.800000000000000000e+01 3.408239261440315460e+01
3.900000000000000000e+01 3.395023052275186615e+01
4.000000000000000000e+01 3.382053643729611991e+01
4.100000000000000000e+01 3.369287170020132294e+01
4.200000000000000000e+01 3.356709411523189601e+01
4.300000000000000000e+01 3.344326758564938018e+01
4.400000000000000000e+01 3.332158320264517215e+01
4.500000000000000000e+01 3.320229792636352073e+01
4.600000000000000000e+01 3.308569119779628664e+01
4.700000000000000000e+01 3.297203689823972184e+01
4.800000000000000000e+01 3.286158711754546147e+01
4.900000000000000000e+01 3.275456429312421136e+01
5.000000000000000000e+01 3.265115887555054286e+01
5.100000000000000000e+01 3.255153036499580566e+01
5.200000000000000000e+01 3.245581020773170877e+01
5.300000000000000000e+01 3.236410554378240079e+01
5.400000000000000000e+01 3.227650318411247810e+01
5.500000000000000000e+01 3.219307345004312992e+01
5.600000000000000000e+01 3.211387369175318440e+01
5.700000000000000000e+01 3.203895140561480304e+01
5.800000000000000000e+01 3.196834694017592327e+01
5.900000000000000000e+01 3.190209581748334955e+01
6.000000000000000000e+01 3.184023071097951885e+01
6.100000000000000000e+01 3.178278313238024566e+01
6.200000000000000000e+01 3.172978487485467980e+01
6.300000000000000000e+01 3.168126926222530670e+01
6.400000000000000000e+01 3.163727224271682203e+01
6.500000000000000000e+01 3.159783336756432703e+01
6.600000000000000000e+01 3.156299668264040648e+01
6.700000000000000000e+01 3.153281156448018763e+01
6.800000000000000000e+01 3.150733352082045258e+01
6.900000000000000000e+01 3.148662498035301383e+01
7.000000000000000000e+01 3.147075608883154274e+01
7.100000000000000000e+01 3.145980552838333111e+01
7.200000000000000000e+01 3.145386138026779221e+01
7.300000000000000000e+01 3.145302204303984794e+01
7.400000000000000000e+01 3.145739722780590597e+01
7.500000000000000000e+01 3.146710904398772612e+01
7.600000000000000000e+01 3.148229319938693749e+01
7.700000000000000000e+01 3.150310033118870834e+01
7.800000000000000000e+01 3.152969749530509702e+01
7.900000000000000000e+01 3.156226984142636027e+01
8.000000000000000000e+01 3.160102250134560720e+01
8.100000000000000000e+01 3.164618273409990223e+01
8.200000000000000000e+01 3.169800236436609353e+01
8.300000000000000000e+01 3.175676057240614369e+01
8.400000000000000000e+01 3.182276709031214068e+01
8.500000000000000000e+01 3.189636588548254181e+01
8.600000000000000000e+01 3.197793941350161617e+01
8.700000000000000000e+01 3.206791355390620168e+01
8.800000000000000000e+01 3.216676335911885332e+01
8.900000000000000000e+01 3.227501977649722420e+01
9.000000000000000000e+01 3.239327754945301052e+01
9.100000000000000000e+01 3.252220454001468397e+01
9.200000000000000000e+01 3.266255279195514305e+01
9.300000000000000000e+01 3.281517172059540144e+01
9.400000000000000000e+01 3.298102393518465192e+01
9.500000000000000000e+01 3.316120432462364676e+01
9.600000000000000000e+01 3.335696323384573958e+01
9.700000000000000000e+01 3.356973479780235436e+01
9.800000000000000000e+01 3.380117182703339296e+01
9.900000000000000000e+01 3.405318910267351384e+01
1.000000000000000000e+02 3.432801753500220343e+01
1.010000000000000000e+02 3.462808165838914221e+01
1.020000000000000000e+02 3.495665398350679709e+01
1.030000000000000000e+02 3.531740500304164243e+01
1.040000000000000000e+02 3.571473401009310322e+01
1.050000000000000000e+02 3.615395910228481569e+01
1.060000000000000000e+02 3.664156768635972128e+01
1.070000000000000000e+02 3.718554812102028961e+01
1.080000000000000000e+02 3.779582763525115752e+01
1.090000000000000000e+02 3.848484030721176907e+01
1.100000000000000000e+02 3.926822412159555142e+01
1.110000000000000000e+02 4.016554057822415302e+01
1.120000000000000000e+02 4.120053769236015029e+01
1.130000000000000000e+02 4.239921836915382869e+01
1.140000000000000000e+02 4.377977210852544943e+01
1.150000000000000000e+02 4.531514414311650540e+01
1.160000000000000000e+02 4.681885752754580921e+01
1.170000000000000000e+02 4.774166243816524968e+01
1.180000000000000000e+02 4.736925120437369685e+01
1.190000000000000000e+02 4.580126215850378202e+01
1.200000000000000000e+02 4.378651954587325434e+01
1.210000000000000000e+02 4.179831306389915113e+01
1.220000000000000000e+02 3.998098243096229254e+01
1.230000000000000000e+02 3.834941605118049779e+01
1.240000000000000000e+02 3.688419018484199086e+01
1.250000000000000000e+02 3.556144009830912012e+01
1.260000000000000000e+02 3.436066533150143698e+01
1.270000000000000000e+02 3.326609100128666086e+01
1.280000000000000000e+02 3.226633810795057400e+01
1.290000000000000000e+02 3.135377995402402362e+01
1.300000000000000000e+02 3.052395152119764887e+01
1.310000000000000000e+02 2.977507816258312801e+01
1.320000000000000000e+02 2.910770339248420413e+01
1.330000000000000000e+02 2.852437356211046549e+01
1.340000000000000000e+02 2.802933463740183839e+01
1.350000000000000000e+02 2.762820066390963092e+01
1.360000000000000000e+02 2.732756287163094910e+01
1.370000000000000000e+02 2.713452396003575728e+01
1.380000000000000000e+02 2.705616482074054119e+01
1.390000000000000000e+02 2.709897895559372571e+01
1.400000000000000000e+02 2.726833721528506516e+01
1.410000000000000000e+02 2.756806280184985170e+01
1.420000000000000000e+02 2.800019455121213952e+01
1.430000000000000000e+02 2.856499174902380389e+01
1.440000000000000000e+02 2.926119211165144307e+01
1.450000000000000000e+02 3.008649025420472611e+01
1.460000000000000000e+02 3.103817281124766225e+01
1.470000000000000000e+02 3.211383814047945151e+01
1.480000000000000000e+02 3.331214344553173845e+01
1.490000000000000000e+02 3.463355317148364065e+01
1.500000000000000000e+02 3.608110100584668345e+01
1.510000000000000000e+02 3.766121862096904493e+01
1.520000000000000000e+02 3.938472831073978142e+01
1.530000000000000000e+02 4.126815157672511702e+01
1.540000000000000000e+02 4.333556631892854227e+01
1.550000000000000000e+02 4.562137399505556346e+01
1.560000000000000000e+02 4.817453913028209200e+01
1.570000000000000000e+02 5.106510959543661698e+01
1.580000000000000000e+02 5.439370757637725973e+01
1.590000000000000000e+02 5.830143206290908608e+01
1.600000000000000000e+02 6.295386436094078420e+01
1.610000000000000000e+02 6.832634206032508928e+01
1.620000000000000000e+02 7.313134194218935136e+01
1.630000000000000000e+02 7.413935976267916317e+01
1.640000000000000000e+02 7.045208140204587721e+01
1.650000000000000000e+02 6.521719713674981733e+01
1.660000000000000000e+02 6.054934471354034287e+01
1.670000000000000000e+02 5.666448399556610127e+01
1.680000000000000000e+02 5.339488114379376782e+01
1.690000000000000000e+02 5.057656545464845976e+01
1.700000000000000000e+02 4.808830567824113444e+01
1.710000000000000000e+02 4.584227380069646074e+01
1.720000000000000000e+02 4.377274369670220722e+01
1.730000000000000000e+02 4.182783672144693554e+01
1.740000000000000000e+02 3.996362021461445835e+01
1.750000000000000000e+02 3.813935586562251245e+01
1.760000000000000000e+02 3.631267346510875171e+01
1.770000000000000000e+02 3.443302635022138247e+01
1.780000000000000000e+02 3.243041240352015109e+01
1.790000000000000000e+02 3.019309360710052914e+01
1.800000000000000000e+02 2.752437516883318835e+01
1.810000000000000000e+02 2.412650668320873848e+01
1.820000000000000000e+02 2.079420068351792850e+01
1.830000000000000000e+02 2.328502052678683754e+01
1.840000000000000000e+02 2.831899785583342677e+01
1.850000000000000000e+02 3.209149843843395189e+01
1.860000000000000000e+02 3.455894937014865320e+01
1.870000000000000000e+02 3.610429796786267076e+01
1.880000000000000000e+02 3.715020153980979245e+01
1.890000000000000000e+02 3.798218381788448994e+01
1.900000000000000000e+02 3.873913061154371462e+01
1.910000000000000000e+02 3.947375697008390460e+01
1.920000000000000000e+02 4.019785499962742392e+01
1.930000000000000000e+02 4.090415973065223909e+01
1.940000000000000000e+02 4.157525178280849332e+01
1.950000000000000000e+02 4.218725591512584572e+01
1.960000000000000000e+02 4.271252169970412638e+01
1.970000000000000000e+02 4.312339360367948871e+01
1.980000000000000000e+02 4.339753200762977770e+01
1.990000000000000000e+02 4.352346102343226875e+01
2.000000000000000000e+02 4.350382968657833516e+01
2.010000000000000000e+02 4.335454486739118352e+01
2.020000000000000000e+02 4.310026000388532452e+01
2.030000000000000000e+02 4.276861334612647880e+01
2.040000000000000000e+02 4.238557358621800120e+01
2.050000000000000000e+02 4.197288503368253032e+01
2.060000000000000000e+02 4.154735866581891912e+01
2.070000000000000000e+02 4.112127483671831385e+01
2.080000000000000000e+02 4.070324410678448857e+01
2.090000000000000000e+02 4.029912939725857512e+01
2.100000000000000000e+02 3.991285090658999479e+01
2.110000000000000000e+02 3.954702479600756249e+01
2.120000000000000000e+02 3.920344684213925035e+01
2.130000000000000000e+02 3.888345290871694715e+01
2.140000000000000000e+02 3.858819045064124253e+01
2.150000000000000000e+02 3.831883100377932294e+01
2.160000000000000000e+02 3.807674817730796235e+01
2.170000000000000000e+02 3.786368117638354391e+01
2.180000000000000000e+02 3.768190102652504692e+01
2.190000000000000000e+02 3.753439560010306053e+01
2.200000000000000000e+02 3.742509029053720582e+01
2.210000000000000000e+02 3.735912391105241426e+01
2.220000000000000000e+02 3.734320450048698348e+01
2.230000000000000000e+02 3.738607786220863005e+01
2.240000000000000000e+02 3.749915377820465778e+01
2.250000000000000000e+02 3.769735191550307718e+01
2.260000000000000000e+02 3.800025163803356065e+01
2.270000000000000000e+02 3.843365461647276504e+01
2.280000000000000000e+02 3.903168676673256954e+01
2.290000000000000000e+02 3.983955523768989337e+01
2.300000000000000000e+02 4.091700582449026058e+01
2.310000000000000000e+02 4.234239045125767120e+01
2.320000000000000000e+02 4.421717262849126939e+01
2.330000000000000000e+02 4.667096918692567442e+01
2.340000000000000000e+02 4.986742269598315858e+01
2.350000000000000000e+02 5.400383089297115902e+01
2.360000000000000000e+02 5.923037592916866600e+01
2.370000000000000000e+02 6.500091960722558326e+01
2.380000000000000000e+02 6.786749358352383865e+01
2.390000000000000000e+02 6.477346827393894557e+01
2.400000000000000000e+02 5.979331235310990422e+01
2.410000000000000000e+02 5.557477709508343366e+01
2.420000000000000000e+02 5.237924746365700202e+01
2.430000000000000000e+02 5.003224638370717514e+01
2.440000000000000000e+02 4.834668112408244411e+01
2.450000000000000000e+02 4.716181286858264343e+01
2.460000000000000000e+02 4.634224341646102374e+01
2.470000000000000000e+02 4.577975225845183616e+01
2.480000000000000000e+02 4.539436404428798966e+01
2.490000000000000000e+02 4.513138147027280667e+01
2.500000000000000000e+02 4.495574842786847114e+01
2.510000000000000000e+02 4.484613395505894573e+01
2.520000000000000000e+02 4.479011220906610191e+01
2.530000000000000000e+02 4.478075845675821398e+01
2.540000000000000000e+02 4.481445384864183978e+01
2.550000000000000000e+02 4.488955736957172604e+01
2.560000000000000000e+02 4.500564342349387914e+01
2.570000000000000000e+02 4.516308814774912861e+01
2.580000000000000000e+02 4.536286426960977280e+01
2.590000000000000000e+02 4.560646011926178289e+01
2.600000000000000000e+02 4.589587518851143244e+01
2.610000000000000000e+02 4.623366786067438738e+01
2.620000000000000000e+02 4.662304573783372774e+01
2.630000000000000000e+02 4.706799921620717697e+01
2.640000000000000000e+02 4.757348742340936099e+01
2.650000000000000000e+02 4.814569461990264188e+01
2.660000000000000000e+02 4.879238700482818558e+01
2.670000000000000000e+02 4.952341757592478189e+01
2.680000000000000000e+02 5.035145484764228030e+01
2.690000000000000000e+02 5.129305695145029631e+01
2.700000000000000000e+02 5.237028565195912222e+01
2.710000000000000000e+02 5.361315980046954621e+01
2.720000000000000000e+02 5.506333291606915736e+01
2.730000000000000000e+02 5.677904540214862550e+01
2.740000000000000000e+02 5.883823341108985971e+01
2.750000000000000000e+02 6.131619264095672150e+01
2.760000000000000000e+02 6.409532929811406632e+01
2.770000000000000000e+02 6.603614191509541342e+01
2.780000000000000000e+02 6.516924856082641782e+01
2.790000000000000000e+02 6.265764380400364075e+01
2.800000000000000000e+02 6.017185458156738065e+01
2.810000000000000000e+02 5.799439509536122017e+01
2.820000000000000000e+02 5.599730830519698088e+01
2.830000000000000000e+02 5.397773917080559869e+01
2.840000000000000000e+02 5.170404434607171140e+01
2.850000000000000000e+02 4.951969788510620418e+01
2.860000000000000000e+02 5.204386017306936907e+01
2.870000000000000000e+02 5.956512500216439321e+01
2.880000000000000000e+02 6.656836733101431491e+01
2.890000000000000000e+02 6.855229654719789778e+01
2.900000000000000000e+02 6.425277927558406077e+01
2.910000000000000000e+02 5.897843823748231529e+01
2.920000000000000000e+02 5.520141102970559643e+01
2.930000000000000000e+02 5.287062175660031471e+01
2.940000000000000000e+02 5.109109665332502459e+01
2.950000000000000000e+02 4.914739482130339354e+01
2.960000000000000000e+02 4.671580090571765709e+01
2.970000000000000000e+02 4.388625307486351801e+01
2.980000000000000000e+02 4.188368708369174698e+01
2.990000000000000000e+02 4.287343543649196675e+01
3.000000000000000000e+02 4.567914464925258500e+01
3.010000000000000000e+02 4.858490488384938999e+01
3.020000000000000000e+02 5.131849280929345269e+01
3.030000000000000000e+02 5.399534366573132615e+01
3.040000000000000000e+02 5.676944166060260244e+01
3.050000000000000000e+02 5.977125690159353866e+01
3.060000000000000000e+02 6.298687749945197822e+01
3.070000000000000000e+02 6.571614058212574605e+01
3.080000000000000000e+02 6.621019714054169469e+01
3.090000000000000000e+02 6.467077710477163066e+01
3.100000000000000000e+02 6.285017069969603654e+01
3.110000000000000000e+02 6.136551846921969400e+01
3.120000000000000000e+02 6.025745109835375501e+01
3.130000000000000000e+02 5.947048122287357330e+01
3.140000000000000000e+02 5.895449264542356360e+01
3.150000000000000000e+02 5.867858948677685760e+01
3.160000000000000000e+02 5.863154971036338736e+01
3.170000000000000000e+02 5.882310923765908228e+01
3.180000000000000000e+02 5.928911091555367108e+01
3.190000000000000000e+02 6.009904172602013972e+01
3.200000000000000000e+02 6.134059177358521708e+01
3.210000000000000000e+02 6.289577775712458418e+01
3.220000000000000000e+02 6.340398328722419308e+01
3.230000000000000000e+02 6.100564507300979500e+01
3.240000000000000000e+02 5.732996436399972140e+01
3.250000000000000000e+02 5.478456363000664453e+01
3.260000000000000000e+02 5.973202554266425324e+01
3.270000000000000000e+02 6.527290829445563247e+01
3.280000000000000000e+02 6.679997072119856227e+01
3.290000000000000000e+02 6.477413816759552390e+01
3.300000000000000000e+02 6.201500950642252263e+01
3.310000000000000000e+02 5.956161157442386411e+01
3.320000000000000000e+02 5.750906477258381955e+01
3.330000000000000000e+02 5.580126951699801907e+01
3.340000000000000000e+02 5.438486472961088936e+01
3.350000000000000000e+02 5.322723195790938178e+01
3.360000000000000000e+02 5.230975444671187802e+01
3.370000000000000000e+02 5.161508950213584512e+01
3.380000000000000000e+02 5.111446946553244430e+01
3.390000000000000000e+02 5.076097682433343294e+01
3.400000000000000000e+02 5.049385406885512140e+01
3.410000000000000000e+02 5.025739411563737491e+01
3.420000000000000000e+02 5.003881598193650859e+01
3.430000000000000000e+02 4.992573279016306742e+01
3.440000000000000000e+02 5.015564304581459965e+01
3.450000000000000000e+02 5.107268520001221646e+01
3.460000000000000000e+02 5.290260780041168687e+01
3.470000000000000000e+02 5.523914659279814288e+01
3.480000000000000000e+02 5.594809187462394817e+01
3.490000000000000000e+02 5.369092990168684310e+01
3.500000000000000000e+02 5.069618664839100575e+01
3.510000000000000000e+02 4.801234430826838206e+01
3.520000000000000000e+02 4.567314616195374555e+01
3.530000000000000000e+02 4.356457270050319153e+01
3.540000000000000000e+02 4.157946605338457857e+01
3.550000000000000000e+02 3.962499572494500200e+01
3.560000000000000000e+02 3.761777172049528417e+01
3.570000000000000000e+02 3.550762888160318198e+01
3.580000000000000000e+02 3.343783552872678655e+01
3.590000000000000000e+02 3.228927009593594732e+01
3.600000000000000000e+02 3.354788608514085269e+01
3.610000000000000000e+02 3.669708782146441450e+01
3.620000000000000000e+02 4.035663430804557095e+01
3.630000000000000000e+02 4.412472050585500227e+01
3.640000000000000000e+02 4.804238739412598136e+01
3.650000000000000000e+02 5.207785156555276274e+01
3.660000000000000000e+02 5.533888413433015074e+01
3.670000000000000000e+02 5.590612467219027337e+01
3.680000000000000000e+02 5.454194977617061113e+01
3.690000000000000000e+02 5.305229945495461408e+01
3.700000000000000000e+02 5.189274010639383050e+01
3.710000000000000000e+02 5.104323095327993087e+01
3.720000000000000000e+02 5.042379435371272223e+01
3.730000000000000000e+02 4.996518795123760981e+01
3.740000000000000000e+02 4.961420936135381510e+01
3.750000000000000000e+02 4.933045251871868686e+01
3.760000000000000000e+02 4.908348248243234480e+01
3.770000000000000000e+02 4.885122142143885071e+01
3.780000000000000000e+02 4.861906725190458900e+01
3.790000000000000000e+02 4.837925747695272349e+01
3.800000000000000000e+02 4.813029391745887153e+01
3.810000000000000000e+02 4.787671098868725039e+01
3.820000000000000000e+02 4.763018332593709658e+01
3.830000000000000000e+02 4.741440445912705570e+01
3.840000000000000000e+02 4.727974237935883650e+01
3.850000000000000000e+02 4.734206943350798724e+01
3.860000000000000000e+02 4.786843950017065197e+01
3.870000000000000000e+02 4.935641277988467834e+01
3.880000000000000000e+02 5.211307522571939899e+01
3.890000000000000000e+02 5.465794473640249862e+01
3.900000000000000000e+02 5.479987800414942711e+01
3.910000000000000000e+02 5.392276057214353102e+01
3.920000000000000000e+02 5.328207027353300873e+01
3.930000000000000000e+02 5.302988651497062733e+01
3.940000000000000000e+02 5.311216457934679624e+01
3.950000000000000000e+02 5.348563094077840674e+01
3.960000000000000000e+02 5.413844740316297077e+01
3.970000000000000000e+02 5.508635935928911209e+01
3.980000000000000000e+02 5.636629589821243513e+01
3.990000000000000000e+02 5.801324886463394392e+01
4.000000000000000000e+02 5.994438337924248117e+01
4.010000000000000000e+02 6.153400918683851017e+01
4.020000000000000000e+02 6.146030561121153823e+01
4.030000000000000000e+02 6.018777058053704110e+01
4.040000000000000000e+02 5.890647890527502994e+01
4.050000000000000000e+02 5.380552433936495049e+01
4.060000000000000000e+02 4.839764743940072123e+01
4.070000000000000000e+02 4.752639773953718105e+01
4.080000000000000000e+02 4.696501849597495237e+01
4.090000000000000000e+02 4.623792387968106254e+01
4.100000000000000000e+02 4.548771819597695298e+01
4.110000000000000000e+02 4.479408186758740840e+01
4.120000000000000000e+02 4.419524610645346741e+01
4.130000000000000000e+02 4.371401752614473679e+01
4.140000000000000000e+02 4.337000410305829234e+01
4.150000000000000000e+02 4.318606162964076134e+01
4.160000000000000000e+02 4.319307531758501284e+01
4.170000000000000000e+02 4.343500982367604735e+01
4.180000000000000000e+02 4.397488946545449551e+01
4.190000000000000000e+02 4.489865968823687581e+01
4.200000000000000000e+02 4.629261323576209008e+01
4.210000000000000000e+02 4.805174572244488473e+01
4.220000000000000000e+02 4.908194479555125156e+01
4.230000000000000000e+02 4.757865208027799042e+01
4.240000000000000000e+02 4.478885405500119532e+01
4.250000000000000000e+02 4.248868603814175060e+01
4.260000000000000000e+02 4.119782426145982157e+01
4.270000000000000000e+02 4.105576910294360005e+01
4.280000000000000000e+02 4.177323799581061081e+01
4.290000000000000000e+02 4.143686282721868963e+01
4.300000000000000000e+02 3.860608685400521978e+01
4.310000000000000000e+02 3.545870461267050899e+01
4.320000000000000000e+02 3.304368621980948006e+01
4.330000000000000000e+02 3.133135831954976780e+01
4.340000000000000000e+02 3.015453335250220945e+01
4.350000000000000000e+02 2.938230396275468337e+01
4.360000000000000000e+02 2.892732597302974540e+01
4.370000000000000000e+02 2.873307055673808819e+01
4.380000000000000000e+02 2.876191079628197400e+01
4.390000000000000000e+02 2.898570712792801984e+01
4.400000000000000000e+02 2.937829379938336416e+01
4.410000000000000000e+02 2.990965908555299890e+01
4.420000000000000000e+02 3.054231303814092158e+01
4.430000000000000000e+02 3.123080852207259639e+01
4.440000000000000000e+02 3.192521770181313201e+01
4.450000000000000000e+02 3.257787723420805293e+01
4.460000000000000000e+02 3.314899800544325359e+01
4.470000000000000000e+02 3.360066740395471641e+01
4.480000000000000000e+02 3.389155080591960711e+01
4.490000000000000000e+02 3.418826939322156022e+01
4.500000000000000000e+02 3.464218709063588619e+01
4.510000000000000000e+02 3.507483426069216392e+01
4.520000000000000000e+02 3.547982333540775812e+01
4.530000000000000000e+02 3.588577734761996396e+01
4.540000000000000000e+02 3.630957400423867654e+01
4.550000000000000000e+02 3.676008287032454547e+01
4.560000000000000000e+02 3.724190927388317363e+01
4.570000000000000000e+02 3.775732250838557036e+01
4.580000000000000000e+02 3.830727598969217951e+01
4.590000000000000000e+02 3.889198963191165603e+01
4.600000000000000000e+02 3.951131305856663545e+01
4.610000000000000000e+02 4.016498737941833497e+01
4.620000000000000000e+02 4.085288677777668909e+01
4.630000000000000000e+02 4.157531669565162247e+01
4.640000000000000000e+02 4.233346478252248346e+01
4.650000000000000000e+02 4.313014735672354760e+01
4.660000000000000000e+02 4.397108019838027815e+01
4.670000000000000000e+02 4.486705031682431866e+01
4.680000000000000000e+02 4.583760625619586904e+01
4.690000000000000000e+02 4.691723818080129149e+01
4.700000000000000000e+02 4.816539139324213181e+01
4.710000000000000000e+02 4.968149384469167984e+01
4.720000000000000000e+02 5.162364325730108305e+01
4.730000000000000000e+02 5.422045207099824182e+01
4.740000000000000000e+02 5.773921776707091880e+01
4.750000000000000000e+02 6.225518945959977657e+01
4.760000000000000000e+02 6.643939660739798114e+01
4.770000000000000000e+02 6.556913342050800964e+01
4.780000000000000000e+02 5.904333807474781537e+01
4.790000000000000000e+02 5.104791390951561425e+01
4.800000000000000000e+02 4.333822152056269772e+01
4.810000000000000000e+02 4.171939973977633542e+01
4.820000000000000000e+02 4.406930044131583912e+01
4.830000000000000000e+02 4.587787274517833680e+01
4.840000000000000000e+02 4.713625959685215605e+01
4.850000000000000000e+02 4.807194607279198806e+01
4.860000000000000000e+02 4.880027114302972535e+01
4.870000000000000000e+02 4.942087972801829210e+01
4.880000000000000000e+02 5.043899278603969094e+01
4.890000000000000000e+02 5.399417058395102487e+01
4.900000000000000000e+02 6.078498797073030602e+01
4.910000000000000000e+02 6.541294107817411430e+01
4.920000000000000000e+02 6.433940746354468843e+01
4.930000000000000000e+02 6.061704542178789268e+01
4.940000000000000000e+02 5.673479153026200095e+01
4.950000000000000000e+02 5.352897204806399145e+01
4.960000000000000000e+02 5.191865605702829356e+01
4.970000000000000000e+02 5.267336188661742824e+01
4.980000000000000000e+02 5.507491976886673513e+01
4.990000000000000000e+02 5.820092475371155416e+01
5.000000000000000000e+02 6.180591166594315666e+01
5.010000000000000000e+02 6.599953037335423289e+01
5.020000000000000000e+02 7.095975322009218189e+01
5.030000000000000000e+02 7.630592342238549008e+01
5.040000000000000000e+02 7.882730553404141460e+01
5.050000000000000000e+02 7.494759731610649567e+01
5.060000000000000000e+02 6.872797270899928890e+01
5.070000000000000000e+02 6.302019930195774577e+01
5.080000000000000000e+02 5.802441571013769561e+01
5.090000000000000000e+02 5.341188439447498126e+01
5.100000000000000000e+02 4.917262759953487006e+01
5.110000000000000000e+02 4.519300355859076745e+01
5.120000000000000000e+02 4.120957022608796194e+01
5.130000000000000000e+02 3.694320665201509257e+01
5.140000000000000000e+02 3.198957916786747901e+01
5.150000000000000000e+02 2.589099207379568313e+01
5.160000000000000000e+02 2.263669010437751439e+01
5.170000000000000000e+02 2.636305595536274993e+01
5.180000000000000000e+02 2.951059032246315184e+01
5.190000000000000000e+02 3.164441205999878903e+01
5.200000000000000000e+02 3.321799023897639103e+01
5.210000000000000000e+02 3.448772898261092479e+01
5.220000000000000000e+02 3.559745067487930470e+01
5.230000000000000000e+02 3.663339623209372320e+01
5.240000000000000000e+02 3.764726862031765364e+01
5.250000000000000000e+02 3.866598824740886897e+01
5.260000000000000000e+02 3.969794372333479515e+01
5.270000000000000000e+02 4.074001441008243063e+01
5.280000000000000000e+02 4.178522708204961589e+01
5.290000000000000000e+02 4.282864552031765015e+01
5.300000000000000000e+02 4.386990763724878661e+01
5.310000000000000000e+02 4.491290180348115513e+01
5.320000000000000000e+02 4.596414766852343803e+01
5.330000000000000000e+02 4.703116890292494645e+01
5.340000000000000000e+02 4.812140631207857666e+01
5.350000000000000000e+02 4.924169871069129556e+01
5.360000000000000000e+02 5.039817205824633817e+01
5.370000000000000000e+02 5.159639384968383524e+01
5.380000000000000000e+02 5.284175405878353615e+01
5.390000000000000000e+02 5.414020089736404628e+01
5.400000000000000000e+02 5.549975827369013359e+01
5.410000000000000000e+02 5.693378993313523750e+01
5.420000000000000000e+02 5.846676828493123423e+01
5.430000000000000000e+02 6.012594926916431604e+01
5.440000000000000000e+02 6.170466212141854356e+01
5.450000000000000000e+02 6.169106835471940542e+01
5.460000000000000000e+02 6.261923434370505248e+01
5.470000000000000000e+02 6.541972970261276998e+01
5.480000000000000000e+02 6.758842768470054807e+01
5.490000000000000000e+02 6.957801818716191633e+01
5.500000000000000000e+02 7.158114223301882362e+01
5.510000000000000000e+02 7.358640479827016634e+01
5.520000000000000000e+02 7.529491643790356648e+01
5.530000000000000000e+02 7.572467233816989562e+01
5.540000000000000000e+02 7.344116447536987380e+01
5.550000000000000000e+02 6.879917034875097670e+01
5.560000000000000000e+02 6.477898583152357048e+01
5.570000000000000000e+02 6.384643614272265211e+01
5.580000000000000000e+02 6.410068615670721215e+01
5.590000000000000000e+02 6.431098734806995765e+01
5.600000000000000000e+02 6.438308711014322228e+01
5.610000000000000000e+02 6.434960118068076440e+01
5.620000000000000000e+02 6.410711042569832330e+01
5.630000000000000000e+02 6.352206527690804450e+01
5.640000000000000000e+02 6.403293935672236614e+01
5.650000000000000000e+02 6.558302215141081604e+01
5.660000000000000000e+02 6.684940674127690841e+01
5.670000000000000000e+02 6.743133890914775463e+01
5.680000000000000000e+02 6.588279931260154854e+01
5.690000000000000000e+02 5.769683868975506158e+01
5.700000000000000000e+02 5.866780097118004278e+01
5.710000000000000000e+02 6.885820919169994170e+01
5.720000000000000000e+02 7.448852931751332562e+01
5.730000000000000000e+02 7.863147132481203982e+01
5.740000000000000000e+02 8.142947420917779766e+01
5.750000000000000000e+02 8.328452567277813046e+01
5.760000000000000000e+02 8.490350623234952820e+01
5.770000000000000000e+02 8.573874451976112709e+01
5.780000000000000000e+02 8.272802590633665432e+01
5.790000000000000000e+02 7.453933063004598125e+01
5.800000000000000000e+02 6.715340137080697502e+01
5.810000000000000000e+02 6.451641226670818696e+01
5.820000000000000000e+02 6.219719414909175725e+01
5.830000000000000000e+02 5.903848695984986961e+01
5.840000000000000000e+02 5.493320983029936144e+01
5.850000000000000000e+02 5.176393569364005032e+01
5.860000000000000000e+02 5.371033197687646066e+01
5.870000000000000000e+02 5.676289239622973071e+01
5.880000000000000000e+02 5.892989787626515863e+01
5.890000000000000000e+02 6.027711984045013338e+01
5.900000000000000000e+02 6.085931878963988595e+01
5.910000000000000000e+02 6.059640247370350608e+01
5.920000000000000000e+02 5.943341847917786680e+01
5.930000000000000000e+02 5.747332047056715965e+01
5.940000000000000000e+02 5.490602543306248151e+01
5.950000000000000000e+02 5.186172344101017728e+01
5.960000000000000000e+02 4.837264423670058022e+01
5.970000000000000000e+02 4.454302160088580109e+01
5.980000000000000000e+02 4.139634651093865614e+01
5.990000000000000000e+02 4.121530746106227383e+01
6.000000000000000000e+02 4.301303469238763455e+01
6.010000000000000000e+02 4.477273948177324314e+01
6.020000000000000000e+02 4.609430536187554139e+01
6.030000000000000000e+02 4.722554900900186681e+01
6.040000000000000000e+02 4.822771720401982520e+01
6.050000000000000000e+02 4.874139784760548366e+01
6.060000000000000000e+02 4.885580294673293622e+01
6.070000000000000000e+02 4.862659196569659770e+01
6.080000000000000000e+02 4.815377980557218507e+01
6.090000000000000000e+02 4.810479678534814951e+01
6.100000000000000000e+02 5.013858992952057747e+01
6.110000000000000000e+02 5.413907945895014961e+01
6.120000000000000000e+02 5.799394790378612186e+01
6.130000000000000000e+02 6.047869218981779937e+01
6.140000000000000000e+02 6.158170316340888917e+01
6.150000000000000000e+02 6.212818110288606022e+01
6.160000000000000000e+02 6.252841490884363651e+01
6.170000000000000000e+02 6.295796993718183643e+01
6.180000000000000000e+02 6.352412723052011501e+01
6.190000000000000000e+02 6.430144100011438013e+01
6.200000000000000000e+02 6.536072016840236643e+01
6.210000000000000000e+02 6.678657325748385176e+01
6.220000000000000000e+02 6.868399279717225170e+01
6.230000000000000000e+02 7.114747554729716228e+01
6.240000000000000000e+02 7.403618606546741887e+01
6.250000000000000000e+02 7.611997699341300461e+01
6.260000000000000000e+02 7.511279952934414439e+01
6.270000000000000000e+02 7.090217451274899929e+01
6.280000000000000000e+02 6.478796998822767250e+01
6.290000000000000000e+02 5.789825070906560711e+01
6.300000000000000000e+02 4.981221935573948656e+01
6.310000000000000000e+02 3.633629855823136978e+01
6.320000000000000000e+02 4.400335428512914149e+01
6.330000000000000000e+02 5.021383495826022170e+01
6.340000000000000000e+02 5.502146190604941012e+01
6.350000000000000000e+02 5.976252690303377335e+01
6.360000000000000000e+02 6.293180186690030098e+01
6.370000000000000000e+02 6.522533574552211633e+01
6.380000000000000000e+02 6.764908336163709635e+01
6.390000000000000000e+02 7.031620992723233599e+01
6.400000000000000000e+02 7.281333307211815509e+01
6.410000000000000000e+02 7.423990140826460049e+01
6.420000000000000000e+02 7.566765115636690098e+01
6.430000000000000000e+02 7.796067379504788164e+01
6.440000000000000000e+02 7.925880583676723745e+01
6.450000000000000000e+02 7.943230321126249294e+01
6.460000000000000000e+02 7.938248953424658794e+01
6.470000000000000000e+02 7.957762072198205772e+01
6.480000000000000000e+02 8.015212740655240964e+01
6.490000000000000000e+02 8.114064579685354772e+01
6.500000000000000000e+02 8.255273573624117489e+01
6.510000000000000000e+02 8.436452475252040983e+01
6.520000000000000000e+02 8.643714412048663576e+01
6.530000000000000000e+02 8.832547930991781016e+01
6.540000000000000000e+02 8.888681173589736773e+01
6.550000000000000000e+02 8.618755921896708116e+01
6.560000000000000000e+02 8.081008972460108453e+01
6.570000000000000000e+02 7.486507590241009780e+01
6.580000000000000000e+02 6.903353715556713155e+01
6.590000000000000000e+02 6.327369591986204966e+01
6.600000000000000000e+02 5.732431757515657011e+01
6.610000000000000000e+02 5.060320304448519835e+01
6.620000000000000000e+02 4.161985670988770636e+01
6.630000000000000000e+02 3.492598657115920702e+01
6.640000000000000000e+02 4.095018291363061991e+01
6.650000000000000000e+02 4.372254391387177463e+01
6.660000000000000000e+02 4.507101228447147179e+01
6.670000000000000000e+02 4.579834013830136996e+01
6.680000000000000000e+02 4.622330698993862796e+01
6.690000000000000000e+02 4.649967143532830960e+01
6.700000000000000000e+02 4.671122009712524914e+01
6.710000000000000000e+02 4.690692625286295225e+01
6.720000000000000000e+02 4.711619164536863025e+01
6.730000000000000000e+02 4.735617889328931795e+01
6.740000000000000000e+02 4.763528744622549027e+01
6.750000000000000000e+02 4.795333206584685826e+01
6.760000000000000000e+02 4.829408642713996613e+01
6.770000000000000000e+02 4.859671725982873625e+01
6.780000000000000000e+02 4.882066404361747658e+01
6.790000000000000000e+02 4.932299072927300898e+01
6.800000000000000000e+02 5.005584584063274889e+01
6.810000000000000000e+02 5.086820040803505094e+01
6.820000000000000000e+02 5.177148189581280491e+01
6.830000000000000000e+02 5.273341464443642224e+01
6.840000000000000000e+02 5.433262221788585578e+01
6.850000000000000000e+02 5.464827763319014764e+01
6.860000000000000000e+02 5.312094825619841032e+01
6.870000000000000000e+02 5.180508390868300950e+01
6.880000000000000000e+02 5.101592997160836518e+01
6.890000000000000000e+02 5.062102331470487115e+01
6.900000000000000000e+02 5.048977580022466327e+01
6.910000000000000000e+02 5.056436693332610588e+01
6.920000000000000000e+02 5.084261528172902445e+01
6.930000000000000000e+02 5.135756189286826867e+01
6.940000000000000000e+02 5.212631663470345700e+01
6.950000000000000000e+02 5.288093267969558298e+01
6.960000000000000000e+02 5.174728244215357620e+01
6.970000000000000000e+02 4.808302617831709824e+01
6.980000000000000000e+02 4.598390933842645012e+01
6.990000000000000000e+02 4.535284424501270450e+01
7.000000000000000000e+02 4.534013207656158073e+01
7.010000000000000000e+02 4.565098178433441944e+01
7.020000000000000000e+02 4.623597480001232896e+01
7.030000000000000000e+02 4.712697647351615160e+01
7.040000000000000000e+02 4.836793756571758252e+01
7.050000000000000000e+02 4.998663509268291705e+01
7.060000000000000000e+02 5.199460235048866963e+01
7.070000000000000000e+02 5.440378008556049849e+01
7.080000000000000000e+02 5.723625255987510485e+01
7.090000000000000000e+02 6.046904798506205481e+01
7.100000000000000000e+02 6.369782169242149195e+01
7.110000000000000000e+02 6.540690376018861230e+01
7.120000000000000000e+02 6.461676046864762668e+01
7.130000000000000000e+02 6.266427856190912138e+01
7.140000000000000000e+02 5.969926013476363380e+01
7.150000000000000000e+02 6.004317325144042883e+01
7.160000000000000000e+02 6.315291352853382989e+01
7.170000000000000000e+02 6.292010061288881673e+01
7.180000000000000000e+02 6.282276924961792020e+01
7.190000000000000000e+02 6.339401804372165827e+01
7.200000000000000000e+02 6.460906837156785798e+01
7.210000000000000000e+02 6.643190328832690739e+01
7.220000000000000000e+02 6.851286056757140841e+01
7.230000000000000000e+02 6.924170508634804833e+01
7.240000000000000000e+02 6.737582664678579647e+01
7.250000000000000000e+02 6.476141974105551924e+01
7.260000000000000000e+02 6.261795378321706806e+01
7.270000000000000000e+02 6.115017674250466229e+01
7.280000000000000000e+02 6.037783015103773465e+01
7.290000000000000000e+02 6.032367687817828994e+01
7.300000000000000000e+02 6.083484922741648404e+01
7.310000000000000000e+02 6.064570236687516314e+01
7.320000000000000000e+02 5.817517284602591587e+01
7.330000000000000000e+02 5.574032677740394348e+01
7.340000000000000000e+02 5.126888370231437619e+01
7.350000000000000000e+02 4.392858006393855419e+01
7.360000000000000000e+02 4.118502388390291458e+01
7.370000000000000000e+02 4.153246466586771390e+01
7.380000000000000000e+02 4.084181821531716139e+01
7.390000000000000000e+02 3.745354551350039429e+01
7.400000000000000000e+02 3.390724127864678650e+01
7.410000000000000000e+02 3.166480529250385700e+01
7.420000000000000000e+02 3.259931914064907943e+01
7.430000000000000000e+02 3.559356861977716591e+01
7.440000000000000000e+02 3.900219026522777455e+01
7.450000000000000000e+02 4.250984093259420149e+01
7.460000000000000000e+02 4.614426546408432728e+01
7.470000000000000000e+02 4.986757862267405983e+01
7.480000000000000000e+02 5.394107684691095983e+01
7.490000000000000000e+02 6.014039898959921970e+01
7.500000000000000000e+02 6.259669332506797446e+01
7.510000000000000000e+02 6.168485909239602449e+01
7.520000000000000000e+02 6.083863928602468718e+01
7.530000000000000000e+02 6.072447103345540143e+01
7.540000000000000000e+02 6.128372492817468498e+01
7.550000000000000000e+02 6.242375187951188309e+01
7.560000000000000000e+02 6.409188078667361310e+01
7.570000000000000000e+02 6.624424997576423380e+01
7.580000000000000000e+02 6.873447938762507192e+01
7.590000000000000000e+02 7.102858375075101094e+01
7.600000000000000000e+02 7.213258491299642117e+01
7.610000000000000000e+02 7.189833877972560572e+01
7.620000000000000000e+02 7.132087049729857142e+01
7.630000000000000000e+02 7.109292302414114317e+01
7.640000000000000000e+02 7.144177965065387070e+01
7.650000000000000000e+02 7.234681142225025496e+01
7.660000000000000000e+02 7.318149503573354764e+01
7.670000000000000000e+02 7.200944964967604278e+01
7.680000000000000000e+02 6.846035948018416661e+01
7.690000000000000000e+02 6.441973065909101592e+01
7.700000000000000000e+02 6.059749266982849747e+01
7.710000000000000000e+02 5.696895743555004543e+01
7.720000000000000000e+02 5.339943761462025407e+01
7.730000000000000000e+02 4.988140432496350485e+01
7.740000000000000000e+02 4.706245911471604160e+01
7.750000000000000000e+02 4.672637750471498208e+01
7.760000000000000000e+02 4.857634276155102526e+01
7.770000000000000000e+02 4.881796994872619422e+01
7.780000000000000000e+02 4.560840941658458547e+01
7.790000000000000000e+02 4.569686095115771707e+01
7.800000000000000000e+02 4.760732507822012849e+01
7.810000000000000000e+02 4.938852349183299850e+01
7.820000000000000000e+02 5.111427292895218244e+01
7.830000000000000000e+02 5.290156246242024451e+01
7.840000000000000000e+02 5.463505300400650810e+01
7.850000000000000000e+02 5.611027255093723909e+01
7.860000000000000000e+02 5.659632052270511338e+01
7.870000000000000000e+02 5.443071816776197380e+01
7.880000000000000000e+02 5.089211965869218091e+01
7.890000000000000000e+02 4.703620325764446619e+01
7.900000000000000000e+02 4.319126244972081707e+01
7.910000000000000000e+02 4.146692497126447563e+01
7.920000000000000000e+02 4.488655837503104351e+01
7.930000000000000000e+02 4.949889286533058197e+01
7.940000000000000000e+02 5.153001665354686622e+01
7.950000000000000000e+02 5.020214282416779383e+01
7.960000000000000000e+02 4.795465091564259552e+01
7.970000000000000000e+02 4.670817060252513642e+01
7.980000000000000000e+02 4.638131381011759657e+01
7.990000000000000000e+02 4.682474246825648123e+01
8.000000000000000000e+02 4.775345156222396525e+01
8.010000000000000000e+02 4.750964529286755322e+01
8.020000000000000000e+02 4.536948949886382820e+01
8.030000000000000000e+02 4.375706022904633130e+01
8.040000000000000000e+02 4.339792442934878380e+01
8.050000000000000000e+02 4.412270298027900139e+01
8.060000000000000000e+02 4.596362232966953343e+01
8.070000000000000000e+02 4.914569315784056869e+01
8.080000000000000000e+02 5.357634865682187097e+01
8.090000000000000000e+02 5.714827088793967391e+01
8.100000000000000000e+02 5.483978140486720321e+01
8.110000000000000000e+02 4.926683552820460932e+01
8.120000000000000000e+02 4.751962255496620458e+01
8.130000000000000000e+02 5.105120558077111070e+01
8.140000000000000000e+02 5.703231683342178826e+01
8.150000000000000000e+02 6.379745380972232027e+01
8.160000000000000000e+02 7.053265105366367038e+01
8.170000000000000000e+02 7.506019014517340793e+01
8.180000000000000000e+02 7.464318840418756906e+01
8.190000000000000000e+02 7.129247808491763294e+01
8.200000000000000000e+02 6.767735990362768916e+01
8.210000000000000000e+02 6.450030003772786813e+01
8.220000000000000000e+02 6.177844196947098254e+01
8.230000000000000000e+02 5.940341672252719718e+01
8.240000000000000000e+02 5.727777083636932787e+01
8.250000000000000000e+02 5.532846565298876129e+01
8.260000000000000000e+02 5.350081312970166891e+01
8.270000000000000000e+02 5.175266815283244881e+01
8.280000000000000000e+02 5.004937010621407012e+01
8.290000000000000000e+02 4.835894560294982369e+01
8.300000000000000000e+02 4.666622070019889179e+01
8.310000000000000000e+02 4.506319289756115154e+01
8.320000000000000000e+02 4.330665225073363445e+01
8.330000000000000000e+02 4.076246787484973311e+01
8.340000000000000000e+02 3.947332373499063607e+01
8.350000000000000000e+02 4.101631104213499412e+01
8.360000000000000000e+02 4.252675705801109274e+01
8.370000000000000000e+02 4.380496522582050289e+01
8.380000000000000000e+02 4.501289943462949594e+01
8.390000000000000000e+02 4.621148914864677693e+01
8.400000000000000000e+02 4.742495651895791298e+01
8.410000000000000000e+02 4.865789307132176589e+01
8.420000000000000000e+02 4.985661573918935119e+01
8.430000000000000000e+02 5.072960145060760340e+01
8.440000000000000000e+02 5.086150205312429762e+01
8.450000000000000000e+02 5.128668200841768510e+01
8.460000000000000000e+02 5.197995656487438509e+01
8.470000000000000000e+02 5.036960668695839161e+01
8.480000000000000000e+02 4.613705782686351142e+01
8.490000000000000000e+02 4.190678548257806568e+01
8.500000000000000000e+02 4.469842439709096737e+01
8.510000000000000000e+02 4.981122323825651677e+01
8.520000000000000000e+02 4.978785497408918559e+01
8.530000000000000000e+02 4.979571922356334568e+01
8.540000000000000000e+02 5.169541913078587925e+01
8.550000000000000000e+02 5.172086599689567521e+01
8.560000000000000000e+02 4.815573520280389630e+01
8.570000000000000000e+02 5.225571975453053142e+01
8.580000000000000000e+02 5.649118866119393090e+01
8.590000000000000000e+02 5.939725048141233543e+01
8.600000000000000000e+02 6.199236961559508075e+01
8.610000000000000000e+02 6.446470307913502040e+01
8.620000000000000000e+02 6.667804117047842283e+01
8.630000000000000000e+02 6.820809757280927954e+01
8.640000000000000000e+02 6.860003282594816199e+01
8.650000000000000000e+02 6.780803627202678285e+01
8.660000000000000000e+02 6.636579984095200757e+01
8.670000000000000000e+02 6.548524045308195696e+01
8.680000000000000000e+02 6.531665057003576180e+01
8.690000000000000000e+02 6.509776803348712804e+01
8.700000000000000000e+02 6.499158380551644143e+01
8.710000000000000000e+02 6.505169488561611502e+01
8.720000000000000000e+02 6.514625280173343924e+01
8.730000000000000000e+02 6.489053405415253906e+01
8.740000000000000000e+02 6.365545835572274314e+01
8.750000000000000000e+02 6.114287166176146116e+01
8.760000000000000000e+02 5.776777272315010237e+01
8.770000000000000000e+02 5.435281821168736371e+01
8.780000000000000000e+02 5.305031681866066151e+01
8.790000000000000000e+02 5.531183024228234046e+01
8.800000000000000000e+02 5.805956058469736547e+01
8.810000000000000000e+02 5.869732782668508264e+01
8.820000000000000000e+02 5.704683227596794381e+01
8.830000000000000000e+02 5.489956580333793568e+01
8.840000000000000000e+02 5.295955260951629384e+01
8.850000000000000000e+02 5.130142169583984213e+01
8.860000000000000000e+02 4.988063032726443424e+01
8.870000000000000000e+02 4.863084065541447387e+01
8.880000000000000000e+02 4.743891701274967687e+01
8.890000000000000000e+02 4.609755253115865514e+01
8.900000000000000000e+02 4.501519168359322975e+01
8.910000000000000000e+02 4.483101074391722562e+01
8.920000000000000000e+02 4.503509531808924748e+01
8.930000000000000000e+02 4.533323091718111186e+01
8.940000000000000000e+02 4.535907500859310204e+01
8.950000000000000000e+02 4.624564918117578571e+01
8.960000000000000000e+02 4.698170094789158213e+01
8.970000000000000000e+02 4.698772473826199558e+01
8.980000000000000000e+02 4.639915461096845206e+01
8.990000000000000000e+02 4.562081966892846197e+01
9.000000000000000000e+02 4.477161251596398728e+01
9.010000000000000000e+02 4.386852640177128393e+01
9.020000000000000000e+02 4.336713067712409497e+01
9.030000000000000000e+02 4.501371557652469590e+01
9.040000000000000000e+02 4.931845558785137484e+01
9.050000000000000000e+02 5.234531009686783420e+01
9.060000000000000000e+02 5.187413542317173665e+01
9.070000000000000000e+02 5.011581506156168331e+01
9.080000000000000000e+02 4.808765335386082995e+01
9.090000000000000000e+02 4.572900519581595091e+01
9.100000000000000000e+02 4.330266888332992181e+01
9.110000000000000000e+02 4.286778672189177541e+01
9.120000000000000000e+02 4.547218131469185920e+01
9.130000000000000000e+02 4.950366424453140723e+01
9.140000000000000000e+02 5.372931327702845294e+01
9.150000000000000000e+02 5.786392531013155605e+01
9.160000000000000000e+02 6.197278762570863364e+01
9.170000000000000000e+02 6.614012504098562317e+01
9.180000000000000000e+02 7.029352173221145961e+01
9.190000000000000000e+02 7.393920240673710964e+01
9.200000000000000000e+02 7.583557988246280956e+01
9.210000000000000000e+02 7.465016565905538926e+01
9.220000000000000000e+02 7.139172771422525443e+01
9.230000000000000000e+02 6.776050226996585479e+01
9.240000000000000000e+02 6.450938725708088839e+01
9.250000000000000000e+02 6.179543534404441374e+01
9.260000000000000000e+02 5.957709349484785832e+01
9.270000000000000000e+02 5.776977647140114414e+01
9.280000000000000000e+02 5.548425985216617562e+01
9.290000000000000000e+02 5.294500386670422643e+01
9.300000000000000000e+02 5.111493296459683222e+01
9.310000000000000000e+02 4.996385811720976733e+01
9.320000000000000000e+02 4.938780683394672621e+01
9.330000000000000000e+02 4.918846057612370970e+01
9.340000000000000000e+02 4.815031427613058668e+01
9.350000000000000000e+02 4.381356487286782908e+01
9.360000000000000000e+02 3.897065066671645184e+01
9.370000000000000000e+02 3.919869194566897619e+01
9.380000000000000000e+02 4.147793999431787171e+01
9.390000000000000000e+02 4.379015879809421108e+01
9.400000000000000000e+02 4.606281647892189568e+01
9.410000000000000000e+02 4.829155674141887289e+01
9.420000000000000000e+02 5.030388756224007807e+01
9.430000000000000000e+02 5.336767923048216744e+01
9.440000000000000000e+02 5.831986116661690289e+01
9.450000000000000000e+02 6.393911887807608707e+01
9.460000000000000000e+02 6.849924690401134342e+01
9.470000000000000000e+02 6.727222460068016119e+01
9.480000000000000000e+02 6.160924073525048072e+01
9.490000000000000000e+02 5.637802640707892721e+01
9.500000000000000000e+02 5.293827937856378441e+01
9.510000000000000000e+02 5.081595756269733499e+01
9.520000000000000000e+02 5.153021631534082303e+01
9.530000000000000000e+02 5.353193264081592417e+01
9.540000000000000000e+02 5.092492425965733105e+01
9.550000000000000000e+02 4.342104172680497243e+01
9.560000000000000000e+02 3.517146002523905679e+01
9.570000000000000000e+02 3.938079991186005202e+01
9.580000000000000000e+02 4.291961456986128809e+01
9.590000000000000000e+02 4.307191704020539191e+01
9.600000000000000000e+02 4.625523979066085190e+01
9.610000000000000000e+02 5.048456825503865275e+01
9.620000000000000000e+02 5.231571328458944237e+01
9.630000000000000000e+02 5.186229610907177090e+01
9.640000000000000000e+02 5.128894051120688147e+01
9.650000000000000000e+02 5.175181824452209867e+01
9.660000000000000000e+02 5.355644528104890867e+01
9.670000000000000000e+02 5.616189606024471459e+01
9.680000000000000000e+02 6.456189794870144283e+01
9.690000000000000000e+02 6.923806169188947024e+01
9.700000000000000000e+02 6.691954558539957532e+01
9.710000000000000000e+02 6.233135500597745704e+01
9.720000000000000000e+02 5.738421782842201679e+01
9.730000000000000000e+02 5.548986522569350655e+01
9.740000000000000000e+02 5.767436683245064444e+01
9.750000000000000000e+02 6.057572771443167881e+01
9.760000000000000000e+02 6.269747634374830625e+01
9.770000000000000000e+02 6.458667554395468358e+01
9.780000000000000000e+02 6.794480468137615503e+01
9.790000000000000000e+02 7.150552788103189528e+01
9.800000000000000000e+02 7.342047449041928076e+01
9.810000000000000000e+02 7.130020023361242920e+01
9.820000000000000000e+02 6.566577716171281054e+01
9.830000000000000000e+02 6.182295749582362276e+01
9.840000000000000000e+02 6.165545754648266552e+01
9.850000000000000000e+02 6.265602893847998445e+01
9.860000000000000000e+02 6.390293194646137209e+01
9.870000000000000000e+02 6.471234303539291943e+01
9.880000000000000000e+02 6.528626199801439611e+01
9.890000000000000000e+02 6.562883176832021093e+01
9.900000000000000000e+02 6.622409219666364777e+01
9.910000000000000000e+02 6.716862219223526154e+01
9.920000000000000000e+02 6.810998091216217176e+01
9.930000000000000000e+02 6.745980978681635065e+01
9.940000000000000000e+02 6.331671441916411425e+01
9.950000000000000000e+02 5.588341413213142062e+01
9.960000000000000000e+02 3.993467549763626323e+01
9.970000000000000000e+02 5.363884504341858417e+01
9.980000000000000000e+02 5.864664593929838077e+01
9.990000000000000000e+02 6.095966012884956342e+01
1.000000000000000000e+03 6.228205490124700816e+01


==> meanSolution_soundPressure_RR2_1_1000Hz_dampedAtmospheric.txt <==
1.000000000000000000e+00 7.483516798590771657e+01
2.000000000000000000e+00 6.881559104089637913e+01
3.000000000000000000e+00 6.529547127182203781e+01
4.000000000000000000e+00 6.279908508108313470e+01
5.000000000000000000e+00 6.086395746209981183e+01
6.000000000000000000e+00 5.928409052126824008e+01
7.000000000000000000e+00 5.794959957216318003e+01
8.000000000000000000e+00 5.679489414667878577e+01
9.000000000000000000e+00 5.577766797699403156e+01
1.000000000000000000e+01 5.486903559630462013e+01
1.100000000000000000e+01 5.404839515640272651e+01
1.200000000000000000e+01 5.330053601907889060e+01
1.300000000000000000e+01 5.261390808246207484e+01
1.400000000000000000e+01 5.197953431721223438e+01
1.500000000000000000e+01 5.139029939191114948e+01
1.600000000000000000e+01 5.084046835810673315e+01
1.700000000000000000e+01 5.032535151194441170e+01
1.800000000000000000e+01 4.984106519717571615e+01
1.900000000000000000e+01 4.938435737069490017e+01
2.000000000000000000e+01 4.895247796590847855e+01
2.100000000000000000e+01 4.854308092221400273e+01
2.200000000000000000e+01 4.815414902984966261e+01
2.300000000000000000e+01 4.778393549840247090e+01
2.400000000000000000e+01 4.743091797467414494e+01
2.500000000000000000e+01 4.709376195720339098e+01
2.600000000000000000e+01 4.677129139537379388e+01
2.700000000000000000e+01 4.646246484446164970e+01
2.800000000000000000e+01 4.616635596405068753e+01
2.900000000000000000e+01 4.588213744553267759e+01
3.000000000000000000e+01 4.560906767014845542e+01
3.100000000000000000e+01 4.534647956125574098e+01
3.200000000000000000e+01 4.509377121271974431e+01
3.300000000000000000e+01 4.485039796594308115e+01
3.400000000000000000e+01 4.461586567595780650e+01
3.500000000000000000e+01 4.438972496103052379e+01
3.600000000000000000e+01 4.417156626908875694e+01
3.700000000000000000e+01 4.396101562795709583e+01
3.800000000000000000e+01 4.375773097000197964e+01
3.900000000000000000e+01 4.356139894277276170e+01
4.000000000000000000e+01 4.337173213211418243e+01
4.100000000000000000e+01 4.318846663739371650e+01
4.200000000000000000e+01 4.301135994907490812e+01
4.300000000000000000e+01 4.284018908638257983e+01
4.400000000000000000e+01 4.267474896037643362e+01
4.500000000000000000e+01 4.251485093274686733e+01
4.600000000000000000e+01 4.236032154602595767e+01
4.700000000000000000e+01 4.221100140377502896e+01
4.800000000000000000e+01 4.206674418345863842e+01
4.900000000000000000e+01 4.192741576656991498e+01
5.000000000000000000e+01 4.179289347372316854e+01
5.100000000000000000e+01 4.166306539339614545e+01
5.200000000000000000e+01 4.153782979561274402e+01
5.300000000000000000e+01 4.141709462223459326e+01
5.400000000000000000e+01 4.130077704802883432e+01
5.500000000000000000e+01 4.118880310635108799e+01
5.600000000000000000e+01 4.108110737571045235e+01
5.700000000000000000e+01 4.097763272269610724e+01
5.800000000000000000e+01 4.087833009908348458e+01
5.900000000000000000e+01 4.078315839097605533e+01
6.000000000000000000e+01 4.069208431761173017e+01
6.100000000000000000e+01 4.060508238049969520e+01
6.200000000000000000e+01 4.052213486099648776e+01
6.300000000000000000e+01 4.044323186810999005e+01
6.400000000000000000e+01 4.036837143657457716e+01
6.500000000000000000e+01 4.029755967763128410e+01
6.600000000000000000e+01 4.023081098407856615e+01
6.700000000000000000e+01 4.016814829342369819e+01
6.800000000000000000e+01 4.010960341271026408e+01
6.900000000000000000e+01 4.005521740945134468e+01
7.000000000000000000e+01 4.000504107557453182e+01
7.100000000000000000e+01 3.995913546958075813e+01
7.200000000000000000e+01 3.991757254710791614e+01
7.300000000000000000e+01 3.988043588785288307e+01
7.400000000000000000e+01 3.984782153159306972e+01
7.500000000000000000e+01 3.981983893605346481e+01
7.600000000000000000e+01 3.979661207279560386e+01
7.700000000000000000e+01 3.977828067979046267e+01
7.800000000000000000e+01 3.976500169302958199e+01
7.900000000000000000e+01 3.975695088255530152e+01
8.000000000000000000e+01 3.975432472487962343e+01
8.100000000000000000e+01 3.975734254765847453e+01
8.200000000000000000e+01 3.976624899111289579e+01
8.300000000000000000e+01 3.978131683862998358e+01
8.400000000000000000e+01 3.980285027899199690e+01
8.500000000000000000e+01 3.983118867802302532e+01
8.600000000000000000e+01 3.986671094980741969e+01
8.700000000000000000e+01 3.990984064233643380e+01
8.800000000000000000e+01 3.996105187358955391e+01
8.900000000000000000e+01 4.002087628981868761e+01
9.000000000000000000e+01 4.008991125484109119e+01
9.100000000000000000e+01 4.016882953581030335e+01
9.200000000000000000e+01 4.025839081319402624e+01
9.300000000000000000e+01 4.035945543611157404e+01
9.400000000000000000e+01 4.047300095522702179e+01
9.500000000000000000e+01 4.060014212230899489e+01
9.600000000000000000e+01 4.074215524759793539e+01
9.700000000000000000e+01 4.090050809005411736e+01
9.800000000000000000e+01 4.107689683012986848e+01
9.900000000000000000e+01 4.127329221215325106e+01
1.000000000000000000e+02 4.149199768192641358e+01
1.010000000000000000e+02 4.173572341022244814e+01
1.020000000000000000e+02 4.200768162457102761e+01
1.030000000000000000e+02 4.231171093211712986e+01
1.040000000000000000e+02 4.265244067378921500e+01
1.050000000000000000e+02 4.303551146992590759e+01
1.060000000000000000e+02 4.346787598733009617e+01
1.070000000000000000e+02 4.395821628906021772e+01
1.080000000000000000e+02 4.451753358493813550e+01
1.090000000000000000e+02 4.515999683306829127e+01
1.100000000000000000e+02 4.590418328085623045e+01
1.110000000000000000e+02 4.677490635038753908e+01
1.120000000000000000e+02 4.780586697063033341e+01
1.130000000000000000e+02 4.904315217777072178e+01
1.140000000000000000e+02 5.054792551369844489e+01
1.150000000000000000e+02 5.238714588890148605e+01
1.160000000000000000e+02 5.455104466664749907e+01
1.170000000000000000e+02 5.654320569206583968e+01
1.180000000000000000e+02 5.673235103683093428e+01
1.190000000000000000e+02 5.459969343296874911e+01
1.200000000000000000e+02 5.185955541597294882e+01
1.210000000000000000e+02 4.937559454646812185e+01
1.220000000000000000e+02 4.725099458567274979e+01
1.230000000000000000e+02 4.543108953861104737e+01
1.240000000000000000e+02 4.385396022997319676e+01
1.250000000000000000e+02 4.247254138994943418e+01
1.260000000000000000e+02 4.125376302766740366e+01
1.270000000000000000e+02 4.017497518120499223e+01
1.280000000000000000e+02 3.922098074427265146e+01
1.290000000000000000e+02 3.838192354515196314e+01
1.300000000000000000e+02 3.765180803643224294e+01
1.310000000000000000e+02 3.702742972282885603e+01
1.320000000000000000e+02 3.650756219207842435e+01
1.330000000000000000e+02 3.609230468737787589e+01
1.340000000000000000e+02 3.578253651785884415e+01
1.350000000000000000e+02 3.557945448909434560e+01
1.360000000000000000e+02 3.548418977463567359e+01
1.370000000000000000e+02 3.549751251485746195e+01
1.380000000000000000e+02 3.561963648458517184e+01
1.390000000000000000e+02 3.585013335887647656e+01
1.400000000000000000e+02 3.618795838030729328e+01
1.410000000000000000e+02 3.663157951949423108e+01
1.420000000000000000e+02 3.717919372605508244e+01
1.430000000000000000e+02 3.782900917408569796e+01
1.440000000000000000e+02 3.857957281014219575e+01
1.450000000000000000e+02 3.943012797144304926e+01
1.460000000000000000e+02 4.038099644223489548e+01
1.470000000000000000e+02 4.143399208877693241e+01
1.480000000000000000e+02 4.259288894511280432e+01
1.490000000000000000e+02 4.386398665735835323e+01
1.500000000000000000e+02 4.525684441264377966e+01
1.510000000000000000e+02 4.678529914773409359e+01
1.520000000000000000e+02 4.846896180341205707e+01
1.530000000000000000e+02 5.033553243542434075e+01
1.540000000000000000e+02 5.242457247629255335e+01
1.550000000000000000e+02 5.479402242022960934e+01
1.560000000000000000e+02 5.753231344646620471e+01
1.570000000000000000e+02 6.078315209168827948e+01
1.580000000000000000e+02 6.480358971219371256e+01
1.590000000000000000e+02 7.013085702941124566e+01
1.600000000000000000e+02 7.824925750005266423e+01
1.610000000000000000e+02 9.092123363024528260e+01
1.620000000000000000e+02 8.503612252386572834e+01
1.630000000000000000e+02 8.954195449218921965e+01
1.640000000000000000e+02 8.471481089164485923e+01
1.650000000000000000e+02 7.320161738887206582e+01
1.660000000000000000e+02 6.693451875049430555e+01
1.670000000000000000e+02 6.245828289977997372e+01
1.680000000000000000e+02 5.892984256671790888e+01
1.690000000000000000e+02 5.599595079478049797e+01
1.700000000000000000e+02 5.347130205042535067e+01
1.710000000000000000e+02 5.124549497795486275e+01
1.720000000000000000e+02 4.924713958447726014e+01
1.730000000000000000e+02 4.742742801697686161e+01
1.740000000000000000e+02 4.575172615657187691e+01
1.750000000000000000e+02 4.419494758746904495e+01
1.760000000000000000e+02 4.273891652589863810e+01
1.770000000000000000e+02 4.137088922708976213e+01
1.780000000000000000e+02 4.008282036784582658e+01
1.790000000000000000e+02 3.887112216952210986e+01
1.800000000000000000e+02 3.773659154754621170e+01
1.810000000000000000e+02 3.668358220024017413e+01
1.820000000000000000e+02 3.571522552915592996e+01
1.830000000000000000e+02 3.481385549400626900e+01
1.840000000000000000e+02 3.387519988863640208e+01
1.850000000000000000e+02 3.255703388399738429e+01
1.860000000000000000e+02 3.027189228345370253e+01
1.870000000000000000e+02 2.695932883115842316e+01
1.880000000000000000e+02 2.347804227513174524e+01
1.890000000000000000e+02 2.055617011005124084e+01
1.900000000000000000e+02 1.835282849314612008e+01
1.910000000000000000e+02 1.681429791282713992e+01
1.920000000000000000e+02 1.593131532511563719e+01
1.930000000000000000e+02 1.569076981992046527e+01
1.940000000000000000e+02 1.596320061817435310e+01
1.950000000000000000e+02 1.653810753328629346e+01
1.960000000000000000e+02 1.723095209736588984e+01
1.970000000000000000e+02 1.792722738541826999e+01
1.980000000000000000e+02 1.856943224247541480e+01
1.990000000000000000e+02 1.913309677187748292e+01
2.000000000000000000e+02 1.960990307580063430e+01
2.010000000000000000e+02 1.999836774196685241e+01
2.020000000000000000e+02 2.029912462904071901e+01
2.030000000000000000e+02 2.051256025173736930e+01
2.040000000000000000e+02 2.063753765717296318e+01
2.050000000000000000e+02 2.067054507462668766e+01
2.060000000000000000e+02 2.060490272538095269e+01
2.070000000000000000e+02 2.042978439791493273e+01
2.080000000000000000e+02 2.012884165167244532e+01
2.090000000000000000e+02 1.967822270614803770e+01
2.100000000000000000e+02 1.904390916252879506e+01
2.110000000000000000e+02 1.817921516407404425e+01
2.120000000000000000e+02 1.702818442429222401e+01
2.130000000000000000e+02 1.556502501562095730e+01
2.140000000000000000e+02 1.400508550888542203e+01
2.150000000000000000e+02 1.341958763188348236e+01
2.160000000000000000e+02 1.516211264250641300e+01
2.170000000000000000e+02 1.828240653305127239e+01
2.180000000000000000e+02 2.146818075679317062e+01
2.190000000000000000e+02 2.437882155091661218e+01
2.200000000000000000e+02 2.702355897767242965e+01
2.210000000000000000e+02 2.946738269767729435e+01
2.220000000000000000e+02 3.177087730391206577e+01
2.230000000000000000e+02 3.398326250833940065e+01
2.240000000000000000e+02 3.614486684274691441e+01
2.250000000000000000e+02 3.829052399083944636e+01
2.260000000000000000e+02 4.045256325112407580e+01
2.270000000000000000e+02 4.266348513649074192e+01
2.280000000000000000e+02 4.495870309056034841e+01
2.290000000000000000e+02 4.737987736375203696e+01
2.300000000000000000e+02 4.997965083134721453e+01
2.310000000000000000e+02 5.282927359190405525e+01
2.320000000000000000e+02 5.603227360230867760e+01
2.330000000000000000e+02 5.975184988345788639e+01
2.340000000000000000e+02 6.427392409939147910e+01
2.350000000000000000e+02 7.018481090637125419e+01
2.360000000000000000e+02 7.908405064102991844e+01
2.370000000000000000e+02 9.831033300249421814e+01
2.380000000000000000e+02 9.637473267681363609e+01
2.390000000000000000e+02 8.603932517193547369e+01
2.400000000000000000e+02 7.424524193762212576e+01
2.410000000000000000e+02 6.757585627751211632e+01
2.420000000000000000e+02 6.280516822814096400e+01
2.430000000000000000e+02 5.904530691130446485e+01
2.440000000000000000e+02 5.590964136402382678e+01
2.450000000000000000e+02 5.319157591118695194e+01
2.460000000000000000e+02 5.076622938162459775e+01
2.470000000000000000e+02 4.855139737806105416e+01
2.480000000000000000e+02 4.648948049103782409e+01
2.490000000000000000e+02 4.453836439939866665e+01
2.500000000000000000e+02 4.266685105738291384e+01
2.510000000000000000e+02 4.085305297937384950e+01
2.520000000000000000e+02 3.908556736132376130e+01
2.530000000000000000e+02 3.736825734264500909e+01
2.540000000000000000e+02 3.573007737428430630e+01
2.550000000000000000e+02 3.423986673669133296e+01
2.560000000000000000e+02 3.301739748103405958e+01
2.570000000000000000e+02 3.221380057115759854e+01
2.580000000000000000e+02 3.193704459671671714e+01
2.590000000000000000e+02 3.217263436761428608e+01
2.600000000000000000e+02 3.279815016981648057e+01
2.610000000000000000e+02 3.367207655756170936e+01
2.620000000000000000e+02 3.469581656729580033e+01
2.630000000000000000e+02 3.582305639134504816e+01
2.640000000000000000e+02 3.704714519055146127e+01
2.650000000000000000e+02 3.838883910470946859e+01
2.660000000000000000e+02 3.989046888328699225e+01
2.670000000000000000e+02 4.161720427644291931e+01
2.680000000000000000e+02 4.366773975782348316e+01
2.690000000000000000e+02 4.620457271539521571e+01
2.700000000000000000e+02 4.954170896951946190e+01
2.710000000000000000e+02 5.446901908340130660e+01
2.720000000000000000e+02 6.435958017622239424e+01
2.730000000000000000e+02 6.358865289562561429e+01
2.740000000000000000e+02 5.562230482345030680e+01
2.750000000000000000e+02 5.201535776112728371e+01
2.760000000000000000e+02 4.994238169294709451e+01
2.770000000000000000e+02 4.876507170210619790e+01
2.780000000000000000e+02 4.832717288958879465e+01
2.790000000000000000e+02 4.866324370968611390e+01
2.800000000000000000e+02 4.985074344080252473e+01
2.810000000000000000e+02 5.186953445947496277e+01
2.820000000000000000e+02 5.457144842018166742e+01
2.830000000000000000e+02 5.782159141670739189e+01
2.840000000000000000e+02 6.164876018416188685e+01
2.850000000000000000e+02 6.629764807759249834e+01
2.860000000000000000e+02 7.234729504831121005e+01
2.870000000000000000e+02 8.137872314698130083e+01
2.880000000000000000e+02 1.014455904796122496e+02
2.890000000000000000e+02 1.104534795506310587e+02
2.900000000000000000e+02 8.375875579456639741e+01
2.910000000000000000e+02 7.400433077891338485e+01
2.920000000000000000e+02 6.845666116052274219e+01
2.930000000000000000e+02 6.504978400652034054e+01
2.940000000000000000e+02 6.262217875725439598e+01
2.950000000000000000e+02 6.049244567927055272e+01
2.960000000000000000e+02 5.843235738798637158e+01
2.970000000000000000e+02 5.640672452041415852e+01
2.980000000000000000e+02 5.441881902293460627e+01
2.990000000000000000e+02 5.247625418552204479e+01
3.000000000000000000e+02 5.060998578081360932e+01
3.010000000000000000e+02 4.893100425595349634e+01
3.020000000000000000e+02 4.772780689229512774e+01
3.030000000000000000e+02 4.748981893507561836e+01
3.040000000000000000e+02 4.857717512581889707e+01
3.050000000000000000e+02 5.091178880163018050e+01
3.060000000000000000e+02 5.445887771818546952e+01
3.070000000000000000e+02 6.022908679898029760e+01
3.080000000000000000e+02 6.899932400732448912e+01
3.090000000000000000e+02 5.816542575807580562e+01
3.100000000000000000e+02 5.221140720977594896e+01
3.110000000000000000e+02 4.986466407158783198e+01
3.120000000000000000e+02 5.067257479618398719e+01
3.130000000000000000e+02 5.298158014790310233e+01
3.140000000000000000e+02 5.580278900616171711e+01
3.150000000000000000e+02 5.904759889163404551e+01
3.160000000000000000e+02 6.310264488486784273e+01
3.170000000000000000e+02 6.926175854357101969e+01
3.180000000000000000e+02 8.744747464301917717e+01
3.190000000000000000e+02 7.126913407277822898e+01
3.200000000000000000e+02 6.492632102365989510e+01
3.210000000000000000e+02 6.097401282373863296e+01
3.220000000000000000e+02 5.745078308523125088e+01
3.230000000000000000e+02 5.272367422273568138e+01
3.240000000000000000e+02 3.916954847375695437e+01
3.250000000000000000e+02 5.771989200109349127e+01
3.260000000000000000e+02 7.134796324120353006e+01
3.270000000000000000e+02 9.491869384890428307e+01
3.280000000000000000e+02 8.806811943932531506e+01
3.290000000000000000e+02 7.455373967548779035e+01
3.300000000000000000e+02 6.293623522062372899e+01
3.310000000000000000e+02 5.443440550991331861e+01
3.320000000000000000e+02 4.611702308054148602e+01
3.330000000000000000e+02 3.727595543924565646e+01
3.340000000000000000e+02 3.904636632010522135e+01
3.350000000000000000e+02 4.290369962365051038e+01
3.360000000000000000e+02 4.546500627507916192e+01
3.370000000000000000e+02 4.755214339484845709e+01
3.380000000000000000e+02 4.950911638524873126e+01
3.390000000000000000e+02 5.142603519608093166e+01
3.400000000000000000e+02 5.326727525757983983e+01
3.410000000000000000e+02 5.494630699602880952e+01
3.420000000000000000e+02 5.639590785451435551e+01
3.430000000000000000e+02 5.763653883617833884e+01
3.440000000000000000e+02 5.881733661228728494e+01
3.450000000000000000e+02 6.024864149521213363e+01
3.460000000000000000e+02 6.259843611518886064e+01
3.470000000000000000e+02 6.837680290497485203e+01
3.480000000000000000e+02 6.997828534273209300e+01
3.490000000000000000e+02 5.447497373983377145e+01
3.500000000000000000e+02 4.162935803299870940e+01
3.510000000000000000e+02 4.036198693077439259e+01
3.520000000000000000e+02 4.552655308732486361e+01
3.530000000000000000e+02 4.806364192137860414e+01
3.540000000000000000e+02 4.971533632889138232e+01
3.550000000000000000e+02 5.103136851374778615e+01
3.560000000000000000e+02 5.225027693769965254e+01
3.570000000000000000e+02 5.351788716650777644e+01
3.580000000000000000e+02 5.496354555628184357e+01
3.590000000000000000e+02 5.675207593875961010e+01
3.600000000000000000e+02 5.916833596948897167e+01
3.610000000000000000e+02 6.287730691490776280e+01
3.620000000000000000e+02 7.042536629428229844e+01
3.630000000000000000e+02 7.442301571577773700e+01
3.640000000000000000e+02 6.309094133219973344e+01
3.650000000000000000e+02 5.785594777957554413e+01
3.660000000000000000e+02 5.430474191128798367e+01
3.670000000000000000e+02 5.155521069502147213e+01
3.680000000000000000e+02 4.928516235705715332e+01
3.690000000000000000e+02 4.734695445971440364e+01
3.700000000000000000e+02 4.566743169847488559e+01
3.710000000000000000e+02 4.421264911951483612e+01
3.720000000000000000e+02 4.297288917282826048e+01
3.730000000000000000e+02 4.195503310288114562e+01
3.740000000000000000e+02 4.117741289781365310e+01
3.750000000000000000e+02 4.066497986215147620e+01
3.760000000000000000e+02 4.044402639755206508e+01
3.770000000000000000e+02 4.053684185531185591e+01
3.780000000000000000e+02 4.095756852255477298e+01
3.790000000000000000e+02 4.171072989597937664e+01
3.800000000000000000e+02 4.279325118560894481e+01
3.810000000000000000e+02 4.419976434584135916e+01
3.820000000000000000e+02 4.593045608249879308e+01
3.830000000000000000e+02 4.800134808868932623e+01
3.840000000000000000e+02 5.045920833604102995e+01
3.850000000000000000e+02 5.340913380374303898e+01
3.860000000000000000e+02 5.708152203012662795e+01
3.870000000000000000e+02 6.205118381896958368e+01
3.880000000000000000e+02 7.041226680905619162e+01
3.890000000000000000e+02 7.956283021232550823e+01
3.900000000000000000e+02 6.848421158648621088e+01
3.910000000000000000e+02 6.485429372906460799e+01
3.920000000000000000e+02 6.323109903919014130e+01
3.930000000000000000e+02 6.266668665056578646e+01
3.940000000000000000e+02 6.290155032708267413e+01
3.950000000000000000e+02 6.396060785486226052e+01
3.960000000000000000e+02 6.619590450998944675e+01
3.970000000000000000e+02 7.096177358353374132e+01
3.980000000000000000e+02 8.406826040804892841e+01
3.990000000000000000e+02 6.820250129536898953e+01
4.000000000000000000e+02 6.099731792424825016e+01
4.010000000000000000e+02 5.602473779074269089e+01
4.020000000000000000e+02 5.263924018118855486e+01
4.030000000000000000e+02 5.703318696977797231e+01
4.040000000000000000e+02 8.121762379066174731e+01
4.050000000000000000e+02 7.709625165664613178e+01
4.060000000000000000e+02 6.438346752707904841e+01
4.070000000000000000e+02 5.912141346620917659e+01
4.080000000000000000e+02 5.593778701515681462e+01
4.090000000000000000e+02 5.370153705943005207e+01
4.100000000000000000e+02 5.201209319803956532e+01
4.110000000000000000e+02 5.069489195960819217e+01
4.120000000000000000e+02 4.966795044152267735e+01
4.130000000000000000e+02 4.889633098514312337e+01
4.140000000000000000e+02 4.837502577303305173e+01
4.150000000000000000e+02 4.812373130282595923e+01
4.160000000000000000e+02 4.818878908600265731e+01
4.170000000000000000e+02 4.865266587560024902e+01
4.180000000000000000e+02 4.965694924722271253e+01
4.190000000000000000e+02 5.145985547110745983e+01
4.200000000000000000e+02 5.461330769036382549e+01
4.210000000000000000e+02 6.079298340246275956e+01
4.220000000000000000e+02 7.493421212813299803e+01
4.230000000000000000e+02 6.094418153677160177e+01
4.240000000000000000e+02 5.772104773559770763e+01
4.250000000000000000e+02 5.959775480924518831e+01
4.260000000000000000e+02 7.056424178925072965e+01
4.270000000000000000e+02 5.158973055965488896e+01
4.280000000000000000e+02 4.349941073775522682e+01
4.290000000000000000e+02 3.777528140876245288e+01
4.300000000000000000e+02 3.307715979307842247e+01
4.310000000000000000e+02 2.907619432480755250e+01
4.320000000000000000e+02 2.614809535487169256e+01
4.330000000000000000e+02 2.514200498862565780e+01
4.340000000000000000e+02 2.589473404698896530e+01
4.350000000000000000e+02 2.735506541500257427e+01
4.360000000000000000e+02 2.893774696739048125e+01
4.370000000000000000e+02 3.049501637273348820e+01
4.380000000000000000e+02 3.202297999860184774e+01
4.390000000000000000e+02 3.355004770365408007e+01
4.400000000000000000e+02 3.510698256809234152e+01
4.410000000000000000e+02 3.672028076461980106e+01
4.420000000000000000e+02 3.841361992184854302e+01
4.430000000000000000e+02 4.021703004112696078e+01
4.440000000000000000e+02 4.218958697988902884e+01
4.450000000000000000e+02 4.446663461769098546e+01
4.460000000000000000e+02 4.736468692822722204e+01
4.470000000000000000e+02 5.172735176593813833e+01
4.480000000000000000e+02 6.136490594320564185e+01
4.490000000000000000e+02 5.898342844063955681e+01
4.500000000000000000e+02 5.006369752353990776e+01
4.510000000000000000e+02 4.546542640911201971e+01
4.520000000000000000e+02 4.228234342198244633e+01
4.530000000000000000e+02 3.980381168773322997e+01
4.540000000000000000e+02 3.774082799154747647e+01
4.550000000000000000e+02 3.594676478784894869e+01
4.560000000000000000e+02 3.434411040710603658e+01
4.570000000000000000e+02 3.290814627075486953e+01
4.580000000000000000e+02 3.167934811595219813e+01
4.590000000000000000e+02 3.079190894628770181e+01
4.600000000000000000e+02 3.047192816835934082e+01
4.610000000000000000e+02 3.091511384756870484e+01
4.620000000000000000e+02 3.210007728868041710e+01
4.630000000000000000e+02 3.380564566737808008e+01
4.640000000000000000e+02 3.580232488691811454e+01
4.650000000000000000e+02 3.795432284401697842e+01
4.660000000000000000e+02 4.020967069666748728e+01
4.670000000000000000e+02 4.256691776878131606e+01
4.680000000000000000e+02 4.505412392593036941e+01
4.690000000000000000e+02 4.772134565180371624e+01
4.700000000000000000e+02 5.064299792713134707e+01
4.710000000000000000e+02 5.393001524661506352e+01
4.720000000000000000e+02 5.775832492287047160e+01
4.730000000000000000e+02 6.243610410673983324e+01
4.740000000000000000e+02 6.859043569408603958e+01
4.750000000000000000e+02 7.786748295812900267e+01
4.760000000000000000e+02 9.691247023087063894e+01
4.770000000000000000e+02 9.708492689677865428e+01
4.780000000000000000e+02 7.742001228080413000e+01
4.790000000000000000e+02 6.856443691360706794e+01
4.800000000000000000e+02 6.269405776438074440e+01
4.810000000000000000e+02 5.824113970795782080e+01
4.820000000000000000e+02 5.460335409030566467e+01
4.830000000000000000e+02 5.148071293234734469e+01
4.840000000000000000e+02 4.870189356535075831e+01
4.850000000000000000e+02 4.617983043622980688e+01
4.860000000000000000e+02 4.400823147375999156e+01
4.870000000000000000e+02 4.327446429655032034e+01
4.880000000000000000e+02 5.336055936333279703e+01
4.890000000000000000e+02 6.940096592967655909e+01
4.900000000000000000e+02 8.182210516734052419e+01
4.910000000000000000e+02 9.093374942533813510e+01
4.920000000000000000e+02 7.467275436110092812e+01
4.930000000000000000e+02 6.610287675838978316e+01
4.940000000000000000e+02 6.223692057565970259e+01
4.950000000000000000e+02 6.063723630778383722e+01
4.960000000000000000e+02 6.045823942910770654e+01
4.970000000000000000e+02 6.130884194885594951e+01
4.980000000000000000e+02 6.301425280346479951e+01
4.990000000000000000e+02 6.555103622040483913e+01
5.000000000000000000e+02 6.905012579898993863e+01
5.010000000000000000e+02 7.388442946986727122e+01
5.020000000000000000e+02 8.100527969851529519e+01
5.030000000000000000e+02 9.361751396079338861e+01
5.040000000000000000e+02 1.203398158182016431e+02
5.050000000000000000e+02 9.072097195785850943e+01
5.060000000000000000e+02 7.964183207654910746e+01
5.070000000000000000e+02 7.301908153484302488e+01
5.080000000000000000e+02 6.808626697659748572e+01
5.090000000000000000e+02 6.502797603774030222e+01
5.100000000000000000e+02 6.213676668348249166e+01
5.110000000000000000e+02 5.975808741536701518e+01
5.120000000000000000e+02 5.773531690809715400e+01
5.130000000000000000e+02 5.597193028696977279e+01
5.140000000000000000e+02 5.440105037594466353e+01
5.150000000000000000e+02 5.297503352916592689e+01
5.160000000000000000e+02 5.166331966916402507e+01
5.170000000000000000e+02 5.045725945979526728e+01
5.180000000000000000e+02 4.938322105975486664e+01
5.190000000000000000e+02 4.852153147542429679e+01
5.200000000000000000e+02 4.800964083061607823e+01
5.210000000000000000e+02 4.798155519725369800e+01
5.220000000000000000e+02 4.844633913498472566e+01
5.230000000000000000e+02 4.924535825150998392e+01
5.240000000000000000e+02 5.015852536617768465e+01
5.250000000000000000e+02 5.101953254686389272e+01
5.260000000000000000e+02 5.174689849342360759e+01
5.270000000000000000e+02 5.232333187369786742e+01
5.280000000000000000e+02 5.276624219453161402e+01
5.290000000000000000e+02 5.310565091021427975e+01
5.300000000000000000e+02 5.337164027502897312e+01
5.310000000000000000e+02 5.358891167529773725e+01
5.320000000000000000e+02 5.377534802938945546e+01
5.330000000000000000e+02 5.394224431582158275e+01
5.340000000000000000e+02 5.409482590413340120e+01
5.350000000000000000e+02 5.423229487347278166e+01
5.360000000000000000e+02 5.434684223244793344e+01
5.370000000000000000e+02 5.442082596057377941e+01
5.380000000000000000e+02 5.442041432910470888e+01
5.390000000000000000e+02 5.428154842407434444e+01
5.400000000000000000e+02 5.387729497951901436e+01
5.410000000000000000e+02 5.293827779782697007e+01
5.420000000000000000e+02 5.095549331057817710e+01
5.430000000000000000e+02 5.106899731527710884e+01
5.440000000000000000e+02 6.610937820823708932e+01
5.450000000000000000e+02 9.398717594535257547e+01
5.460000000000000000e+02 8.671808273800314737e+01
5.470000000000000000e+02 8.125122042952307311e+01
5.480000000000000000e+02 8.097220384272137039e+01
5.490000000000000000e+02 8.349216267811436865e+01
5.500000000000000000e+02 8.930721552241379868e+01
5.510000000000000000e+02 8.899825428388118098e+01
5.520000000000000000e+02 8.210571415814705176e+01
5.530000000000000000e+02 7.801897579129241933e+01
5.540000000000000000e+02 7.538527425062488874e+01
5.550000000000000000e+02 7.358691271543357004e+01
5.560000000000000000e+02 7.234866888964539555e+01
5.570000000000000000e+02 7.152820139461030635e+01
5.580000000000000000e+02 7.104552955616584597e+01
5.590000000000000000e+02 7.087135440788044605e+01
5.600000000000000000e+02 7.126663139482340625e+01
5.610000000000000000e+02 7.776579600130718006e+01
5.620000000000000000e+02 7.485851279888001386e+01
5.630000000000000000e+02 7.459388048966181373e+01
5.640000000000000000e+02 7.556016599865881744e+01
5.650000000000000000e+02 7.721740317984607316e+01
5.660000000000000000e+02 7.987337735325988319e+01
5.670000000000000000e+02 8.536061050549758988e+01
5.680000000000000000e+02 9.104628936539597817e+01
5.690000000000000000e+02 8.032714752116709178e+01
5.700000000000000000e+02 9.000498611867628540e+01
5.710000000000000000e+02 9.689927134260588559e+01
5.720000000000000000e+02 9.829471914418455469e+01
5.730000000000000000e+02 9.489084871195025528e+01
5.740000000000000000e+02 9.313086936861438403e+01
5.750000000000000000e+02 9.288621933822669519e+01
5.760000000000000000e+02 9.405628294226174546e+01
5.770000000000000000e+02 9.719438127951465844e+01
5.780000000000000000e+02 1.053709338515770639e+02
5.790000000000000000e+02 9.730727380271360971e+01
5.800000000000000000e+02 9.013993488824547740e+01
5.810000000000000000e+02 8.488571455473086758e+01
5.820000000000000000e+02 8.006844842525801198e+01
5.830000000000000000e+02 7.468513242000740604e+01
5.840000000000000000e+02 6.878233808112761949e+01
5.850000000000000000e+02 6.871611444502828192e+01
5.860000000000000000e+02 7.164673701998181343e+01
5.870000000000000000e+02 7.345899507167635534e+01
5.880000000000000000e+02 7.452431976677668501e+01
5.890000000000000000e+02 7.524683885616012446e+01
5.900000000000000000e+02 7.582091880694225949e+01
5.910000000000000000e+02 7.625980092630355500e+01
5.920000000000000000e+02 7.633309180810209682e+01
5.930000000000000000e+02 7.554198022177197913e+01
5.940000000000000000e+02 7.358424558555353201e+01
5.950000000000000000e+02 7.335618526490220859e+01
5.960000000000000000e+02 6.747445664030028922e+01
5.970000000000000000e+02 6.390805273146209942e+01
5.980000000000000000e+02 6.036075548829273885e+01
5.990000000000000000e+02 5.676601653536910419e+01
6.000000000000000000e+02 5.318121269405335738e+01
6.010000000000000000e+02 4.995626290712345963e+01
6.020000000000000000e+02 4.783224641603746363e+01
6.030000000000000000e+02 4.707286065798277974e+01
6.040000000000000000e+02 4.684574617831057708e+01
6.050000000000000000e+02 4.620291129813476516e+01
6.060000000000000000e+02 4.437043979089447987e+01
6.070000000000000000e+02 4.288330259437006475e+01
6.080000000000000000e+02 5.086405799893643831e+01
6.090000000000000000e+02 6.052368851809160333e+01
6.100000000000000000e+02 7.164107878479258318e+01
6.110000000000000000e+02 7.624388839394279671e+01
6.120000000000000000e+02 7.181702387591754189e+01
6.130000000000000000e+02 6.899533390777408215e+01
6.140000000000000000e+02 6.926072444412132256e+01
6.150000000000000000e+02 7.131660239265637813e+01
6.160000000000000000e+02 7.477390031994468700e+01
6.170000000000000000e+02 8.353732394831678221e+01
6.180000000000000000e+02 7.731701315747510250e+01
6.190000000000000000e+02 6.864622742236392128e+01
6.200000000000000000e+02 6.317021555310630987e+01
6.210000000000000000e+02 5.876641007070659128e+01
6.220000000000000000e+02 5.468459666495238025e+01
6.230000000000000000e+02 5.026005254511047582e+01
6.240000000000000000e+02 4.384895985180278899e+01
6.250000000000000000e+02 3.910678548636477103e+01
6.260000000000000000e+02 5.578810912066346361e+01
6.270000000000000000e+02 5.796035927557290535e+01
6.280000000000000000e+02 5.727765166155545984e+01
6.290000000000000000e+02 5.991851809239446425e+01
6.300000000000000000e+02 6.305807391329003053e+01
6.310000000000000000e+02 6.622628762051432716e+01
6.320000000000000000e+02 6.942490313714880301e+01
6.330000000000000000e+02 7.284846129641221069e+01
6.340000000000000000e+02 7.714071073640300824e+01
6.350000000000000000e+02 8.097017473654565833e+01
6.360000000000000000e+02 7.644876579874706124e+01
6.370000000000000000e+02 6.862621702467586715e+01
6.380000000000000000e+02 7.831475465634292732e+01
6.390000000000000000e+02 8.619953985003463970e+01
6.400000000000000000e+02 8.619044932217038024e+01
6.410000000000000000e+02 8.326792578834300684e+01
6.420000000000000000e+02 8.128334646788168527e+01
6.430000000000000000e+02 8.009502042220449880e+01
6.440000000000000000e+02 7.947521941701469927e+01
6.450000000000000000e+02 7.930882037148333552e+01
6.460000000000000000e+02 7.954924558216052333e+01
6.470000000000000000e+02 8.019482207803767437e+01
6.480000000000000000e+02 8.128304716905974203e+01
6.490000000000000000e+02 8.289885063591802350e+01
6.500000000000000000e+02 8.520241196337195788e+01
6.510000000000000000e+02 8.850150158645469389e+01
6.520000000000000000e+02 9.346590075319097934e+01
6.530000000000000000e+02 1.020513962414977982e+02
6.540000000000000000e+02 1.186523047307582459e+02
6.550000000000000000e+02 1.065284265094313128e+02
6.560000000000000000e+02 9.378873466429716643e+01
6.570000000000000000e+02 8.431248352933553747e+01
6.580000000000000000e+02 8.332071614266644133e+01
6.590000000000000000e+02 7.411827845312684815e+01
6.600000000000000000e+02 6.859195228042349868e+01
6.610000000000000000e+02 6.371920992949618068e+01
6.620000000000000000e+02 5.914558484726063625e+01
6.630000000000000000e+02 5.512205209196322642e+01
6.640000000000000000e+02 5.273126721742797685e+01
6.650000000000000000e+02 5.255514807502767383e+01
6.660000000000000000e+02 5.342776430309521629e+01
6.670000000000000000e+02 5.442496176799554064e+01
6.680000000000000000e+02 5.531050434928624782e+01
6.690000000000000000e+02 5.607742522142893193e+01
6.700000000000000000e+02 5.676281981956925193e+01
6.710000000000000000e+02 5.740640703295832736e+01
6.720000000000000000e+02 5.804601025914551116e+01
6.730000000000000000e+02 5.872303803348262363e+01
6.740000000000000000e+02 5.949532192319654911e+01
6.750000000000000000e+02 6.046776862132428221e+01
6.760000000000000000e+02 6.188887576777644739e+01
6.770000000000000000e+02 6.462534815495732232e+01
6.780000000000000000e+02 7.199760772816270560e+01
6.790000000000000000e+02 6.250725656346236292e+01
6.800000000000000000e+02 5.693315562660530560e+01
6.810000000000000000e+02 6.256137882964907249e+01
6.820000000000000000e+02 6.894341031210954895e+01
6.830000000000000000e+02 7.961918797090335431e+01
6.840000000000000000e+02 1.058981261592766430e+02
6.850000000000000000e+02 7.693860796666356805e+01
6.860000000000000000e+02 6.223284411742501732e+01
6.870000000000000000e+02 5.178055111621055318e+01
6.880000000000000000e+02 4.505046500366539419e+01
6.890000000000000000e+02 4.307858441096673374e+01
6.900000000000000000e+02 4.205339990790623261e+01
6.910000000000000000e+02 4.017858739787083522e+01
6.920000000000000000e+02 3.554921964933575396e+01
6.930000000000000000e+02 3.838802788572670011e+01
6.940000000000000000e+02 5.395748187221762748e+01
6.950000000000000000e+02 7.044052657944658336e+01
6.960000000000000000e+02 9.665223701734079498e+01
6.970000000000000000e+02 6.996967153941091055e+01
6.980000000000000000e+02 5.666803232767524179e+01
6.990000000000000000e+02 4.585320472857227969e+01
7.000000000000000000e+02 5.235802371629017671e+01
7.010000000000000000e+02 5.674869101417175443e+01
7.020000000000000000e+02 5.987110189609828126e+01
7.030000000000000000e+02 6.261119352724831799e+01
7.040000000000000000e+02 6.532231094870672905e+01
7.050000000000000000e+02 6.823525422315931621e+01
7.060000000000000000e+02 7.160905628685760860e+01
7.070000000000000000e+02 7.590446748168156432e+01
7.080000000000000000e+02 8.237030687391452943e+01
7.090000000000000000e+02 9.443063108324921018e+01
7.100000000000000000e+02 8.478412172067102404e+01
7.110000000000000000e+02 7.976656231855767487e+01
7.120000000000000000e+02 7.710580792073974976e+01
7.130000000000000000e+02 7.526042444880081916e+01
7.140000000000000000e+02 7.387282990846343012e+01
7.150000000000000000e+02 9.934017196239204850e+01
7.160000000000000000e+02 7.500693444249647257e+01
7.170000000000000000e+02 6.880107670218623639e+01
7.180000000000000000e+02 7.355501047206044518e+01
7.190000000000000000e+02 7.628426139288254149e+01
7.200000000000000000e+02 7.935979937681575791e+01
7.210000000000000000e+02 8.380985576174214202e+01
7.220000000000000000e+02 9.175702861520115050e+01
7.230000000000000000e+02 1.032498020193064292e+02
7.240000000000000000e+02 9.931829210621418724e+01
7.250000000000000000e+02 9.129961589560386415e+01
7.260000000000000000e+02 7.860815455745301961e+01
7.270000000000000000e+02 7.146958234652525732e+01
7.280000000000000000e+02 6.704544060110461601e+01
7.290000000000000000e+02 6.457805909023592505e+01
7.300000000000000000e+02 6.363541684429284828e+01
7.310000000000000000e+02 6.390573034892453563e+01
7.320000000000000000e+02 6.539775785657744223e+01
7.330000000000000000e+02 7.115092982290944690e+01
7.340000000000000000e+02 7.584171417982889807e+01
7.350000000000000000e+02 5.958608699065155889e+01
7.360000000000000000e+02 7.159484427525126193e+01
7.370000000000000000e+02 6.108691277176237122e+01
7.380000000000000000e+02 6.593967929746585810e+01
7.390000000000000000e+02 7.012176817569276466e+01
7.400000000000000000e+02 7.456455755029560351e+01
7.410000000000000000e+02 8.047377857476575969e+01
7.420000000000000000e+02 9.155275690341852624e+01
7.430000000000000000e+02 9.050857083574756246e+01
7.440000000000000000e+02 8.431103706499985151e+01
7.450000000000000000e+02 8.265151417369125397e+01
7.460000000000000000e+02 8.339184319142228219e+01
7.470000000000000000e+02 7.862688191825348838e+01
7.480000000000000000e+02 7.927202647303192862e+01
7.490000000000000000e+02 9.115441518433900114e+01
7.500000000000000000e+02 8.873460508293973703e+01
7.510000000000000000e+02 8.187340434854132809e+01
7.520000000000000000e+02 7.898056395042982558e+01
7.530000000000000000e+02 7.783553160164976248e+01
7.540000000000000000e+02 7.783882313318117951e+01
7.550000000000000000e+02 7.876503211876359956e+01
7.560000000000000000e+02 8.055301193318699404e+01
7.570000000000000000e+02 8.326291421884482702e+01
7.580000000000000000e+02 8.699755304884328666e+01
7.590000000000000000e+02 9.096857808453195560e+01
7.600000000000000000e+02 9.133663953841181637e+01
7.610000000000000000e+02 8.931396062427766935e+01
7.620000000000000000e+02 8.823469218113332602e+01
7.630000000000000000e+02 8.874686439145000350e+01
7.640000000000000000e+02 9.179081660854727431e+01
7.650000000000000000e+02 9.961097219078629905e+01
7.660000000000000000e+02 8.826370657605224324e+01
7.670000000000000000e+02 8.032437518298685575e+01
7.680000000000000000e+02 7.458780827330042484e+01
7.690000000000000000e+02 6.964842371625937290e+01
7.700000000000000000e+02 6.505784774309150009e+01
7.710000000000000000e+02 5.900286983303868737e+01
7.720000000000000000e+02 5.964514461646204069e+01
7.730000000000000000e+02 6.118018462414445935e+01
7.740000000000000000e+02 6.368693326152518353e+01
7.750000000000000000e+02 6.691554268282013140e+01
7.760000000000000000e+02 7.217429323792687512e+01
7.770000000000000000e+02 8.182962795371125253e+01
7.780000000000000000e+02 7.386922817891570503e+01
7.790000000000000000e+02 6.744719322419237528e+01
7.800000000000000000e+02 6.193231885721942831e+01
7.810000000000000000e+02 5.740093301605415377e+01
7.820000000000000000e+02 5.885433558312093538e+01
7.830000000000000000e+02 6.412356964936992654e+01
7.840000000000000000e+02 7.216510018038948715e+01
7.850000000000000000e+02 8.637010022146245092e+01
7.860000000000000000e+02 7.841171621480712872e+01
7.870000000000000000e+02 7.485808185808666337e+01
7.880000000000000000e+02 6.824280323559466410e+01
7.890000000000000000e+02 6.727094483253698343e+01
7.900000000000000000e+02 6.737788351292959987e+01
7.910000000000000000e+02 6.833915609498590982e+01
7.920000000000000000e+02 7.068624722900339918e+01
7.930000000000000000e+02 7.645911654940347546e+01
7.940000000000000000e+02 7.401825051910296338e+01
7.950000000000000000e+02 6.892291768886848047e+01
7.960000000000000000e+02 5.756560117316824687e+01
7.970000000000000000e+02 5.338797102755152935e+01
7.980000000000000000e+02 5.048414853542372782e+01
7.990000000000000000e+02 4.985479312291671761e+01
8.000000000000000000e+02 5.075369955998639426e+01
8.010000000000000000e+02 5.217780043362478182e+01
8.020000000000000000e+02 5.378583510005346113e+01
8.030000000000000000e+02 5.557387561877870041e+01
8.040000000000000000e+02 5.765774366342433410e+01
8.050000000000000000e+02 6.023555230881317613e+01
8.060000000000000000e+02 6.364261736078425002e+01
8.070000000000000000e+02 6.855179539673156341e+01
8.080000000000000000e+02 7.676017034955053475e+01
8.090000000000000000e+02 9.652831909512279651e+01
8.100000000000000000e+02 8.673100576089375124e+01
8.110000000000000000e+02 7.165134896171093715e+01
8.120000000000000000e+02 6.626750345906057760e+01
8.130000000000000000e+02 6.723639279604478247e+01
8.140000000000000000e+02 7.213886102989764026e+01
8.150000000000000000e+02 7.901366425149088002e+01
8.160000000000000000e+02 8.804285567346036601e+01
8.170000000000000000e+02 1.012051461063929310e+02
8.180000000000000000e+02 9.929254676793613044e+01
8.190000000000000000e+02 8.761446923447459767e+01
8.200000000000000000e+02 8.127820428597485147e+01
8.210000000000000000e+02 7.528724828969764360e+01
8.220000000000000000e+02 7.041963212668099459e+01
8.230000000000000000e+02 6.638484760658403161e+01
8.240000000000000000e+02 6.245397182488776622e+01
8.250000000000000000e+02 5.826369428237928361e+01
8.260000000000000000e+02 5.336466809166770986e+01
8.270000000000000000e+02 4.827283472677154919e+01
8.280000000000000000e+02 4.971776316391988360e+01
8.290000000000000000e+02 5.447309860339278487e+01
8.300000000000000000e+02 5.889173324297398437e+01
8.310000000000000000e+02 6.435302022152528423e+01
8.320000000000000000e+02 7.221542361871678395e+01
8.330000000000000000e+02 7.501141934818608092e+01
8.340000000000000000e+02 7.639427576644874307e+01
8.350000000000000000e+02 6.711138987298076586e+01
8.360000000000000000e+02 6.198243233535043828e+01
8.370000000000000000e+02 5.857252867241322036e+01
8.380000000000000000e+02 5.618060253087118383e+01
8.390000000000000000e+02 5.461777352266676644e+01
8.400000000000000000e+02 5.378726171069250483e+01
8.410000000000000000e+02 5.352638505426533300e+01
8.420000000000000000e+02 5.363013537024426114e+01
8.430000000000000000e+02 5.457372666781809301e+01
8.440000000000000000e+02 4.416586792715897758e+01
8.450000000000000000e+02 4.937801870548326377e+01
8.460000000000000000e+02 5.434560977233861934e+01
8.470000000000000000e+02 5.657331715581109677e+01
8.480000000000000000e+02 5.843605379504812447e+01
8.490000000000000000e+02 6.044002980012371040e+01
8.500000000000000000e+02 6.294289584438896412e+01
8.510000000000000000e+02 6.637659625556644016e+01
8.520000000000000000e+02 6.918534226288494438e+01
8.530000000000000000e+02 7.093088667687845827e+01
8.540000000000000000e+02 8.474386660996513854e+01
8.550000000000000000e+02 7.392505950120903435e+01
8.560000000000000000e+02 7.087644210340128836e+01
8.570000000000000000e+02 7.065584518485279375e+01
8.580000000000000000e+02 7.162616517541854932e+01
8.590000000000000000e+02 7.326839127464593560e+01
8.600000000000000000e+02 7.545185350214407549e+01
8.610000000000000000e+02 7.816416570960679167e+01
8.620000000000000000e+02 8.104512158012940404e+01
8.630000000000000000e+02 8.211180658071883443e+01
8.640000000000000000e+02 8.047688565616644496e+01
8.650000000000000000e+02 8.400415310285835346e+01
8.660000000000000000e+02 8.419159028953265533e+01
8.670000000000000000e+02 8.178715110869383409e+01
8.680000000000000000e+02 7.326785182131722252e+01
8.690000000000000000e+02 7.397927551674115421e+01
8.700000000000000000e+02 7.371145779442022672e+01
8.710000000000000000e+02 7.350549782035459145e+01
8.720000000000000000e+02 7.307899600088644831e+01
8.730000000000000000e+02 6.977340341375273169e+01
8.740000000000000000e+02 8.165029717656089758e+01
8.750000000000000000e+02 9.108612866757987092e+01
8.760000000000000000e+02 8.539011497347799207e+01
8.770000000000000000e+02 7.915403025731927755e+01
8.780000000000000000e+02 7.469532823643307040e+01
8.790000000000000000e+02 7.123285638969646527e+01
8.800000000000000000e+02 6.807048232192667570e+01
8.810000000000000000e+02 6.900792939999837472e+01
8.820000000000000000e+02 6.619903422519539049e+01
8.830000000000000000e+02 6.515415904893606580e+01
8.840000000000000000e+02 6.665088704967655531e+01
8.850000000000000000e+02 5.375366755892166992e+01
8.860000000000000000e+02 5.502636496191794890e+01
8.870000000000000000e+02 5.390492967760899745e+01
8.880000000000000000e+02 5.197521426035694958e+01
8.890000000000000000e+02 4.908860104724571016e+01
8.900000000000000000e+02 4.440062547563204731e+01
8.910000000000000000e+02 4.248877705088369794e+01
8.920000000000000000e+02 5.083574444046963947e+01
8.930000000000000000e+02 5.849646628095850787e+01
8.940000000000000000e+02 6.574977356240661663e+01
8.950000000000000000e+02 6.460083040352914452e+01
8.960000000000000000e+02 7.652837559435057813e+01
8.970000000000000000e+02 7.919229377697698169e+01
8.980000000000000000e+02 7.297529532091525084e+01
8.990000000000000000e+02 7.278606760081429172e+01
9.000000000000000000e+02 6.863443424262517567e+01
9.010000000000000000e+02 5.155430236233407015e+01
9.020000000000000000e+02 5.950003729591068691e+01
9.030000000000000000e+02 6.282021768183678034e+01
9.040000000000000000e+02 6.751873232391295687e+01
9.050000000000000000e+02 7.381444472406269597e+01
9.060000000000000000e+02 6.218628563363195383e+01
9.070000000000000000e+02 6.141970298640514869e+01
9.080000000000000000e+02 6.388779965973923680e+01
9.090000000000000000e+02 6.800994693877247244e+01
9.100000000000000000e+02 6.922092466343744377e+01
9.110000000000000000e+02 6.973694110455630835e+01
9.120000000000000000e+02 7.254607309048995489e+01
9.130000000000000000e+02 7.692896014348760048e+01
9.140000000000000000e+02 8.183304200068457135e+01
9.150000000000000000e+02 8.562060515419325668e+01
9.160000000000000000e+02 8.369016952810925147e+01
9.170000000000000000e+02 8.156409389764908724e+01
9.180000000000000000e+02 8.070502376052309046e+01
9.190000000000000000e+02 8.737997604913731209e+01
9.200000000000000000e+02 8.891154583363746156e+01
9.210000000000000000e+02 8.575207545271251774e+01
9.220000000000000000e+02 7.958848051011754876e+01
9.230000000000000000e+02 7.551638380802810957e+01
9.240000000000000000e+02 7.302622305715529194e+01
9.250000000000000000e+02 7.188098132321628952e+01
9.260000000000000000e+02 7.240824306072185834e+01
9.270000000000000000e+02 7.673293226813714796e+01
9.280000000000000000e+02 7.355749734004955087e+01
9.290000000000000000e+02 5.936377257764151238e+01
9.300000000000000000e+02 5.582177473910125798e+01
9.310000000000000000e+02 5.886727639160316272e+01
9.320000000000000000e+02 6.183615222056309335e+01
9.330000000000000000e+02 6.546060213043682552e+01
9.340000000000000000e+02 7.279563384984432162e+01
9.350000000000000000e+02 6.775069640435414442e+01
9.360000000000000000e+02 5.073871982792037727e+01
9.370000000000000000e+02 4.952075110648813450e+01
9.380000000000000000e+02 5.680239436768400196e+01
9.390000000000000000e+02 6.030636572750771052e+01
9.400000000000000000e+02 6.275744574652065921e+01
9.410000000000000000e+02 6.447504442891685983e+01
9.420000000000000000e+02 7.340420935324617346e+01
9.430000000000000000e+02 8.099384287405976579e+01
9.440000000000000000e+02 8.351974211966677331e+01
9.450000000000000000e+02 9.066487248604543936e+01
9.460000000000000000e+02 1.071890003252305945e+02
9.470000000000000000e+02 1.048855476270879308e+02
9.480000000000000000e+02 8.634362870987911265e+01
9.490000000000000000e+02 7.644646438306720881e+01
9.500000000000000000e+02 7.051669692997793959e+01
9.510000000000000000e+02 5.116864082893456356e+01
9.520000000000000000e+02 4.952197964044113121e+01
9.530000000000000000e+02 6.650872044239255843e+01
9.540000000000000000e+02 8.928968595406253428e+01
9.550000000000000000e+02 6.964128207251110325e+01
9.560000000000000000e+02 6.768123786935360897e+01
9.570000000000000000e+02 7.180509520865032869e+01
9.580000000000000000e+02 6.601349670172686501e+01
9.590000000000000000e+02 5.786091135305871092e+01
9.600000000000000000e+02 6.891400127582397772e+01
9.610000000000000000e+02 7.677963948534939220e+01
9.620000000000000000e+02 7.143516617602013241e+01
9.630000000000000000e+02 6.895246439022241702e+01
9.640000000000000000e+02 6.593383817458401097e+01
9.650000000000000000e+02 6.371003496526687115e+01
9.660000000000000000e+02 7.182952904745823730e+01
9.670000000000000000e+02 8.609749588655249397e+01
9.680000000000000000e+02 9.424093529750125242e+01
9.690000000000000000e+02 1.094255734189353433e+02
9.700000000000000000e+02 9.148687249139345568e+01
9.710000000000000000e+02 7.920024502614761275e+01
9.720000000000000000e+02 7.133481151548240007e+01
9.730000000000000000e+02 7.766227631141165944e+01
9.740000000000000000e+02 8.411450233713159719e+01
9.750000000000000000e+02 8.898195570113654185e+01
9.760000000000000000e+02 8.812592005864713940e+01
9.770000000000000000e+02 8.173363766288376553e+01
9.780000000000000000e+02 7.984711743239559212e+01
9.790000000000000000e+02 7.751949248642520729e+01
9.800000000000000000e+02 7.177370285509115888e+01
9.810000000000000000e+02 9.951346299567347842e+01
9.820000000000000000e+02 8.953114455728332644e+01
9.830000000000000000e+02 8.078906706537227933e+01
9.840000000000000000e+02 7.848002402371038499e+01
9.850000000000000000e+02 9.159717575768942766e+01
9.860000000000000000e+02 8.155294477690092947e+01
9.870000000000000000e+02 7.760643315176173473e+01
9.880000000000000000e+02 7.614581345584932137e+01
9.890000000000000000e+02 7.604207853102829517e+01
9.900000000000000000e+02 7.719702357757238076e+01
9.910000000000000000e+02 8.036240345943431862e+01
9.920000000000000000e+02 8.635429863133715855e+01
9.930000000000000000e+02 7.700579794380156784e+01
9.940000000000000000e+02 6.921643927403336249e+01
9.950000000000000000e+02 6.217153472815493842e+01
9.960000000000000000e+02 6.330741167531470381e+01
9.970000000000000000e+02 6.865697749577310560e+01
9.980000000000000000e+02 7.292942038464160248e+01
9.990000000000000000e+02 7.501818353010455098e+01
1.000000000000000000e+03 7.800813239253669451e+01


==> meanSolution_soundPressure_RR2_1_1000Hz_dampedTrev.txt <==
1.000000000000000000e+00 7.483877963365095809e+01
2.000000000000000000e+00 6.881920315873296090e+01
3.000000000000000000e+00 6.529908415947922151e+01
4.000000000000000000e+00 6.280269903721861624e+01
5.000000000000000000e+00 6.086757278921270142e+01
6.000000000000000000e+00 5.928770752255541510e+01
7.000000000000000000e+00 5.795321855464894156e+01
8.000000000000000000e+00 5.679851542031381939e+01
9.000000000000000000e+00 5.578129185618945485e+01
1.000000000000000000e+01 5.487266239953642355e+01
1.100000000000000000e+01 5.405202520788199649e+01
1.200000000000000000e+01 5.330416964821921511e+01
1.300000000000000000e+01 5.261754562504905408e+01
1.400000000000000000e+01 5.198317611608607081e+01
1.500000000000000000e+01 5.139394579708078226e+01
1.600000000000000000e+01 5.084411972781836653e+01
1.700000000000000000e+01 5.032900821311702799e+01
1.800000000000000000e+01 4.984472760611563302e+01
1.900000000000000000e+01 4.938802587382870968e+01
2.000000000000000000e+01 4.895615296036682196e+01
2.100000000000000000e+01 4.854676281668459126e+01
2.200000000000000000e+01 4.815783824527314749e+01
2.300000000000000000e+01 4.778763246871289283e+01
2.400000000000000000e+01 4.743462314763111465e+01
2.500000000000000000e+01 4.709747579522550609e+01
2.600000000000000000e+01 4.677501437637982207e+01
2.700000000000000000e+01 4.646619746275496254e+01
2.800000000000000000e+01 4.617009873133906694e+01
2.900000000000000000e+01 4.588589089175677316e+01
3.000000000000000000e+01 4.561283234457476965e+01
3.100000000000000000e+01 4.535025603352175949e+01
3.200000000000000000e+01 4.509756007391683852e+01
3.300000000000000000e+01 4.485419982972600650e+01
3.400000000000000000e+01 4.461968117978069870e+01
3.500000000000000000e+01 4.439355476734958472e+01
3.600000000000000000e+01 4.417541106664995709e+01
3.700000000000000000e+01 4.396487613319978038e+01
3.800000000000000000e+01 4.376160792842068048e+01
3.900000000000000000e+01 4.356529313038900852e+01
4.000000000000000000e+01 4.337564435706433841e+01
4.100000000000000000e+01 4.319239774147925459e+01
4.200000000000000000e+01 4.301531080949406771e+01
4.300000000000000000e+01 4.284416061746843241e+01
4.400000000000000000e+01 4.267874211543563945e+01
4.500000000000000000e+01 4.251886670597860984e+01
4.600000000000000000e+01 4.236436097453129435e+01
4.700000000000000000e+01 4.221506556967106860e+01
4.800000000000000000e+01 4.207083421603337570e+01
4.900000000000000000e+01 4.193153284458730923e+01
5.000000000000000000e+01 4.179703882779445223e+01
5.100000000000000000e+01 4.166724030846614824e+01
5.200000000000000000e+01 4.154203561353610752e+01
5.300000000000000000e+01 4.142133274445409796e+01
5.400000000000000000e+01 4.130504893838629954e+01
5.500000000000000000e+01 4.119311029396591550e+01
5.600000000000000000e+01 4.108545145793172537e+01
5.700000000000000000e+01 4.098201536824967661e+01
5.800000000000000000e+01 4.088275305121469216e+01
5.900000000000000000e+01 4.078762347071645422e+01
6.000000000000000000e+01 4.069659342715434036e+01
6.100000000000000000e+01 4.060963750656614479e+01
6.200000000000000000e+01 4.052673807830947794e+01
6.300000000000000000e+01 4.044788534285867598e+01
6.400000000000000000e+01 4.037307742988758719e+01
6.500000000000000000e+01 4.030232054903437700e+01
6.600000000000000000e+01 4.023562919483482148e+01
6.700000000000000000e+01 4.017302640975134409e+01
6.800000000000000000e+01 4.011454410886096156e+01
6.900000000000000000e+01 4.006022347044338972e+01
7.000000000000000000e+01 4.001011539956182617e+01
7.100000000000000000e+01 3.996428106984677697e+01
7.200000000000000000e+01 3.992279255325246368e+01
7.300000000000000000e+01 3.988573354631763834e+01
7.400000000000000000e+01 3.985320020513412231e+01
7.500000000000000000e+01 3.982530210192918219e+01
7.600000000000000000e+01 3.980216331942819608e+01
7.700000000000000000e+01 3.978392370139430767e+01
7.800000000000000000e+01 3.977074028189338861e+01
7.900000000000000000e+01 3.976278891835691098e+01
8.000000000000000000e+01 3.976026616029570704e+01
8.100000000000000000e+01 3.976339138951016849e+01
8.200000000000000000e+01 3.977240927606366938e+01
8.300000000000000000e+01 3.978759260199539227e+01
8.400000000000000000e+01 3.980924551541234280e+01
8.500000000000000000e+01 3.983770729183471815e+01
8.600000000000000000e+01 3.987335669289368667e+01
8.700000000000000000e+01 3.991661703647980630e+01
8.800000000000000000e+01 3.996796211373504093e+01
8.900000000000000000e+01 4.002792312358472770e+01
9.000000000000000000e+01 4.009709683249477052e+01
9.100000000000000000e+01 4.017615522329737843e+01
9.200000000000000000e+01 4.026585695888194039e+01
9.300000000000000000e+01 4.036706107899781415e+01
9.400000000000000000e+01 4.048074345865289558e+01
9.500000000000000000e+01 4.060801671242586508e+01
9.600000000000000000e+01 4.075015442871877269e+01
9.700000000000000000e+01 4.090862089944197066e+01
9.800000000000000000e+01 4.108510788092971211e+01
9.900000000000000000e+01 4.128158045333847781e+01
1.000000000000000000e+02 4.150033477457335351e+01
1.010000000000000000e+02 4.174386158482806763e+01
1.020000000000000000e+02 4.201556788267150466e+01
1.030000000000000000e+02 4.231927736393031836e+01
1.040000000000000000e+02 4.265959970993115746e+01
1.050000000000000000e+02 4.304214911779816077e+01
1.060000000000000000e+02 4.347384192223579902e+01
1.070000000000000000e+02 4.396330886236490443e+01
1.080000000000000000e+02 4.452147628843701455e+01
1.090000000000000000e+02 4.516239975140376828e+01
1.100000000000000000e+02 4.590447681401666102e+01
1.110000000000000000e+02 4.677222074117094053e+01
1.120000000000000000e+02 4.779879903181041811e+01
1.130000000000000000e+02 4.902928101804057093e+01
1.140000000000000000e+02 5.052273632327874964e+01
1.150000000000000000e+02 5.234156721838525073e+01
1.160000000000000000e+02 5.446692272684836666e+01
1.170000000000000000e+02 5.639957354226410757e+01
1.180000000000000000e+02 5.657278458853824787e+01
1.190000000000000000e+02 5.449484137876373779e+01
1.200000000000000000e+02 5.179790606421519072e+01
1.210000000000000000e+02 4.933476558319426886e+01
1.220000000000000000e+02 4.721906357298734491e+01
1.230000000000000000e+02 4.540202848965354576e+01
1.240000000000000000e+02 4.382436635120114943e+01
1.250000000000000000e+02 4.244021317485621836e+01
1.260000000000000000e+02 4.121709246355781886e+01
1.270000000000000000e+02 4.013268377748902083e+01
1.280000000000000000e+02 3.917201148167249869e+01
1.290000000000000000e+02 3.832541104900949591e+01
1.300000000000000000e+02 3.758709133645082545e+01
1.310000000000000000e+02 3.695408778213447931e+01
1.320000000000000000e+02 3.642545766246810501e+01
1.330000000000000000e+02 3.600162255938437283e+01
1.340000000000000000e+02 3.568380476863930539e+01
1.350000000000000000e+02 3.547353549290057373e+01
1.360000000000000000e+02 3.537223521833433892e+01
1.370000000000000000e+02 3.538088086571826096e+01
1.380000000000000000e+02 3.549977949632917529e+01
1.390000000000000000e+02 3.572846460698083604e+01
1.400000000000000000e+02 3.606572027325824337e+01
1.410000000000000000e+02 3.650972442132417939e+01
1.420000000000000000e+02 3.705829001269233203e+01
1.430000000000000000e+02 3.770917577837425938e+01
1.440000000000000000e+02 3.846043812934743755e+01
1.450000000000000000e+02 3.931080249455747833e+01
1.460000000000000000e+02 4.026004362926231295e+01
1.470000000000000000e+02 4.130937821135501054e+01
1.480000000000000000e+02 4.246188800791250628e+01
1.490000000000000000e+02 4.372300826635722615e+01
1.500000000000000000e+02 4.510113581031782104e+01
1.510000000000000000e+02 4.660843883223647310e+01
1.520000000000000000e+02 4.826199271914192224e+01
1.530000000000000000e+02 5.008543479275213883e+01
1.540000000000000000e+02 5.211144152614640035e+01
1.550000000000000000e+02 5.438549529227116608e+01
1.560000000000000000e+02 5.697155732570473674e+01
1.570000000000000000e+02 5.995982965218195204e+01
1.580000000000000000e+02 6.347217511561040482e+01
1.590000000000000000e+02 6.762981938281561156e+01
1.600000000000000000e+02 7.227307272977593300e+01
1.610000000000000000e+02 7.597003564110748641e+01
1.620000000000000000e+02 7.720782555065197528e+01
1.630000000000000000e+02 7.712165517880393395e+01
1.640000000000000000e+02 7.456843703563853865e+01
1.650000000000000000e+02 6.985535934746499720e+01
1.660000000000000000e+02 6.533526287467311988e+01
1.670000000000000000e+02 6.152925993060054566e+01
1.680000000000000000e+02 5.832450798158931349e+01
1.690000000000000000e+02 5.557125696653103830e+01
1.700000000000000000e+02 5.315743171391758182e+01
1.710000000000000000e+02 5.100402273273584086e+01
1.720000000000000000e+02 4.905481892596215232e+01
1.730000000000000000e+02 4.726894684457018059e+01
1.740000000000000000e+02 4.561605153953622249e+01
1.750000000000000000e+02 4.407322837603253163e+01
1.760000000000000000e+02 4.262305340488752137e+01
1.770000000000000000e+02 4.125229409536665770e+01
1.780000000000000000e+02 3.995100450804144288e+01
1.790000000000000000e+02 3.871169660031548432e+01
1.800000000000000000e+02 3.752802601925879600e+01
1.810000000000000000e+02 3.639156086316177152e+01
1.820000000000000000e+02 3.528256149026580601e+01
1.830000000000000000e+02 3.414320346307948739e+01
1.840000000000000000e+02 3.280546556562677551e+01
1.850000000000000000e+02 3.085276368026221405e+01
1.860000000000000000e+02 2.762573079870040260e+01
1.870000000000000000e+02 2.287924915568947526e+01
1.880000000000000000e+02 1.752695139388776724e+01
1.890000000000000000e+02 1.383404300235405238e+01
1.900000000000000000e+02 1.300942543744999291e+01
1.910000000000000000e+02 1.339984800357081696e+01
1.920000000000000000e+02 1.406019519893461123e+01
1.930000000000000000e+02 1.483311819695387435e+01
1.940000000000000000e+02 1.566976804260550082e+01
1.950000000000000000e+02 1.651345465840695681e+01
1.960000000000000000e+02 1.731546508738318124e+01
1.970000000000000000e+02 1.804568909735141347e+01
1.980000000000000000e+02 1.869001224057446109e+01
1.990000000000000000e+02 1.924418311004072990e+01
2.000000000000000000e+02 1.970881903955574543e+01
2.010000000000000000e+02 2.008625734908748228e+01
2.020000000000000000e+02 2.037875919288405058e+01
2.030000000000000000e+02 2.058750020912243173e+01
2.040000000000000000e+02 2.071195285696555999e+01
2.050000000000000000e+02 2.074941825288545871e+01
2.060000000000000000e+02 2.069456395415620165e+01
2.070000000000000000e+02 2.053889052349668276e+01
2.080000000000000000e+02 2.027012897286584803e+01
2.090000000000000000e+02 1.987176442236460261e+01
2.100000000000000000e+02 1.932348414533869985e+01
2.110000000000000000e+02 1.860531221029430782e+01
2.120000000000000000e+02 1.771454490024205697e+01
2.130000000000000000e+02 1.672290436242019851e+01
2.140000000000000000e+02 1.592657411803666534e+01
2.150000000000000000e+02 1.599054598180505593e+01
2.160000000000000000e+02 1.742346473069794044e+01
2.170000000000000000e+02 1.980244076682961563e+01
2.180000000000000000e+02 2.244381518194583691e+01
2.190000000000000000e+02 2.502408297885725119e+01
2.200000000000000000e+02 2.746593225448467024e+01
2.210000000000000000e+02 2.977755464926483242e+01
2.220000000000000000e+02 3.198875607250629827e+01
2.230000000000000000e+02 3.413193911100572109e+01
2.240000000000000000e+02 3.623766377010219486e+01
2.250000000000000000e+02 3.833454206379132501e+01
2.260000000000000000e+02 4.045038735040245115e+01
2.270000000000000000e+02 4.261378498669117221e+01
2.280000000000000000e+02 4.485597203912591624e+01
2.290000000000000000e+02 4.721319551222696020e+01
2.300000000000000000e+02 4.972990850598066714e+01
2.310000000000000000e+02 5.246338793701033865e+01
2.320000000000000000e+02 5.549062526562565978e+01
2.330000000000000000e+02 5.891825584840957930e+01
2.340000000000000000e+02 6.289298448111787110e+01
2.350000000000000000e+02 6.758479796155440056e+01
2.360000000000000000e+02 7.295684284551123255e+01
2.370000000000000000e+02 7.767362385085525034e+01
2.380000000000000000e+02 7.895438512463465486e+01
2.390000000000000000e+02 7.590211996523480309e+01
2.400000000000000000e+02 7.068026355122317739e+01
2.410000000000000000e+02 6.583594523039378998e+01
2.420000000000000000e+02 6.178538335592571684e+01
2.430000000000000000e+02 5.837257047556353484e+01
2.440000000000000000e+02 5.542455639224759523e+01
2.450000000000000000e+02 5.281324711339527767e+01
2.460000000000000000e+02 5.044694453778910770e+01
2.470000000000000000e+02 4.825811072843657001e+01
2.480000000000000000e+02 4.619455927219563307e+01
2.490000000000000000e+02 4.421351572831291321e+01
2.500000000000000000e+02 4.227744261542918025e+01
2.510000000000000000e+02 4.035083085059394392e+01
2.520000000000000000e+02 3.839747369989316894e+01
2.530000000000000000e+02 3.637811630459421508e+01
2.540000000000000000e+02 3.424933222676496314e+01
2.550000000000000000e+02 3.196795812548622706e+01
2.560000000000000000e+02 2.951883581411291146e+01
2.570000000000000000e+02 2.702934711680453006e+01
2.580000000000000000e+02 2.508364738173254693e+01
2.590000000000000000e+02 2.473615639985433035e+01
2.600000000000000000e+02 2.601750255384289190e+01
2.610000000000000000e+02 2.788691967329453902e+01
2.620000000000000000e+02 2.975218193727999960e+01
2.630000000000000000e+02 3.149215284729533693e+01
2.640000000000000000e+02 3.313826794511231810e+01
2.650000000000000000e+02 3.475665373358577881e+01
2.660000000000000000e+02 3.642049671170299519e+01
2.670000000000000000e+02 3.820719284726018117e+01
2.680000000000000000e+02 4.020208758075280997e+01
2.690000000000000000e+02 4.250328272362344251e+01
2.700000000000000000e+02 4.521424726465730259e+01
2.710000000000000000e+02 4.833675501546746034e+01
2.720000000000000000e+02 5.113465757320837923e+01
2.730000000000000000e+02 5.136064387206187121e+01
2.740000000000000000e+02 4.919453663162186530e+01
2.750000000000000000e+02 4.677148730142281607e+01
2.760000000000000000e+02 4.467589103162663378e+01
2.770000000000000000e+02 4.293756972890585644e+01
2.780000000000000000e+02 4.174923790097465570e+01
2.790000000000000000e+02 4.180184565231267868e+01
2.800000000000000000e+02 4.377839843485447346e+01
2.810000000000000000e+02 4.717407195699031774e+01
2.820000000000000000e+02 5.108412424646901684e+01
2.830000000000000000e+02 5.512884356328608249e+01
2.840000000000000000e+02 5.933354993415339607e+01
2.850000000000000000e+02 6.390083875402126523e+01
2.860000000000000000e+02 6.907806081802293363e+01
2.870000000000000000e+02 7.491280698958456696e+01
2.880000000000000000e+02 8.009035229194324756e+01
2.890000000000000000e+02 8.100861872302243682e+01
2.900000000000000000e+02 7.698025047725350589e+01
2.910000000000000000e+02 7.184961877214892922e+01
2.920000000000000000e+02 6.768342285986597062e+01
2.930000000000000000e+02 6.453614010187816064e+01
2.940000000000000000e+02 6.198086199034808885e+01
2.950000000000000000e+02 5.965629215312461042e+01
2.960000000000000000e+02 5.739494011074791047e+01
2.970000000000000000e+02 5.512935854309286299e+01
2.980000000000000000e+02 5.280050205354362447e+01
2.990000000000000000e+02 5.031301764918082853e+01
3.000000000000000000e+02 4.749552058632565377e+01
3.010000000000000000e+02 4.401526724215520403e+01
3.020000000000000000e+02 3.923761128270101750e+01
3.030000000000000000e+02 3.496891230072953505e+01
3.040000000000000000e+02 4.011634694722167183e+01
3.050000000000000000e+02 4.554844110430781967e+01
3.060000000000000000e+02 4.987036860689194384e+01
3.070000000000000000e+02 5.347305901354623359e+01
3.080000000000000000e+02 5.532146268584583026e+01
3.090000000000000000e+02 5.427536339739761218e+01
3.100000000000000000e+02 5.240058585834893279e+01
3.110000000000000000e+02 5.160702606752757760e+01
3.120000000000000000e+02 5.225371921722633317e+01
3.130000000000000000e+02 5.389726593070001570e+01
3.140000000000000000e+02 5.610683111953080271e+01
3.150000000000000000e+02 5.872505099144738239e+01
3.160000000000000000e+02 6.175780853062587283e+01
3.170000000000000000e+02 6.506983759789575572e+01
3.180000000000000000e+02 6.727525679405952985e+01
3.190000000000000000e+02 6.612257673944908731e+01
3.200000000000000000e+02 6.335352723405334530e+01
3.210000000000000000e+02 6.067711426619865023e+01
3.220000000000000000e+02 5.829106511352706832e+01
3.230000000000000000e+02 5.634639306516837820e+01
3.240000000000000000e+02 5.629587122643948049e+01
3.250000000000000000e+02 6.026400914936892406e+01
3.260000000000000000e+02 6.632455211698365360e+01
3.270000000000000000e+02 7.099232804391616014e+01
3.280000000000000000e+02 7.112316267035328110e+01
3.290000000000000000e+02 6.683761390973828043e+01
3.300000000000000000e+02 6.045255985504801544e+01
3.310000000000000000e+02 5.374472177325859690e+01
3.320000000000000000e+02 4.647368896335922983e+01
3.330000000000000000e+02 3.750995314721512841e+01
3.340000000000000000e+02 3.651036962183795964e+01
3.350000000000000000e+02 4.135399544657710180e+01
3.360000000000000000e+02 4.441024452563119240e+01
3.370000000000000000e+02 4.674522896480520728e+01
3.380000000000000000e+02 4.883125660835592896e+01
3.390000000000000000e+02 5.080764970634335498e+01
3.400000000000000000e+02 5.266227715464780346e+01
3.410000000000000000e+02 5.432013224544896701e+01
3.420000000000000000e+02 5.571433946030336415e+01
3.430000000000000000e+02 5.684731640443360590e+01
3.440000000000000000e+02 5.781181395948611623e+01
3.450000000000000000e+02 5.875499002024781703e+01
3.460000000000000000e+02 5.976157654659659357e+01
3.470000000000000000e+02 6.032058291409743589e+01
3.480000000000000000e+02 5.805257358973707937e+01
3.490000000000000000e+02 5.204524407380883844e+01
3.500000000000000000e+02 4.555305881632880016e+01
3.510000000000000000e+02 4.445398830162729098e+01
3.520000000000000000e+02 4.660410231502367395e+01
3.530000000000000000e+02 4.841283571611785419e+01
3.540000000000000000e+02 4.979757084986346172e+01
3.550000000000000000e+02 5.097140588936615302e+01
3.560000000000000000e+02 5.208191874554321998e+01
3.570000000000000000e+02 5.323466459611151436e+01
3.580000000000000000e+02 5.452238471034046086e+01
3.590000000000000000e+02 5.604486933028033491e+01
3.600000000000000000e+02 5.791680834436096603e+01
3.610000000000000000e+02 6.020703614441300999e+01
3.620000000000000000e+02 6.245341501525825834e+01
3.630000000000000000e+02 6.247901580660369092e+01
3.640000000000000000e+02 5.962658403043479893e+01
3.650000000000000000e+02 5.631139766791261536e+01
3.660000000000000000e+02 5.340872436353352271e+01
3.670000000000000000e+02 5.093043016745291141e+01
3.680000000000000000e+02 4.878469002791595699e+01
3.690000000000000000e+02 4.690072412132263224e+01
3.700000000000000000e+02 4.523636643832369941e+01
3.710000000000000000e+02 4.377259556108836591e+01
3.720000000000000000e+02 4.250890924137366511e+01
3.730000000000000000e+02 4.146006913831947571e+01
3.740000000000000000e+02 4.065283017352907535e+01
3.750000000000000000e+02 4.012116810430722325e+01
3.760000000000000000e+02 3.989927490140823352e+01
3.770000000000000000e+02 4.001334916600615799e+01
3.780000000000000000e+02 4.047518560124898102e+01
3.790000000000000000e+02 4.128081468132567977e+01
3.800000000000000000e+02 4.241504165569689633e+01
3.810000000000000000e+02 4.385970762249147015e+01
3.820000000000000000e+02 4.560261857380662320e+01
3.830000000000000000e+02 4.764554790904121973e+01
3.840000000000000000e+02 5.001161374897017708e+01
3.850000000000000000e+02 5.275270674820831118e+01
3.860000000000000000e+02 5.595178860378680952e+01
3.870000000000000000e+02 5.967175315461048513e+01
3.880000000000000000e+02 6.354782135265132581e+01
3.890000000000000000e+02 6.557882006793710161e+01
3.900000000000000000e+02 6.467934951481818473e+01
3.910000000000000000e+02 6.322082716204840125e+01
3.920000000000000000e+02 6.227650372625402042e+01
3.930000000000000000e+02 6.192925119026337200e+01
3.940000000000000000e+02 6.213971754498579259e+01
3.950000000000000000e+02 6.290466772539545559e+01
3.960000000000000000e+02 6.423832214437078392e+01
3.970000000000000000e+02 6.590178966729270371e+01
3.980000000000000000e+02 6.631844405048600777e+01
3.990000000000000000e+02 6.357842236738819253e+01
4.000000000000000000e+02 5.948652180815458479e+01
4.010000000000000000e+02 5.526751005911834369e+01
4.020000000000000000e+02 4.992334311190374763e+01
4.030000000000000000e+02 4.628348466910581038e+01
4.040000000000000000e+02 5.903412553209969360e+01
4.050000000000000000e+02 6.253037663931208101e+01
4.060000000000000000e+02 6.051260202265218169e+01
4.070000000000000000e+02 5.767778390035311986e+01
4.080000000000000000e+02 5.527751870001389989e+01
4.090000000000000000e+02 5.335149414295414516e+01
4.100000000000000000e+02 5.179955342429694554e+01
4.110000000000000000e+02 5.054339555950998886e+01
4.120000000000000000e+02 4.953634898209416093e+01
4.130000000000000000e+02 4.875660003410583698e+01
4.140000000000000000e+02 4.820217249010370608e+01
4.150000000000000000e+02 4.788925554481959068e+01
4.160000000000000000e+02 4.785364829393701314e+01
4.170000000000000000e+02 4.815533967684927319e+01
4.180000000000000000e+02 4.888618015520852111e+01
4.190000000000000000e+02 5.017658599763029770e+01
4.200000000000000000e+02 5.216663822703644371e+01
4.210000000000000000e+02 5.471427150944866469e+01
4.220000000000000000e+02 5.624470350856049095e+01
4.230000000000000000e+02 5.515999790880024278e+01
4.240000000000000000e+02 5.367919217537053100e+01
4.250000000000000000e+02 5.296002008417086415e+01
4.260000000000000000e+02 5.135357340147518102e+01
4.270000000000000000e+02 4.698119345065939712e+01
4.280000000000000000e+02 4.194571727662581395e+01
4.290000000000000000e+02 3.751271441499643089e+01
4.300000000000000000e+02 3.375826692092920922e+01
4.310000000000000000e+02 3.068336743608908179e+01
4.320000000000000000e+02 2.847398690703766988e+01
4.330000000000000000e+02 2.738636342177121463e+01
4.340000000000000000e+02 2.738115631910686076e+01
4.350000000000000000e+02 2.808125800751777845e+01
4.360000000000000000e+02 2.911914557686733218e+01
4.370000000000000000e+02 3.029568619311630684e+01
4.380000000000000000e+02 3.153282570257596618e+01
4.390000000000000000e+02 3.280932469345893310e+01
4.400000000000000000e+02 3.412617525314863798e+01
4.410000000000000000e+02 3.549195392069726296e+01
4.420000000000000000e+02 3.691869636643434660e+01
4.430000000000000000e+02 3.842553897080852465e+01
4.440000000000000000e+02 4.005052147584865452e+01
4.450000000000000000e+02 4.186811348179544723e+01
4.460000000000000000e+02 4.399445062472114643e+01
4.470000000000000000e+02 4.648439567112004056e+01
4.480000000000000000e+02 4.863785913871583944e+01
4.490000000000000000e+02 4.803887022341292834e+01
4.500000000000000000e+02 4.498765185290666579e+01
4.510000000000000000e+02 4.182126442060999238e+01
4.520000000000000000e+02 3.909264908264466953e+01
4.530000000000000000e+02 3.672928595111525851e+01
4.540000000000000000e+02 3.459947187711013328e+01
4.550000000000000000e+02 3.259053497103925423e+01
4.560000000000000000e+02 3.061504052681875265e+01
4.570000000000000000e+02 2.863100553214933086e+01
4.580000000000000000e+02 2.673620644686494074e+01
4.590000000000000000e+02 2.541501135328115168e+01
4.600000000000000000e+02 2.555615471863148613e+01
4.610000000000000000e+02 2.729159236115025777e+01
4.620000000000000000e+02 2.974817942871720433e+01
4.630000000000000000e+02 3.231339174733293618e+01
4.640000000000000000e+02 3.481364841028470636e+01
4.650000000000000000e+02 3.724531262508904206e+01
4.660000000000000000e+02 3.964921621948698771e+01
4.670000000000000000e+02 4.207572373977904334e+01
4.680000000000000000e+02 4.457840418427893781e+01
4.690000000000000000e+02 4.721612412774376111e+01
4.700000000000000000e+02 5.005847448968707170e+01
4.710000000000000000e+02 5.319394375704898437e+01
4.720000000000000000e+02 5.674134500877249820e+01
4.730000000000000000e+02 6.086197032877365842e+01
4.740000000000000000e+02 6.574454901283959884e+01
4.750000000000000000e+02 7.137228126118436933e+01
4.760000000000000000e+02 7.625856738243055588e+01
4.770000000000000000e+02 7.630594202971302309e+01
4.780000000000000000e+02 7.152405609549607846e+01
4.790000000000000000e+02 6.613898975743636299e+01
4.800000000000000000e+02 6.156256735213868581e+01
4.810000000000000000e+02 5.776925531594901742e+01
4.820000000000000000e+02 5.456848927645432212e+01
4.830000000000000000e+02 5.180913279981248820e+01
4.840000000000000000e+02 4.938663528912455547e+01
4.850000000000000000e+02 4.721735751445891793e+01
4.860000000000000000e+02 4.513172181698926977e+01
4.870000000000000000e+02 4.236698613085313525e+01
4.880000000000000000e+02 4.451960140986456338e+01
4.890000000000000000e+02 5.686688181795755526e+01
4.900000000000000000e+02 6.462370051466106702e+01
4.910000000000000000e+02 6.740526279874966065e+01
4.920000000000000000e+02 6.506423188789888457e+01
4.930000000000000000e+02 6.160030885399596912e+01
4.940000000000000000e+02 5.936881382822667774e+01
4.950000000000000000e+02 5.853553295199283468e+01
4.960000000000000000e+02 5.880283201192177955e+01
4.970000000000000000e+02 5.991544550741763686e+01
4.980000000000000000e+02 6.173524809630914945e+01
4.990000000000000000e+02 6.423055384643521393e+01
5.000000000000000000e+02 6.746121087236178937e+01
5.010000000000000000e+02 7.156788560692839951e+01
5.020000000000000000e+02 7.669483136286159208e+01
5.030000000000000000e+02 8.237656669185197700e+01
5.040000000000000000e+02 8.519492868595170876e+01
5.050000000000000000e+02 8.169801777469344017e+01
5.060000000000000000e+02 7.615766940761265857e+01
5.070000000000000000e+02 7.132699463606257950e+01
5.080000000000000000e+02 6.745171865457999161e+01
5.090000000000000000e+02 6.434870786203231319e+01
5.100000000000000000e+02 6.176489415117340798e+01
5.110000000000000000e+02 5.956686239871724808e+01
5.120000000000000000e+02 5.767294569176491592e+01
5.130000000000000000e+02 5.601733668382560438e+01
5.140000000000000000e+02 5.455039863274718925e+01
5.150000000000000000e+02 5.323760685773451229e+01
5.160000000000000000e+02 5.206035079395059029e+01
5.170000000000000000e+02 5.102020919043303593e+01
5.180000000000000000e+02 5.014626989086441000e+01
5.190000000000000000e+02 4.950019245130889090e+01
5.200000000000000000e+02 4.916433155488648765e+01
5.210000000000000000e+02 4.919747825987911938e+01
5.220000000000000000e+02 4.957783160090873054e+01
5.230000000000000000e+02 5.019354051593119692e+01
5.240000000000000000e+02 5.089788841474461378e+01
5.250000000000000000e+02 5.157190984968102754e+01
5.260000000000000000e+02 5.215000089000894690e+01
5.270000000000000000e+02 5.261348005810112483e+01
5.280000000000000000e+02 5.297246781472302501e+01
5.290000000000000000e+02 5.324926063462509518e+01
5.300000000000000000e+02 5.346766112233843415e+01
5.310000000000000000e+02 5.364781444007680022e+01
5.320000000000000000e+02 5.380450356280385904e+01
5.330000000000000000e+02 5.394703519411174852e+01
5.340000000000000000e+02 5.407950840394587999e+01
5.350000000000000000e+02 5.420076542688362764e+01
5.360000000000000000e+02 5.430351274329908051e+01
5.370000000000000000e+02 5.437192894035833035e+01
5.380000000000000000e+02 5.437634192728707916e+01
5.390000000000000000e+02 5.426144207940588160e+01
5.400000000000000000e+02 5.391794115200796966e+01
5.410000000000000000e+02 5.310485358617356155e+01
5.420000000000000000e+02 5.125018548704339594e+01
5.430000000000000000e+02 5.027139403245401184e+01
5.440000000000000000e+02 6.188363798707149499e+01
5.450000000000000000e+02 7.212980047313510568e+01
5.460000000000000000e+02 7.632127336270974638e+01
5.470000000000000000e+02 7.724019273260705631e+01
5.480000000000000000e+02 7.803801157692672064e+01
5.490000000000000000e+02 7.943442855840852701e+01
5.500000000000000000e+02 8.082815505273157441e+01
5.510000000000000000e+02 8.059054609167586136e+01
5.520000000000000000e+02 7.854527569569111733e+01
5.530000000000000000e+02 7.621844293679504290e+01
5.540000000000000000e+02 7.428945803679562232e+01
5.550000000000000000e+02 7.283032555232522043e+01
5.560000000000000000e+02 7.179031758235443306e+01
5.570000000000000000e+02 7.112182169537410914e+01
5.580000000000000000e+02 7.081068418346509930e+01
5.590000000000000000e+02 7.091048243055928424e+01
5.600000000000000000e+02 7.159651788093870550e+01
5.610000000000000000e+02 7.280765405207090168e+01
5.620000000000000000e+02 7.360493879655734872e+01
5.630000000000000000e+02 7.423639820152624225e+01
5.640000000000000000e+02 7.526316157010488439e+01
5.650000000000000000e+02 7.678186566191575935e+01
5.660000000000000000e+02 7.881459733629344555e+01
5.670000000000000000e+02 8.107893080617616022e+01
5.680000000000000000e+02 8.219185161876153245e+01
5.690000000000000000e+02 8.308809877999699722e+01
5.700000000000000000e+02 8.623615833265164099e+01
5.710000000000000000e+02 8.934215544703204159e+01
5.720000000000000000e+02 9.076088373940388010e+01
5.730000000000000000e+02 9.068260594793594009e+01
5.740000000000000000e+02 9.038416728939395739e+01
5.750000000000000000e+02 9.051770518402537391e+01
5.760000000000000000e+02 9.122435021905761232e+01
5.770000000000000000e+02 9.229264827223116185e+01
5.780000000000000000e+02 9.260474111512658624e+01
5.790000000000000000e+02 9.054586679779390579e+01
5.800000000000000000e+02 8.703819110410782400e+01
5.810000000000000000e+02 8.335915684740578513e+01
5.820000000000000000e+02 7.975393988138161205e+01
5.830000000000000000e+02 7.627396267565200105e+01
5.840000000000000000e+02 7.347450267991581541e+01
5.850000000000000000e+02 7.231963831098241258e+01
5.860000000000000000e+02 7.251613775815010854e+01
5.870000000000000000e+02 7.304033181468790303e+01
5.880000000000000000e+02 7.347254179634225579e+01
5.890000000000000000e+02 7.376504339294176305e+01
5.900000000000000000e+02 7.393105563467381103e+01
5.910000000000000000e+02 7.393683634169363472e+01
5.920000000000000000e+02 7.366161596628701602e+01
5.930000000000000000e+02 7.291291446307377555e+01
5.940000000000000000e+02 7.155232413196345931e+01
5.950000000000000000e+02 6.954911127718438024e+01
5.960000000000000000e+02 6.689012836748896973e+01
5.970000000000000000e+02 6.395351702336822086e+01
5.980000000000000000e+02 6.095305600973327387e+01
5.990000000000000000e+02 5.796570112472996072e+01
6.000000000000000000e+02 5.510461646308221617e+01
6.010000000000000000e+02 5.257845092687322364e+01
6.020000000000000000e+02 5.063446436835855025e+01
6.030000000000000000e+02 4.930796981977680105e+01
6.040000000000000000e+02 4.825135576741591592e+01
6.050000000000000000e+02 4.684278571065286201e+01
6.060000000000000000e+02 4.416059373458275417e+01
6.070000000000000000e+02 4.133108780396148063e+01
6.080000000000000000e+02 4.937630562515256116e+01
6.090000000000000000e+02 5.753209848147116645e+01
6.100000000000000000e+02 6.379510674241868173e+01
6.110000000000000000e+02 6.727175394749001214e+01
6.120000000000000000e+02 6.800467179728228473e+01
6.130000000000000000e+02 6.786089693533466516e+01
6.140000000000000000e+02 6.824817710241461555e+01
6.150000000000000000e+02 6.945925352649366857e+01
6.160000000000000000e+02 7.106472346233927340e+01
6.170000000000000000e+02 7.208893634512085669e+01
6.180000000000000000e+02 7.034085880484363429e+01
6.190000000000000000e+02 6.649797768280546961e+01
6.200000000000000000e+02 6.250401663705009980e+01
6.210000000000000000e+02 5.876453371050860142e+01
6.220000000000000000e+02 5.514724515399231564e+01
6.230000000000000000e+02 5.143430000165253091e+01
6.240000000000000000e+02 4.761820943764603697e+01
6.250000000000000000e+02 4.482236217697075631e+01
6.260000000000000000e+02 4.130326023809969627e+01
6.270000000000000000e+02 4.123988823463015763e+01
6.280000000000000000e+02 5.262464847472540441e+01
6.290000000000000000e+02 5.791974130623530925e+01
6.300000000000000000e+02 6.169963274670748632e+01
6.310000000000000000e+02 6.486076061073548260e+01
6.320000000000000000e+02 6.767541459282763583e+01
6.330000000000000000e+02 7.020959205623609023e+01
6.340000000000000000e+02 7.222997067973810204e+01
6.350000000000000000e+02 7.276935755605060763e+01
6.360000000000000000e+02 7.145734409081291005e+01
6.370000000000000000e+02 7.005949903944851087e+01
6.380000000000000000e+02 7.377849876478747149e+01
6.390000000000000000e+02 7.795288775959301120e+01
6.400000000000000000e+02 7.976695685289394078e+01
6.410000000000000000e+02 7.979535389242269616e+01
6.420000000000000000e+02 7.923053704930208596e+01
6.430000000000000000e+02 7.869865864099298847e+01
6.440000000000000000e+02 7.839946424101174216e+01
6.450000000000000000e+02 7.838887414346663718e+01
6.460000000000000000e+02 7.868935055607495599e+01
6.470000000000000000e+02 7.932461448622038347e+01
6.480000000000000000e+02 8.033262909602136403e+01
6.490000000000000000e+02 8.177412253195771541e+01
6.500000000000000000e+02 8.374149485844078811e+01
6.510000000000000000e+02 8.636373678792978126e+01
6.520000000000000000e+02 8.976305347871641516e+01
6.530000000000000000e+02 9.368118332266995196e+01
6.540000000000000000e+02 9.597258631731702394e+01
6.550000000000000000e+02 9.371412665722077406e+01
6.560000000000000000e+02 8.844997072356527212e+01
6.570000000000000000e+02 8.284625552439325702e+01
6.580000000000000000e+02 7.799311676974616603e+01
6.590000000000000000e+02 7.325970272804619299e+01
6.600000000000000000e+02 6.872430158812593959e+01
6.610000000000000000e+02 6.461631966807888716e+01
6.620000000000000000e+02 6.100784078224963025e+01
6.630000000000000000e+02 5.812850718228251168e+01
6.640000000000000000e+02 5.630568209010426273e+01
6.650000000000000000e+02 5.557915109415554156e+01
6.660000000000000000e+02 5.558638671111865648e+01
6.670000000000000000e+02 5.593377812411650041e+01
6.680000000000000000e+02 5.640282776703553225e+01
6.690000000000000000e+02 5.690789661157125323e+01
6.700000000000000000e+02 5.742612050752413211e+01
6.710000000000000000e+02 5.796065868804824106e+01
6.720000000000000000e+02 5.852673923183257898e+01
6.730000000000000000e+02 5.914872012643341748e+01
6.740000000000000000e+02 5.986306101782204081e+01
6.750000000000000000e+02 6.072444008864950149e+01
6.760000000000000000e+02 6.179954559878800069e+01
6.770000000000000000e+02 6.302599826849049691e+01
6.780000000000000000e+02 6.355824525766441013e+01
6.790000000000000000e+02 6.259227014031718284e+01
6.800000000000000000e+02 6.222918327210744849e+01
6.810000000000000000e+02 6.408339417160578932e+01
6.820000000000000000e+02 6.749017686739840372e+01
6.830000000000000000e+02 7.156322388086304898e+01
6.840000000000000000e+02 7.295065271445427868e+01
6.850000000000000000e+02 6.716563709750732869e+01
6.860000000000000000e+02 5.736126044670690760e+01
6.870000000000000000e+02 4.418304209402939620e+01
6.880000000000000000e+02 3.440562557284974332e+01
6.890000000000000000e+02 4.165535340778806273e+01
6.900000000000000000e+02 4.264217143374359154e+01
6.910000000000000000e+02 4.174899413325719166e+01
6.920000000000000000e+02 3.957001606051250775e+01
6.930000000000000000e+02 4.256486119747401631e+01
6.940000000000000000e+02 5.242423800401600431e+01
6.950000000000000000e+02 6.127964065744105682e+01
6.960000000000000000e+02 6.578143260380483071e+01
6.970000000000000000e+02 6.261830306117331446e+01
6.980000000000000000e+02 5.591040850214845648e+01
6.990000000000000000e+02 5.087744892088166893e+01
7.000000000000000000e+02 5.332696945736952898e+01
7.010000000000000000e+02 5.682779551560500408e+01
7.020000000000000000e+02 5.973833651829185243e+01
7.030000000000000000e+02 6.236486361247307997e+01
7.040000000000000000e+02 6.494749148520809001e+01
7.050000000000000000e+02 6.765312528434462536e+01
7.060000000000000000e+02 7.062492737678103083e+01
7.070000000000000000e+02 7.397780682149668507e+01
7.080000000000000000e+02 7.757315809364460790e+01
7.090000000000000000e+02 8.006316344939179430e+01
7.100000000000000000e+02 7.960962275994667436e+01
7.110000000000000000e+02 7.786364508821618813e+01
7.120000000000000000e+02 7.644143072889092139e+01
7.130000000000000000e+02 7.580821560896308142e+01
7.140000000000000000e+02 7.658029156598890097e+01
7.150000000000000000e+02 7.783276949747163087e+01
7.160000000000000000e+02 7.473701533099017524e+01
7.170000000000000000e+02 7.240765657010527434e+01
7.180000000000000000e+02 7.358653876455929321e+01
7.190000000000000000e+02 7.552970602461604699e+01
7.200000000000000000e+02 7.790759359281670982e+01
7.210000000000000000e+02 8.090283528364426502e+01
7.220000000000000000e+02 8.435184353232807553e+01
7.230000000000000000e+02 8.649100102345349228e+01
7.240000000000000000e+02 8.531668541417472795e+01
7.250000000000000000e+02 8.072336391244920151e+01
7.260000000000000000e+02 7.424107510913962926e+01
7.270000000000000000e+02 6.854432869812637819e+01
7.280000000000000000e+02 6.459163489053284479e+01
7.290000000000000000e+02 6.253468847214118398e+01
7.300000000000000000e+02 6.198244060058541294e+01
7.310000000000000000e+02 6.234619686767116775e+01
7.320000000000000000e+02 6.306764333421951108e+01
7.330000000000000000e+02 6.355394263891287920e+01
7.340000000000000000e+02 6.463450463350628183e+01
7.350000000000000000e+02 6.469561708883708206e+01
7.360000000000000000e+02 6.525283140673616344e+01
7.370000000000000000e+02 6.563226032785775033e+01
7.380000000000000000e+02 6.722460857728647454e+01
7.390000000000000000e+02 6.996314440167448367e+01
7.400000000000000000e+02 7.333054158189136729e+01
7.410000000000000000e+02 7.720743994360232421e+01
7.420000000000000000e+02 8.083062008803008780e+01
7.430000000000000000e+02 8.182724761315600404e+01
7.440000000000000000e+02 8.064840484789581865e+01
7.450000000000000000e+02 7.954233730074794551e+01
7.460000000000000000e+02 7.873734096519329739e+01
7.470000000000000000e+02 7.778425513088917853e+01
7.480000000000000000e+02 7.825190021532398532e+01
7.490000000000000000e+02 8.012149777951267993e+01
7.500000000000000000e+02 7.998902577837506556e+01
7.510000000000000000e+02 7.808653436214761712e+01
7.520000000000000000e+02 7.657413433636099853e+01
7.530000000000000000e+02 7.597109049435422889e+01
7.540000000000000000e+02 7.621104409686735437e+01
7.550000000000000000e+02 7.716410125334631687e+01
7.560000000000000000e+02 7.871710999144457332e+01
7.570000000000000000e+02 8.073873566555397474e+01
7.580000000000000000e+02 8.294433617820467930e+01
7.590000000000000000e+02 8.470317435140925966e+01
7.600000000000000000e+02 8.537928869532500187e+01
7.610000000000000000e+02 8.525944921056162684e+01
7.620000000000000000e+02 8.512637943585053790e+01
7.630000000000000000e+02 8.542117382499444034e+01
7.640000000000000000e+02 8.603577995256488009e+01
7.650000000000000000e+02 8.558858142453345863e+01
7.660000000000000000e+02 8.228916133595090798e+01
7.670000000000000000e+02 7.757068093486586235e+01
7.680000000000000000e+02 7.275737004595012536e+01
7.690000000000000000e+02 6.782457934300232694e+01
7.700000000000000000e+02 6.215129457487994102e+01
7.710000000000000000e+02 5.422428526638049817e+01
7.720000000000000000e+02 4.911222315890229595e+01
7.730000000000000000e+02 5.678690670593483958e+01
7.740000000000000000e+02 6.134590638074887181e+01
7.750000000000000000e+02 6.482712032135131608e+01
7.760000000000000000e+02 6.789975453352003854e+01
7.770000000000000000e+02 6.951332344318119283e+01
7.780000000000000000e+02 6.862341237428702811e+01
7.790000000000000000e+02 6.649601227066165166e+01
7.800000000000000000e+02 6.419094549653009096e+01
7.810000000000000000e+02 6.283795811513449792e+01
7.820000000000000000e+02 6.351948949597532135e+01
7.830000000000000000e+02 6.609249226302451063e+01
7.840000000000000000e+02 6.974263462527785862e+01
7.850000000000000000e+02 7.281877695544626761e+01
7.860000000000000000e+02 7.297420236424134998e+01
7.870000000000000000e+02 7.104485645998050813e+01
7.880000000000000000e+02 6.861464049559590705e+01
7.890000000000000000e+02 6.721590109263084400e+01
7.900000000000000000e+02 6.674808236307937648e+01
7.910000000000000000e+02 6.691198059924992947e+01
7.920000000000000000e+02 6.748595931320065233e+01
7.930000000000000000e+02 6.768058846152995045e+01
7.940000000000000000e+02 6.545720016746800241e+01
7.950000000000000000e+02 6.075356015577193602e+01
7.960000000000000000e+02 5.508103601599056987e+01
7.970000000000000000e+02 4.909389992096354405e+01
7.980000000000000000e+02 4.306208563973810755e+01
7.990000000000000000e+02 4.289952615044073525e+01
8.000000000000000000e+02 4.627477210868921986e+01
8.010000000000000000e+02 4.896034191716886852e+01
8.020000000000000000e+02 5.111665595682895002e+01
8.030000000000000000e+02 5.309993259641512253e+01
8.040000000000000000e+02 5.517326932937823614e+01
8.050000000000000000e+02 5.757511226390754899e+01
8.060000000000000000e+02 6.056672460355371612e+01
8.070000000000000000e+02 6.442865567901533552e+01
8.080000000000000000e+02 6.920395274189300494e+01
8.090000000000000000e+02 7.311627224164747929e+01
8.100000000000000000e+02 7.113333317822070967e+01
8.110000000000000000e+02 6.394052088761779373e+01
8.120000000000000000e+02 5.327138201370594572e+01
8.130000000000000000e+02 5.886695344602526347e+01
8.140000000000000000e+02 6.722942584683461575e+01
8.150000000000000000e+02 7.385720869406124223e+01
8.160000000000000000e+02 7.993756536678837676e+01
8.170000000000000000e+02 8.460001297475253068e+01
8.180000000000000000e+02 8.498123222106750063e+01
8.190000000000000000e+02 8.160281651217752596e+01
8.200000000000000000e+02 7.755799862686529877e+01
8.210000000000000000e+02 7.353221904527254082e+01
8.220000000000000000e+02 6.968266048620463948e+01
8.230000000000000000e+02 6.617143898567800875e+01
8.240000000000000000e+02 6.285636888577526804e+01
8.250000000000000000e+02 5.966148471049369562e+01
8.260000000000000000e+02 5.676222547653188144e+01
8.270000000000000000e+02 5.492367209054894062e+01
8.280000000000000000e+02 5.515474679168747230e+01
8.290000000000000000e+02 5.712975430711310310e+01
8.300000000000000000e+02 5.996136106472729210e+01
8.310000000000000000e+02 6.328665982981313931e+01
8.320000000000000000e+02 6.644613578014931932e+01
8.330000000000000000e+02 6.829940008927410133e+01
8.340000000000000000e+02 6.782940297346166858e+01
8.350000000000000000e+02 6.506200663521407535e+01
8.360000000000000000e+02 6.197262149879790627e+01
8.370000000000000000e+02 5.941098531788828296e+01
8.380000000000000000e+02 5.746967877394937574e+01
8.390000000000000000e+02 5.609845913392619110e+01
8.400000000000000000e+02 5.519406393413034806e+01
8.410000000000000000e+02 5.458604278704301294e+01
8.420000000000000000e+02 5.400028547295438841e+01
8.430000000000000000e+02 5.286282281159168406e+01
8.440000000000000000e+02 5.114173830822539912e+01
8.450000000000000000e+02 5.184387091187880259e+01
8.460000000000000000e+02 5.429790776062594659e+01
8.470000000000000000e+02 5.644346702295131735e+01
8.480000000000000000e+02 5.830064706398093222e+01
8.490000000000000000e+02 6.009391409978191234e+01
8.500000000000000000e+02 6.184600829267982647e+01
8.510000000000000000e+02 6.348178121060712442e+01
8.520000000000000000e+02 6.607689684972501709e+01
8.530000000000000000e+02 6.904951529547301448e+01
8.540000000000000000e+02 7.144297834148127890e+01
8.550000000000000000e+02 7.132016956718689471e+01
8.560000000000000000e+02 7.057331602468599385e+01
8.570000000000000000e+02 7.053142289490749306e+01
8.580000000000000000e+02 7.116520047622904599e+01
8.590000000000000000e+02 7.227272043526234313e+01
8.600000000000000000e+02 7.370147609504809338e+01
8.610000000000000000e+02 7.529107767659630213e+01
8.620000000000000000e+02 7.675549064063370963e+01
8.630000000000000000e+02 7.770781161626382527e+01
8.640000000000000000e+02 7.821048400945039702e+01
8.650000000000000000e+02 7.882406540016162921e+01
8.660000000000000000e+02 7.839811791487692005e+01
8.670000000000000000e+02 7.633447873716903587e+01
8.680000000000000000e+02 7.415875102254469198e+01
8.690000000000000000e+02 7.317630350782903292e+01
8.700000000000000000e+02 7.271087224122099713e+01
8.710000000000000000e+02 7.246636448178045953e+01
8.720000000000000000e+02 7.243397072210241561e+01
8.730000000000000000e+02 7.318393494956376344e+01
8.740000000000000000e+02 7.626467492346267818e+01
8.750000000000000000e+02 7.899056903820870446e+01
8.760000000000000000e+02 7.834197689525167618e+01
8.770000000000000000e+02 7.578304186664635722e+01
8.780000000000000000e+02 7.293515029900321167e+01
8.790000000000000000e+02 7.037387993356551874e+01
8.800000000000000000e+02 6.832135632282505355e+01
8.810000000000000000e+02 6.675047972706656196e+01
8.820000000000000000e+02 6.508886046940125425e+01
8.830000000000000000e+02 6.329602968285723108e+01
8.840000000000000000e+02 6.077118438456821536e+01
8.850000000000000000e+02 5.781028277857076603e+01
8.860000000000000000e+02 5.608572610011142956e+01
8.870000000000000000e+02 5.470290338804039720e+01
8.880000000000000000e+02 5.318093486476755061e+01
8.890000000000000000e+02 5.150639090528897412e+01
8.900000000000000000e+02 5.012237686807932846e+01
8.910000000000000000e+02 5.052339135772376721e+01
8.920000000000000000e+02 5.358895453519033936e+01
8.930000000000000000e+02 5.774432551371405964e+01
8.940000000000000000e+02 6.139564485771252578e+01
8.950000000000000000e+02 6.480030375795035980e+01
8.960000000000000000e+02 6.875287228596002365e+01
8.970000000000000000e+02 7.043650568320376237e+01
8.980000000000000000e+02 6.947141608426009896e+01
8.990000000000000000e+02 6.774690163124819264e+01
9.000000000000000000e+02 6.442739549903558327e+01
9.010000000000000000e+02 6.129398445157580255e+01
9.020000000000000000e+02 6.168361105733090710e+01
9.030000000000000000e+02 6.338136593740436808e+01
9.040000000000000000e+02 6.524438964363251614e+01
9.050000000000000000e+02 6.582279726766087435e+01
9.060000000000000000e+02 6.454482681973257741e+01
9.070000000000000000e+02 6.407398754285502207e+01
9.080000000000000000e+02 6.502994042162720234e+01
9.090000000000000000e+02 6.667065670510596931e+01
9.100000000000000000e+02 6.819890369232713567e+01
9.110000000000000000e+02 6.973295628440874339e+01
9.120000000000000000e+02 7.183745621305611451e+01
9.130000000000000000e+02 7.439869168117866138e+01
9.140000000000000000e+02 7.694188707771566271e+01
9.150000000000000000e+02 7.867423525244521443e+01
9.160000000000000000e+02 7.900972337222250985e+01
9.170000000000000000e+02 7.870109847534745029e+01
9.180000000000000000e+02 7.879918559237023601e+01
9.190000000000000000e+02 7.965930469460536756e+01
9.200000000000000000e+02 7.990370045273948563e+01
9.210000000000000000e+02 7.837504401833162149e+01
9.220000000000000000e+02 7.557469619344347223e+01
9.230000000000000000e+02 7.280040571454452447e+01
9.240000000000000000e+02 7.064488087981412434e+01
9.250000000000000000e+02 6.921656493009211886e+01
9.260000000000000000e+02 6.837479586257720143e+01
9.270000000000000000e+02 6.719363035152974817e+01
9.280000000000000000e+02 6.272737712128843413e+01
9.290000000000000000e+02 5.336299075376805945e+01
9.300000000000000000e+02 5.169351082615142445e+01
9.310000000000000000e+02 5.660841768578699629e+01
9.320000000000000000e+02 5.972298997378491947e+01
9.330000000000000000e+02 6.215261501049663195e+01
9.340000000000000000e+02 6.347420287399864236e+01
9.350000000000000000e+02 6.125036143293424118e+01
9.360000000000000000e+02 5.634784749171661389e+01
9.370000000000000000e+02 5.512740852460304097e+01
9.380000000000000000e+02 5.782784467659471517e+01
9.390000000000000000e+02 6.072711248010195106e+01
9.400000000000000000e+02 6.352091304235283076e+01
9.410000000000000000e+02 6.683807404138769925e+01
9.420000000000000000e+02 7.157594992781839949e+01
9.430000000000000000e+02 7.634292923238096762e+01
9.440000000000000000e+02 8.035216698915881750e+01
9.450000000000000000e+02 8.483576369628957536e+01
9.460000000000000000e+02 8.876550462962293864e+01
9.470000000000000000e+02 8.741353514316762130e+01
9.480000000000000000e+02 8.082556993055396788e+01
9.490000000000000000e+02 7.339555126652051342e+01
9.500000000000000000e+02 6.559766111925368648e+01
9.510000000000000000e+02 5.676913856022303406e+01
9.520000000000000000e+02 4.858972813596564322e+01
9.530000000000000000e+02 4.496749960149560366e+01
9.540000000000000000e+02 5.975717528836060666e+01
9.550000000000000000e+02 6.447973439778424165e+01
9.560000000000000000e+02 6.581609137543871668e+01
9.570000000000000000e+02 6.647562251921559096e+01
9.580000000000000000e+02 6.553999227508195702e+01
9.590000000000000000e+02 6.491074483927862104e+01
9.600000000000000000e+02 6.737297864042074025e+01
9.610000000000000000e+02 6.995264191638315765e+01
9.620000000000000000e+02 6.991140981345266425e+01
9.630000000000000000e+02 6.921677555775582391e+01
9.640000000000000000e+02 6.888089309742332489e+01
9.650000000000000000e+02 7.025069325123736519e+01
9.660000000000000000e+02 7.469619915393657550e+01
9.670000000000000000e+02 8.113131828137959189e+01
9.680000000000000000e+02 8.628661696576227769e+01
9.690000000000000000e+02 8.819659420693396612e+01
9.700000000000000000e+02 8.523424265567595626e+01
9.710000000000000000e+02 8.054474486763282925e+01
9.720000000000000000e+02 7.792332457404566526e+01
9.730000000000000000e+02 7.854014422466909195e+01
9.740000000000000000e+02 8.050715480895122766e+01
9.750000000000000000e+02 8.175227501224483717e+01
9.760000000000000000e+02 8.115890062803333649e+01
9.770000000000000000e+02 7.942596665864128624e+01
9.780000000000000000e+02 7.791445556105999515e+01
9.790000000000000000e+02 7.699791339939739032e+01
9.800000000000000000e+02 7.788157745084470207e+01
9.810000000000000000e+02 8.045870415027935962e+01
9.820000000000000000e+02 7.948141998793381902e+01
9.830000000000000000e+02 7.610439395739193458e+01
9.840000000000000000e+02 7.442383068990571360e+01
9.850000000000000000e+02 7.482673765720332426e+01
9.860000000000000000e+02 7.410310064190352364e+01
9.870000000000000000e+02 7.308177588336663177e+01
9.880000000000000000e+02 7.268144986335579461e+01
9.890000000000000000e+02 7.286470736599726195e+01
9.900000000000000000e+02 7.348280449298212602e+01
9.910000000000000000e+02 7.416399908416339315e+01
9.920000000000000000e+02 7.347214864079376184e+01
9.930000000000000000e+02 6.937457002917412296e+01
9.940000000000000000e+02 6.161254093258433784e+01
9.950000000000000000e+02 3.492054686753897386e+01
9.960000000000000000e+02 5.802966297300602605e+01
9.970000000000000000e+02 6.418857664860740897e+01
9.980000000000000000e+02 6.804794659657005695e+01
9.990000000000000000e+02 7.078107936813546530e+01
1.000000000000000000e+03 7.304731936491381816e+01


==> meanSolution_soundPressure_RR2_1_1000Hz_noInsulation.txt <==
1.000000000000000000e+00 6.414831561754071743e+01
2.000000000000000000e+00 5.812933168478401313e+01
3.000000000000000000e+00 5.461020066572891807e+01
4.000000000000000000e+00 5.211519928907020471e+01
5.000000000000000000e+00 5.018185303883046799e+01
6.000000000000000000e+00 4.860416462227050260e+01
7.000000000000000000e+00 4.727225010024473306e+01
8.000000000000000000e+00 4.612051989422751319e+01
9.000000000000000000e+00 4.510666875796628972e+01
1.000000000000000000e+01 4.420181238957245284e+01
1.100000000000000000e+01 4.338535024848187049e+01
1.200000000000000000e+01 4.264207314609276267e+01
1.300000000000000000e+01 4.196043257628578260e+01
1.400000000000000000e+01 4.133145325209716958e+01
1.500000000000000000e+01 4.074802173498856916e+01
1.600000000000000000e+01 4.020440511989914256e+01
1.700000000000000000e+01 3.969591590149575211e+01
1.800000000000000000e+01 3.921867277867846724e+01
1.900000000000000000e+01 3.876942622441794128e+01
2.000000000000000000e+01 3.834542885074368712e+01
2.100000000000000000e+01 3.794433744337534620e+01
2.200000000000000000e+01 3.756413780936345148e+01
2.300000000000000000e+01 3.720308634889861565e+01
2.400000000000000000e+01 3.685966407910208886e+01
2.500000000000000000e+01 3.653254005122668246e+01
2.600000000000000000e+01 3.622054195630457940e+01
2.700000000000000000e+01 3.592263228319364998e+01
2.800000000000000000e+01 3.563788882461430063e+01
2.900000000000000000e+01 3.536548860846573206e+01
3.000000000000000000e+01 3.510469456274871902e+01
3.100000000000000000e+01 3.485484437421755644e+01
3.200000000000000000e+01 3.461534112316182643e+01
3.300000000000000000e+01 3.438564536775793101e+01
3.400000000000000000e+01 3.416526841768784806e+01
3.500000000000000000e+01 3.395376659139757436e+01
3.600000000000000000e+01 3.375073629126475083e+01
3.700000000000000000e+01 3.355580976235038548e+01
3.800000000000000000e+01 3.336865142654957594e+01
3.900000000000000000e+01 3.318895470273543680e+01
4.000000000000000000e+01 3.301643924091788307e+01
4.100000000000000000e+01 3.285084850735891138e+01
4.200000000000000000e+01 3.269194767448918526e+01
4.300000000000000000e+01 3.253952177039022331e+01
4.400000000000000000e+01 3.239337405445971285e+01
4.500000000000000000e+01 3.225332458991336182e+01
4.600000000000000000e+01 3.211920898808343594e+01
4.700000000000000000e+01 3.199087730345441472e+01
4.800000000000000000e+01 3.186819306224837334e+01
4.900000000000000000e+01 3.175103240912956792e+01
5.000000000000000000e+01 3.163928335962272342e+01
5.100000000000000000e+01 3.153284514735871369e+01
5.200000000000000000e+01 3.143162765669051950e+01
5.300000000000000000e+01 3.133555093342862108e+01
5.400000000000000000e+01 3.124454476724958596e+01
5.500000000000000000e+01 3.115854833963816262e+01
5.600000000000000000e+01 3.107750993395674044e+01
5.700000000000000000e+01 3.100138670302677468e+01
5.800000000000000000e+01 3.093014449208960315e+01
5.900000000000000000e+01 3.086375771517220556e+01
6.000000000000000000e+01 3.080220928208224151e+01
6.100000000000000000e+01 3.074549057744645353e+01
6.200000000000000000e+01 3.069360148912808484e+01
6.300000000000000000e+01 3.064655048851108532e+01
6.400000000000000000e+01 3.060435476224380125e+01
6.500000000000000000e+01 3.056704039808641937e+01
6.600000000000000000e+01 3.053464262627456094e+01
6.700000000000000000e+01 3.050720612020250400e+01
6.800000000000000000e+01 3.048478536008984463e+01
6.900000000000000000e+01 3.046744506348874637e+01
7.000000000000000000e+01 3.045526069003680192e+01
7.100000000000000000e+01 3.044831902470250640e+01
7.200000000000000000e+01 3.044671885000750677e+01
7.300000000000000000e+01 3.045057171433278853e+01
7.400000000000000000e+01 3.046000280909063207e+01
7.500000000000000000e+01 3.047515196632032186e+01
7.600000000000000000e+01 3.049617479247702789e+01
7.700000000000000000e+01 3.052324395583427474e+01
7.800000000000000000e+01 3.055655064909000984e+01
7.900000000000000000e+01 3.059630625043383034e+01
8.000000000000000000e+01 3.064274421348607191e+01
8.100000000000000000e+01 3.069612221966901089e+01
8.200000000000000000e+01 3.075672463436280069e+01
8.300000000000000000e+01 3.082486531572248722e+01
8.400000000000000000e+01 3.090089083406240178e+01
8.500000000000000000e+01 3.098518417413818327e+01
8.600000000000000000e+01 3.107816900271443217e+01
8.700000000000000000e+01 3.118031460851465297e+01
8.800000000000000000e+01 3.129214163847588637e+01
8.900000000000000000e+01 3.141422878874758240e+01
9.000000000000000000e+01 3.154722064097679990e+01
9.100000000000000000e+01 3.169183688782480246e+01
9.200000000000000000e+01 3.184888324575732810e+01
9.300000000000000000e+01 3.201926444033922792e+01
9.400000000000000000e+01 3.220399974841132718e+01
9.500000000000000000e+01 3.240424172460372176e+01
9.600000000000000000e+01 3.262129892225549099e+01
9.700000000000000000e+01 3.285666367696035195e+01
9.800000000000000000e+01 3.311204635825157538e+01
9.900000000000000000e+01 3.338941798354363755e+01
1.000000000000000000e+02 3.369106375386382268e+01
1.010000000000000000e+02 3.401944556952138043e+01
1.020000000000000000e+02 3.437789923959095972e+01
1.030000000000000000e+02 3.477014370693013490e+01
1.040000000000000000e+02 3.520063058716564086e+01
1.050000000000000000e+02 3.567474464407062129e+01
1.060000000000000000e+02 3.619907647837221987e+01
1.070000000000000000e+02 3.678179979390915832e+01
1.080000000000000000e+02 3.743320253174773171e+01
1.090000000000000000e+02 3.816644725716755460e+01
1.100000000000000000e+02 3.899867427750130133e+01
1.110000000000000000e+02 3.995260627404902465e+01
1.120000000000000000e+02 4.105881788517894648e+01
1.130000000000000000e+02 4.235854006724379417e+01
1.140000000000000000e+02 4.390500029140750371e+01
1.150000000000000000e+02 4.575141937807796211e+01
1.160000000000000000e+02 4.786419242357101922e+01
1.170000000000000000e+02 4.972254075281401242e+01
1.180000000000000000e+02 4.974985401565939469e+01
1.190000000000000000e+02 4.757729536566600359e+01
1.200000000000000000e+02 4.596391573312659062e+01
1.210000000000000000e+02 4.707036151339935515e+01
1.220000000000000000e+02 4.564187284656858878e+01
1.230000000000000000e+02 4.329058621720159294e+01
1.240000000000000000e+02 4.136580231170530908e+01
1.250000000000000000e+02 3.981519637670938749e+01
1.260000000000000000e+02 3.853000004659157440e+01
1.270000000000000000e+02 3.744164325727182785e+01
1.280000000000000000e+02 3.650815277383606627e+01
1.290000000000000000e+02 3.570284490086532969e+01
1.300000000000000000e+02 3.500816425681960453e+01
1.310000000000000000e+02 3.441232682776930574e+01
1.320000000000000000e+02 3.390739389562738637e+01
1.330000000000000000e+02 3.348810120778070143e+01
1.340000000000000000e+02 3.315110702766212825e+01
1.350000000000000000e+02 3.289448425831871248e+01
1.360000000000000000e+02 3.271736182788382052e+01
1.370000000000000000e+02 3.261966231459184229e+01
1.380000000000000000e+02 3.260190585897176874e+01
1.390000000000000000e+02 3.266506381838715356e+01
1.400000000000000000e+02 3.281045372895582801e+01
1.410000000000000000e+02 3.303967214961573262e+01
1.420000000000000000e+02 3.335456505418084561e+01
1.430000000000000000e+02 3.375723732748103600e+01
1.440000000000000000e+02 3.425010414862508412e+01
1.450000000000000000e+02 3.483598810730605777e+01
1.460000000000000000e+02 3.551826732376245133e+01
1.470000000000000000e+02 3.630108223316638316e+01
1.480000000000000000e+02 3.718961278919114477e+01
1.490000000000000000e+02 3.819044460877557867e+01
1.500000000000000000e+02 3.931205346319943317e+01
1.510000000000000000e+02 4.056545480984049590e+01
1.520000000000000000e+02 4.196509258598118919e+01
1.530000000000000000e+02 4.353008576604052848e+01
1.540000000000000000e+02 4.528602297841570135e+01
1.550000000000000000e+02 4.726761101634049567e+01
1.560000000000000000e+02 4.952265918622396157e+01
1.570000000000000000e+02 5.211810113793202248e+01
1.580000000000000000e+02 5.514885891286456854e+01
1.590000000000000000e+02 5.875067250994633383e+01
1.600000000000000000e+02 6.313297093073316546e+01
1.610000000000000000e+02 6.847839851663552224e+01
1.620000000000000000e+02 7.336028424610762499e+01
1.630000000000000000e+02 7.490346832237881358e+01
1.640000000000000000e+02 7.207666191078409668e+01
1.650000000000000000e+02 6.681500287285285822e+01
1.660000000000000000e+02 6.187515815924182050e+01
1.670000000000000000e+02 5.778338403544605484e+01
1.680000000000000000e+02 5.439082721418891708e+01
1.690000000000000000e+02 5.152004221080262880e+01
1.700000000000000000e+02 4.904049063525885543e+01
1.710000000000000000e+02 4.686089616722529172e+01
1.720000000000000000e+02 4.491668073711320375e+01
1.730000000000000000e+02 4.316105132629792962e+01
1.740000000000000000e+02 4.155927046793762969e+01
1.750000000000000000e+02 4.008498732049160651e+01
1.760000000000000000e+02 3.871782275177800159e+01
1.770000000000000000e+02 3.744167111002150250e+01
1.780000000000000000e+02 3.624328597229694537e+01
1.790000000000000000e+02 3.511059777783445668e+01
1.800000000000000000e+02 3.402963817305737138e+01
1.810000000000000000e+02 3.297718329077044075e+01
1.820000000000000000e+02 3.190120930049431180e+01
1.830000000000000000e+02 3.066885436509231866e+01
1.840000000000000000e+02 2.894776107104688023e+01
1.850000000000000000e+02 2.606960735726204348e+01
1.860000000000000000e+02 2.121418204160205434e+01
1.870000000000000000e+02 1.353199138509930499e+01
1.880000000000000000e+02 -1.630363051715288503e+00
1.890000000000000000e+02 5.838450567297078564e+00
1.900000000000000000e+02 1.100731403133764452e+01
1.910000000000000000e+02 1.409128767749046496e+01
1.920000000000000000e+02 1.670985178717302944e+01
1.930000000000000000e+02 1.918756314896520365e+01
1.940000000000000000e+02 2.161012045152674332e+01
1.950000000000000000e+02 2.404227427919526150e+01
1.960000000000000000e+02 2.657179807381817938e+01
1.970000000000000000e+02 2.931755792680365857e+01
1.980000000000000000e+02 3.240946954033262273e+01
1.990000000000000000e+02 3.575432854769601221e+01
2.000000000000000000e+02 3.784708681485477655e+01
2.010000000000000000e+02 3.644351698486268987e+01
2.020000000000000000e+02 3.361968834542646789e+01
2.030000000000000000e+02 3.105926739343902199e+01
2.040000000000000000e+02 2.892419956386747515e+01
2.050000000000000000e+02 2.711549597525702637e+01
2.060000000000000000e+02 2.554183995099931437e+01
2.070000000000000000e+02 2.414200509145047846e+01
2.080000000000000000e+02 2.287831229918637987e+01
2.090000000000000000e+02 2.173024388447955957e+01
2.100000000000000000e+02 2.069071480918868033e+01
2.110000000000000000e+02 1.976427883953298448e+01
2.120000000000000000e+02 1.896631309664645570e+01
2.130000000000000000e+02 1.832215383860013347e+01
2.140000000000000000e+02 1.786498281185519588e+01
2.150000000000000000e+02 1.763131597006786322e+01
2.160000000000000000e+02 1.765382411246974570e+01
2.170000000000000000e+02 1.795313285728572339e+01
2.180000000000000000e+02 1.853203268175702689e+01
2.190000000000000000e+02 1.937505683412399549e+01
2.200000000000000000e+02 2.045335121692724911e+01
2.210000000000000000e+02 2.173187920164237852e+01
2.220000000000000000e+02 2.317571750257403096e+01
2.230000000000000000e+02 2.475387307917341317e+01
2.240000000000000000e+02 2.644066241827957597e+01
2.250000000000000000e+02 2.821530933331906965e+01
2.260000000000000000e+02 3.006030946495484102e+01
2.270000000000000000e+02 3.195895159154137843e+01
2.280000000000000000e+02 3.389380512604731166e+01
2.290000000000000000e+02 3.586079803553381140e+01
2.300000000000000000e+02 3.800506452463402240e+01
2.310000000000000000e+02 4.133168504966015178e+01
2.320000000000000000e+02 4.711750838366278060e+01
2.330000000000000000e+02 5.222118232455447639e+01
2.340000000000000000e+02 5.613917228422127437e+01
2.350000000000000000e+02 6.039478163729535254e+01
2.360000000000000000e+02 6.552251658056607653e+01
2.370000000000000000e+02 7.118763638681603823e+01
2.380000000000000000e+02 7.451056934263361597e+01
2.390000000000000000e+02 7.190186444684685796e+01
2.400000000000000000e+02 6.626660273933411816e+01
2.410000000000000000e+02 6.093248621181773217e+01
2.420000000000000000e+02 5.638884642591020224e+01
2.430000000000000000e+02 5.242329029743501678e+01
2.440000000000000000e+02 4.878436050531456658e+01
2.450000000000000000e+02 4.524631860036608089e+01
2.460000000000000000e+02 4.160356361056788188e+01
2.470000000000000000e+02 3.778595359628293693e+01
2.480000000000000000e+02 3.470728037742092909e+01
2.490000000000000000e+02 3.495877791020186010e+01
2.500000000000000000e+02 3.755113364495186801e+01
2.510000000000000000e+02 4.022798893097650108e+01
2.520000000000000000e+02 4.260390130426322486e+01
2.530000000000000000e+02 4.478015728082585412e+01
2.540000000000000000e+02 4.688315191772852586e+01
2.550000000000000000e+02 4.894444628515499573e+01
2.560000000000000000e+02 5.048196045316984026e+01
2.570000000000000000e+02 4.984876435702054209e+01
2.580000000000000000e+02 4.821351163769766401e+01
2.590000000000000000e+02 4.884241674484283635e+01
2.600000000000000000e+02 5.068792102477191008e+01
2.610000000000000000e+02 5.273664177927684449e+01
2.620000000000000000e+02 5.481249370789339537e+01
2.630000000000000000e+02 5.693435869212657252e+01
2.640000000000000000e+02 5.914689257060497596e+01
2.650000000000000000e+02 6.148905535820463797e+01
2.660000000000000000e+02 6.397629817569470845e+01
2.670000000000000000e+02 6.655725444043271466e+01
2.680000000000000000e+02 6.901509073857366161e+01
2.690000000000000000e+02 7.088391953057518435e+01
2.700000000000000000e+02 7.175389835151176499e+01
2.710000000000000000e+02 7.183353337565804964e+01
2.720000000000000000e+02 7.168331859358899294e+01
2.730000000000000000e+02 7.168656774224983508e+01
2.740000000000000000e+02 7.201812205364242914e+01
2.750000000000000000e+02 7.276338701152737087e+01
2.760000000000000000e+02 7.396936881323486546e+01
2.770000000000000000e+02 7.555713803538523621e+01
2.780000000000000000e+02 7.685043566746985277e+01
2.790000000000000000e+02 7.619707544584110792e+01
2.800000000000000000e+02 7.353875500458110537e+01
2.810000000000000000e+02 7.046151994338002567e+01
2.820000000000000000e+02 6.758075990180157078e+01
2.830000000000000000e+02 6.491106134523077742e+01
2.840000000000000000e+02 6.247527215455292549e+01
2.850000000000000000e+02 6.111026763119572536e+01
2.860000000000000000e+02 6.335028785427591913e+01
2.870000000000000000e+02 6.895081752599773495e+01
2.880000000000000000e+02 7.492860755876888845e+01
2.890000000000000000e+02 7.693378922713621648e+01
2.900000000000000000e+02 7.232382166364375564e+01
2.910000000000000000e+02 6.572736114663125306e+01
2.920000000000000000e+02 6.015296499390760943e+01
2.930000000000000000e+02 5.633149556132823932e+01
2.940000000000000000e+02 5.370292591017825856e+01
2.950000000000000000e+02 5.114493637636691403e+01
2.960000000000000000e+02 4.801154556228397752e+01
2.970000000000000000e+02 4.441823688913181201e+01
2.980000000000000000e+02 4.219644190875614242e+01
2.990000000000000000e+02 4.336081363148446144e+01
3.000000000000000000e+02 4.572209863870261870e+01
3.010000000000000000e+02 4.790539139958302428e+01
3.020000000000000000e+02 4.985559288944584466e+01
3.030000000000000000e+02 5.172851145994725641e+01
3.040000000000000000e+02 5.368241592979951804e+01
3.050000000000000000e+02 5.586394490215354125e+01
3.060000000000000000e+02 5.836524600115360784e+01
3.070000000000000000e+02 6.087865927782186048e+01
3.080000000000000000e+02 6.169568492334202858e+01
3.090000000000000000e+02 5.958496438312563726e+01
3.100000000000000000e+02 5.638634697850950062e+01
3.110000000000000000e+02 5.302879923465439305e+01
3.120000000000000000e+02 4.976252647567946497e+01
3.130000000000000000e+02 4.696044902251240671e+01
3.140000000000000000e+02 4.458481510913014034e+01
3.150000000000000000e+02 4.243283415062374786e+01
3.160000000000000000e+02 4.056266251522244914e+01
3.170000000000000000e+02 3.963161497727837457e+01
3.180000000000000000e+02 4.069354193627283678e+01
3.190000000000000000e+02 4.358527723099530249e+01
3.200000000000000000e+02 4.728459511072014720e+01
3.210000000000000000e+02 5.092857350228968727e+01
3.220000000000000000e+02 5.247236826137060461e+01
3.230000000000000000e+02 5.104302092037638516e+01
3.240000000000000000e+02 5.151866645979200854e+01
3.250000000000000000e+02 5.618481045212466540e+01
3.260000000000000000e+02 6.232794721693011297e+01
3.270000000000000000e+02 6.668438749465688886e+01
3.280000000000000000e+02 6.515245319545473990e+01
3.290000000000000000e+02 5.949906067599778225e+01
3.300000000000000000e+02 5.346824595265211855e+01
3.310000000000000000e+02 4.796201919191470608e+01
3.320000000000000000e+02 4.279415759578710521e+01
3.330000000000000000e+02 3.768346935974748391e+01
3.340000000000000000e+02 3.309449311488124579e+01
3.350000000000000000e+02 3.218927871445498567e+01
3.360000000000000000e+02 3.479359041824268672e+01
3.370000000000000000e+02 3.766988425228983317e+01
3.380000000000000000e+02 4.023399700117227695e+01
3.390000000000000000e+02 4.255290605454934649e+01
3.400000000000000000e+02 4.468054624201757008e+01
3.410000000000000000e+02 4.660905801174300223e+01
3.420000000000000000e+02 4.829303456366457681e+01
3.430000000000000000e+02 4.969393767485428981e+01
3.440000000000000000e+02 5.082758982367085565e+01
3.450000000000000000e+02 5.176879731455839817e+01
3.460000000000000000e+02 5.252378162237653214e+01
3.470000000000000000e+02 5.238189018426196952e+01
3.480000000000000000e+02 4.872018079789036449e+01
3.490000000000000000e+02 4.235310831207870308e+01
3.500000000000000000e+02 4.212085784854536996e+01
3.510000000000000000e+02 4.427574772670426739e+01
3.520000000000000000e+02 4.582569208593029231e+01
3.530000000000000000e+02 4.697288316515631124e+01
3.540000000000000000e+02 4.793666643451886245e+01
3.550000000000000000e+02 4.883564809719573674e+01
3.560000000000000000e+02 4.973848423646283834e+01
3.570000000000000000e+02 5.069165834394964776e+01
3.580000000000000000e+02 5.173344983514830631e+01
3.590000000000000000e+02 5.290241663797125682e+01
3.600000000000000000e+02 5.424425008849409835e+01
3.610000000000000000e+02 5.581652964950718854e+01
3.620000000000000000e+02 5.766646512886968878e+01
3.630000000000000000e+02 5.963689156718827178e+01
3.640000000000000000e+02 6.151701705806891596e+01
3.650000000000000000e+02 6.359366731348057300e+01
3.660000000000000000e+02 6.374783115409573497e+01
3.670000000000000000e+02 6.193206967982035138e+01
3.680000000000000000e+02 6.014290257051549560e+01
3.690000000000000000e+02 5.867395713910913457e+01
3.700000000000000000e+02 5.743083879725853080e+01
3.710000000000000000e+02 5.638254889820895954e+01
3.720000000000000000e+02 5.551914561776950308e+01
3.730000000000000000e+02 5.483076002213842060e+01
3.740000000000000000e+02 5.430755940087168199e+01
3.750000000000000000e+02 5.394207938163190619e+01
3.760000000000000000e+02 5.373061123375789805e+01
3.770000000000000000e+02 5.367395739471388083e+01
3.780000000000000000e+02 5.377809803420461776e+01
3.790000000000000000e+02 5.405513198967536681e+01
3.800000000000000000e+02 5.452473082726270803e+01
3.810000000000000000e+02 5.521617531727131478e+01
3.820000000000000000e+02 5.617029889332361847e+01
3.830000000000000000e+02 5.743705765673573893e+01
3.840000000000000000e+02 5.904748691717068709e+01
3.850000000000000000e+02 6.086683110525042650e+01
3.860000000000000000e+02 6.211283732713343397e+01
3.870000000000000000e+02 6.139123804612765412e+01
3.880000000000000000e+02 5.905054123933095411e+01
3.890000000000000000e+02 5.648635133126254715e+01
3.900000000000000000e+02 5.427057340246438599e+01
3.910000000000000000e+02 5.258205332075956306e+01
3.920000000000000000e+02 5.161218513930693064e+01
3.930000000000000000e+02 5.132328374878290589e+01
3.940000000000000000e+02 5.094327935387067896e+01
3.950000000000000000e+02 5.007621198909366456e+01
3.960000000000000000e+02 4.907807179709878653e+01
3.970000000000000000e+02 4.818787904988447224e+01
3.980000000000000000e+02 4.745033249209317461e+01
3.990000000000000000e+02 4.684086039633970699e+01
4.000000000000000000e+02 4.634105985097239255e+01
4.010000000000000000e+02 4.626336897943438942e+01
4.020000000000000000e+02 4.740011353656120718e+01
4.030000000000000000e+02 5.089891734007633062e+01
4.040000000000000000e+02 5.630657090654621300e+01
4.050000000000000000e+02 5.714054640725866818e+01
4.060000000000000000e+02 5.262840780008989583e+01
4.070000000000000000e+02 4.723791066023673579e+01
4.080000000000000000e+02 4.229591744715815338e+01
4.090000000000000000e+02 3.814339078229488678e+01
4.100000000000000000e+02 3.568275456112566246e+01
4.110000000000000000e+02 3.552984758746043070e+01
4.120000000000000000e+02 3.664665138676704714e+01
4.130000000000000000e+02 3.803247684559952546e+01
4.140000000000000000e+02 3.935962927598710337e+01
4.150000000000000000e+02 4.054467343782756927e+01
4.160000000000000000e+02 4.153177678066266765e+01
4.170000000000000000e+02 4.223697860956816896e+01
4.180000000000000000e+02 4.255687467549068970e+01
4.190000000000000000e+02 4.240132373590696346e+01
4.200000000000000000e+02 4.163739405223006429e+01
4.210000000000000000e+02 3.955628969752805801e+01
4.220000000000000000e+02 3.320629111287290414e+01
4.230000000000000000e+02 2.914364240442544585e+01
4.240000000000000000e+02 3.231631200193513109e+01
4.250000000000000000e+02 3.371467920067115642e+01
4.260000000000000000e+02 3.526605156595663715e+01
4.270000000000000000e+02 3.788648790881675410e+01
4.280000000000000000e+02 4.116929211967552504e+01
4.290000000000000000e+02 4.260426417605528826e+01
4.300000000000000000e+02 4.109132679772468322e+01
4.310000000000000000e+02 3.897457759198814387e+01
4.320000000000000000e+02 3.716271715557338240e+01
4.330000000000000000e+02 3.568111347968844171e+01
4.340000000000000000e+02 3.445988091477049409e+01
4.350000000000000000e+02 3.346421330746712641e+01
4.360000000000000000e+02 3.270596202548217946e+01
4.370000000000000000e+02 3.223828617105094452e+01
4.380000000000000000e+02 3.213494115764518710e+01
4.390000000000000000e+02 3.244736480403784640e+01
4.400000000000000000e+02 3.315964865503814707e+01
4.410000000000000000e+02 3.418167128010037459e+01
4.420000000000000000e+02 3.538503039187811794e+01
4.430000000000000000e+02 3.664448869186308144e+01
4.440000000000000000e+02 3.786268075019980728e+01
4.450000000000000000e+02 3.898918941351932688e+01
4.460000000000000000e+02 4.005702843857552153e+01
4.470000000000000000e+02 4.123343076427224219e+01
4.480000000000000000e+02 4.249772132993519591e+01
4.490000000000000000e+02 4.281163289115085036e+01
4.500000000000000000e+02 4.249703991110840207e+01
4.510000000000000000e+02 4.233162837852838578e+01
4.520000000000000000e+02 4.234735603176727636e+01
4.530000000000000000e+02 4.248893869588318495e+01
4.540000000000000000e+02 4.273001614105212553e+01
4.550000000000000000e+02 4.305856479240563317e+01
4.560000000000000000e+02 4.345762393502309351e+01
4.570000000000000000e+02 4.387190394630707146e+01
4.580000000000000000e+02 4.412595900782933711e+01
4.590000000000000000e+02 4.383026200289076968e+01
4.600000000000000000e+02 4.286586661070760584e+01
4.610000000000000000e+02 4.235558662992890078e+01
4.620000000000000000e+02 4.295071833081345858e+01
4.630000000000000000e+02 4.406143336339538052e+01
4.640000000000000000e+02 4.526583753813586242e+01
4.650000000000000000e+02 4.641235990406479317e+01
4.660000000000000000e+02 4.739348648600942226e+01
4.670000000000000000e+02 4.808066456781864417e+01
4.680000000000000000e+02 4.839961960892188131e+01
4.690000000000000000e+02 4.850402130800056000e+01
4.700000000000000000e+02 4.886174208113938988e+01
4.710000000000000000e+02 5.004724426059762976e+01
4.720000000000000000e+02 5.235157385261670981e+01
4.730000000000000000e+02 5.572853191790586180e+01
4.740000000000000000e+02 6.010358644220455915e+01
4.750000000000000000e+02 6.541325607186170998e+01
4.760000000000000000e+02 7.056311886856710203e+01
4.770000000000000000e+02 7.112620654292061317e+01
4.780000000000000000e+02 6.592275292631724426e+01
4.790000000000000000e+02 5.972154549661838985e+01
4.800000000000000000e+02 5.418692198904338397e+01
4.810000000000000000e+02 4.922286700814336058e+01
4.820000000000000000e+02 4.444270502916367604e+01
4.830000000000000000e+02 3.930295272761674852e+01
4.840000000000000000e+02 3.324170668039600685e+01
4.850000000000000000e+02 3.209167517847197360e+01
4.860000000000000000e+02 3.799609804980171646e+01
4.870000000000000000e+02 4.341059834994644717e+01
4.880000000000000000e+02 4.883759297350765394e+01
4.890000000000000000e+02 5.495839819765493672e+01
4.900000000000000000e+02 6.102937007223498256e+01
4.910000000000000000e+02 6.284069125874079731e+01
4.920000000000000000e+02 5.980084463600348244e+01
4.930000000000000000e+02 5.668464679721128618e+01
4.940000000000000000e+02 5.522523991522709963e+01
4.950000000000000000e+02 5.544736369851463564e+01
4.960000000000000000e+02 5.681967589192726820e+01
4.970000000000000000e+02 5.852043012431632718e+01
4.980000000000000000e+02 6.015676740874599915e+01
4.990000000000000000e+02 6.196925083409522017e+01
5.000000000000000000e+02 6.433602894405073869e+01
5.010000000000000000e+02 6.755624416924939624e+01
5.020000000000000000e+02 7.184349161580630039e+01
5.030000000000000000e+02 7.683687206887570653e+01
5.040000000000000000e+02 7.924896113284599153e+01
5.050000000000000000e+02 7.517702507983474902e+01
5.060000000000000000e+02 6.886119869673800054e+01
5.070000000000000000e+02 6.326616245636532909e+01
5.080000000000000000e+02 5.866221468459617938e+01
5.090000000000000000e+02 5.485148981787997258e+01
5.100000000000000000e+02 5.156600153508065887e+01
5.110000000000000000e+02 4.866447135880044073e+01
5.120000000000000000e+02 4.605545493297527315e+01
5.130000000000000000e+02 4.366385221201628752e+01
5.140000000000000000e+02 4.144054325047000020e+01
5.150000000000000000e+02 3.939643392888533668e+01
5.160000000000000000e+02 3.774906076326276150e+01
5.170000000000000000e+02 3.736792542205846956e+01
5.180000000000000000e+02 3.773535314685901909e+01
5.190000000000000000e+02 3.605626127638968370e+01
5.200000000000000000e+02 3.586893161255653695e+01
5.210000000000000000e+02 3.701025245458992430e+01
5.220000000000000000e+02 3.863131360847366835e+01
5.230000000000000000e+02 4.030571964822833309e+01
5.240000000000000000e+02 4.185580029807692881e+01
5.250000000000000000e+02 4.319069253148151688e+01
5.260000000000000000e+02 4.423610869678304880e+01
5.270000000000000000e+02 4.491885889295109280e+01
5.280000000000000000e+02 4.524030499915711800e+01
5.290000000000000000e+02 4.546883652259882780e+01
5.300000000000000000e+02 4.599643426453644679e+01
5.310000000000000000e+02 4.676622243588368377e+01
5.320000000000000000e+02 4.745602814722458618e+01
5.330000000000000000e+02 4.782787612326185922e+01
5.340000000000000000e+02 4.769299464720062787e+01
5.350000000000000000e+02 4.691848166065511805e+01
5.360000000000000000e+02 4.563823795781523529e+01
5.370000000000000000e+02 4.449330901487786605e+01
5.380000000000000000e+02 4.433265050118911432e+01
5.390000000000000000e+02 4.524193506290681910e+01
5.400000000000000000e+02 4.663777080161750632e+01
5.410000000000000000e+02 4.806917682198773889e+01
5.420000000000000000e+02 4.921804428683182664e+01
5.430000000000000000e+02 4.917515086656820955e+01
5.440000000000000000e+02 3.943823162682372185e+01
5.450000000000000000e+02 5.873015105033328354e+01
5.460000000000000000e+02 6.538614185923906064e+01
5.470000000000000000e+02 6.665831768304626337e+01
5.480000000000000000e+02 6.780034342875867992e+01
5.490000000000000000e+02 6.973604079584821136e+01
5.500000000000000000e+02 7.248007376736295271e+01
5.510000000000000000e+02 7.569313496880742775e+01
5.520000000000000000e+02 7.786812275638845904e+01
5.530000000000000000e+02 7.744525681471361622e+01
5.540000000000000000e+02 7.536664082454367986e+01
5.550000000000000000e+02 7.160889495172216357e+01
5.560000000000000000e+02 6.845462263579427997e+01
5.570000000000000000e+02 6.742633925340220458e+01
5.580000000000000000e+02 6.737441150659012123e+01
5.590000000000000000e+02 6.772204469612313460e+01
5.600000000000000000e+02 6.835219658750041560e+01
5.610000000000000000e+02 6.927564497980208102e+01
5.620000000000000000e+02 7.055745625269123877e+01
5.630000000000000000e+02 7.223073194275572462e+01
5.640000000000000000e+02 7.412951508542303714e+01
5.650000000000000000e+02 7.641483131636661597e+01
5.660000000000000000e+02 7.895253688343777299e+01
5.670000000000000000e+02 8.019415892107375043e+01
5.680000000000000000e+02 7.895063241349129157e+01
5.690000000000000000e+02 7.724371174699031428e+01
5.700000000000000000e+02 7.668958979169842394e+01
5.710000000000000000e+02 7.781712573282959511e+01
5.720000000000000000e+02 8.037684244738267125e+01
5.730000000000000000e+02 8.339372273649537703e+01
5.740000000000000000e+02 8.575633877817294604e+01
5.750000000000000000e+02 8.745863723333187068e+01
5.760000000000000000e+02 8.922270055491384255e+01
5.770000000000000000e+02 9.051862760152326359e+01
5.780000000000000000e+02 8.838442710970971916e+01
5.790000000000000000e+02 8.199101863700290949e+01
5.800000000000000000e+02 7.463841630905206159e+01
5.810000000000000000e+02 6.838423248134378696e+01
5.820000000000000000e+02 6.347532428274323735e+01
5.830000000000000000e+02 5.998765119699390880e+01
5.840000000000000000e+02 5.890804491680015786e+01
5.850000000000000000e+02 5.986461840470966678e+01
5.860000000000000000e+02 6.107701812336354408e+01
5.870000000000000000e+02 6.185124232302524661e+01
5.880000000000000000e+02 6.215760425570760361e+01
5.890000000000000000e+02 6.201446506445316231e+01
5.900000000000000000e+02 6.132574724531068711e+01
5.910000000000000000e+02 5.991994708209907827e+01
5.920000000000000000e+02 5.766404672722786273e+01
5.930000000000000000e+02 5.452692299752978755e+01
5.940000000000000000e+02 5.060410340140855823e+01
5.950000000000000000e+02 4.684321597324781550e+01
5.960000000000000000e+02 4.630692684577091001e+01
5.970000000000000000e+02 4.825046938774338656e+01
5.980000000000000000e+02 5.000025535125581655e+01
5.990000000000000000e+02 5.112770354505846626e+01
6.000000000000000000e+02 5.175800933802556614e+01
6.010000000000000000e+02 5.202059192666986576e+01
6.020000000000000000e+02 5.195766523945606963e+01
6.030000000000000000e+02 5.131835586255213855e+01
6.040000000000000000e+02 4.988169688686443948e+01
6.050000000000000000e+02 4.836403635407258861e+01
6.060000000000000000e+02 4.742680259683211119e+01
6.070000000000000000e+02 4.781330425178762056e+01
6.080000000000000000e+02 4.956970627734222035e+01
6.090000000000000000e+02 5.206021796897487519e+01
6.100000000000000000e+02 5.485529199131792666e+01
6.110000000000000000e+02 5.777661295758854720e+01
6.120000000000000000e+02 6.046209138871641642e+01
6.130000000000000000e+02 6.186626070591027826e+01
6.140000000000000000e+02 6.123078788618432355e+01
6.150000000000000000e+02 5.945989478391949490e+01
6.160000000000000000e+02 5.746871803619051633e+01
6.170000000000000000e+02 5.550685529136359264e+01
6.180000000000000000e+02 5.359250014720701216e+01
6.190000000000000000e+02 5.179088205452546845e+01
6.200000000000000000e+02 5.030907088769684776e+01
6.210000000000000000e+02 4.941941467142824962e+01
6.220000000000000000e+02 4.933468841712055308e+01
6.230000000000000000e+02 5.043285509504072905e+01
6.240000000000000000e+02 5.354681522317227405e+01
6.250000000000000000e+02 5.764101821615987831e+01
6.260000000000000000e+02 5.901172826763303192e+01
6.270000000000000000e+02 5.686640235972220125e+01
6.280000000000000000e+02 5.338461229299273469e+01
6.290000000000000000e+02 5.173634369960897317e+01
6.300000000000000000e+02 5.208813394651183160e+01
6.310000000000000000e+02 5.329761764180492634e+01
6.320000000000000000e+02 5.482450174963236122e+01
6.330000000000000000e+02 5.656058609018138128e+01
6.340000000000000000e+02 5.850522577899653243e+01
6.350000000000000000e+02 6.028812080334742518e+01
6.360000000000000000e+02 6.160465989087869332e+01
6.370000000000000000e+02 6.325483696872754535e+01
6.380000000000000000e+02 6.536158844763772890e+01
6.390000000000000000e+02 6.779605780948509164e+01
6.400000000000000000e+02 7.015740891573418025e+01
6.410000000000000000e+02 7.153611025172315863e+01
6.420000000000000000e+02 7.298972074499667428e+01
6.430000000000000000e+02 7.578221172819522167e+01
6.440000000000000000e+02 7.805734918467260286e+01
6.450000000000000000e+02 7.839566040355329335e+01
6.460000000000000000e+02 7.788795902986073827e+01
6.470000000000000000e+02 7.762843091493158454e+01
6.480000000000000000e+02 7.792868177090279858e+01
6.490000000000000000e+02 7.886404017645382680e+01
6.500000000000000000e+02 8.050174653833963134e+01
6.510000000000000000e+02 8.295282522875226050e+01
6.520000000000000000e+02 8.632753096885065247e+01
6.530000000000000000e+02 9.029858338994321798e+01
6.540000000000000000e+02 9.232310006354498455e+01
6.550000000000000000e+02 8.894782688697723927e+01
6.560000000000000000e+02 8.268109663921367769e+01
6.570000000000000000e+02 7.655947771187658191e+01
6.580000000000000000e+02 7.126267608132650366e+01
6.590000000000000000e+02 6.653612948206480837e+01
6.600000000000000000e+02 6.231811008083590764e+01
6.610000000000000000e+02 5.866610171200844093e+01
6.620000000000000000e+02 5.570036492870365663e+01
6.630000000000000000e+02 5.355291129300867681e+01
6.640000000000000000e+02 5.216445434821929439e+01
6.650000000000000000e+02 5.129090687739232379e+01
6.660000000000000000e+02 5.071180585311243760e+01
6.670000000000000000e+02 5.031429670119187136e+01
6.680000000000000000e+02 5.005159435706577398e+01
6.690000000000000000e+02 4.989871667848863268e+01
6.700000000000000000e+02 4.983514516971575148e+01
6.710000000000000000e+02 4.984152603706530726e+01
6.720000000000000000e+02 4.989981877469180915e+01
6.730000000000000000e+02 4.999345791373507808e+01
6.740000000000000000e+02 5.010755976977403492e+01
6.750000000000000000e+02 5.023093339207487418e+01
6.760000000000000000e+02 5.036315120627193664e+01
6.770000000000000000e+02 5.050787579806951300e+01
6.780000000000000000e+02 5.047254949950044534e+01
6.790000000000000000e+02 5.023605468547897601e+01
6.800000000000000000e+02 5.131905464099638436e+01
6.810000000000000000e+02 5.522287879766903274e+01
6.820000000000000000e+02 6.057934069025407808e+01
6.830000000000000000e+02 6.540260406519286107e+01
6.840000000000000000e+02 6.635428587077848306e+01
6.850000000000000000e+02 5.773624954650404106e+01
6.860000000000000000e+02 4.725156292843766437e+01
6.870000000000000000e+02 5.531640376078532029e+01
6.880000000000000000e+02 5.565777691410044525e+01
6.890000000000000000e+02 5.517472217556334613e+01
6.900000000000000000e+02 5.475363189760707883e+01
6.910000000000000000e+02 5.396426336988056249e+01
6.920000000000000000e+02 5.279670124958497013e+01
6.930000000000000000e+02 5.248162310846939960e+01
6.940000000000000000e+02 5.365549144665565251e+01
6.950000000000000000e+02 5.786141202692231644e+01
6.960000000000000000e+02 6.196330695547111844e+01
6.970000000000000000e+02 5.962029313259827035e+01
6.980000000000000000e+02 5.708843993390890148e+01
6.990000000000000000e+02 5.863457266013775637e+01
7.000000000000000000e+02 6.127678241282851701e+01
7.010000000000000000e+02 6.388205317212467804e+01
7.020000000000000000e+02 6.632149814607276994e+01
7.030000000000000000e+02 6.852662422011262322e+01
7.040000000000000000e+02 7.041319057409316429e+01
7.050000000000000000e+02 7.195626425519218117e+01
7.060000000000000000e+02 7.324897212328876606e+01
7.070000000000000000e+02 7.446864459254372548e+01
7.080000000000000000e+02 7.579714192016002983e+01
7.090000000000000000e+02 7.735878891317608463e+01
7.100000000000000000e+02 7.912584185882366228e+01
7.110000000000000000e+02 8.063177841401187607e+01
7.120000000000000000e+02 8.077038311880492927e+01
7.130000000000000000e+02 7.914735484806320187e+01
7.140000000000000000e+02 7.658007607349846069e+01
7.150000000000000000e+02 7.542692173579315806e+01
7.160000000000000000e+02 7.617757894395342078e+01
7.170000000000000000e+02 7.491296954629711990e+01
7.180000000000000000e+02 7.391952784957663880e+01
7.190000000000000000e+02 7.367173397194635243e+01
7.200000000000000000e+02 7.400905099062981662e+01
7.210000000000000000e+02 7.491805031779522039e+01
7.220000000000000000e+02 7.623378572519359864e+01
7.230000000000000000e+02 7.683636444192362092e+01
7.240000000000000000e+02 7.490062219480617500e+01
7.250000000000000000e+02 7.151759417023339438e+01
7.260000000000000000e+02 6.833153455062232240e+01
7.270000000000000000e+02 6.573169347640991589e+01
7.280000000000000000e+02 6.374381462187460556e+01
7.290000000000000000e+02 6.235374787099225813e+01
7.300000000000000000e+02 6.133469280826900416e+01
7.310000000000000000e+02 5.916768241166975884e+01
7.320000000000000000e+02 5.338049755880965819e+01
7.330000000000000000e+02 4.236880282091215122e+01
7.340000000000000000e+02 4.932055313011354514e+01
7.350000000000000000e+02 4.827798761151247220e+01
7.360000000000000000e+02 4.599245795846773177e+01
7.370000000000000000e+02 4.855812805775656926e+01
7.380000000000000000e+02 5.081056519689713014e+01
7.390000000000000000e+02 5.133498801262285127e+01
7.400000000000000000e+02 5.235976280905656921e+01
7.410000000000000000e+02 5.263596944308470427e+01
7.420000000000000000e+02 5.275707094248698326e+01
7.430000000000000000e+02 5.335775088092941587e+01
7.440000000000000000e+02 5.450653835492880717e+01
7.450000000000000000e+02 5.622465925333439429e+01
7.460000000000000000e+02 5.858778111523979248e+01
7.470000000000000000e+02 6.171080317643745872e+01
7.480000000000000000e+02 6.552978577390548764e+01
7.490000000000000000e+02 6.823864691524035209e+01
7.500000000000000000e+02 6.645603507963762979e+01
7.510000000000000000e+02 6.327347054075352162e+01
7.520000000000000000e+02 6.137305472712091614e+01
7.530000000000000000e+02 6.067143528070481295e+01
7.540000000000000000e+02 6.084136169962714291e+01
7.550000000000000000e+02 6.170211051694590765e+01
7.560000000000000000e+02 6.314188664135517115e+01
7.570000000000000000e+02 6.501560341286682387e+01
7.580000000000000000e+02 6.697400364382710336e+01
7.590000000000000000e+02 6.832838583598578452e+01
7.600000000000000000e+02 6.862280878417935526e+01
7.610000000000000000e+02 6.836672585002078506e+01
7.620000000000000000e+02 6.831229008580343987e+01
7.630000000000000000e+02 6.886895912115879526e+01
7.640000000000000000e+02 7.019962674454794183e+01
7.650000000000000000e+02 7.226774827390771350e+01
7.660000000000000000e+02 7.443796557952603621e+01
7.670000000000000000e+02 7.462519723909441893e+01
7.680000000000000000e+02 7.204793831344676391e+01
7.690000000000000000e+02 6.865868186944028650e+01
7.700000000000000000e+02 6.531724437419255480e+01
7.710000000000000000e+02 6.208796801354655770e+01
7.720000000000000000e+02 5.890109315989407435e+01
7.730000000000000000e+02 5.569938059555828147e+01
7.740000000000000000e+02 5.259461555866285210e+01
7.750000000000000000e+02 5.060564729269749051e+01
7.760000000000000000e+02 5.197644135587027137e+01
7.770000000000000000e+02 5.449086966698012446e+01
7.780000000000000000e+02 5.485271513162612678e+01
7.790000000000000000e+02 5.466700551274939812e+01
7.800000000000000000e+02 5.461974513826412903e+01
7.810000000000000000e+02 5.488940591640635347e+01
7.820000000000000000e+02 5.544518281434760354e+01
7.830000000000000000e+02 5.609910731946876439e+01
7.840000000000000000e+02 5.614326365087505621e+01
7.850000000000000000e+02 5.404151639894053005e+01
7.860000000000000000e+02 5.404877690719836636e+01
7.870000000000000000e+02 5.502441518135707099e+01
7.880000000000000000e+02 5.168857125992728641e+01
7.890000000000000000e+02 4.700378085361176517e+01
7.900000000000000000e+02 4.578008423385448822e+01
7.910000000000000000e+02 4.938902249788856835e+01
7.920000000000000000e+02 5.321944108556994735e+01
7.930000000000000000e+02 5.598386153866529469e+01
7.940000000000000000e+02 5.668301138634814151e+01
7.950000000000000000e+02 5.511254417795269944e+01
7.960000000000000000e+02 5.207725386527535250e+01
7.970000000000000000e+02 4.781672283130160395e+01
7.980000000000000000e+02 4.436165444082436693e+01
7.990000000000000000e+02 4.947113945337495267e+01
8.000000000000000000e+02 5.530945821507098970e+01
8.010000000000000000e+02 5.764281014338174458e+01
8.020000000000000000e+02 5.617848557321720904e+01
8.030000000000000000e+02 5.349171783896107968e+01
8.040000000000000000e+02 5.012667788759921450e+01
8.050000000000000000e+02 4.449896818123922060e+01
8.060000000000000000e+02 4.106074288364605707e+01
8.070000000000000000e+02 5.369502417961368224e+01
8.080000000000000000e+02 6.234898034110209153e+01
8.090000000000000000e+02 6.819579785570627450e+01
8.100000000000000000e+02 6.705990157294850462e+01
8.110000000000000000e+02 6.076925528537493904e+01
8.120000000000000000e+02 5.149498911018774550e+01
8.130000000000000000e+02 4.901743366383881551e+01
8.140000000000000000e+02 6.060175768630485749e+01
8.150000000000000000e+02 6.829853873456603708e+01
8.160000000000000000e+02 7.525496805520931787e+01
8.170000000000000000e+02 8.066896365365217036e+01
8.180000000000000000e+02 8.108044534257857094e+01
8.190000000000000000e+02 7.722749105638767730e+01
8.200000000000000000e+02 7.285616099647914723e+01
8.210000000000000000e+02 6.889317781742838065e+01
8.220000000000000000e+02 6.541364284340575352e+01
8.230000000000000000e+02 6.239279131612558871e+01
8.240000000000000000e+02 5.969707924532312404e+01
8.250000000000000000e+02 5.722047340221418921e+01
8.260000000000000000e+02 5.487977651653810796e+01
8.270000000000000000e+02 5.259279450441568571e+01
8.280000000000000000e+02 5.024755767943623397e+01
8.290000000000000000e+02 4.762793652145405332e+01
8.300000000000000000e+02 4.416580292323996559e+01
8.310000000000000000e+02 3.824964598936937676e+01
8.320000000000000000e+02 3.301442608656412858e+01
8.330000000000000000e+02 4.345469376830472186e+01
8.340000000000000000e+02 4.743646998175733387e+01
8.350000000000000000e+02 4.767983669698494253e+01
8.360000000000000000e+02 4.690504023372466236e+01
8.370000000000000000e+02 4.608268900354855191e+01
8.380000000000000000e+02 4.542134287202105725e+01
8.390000000000000000e+02 4.496995421966808948e+01
8.400000000000000000e+02 4.478243445557022540e+01
8.410000000000000000e+02 4.499042764902209512e+01
8.420000000000000000e+02 4.582399616415327159e+01
8.430000000000000000e+02 4.740886655804676764e+01
8.440000000000000000e+02 4.924691594930660443e+01
8.450000000000000000e+02 5.093549848125000068e+01
8.460000000000000000e+02 5.343185726153347304e+01
8.470000000000000000e+02 5.558757634555763616e+01
8.480000000000000000e+02 5.579563974474410770e+01
8.490000000000000000e+02 5.520849039869150943e+01
8.500000000000000000e+02 5.427992399438923599e+01
8.510000000000000000e+02 5.352933441736840336e+01
8.520000000000000000e+02 5.678202366741353302e+01
8.530000000000000000e+02 5.792728153270442704e+01
8.540000000000000000e+02 5.892360881858583355e+01
8.550000000000000000e+02 6.024378087273145610e+01
8.560000000000000000e+02 6.000845033898772840e+01
8.570000000000000000e+02 5.820789209054439794e+01
8.580000000000000000e+02 5.876291171614938946e+01
8.590000000000000000e+02 6.130465939142234078e+01
8.600000000000000000e+02 6.388598806419854270e+01
8.610000000000000000e+02 6.651182109129599951e+01
8.620000000000000000e+02 6.895211877341994011e+01
8.630000000000000000e+02 7.054997230509620465e+01
8.640000000000000000e+02 7.097967609013988977e+01
8.650000000000000000e+02 7.089227229229008742e+01
8.660000000000000000e+02 7.061984269682709225e+01
8.670000000000000000e+02 7.040483723166632046e+01
8.680000000000000000e+02 7.115423163658600458e+01
8.690000000000000000e+02 7.187175472658817910e+01
8.700000000000000000e+02 7.268166430217489449e+01
8.710000000000000000e+02 7.351815912388913432e+01
8.720000000000000000e+02 7.401421397466590690e+01
8.730000000000000000e+02 7.370724892761037950e+01
8.740000000000000000e+02 7.242976596395551780e+01
8.750000000000000000e+02 7.039037178522082172e+01
8.760000000000000000e+02 6.778463484464705857e+01
8.770000000000000000e+02 6.482847653045557479e+01
8.780000000000000000e+02 6.345249917461502065e+01
8.790000000000000000e+02 6.624766117671764221e+01
8.800000000000000000e+02 6.934183800581530477e+01
8.810000000000000000e+02 6.998896856602978289e+01
8.820000000000000000e+02 6.838364736052794512e+01
8.830000000000000000e+02 6.597391953899284545e+01
8.840000000000000000e+02 6.350056200557123987e+01
8.850000000000000000e+02 6.115644669584651183e+01
8.860000000000000000e+02 5.898206011564447948e+01
8.870000000000000000e+02 5.701482606862222724e+01
8.880000000000000000e+02 5.540894532917835846e+01
8.890000000000000000e+02 5.447805446338638546e+01
8.900000000000000000e+02 5.340620285396470024e+01
8.910000000000000000e+02 5.101630458680886449e+01
8.920000000000000000e+02 4.658432873236048266e+01
8.930000000000000000e+02 3.774843476780705487e+01
8.940000000000000000e+02 4.612733818274592323e+01
8.950000000000000000e+02 4.923628313275422386e+01
8.960000000000000000e+02 5.009473401408343562e+01
8.970000000000000000e+02 4.834935488665689718e+01
8.980000000000000000e+02 4.480559891790637295e+01
8.990000000000000000e+02 4.338614111873190637e+01
9.000000000000000000e+02 4.545732582503112695e+01
9.010000000000000000e+02 4.878015745582730034e+01
9.020000000000000000e+02 5.227816897445560329e+01
9.030000000000000000e+02 5.582445100324444809e+01
9.040000000000000000e+02 5.910432564447908277e+01
9.050000000000000000e+02 6.033418427866487832e+01
9.060000000000000000e+02 5.786937608895404139e+01
9.070000000000000000e+02 5.316529613927417586e+01
9.080000000000000000e+02 4.506279538994941447e+01
9.090000000000000000e+02 3.988610688314865627e+01
9.100000000000000000e+02 4.995282696237148912e+01
9.110000000000000000e+02 5.351947321949771919e+01
9.120000000000000000e+02 5.682627063195039341e+01
9.130000000000000000e+02 6.084872738048851915e+01
9.140000000000000000e+02 6.491606831563436231e+01
9.150000000000000000e+02 6.884512706429248396e+01
9.160000000000000000e+02 7.261769241057916702e+01
9.170000000000000000e+02 7.617343294449456437e+01
9.180000000000000000e+02 7.941226651862372421e+01
9.190000000000000000e+02 8.213751794941673268e+01
9.200000000000000000e+02 8.356918431676687931e+01
9.210000000000000000e+02 8.257450646839347996e+01
9.220000000000000000e+02 7.965037851251396717e+01
9.230000000000000000e+02 7.609142686899545538e+01
9.240000000000000000e+02 7.218722839338747121e+01
9.250000000000000000e+02 6.758491623887093169e+01
9.260000000000000000e+02 6.130571973983352052e+01
9.270000000000000000e+02 5.691868370461216387e+01
9.280000000000000000e+02 6.211021727075691956e+01
9.290000000000000000e+02 6.237484499279226924e+01
9.300000000000000000e+02 6.139595362888923091e+01
9.310000000000000000e+02 6.063244599659184075e+01
9.320000000000000000e+02 6.050907985386476184e+01
9.330000000000000000e+02 6.110742846490656177e+01
9.340000000000000000e+02 6.169549468461443098e+01
9.350000000000000000e+02 6.014832211163653852e+01
9.360000000000000000e+02 5.775050804931370863e+01
9.370000000000000000e+02 5.721076810352815301e+01
9.380000000000000000e+02 5.816079686806392601e+01
9.390000000000000000e+02 5.976943933252925945e+01
9.400000000000000000e+02 6.170381568494279634e+01
9.410000000000000000e+02 6.384412629694632813e+01
9.420000000000000000e+02 6.616140250558665059e+01
9.430000000000000000e+02 6.940088220723626478e+01
9.440000000000000000e+02 7.388167279134756882e+01
9.450000000000000000e+02 7.906966758918137828e+01
9.460000000000000000e+02 8.340143845481149754e+01
9.470000000000000000e+02 8.193367919541606170e+01
9.480000000000000000e+02 7.542702322378700330e+01
9.490000000000000000e+02 6.836761659168382721e+01
9.500000000000000000e+02 6.091296805095183942e+01
9.510000000000000000e+02 5.005969095995516227e+01
9.520000000000000000e+02 5.608688354380294072e+01
9.530000000000000000e+02 6.019007188081209847e+01
9.540000000000000000e+02 5.869798653370163777e+01
9.550000000000000000e+02 5.538090487420993924e+01
9.560000000000000000e+02 6.113098737688204665e+01
9.570000000000000000e+02 6.545837955863879642e+01
9.580000000000000000e+02 6.519621903223827530e+01
9.590000000000000000e+02 6.072683575872470385e+01
9.600000000000000000e+02 5.563345196163325568e+01
9.610000000000000000e+02 6.036753201486442322e+01
9.620000000000000000e+02 6.317391633061362910e+01
9.630000000000000000e+02 6.105442968245029078e+01
9.640000000000000000e+02 6.014015283993903438e+01
9.650000000000000000e+02 6.611497035175081294e+01
9.660000000000000000e+02 7.254136134834466532e+01
9.670000000000000000e+02 7.870547808878245633e+01
9.680000000000000000e+02 8.337504422804263982e+01
9.690000000000000000e+02 8.478153727775284665e+01
9.700000000000000000e+02 8.144618977236996216e+01
9.710000000000000000e+02 7.998215761152469838e+01
9.720000000000000000e+02 7.915925271926674611e+01
9.730000000000000000e+02 7.589029652109844903e+01
9.740000000000000000e+02 7.300255892698358196e+01
9.750000000000000000e+02 7.227759193284825301e+01
9.760000000000000000e+02 7.351387587366755838e+01
9.770000000000000000e+02 7.603339352919358873e+01
9.780000000000000000e+02 7.940875668044235169e+01
9.790000000000000000e+02 8.305751154035833395e+01
9.800000000000000000e+02 8.602253438513460537e+01
9.810000000000000000e+02 8.546222627074298828e+01
9.820000000000000000e+02 7.905349737332591076e+01
9.830000000000000000e+02 7.324396913981000523e+01
9.840000000000000000e+02 7.443262656244230868e+01
9.850000000000000000e+02 7.622859361499297393e+01
9.860000000000000000e+02 7.726976162415061822e+01
9.870000000000000000e+02 7.596593470830308092e+01
9.880000000000000000e+02 7.339899661684101773e+01
9.890000000000000000e+02 7.154091045982096375e+01
9.900000000000000000e+02 7.078818653539555328e+01
9.910000000000000000e+02 7.067620679701859387e+01
9.920000000000000000e+02 7.044645311090788198e+01
9.930000000000000000e+02 6.828309902851222546e+01
9.940000000000000000e+02 6.080055847066649477e+01
9.950000000000000000e+02 5.042882910754953230e+01
9.960000000000000000e+02 6.038672855758897384e+01
9.970000000000000000e+02 6.358890006488302049e+01
9.980000000000000000e+02 6.433674329570800410e+01
9.990000000000000000e+02 6.400461145851885192e+01
1.000000000000000000e+03 6.337994447507631435e+01


==> meanSolution_soundPressure_SR2_1_1000Hz_Insulation.txt <==
1.000000000000000000e+00 1.144661601658065422e+02
2.000000000000000000e+00 1.084454119999494424e+02
3.000000000000000000e+00 1.049233391300146252e+02
4.000000000000000000e+00 1.024242163426326755e+02
5.000000000000000000e+00 1.004855663226220486e+02
6.000000000000000000e+00 9.890138819236435097e+01
7.000000000000000000e+00 9.756179356405282022e+01
8.000000000000000000e+00 9.640118753531461948e+01
9.000000000000000000e+00 9.537725868799627449e+01
1.000000000000000000e+01 9.446111576596311465e+01
1.100000000000000000e+01 9.363215070126685191e+01
1.200000000000000000e+01 9.287514663393781689e+01
1.300000000000000000e+01 9.217854798331102018e+01
1.400000000000000000e+01 9.153337481713771240e+01
1.500000000000000000e+01 9.093251452430448012e+01
1.600000000000000000e+01 9.037024579469687069e+01
1.700000000000000000e+01 8.984191190905407609e+01
1.800000000000000000e+01 8.934369249572654326e+01
1.900000000000000000e+01 8.887243707320934050e+01
2.000000000000000000e+01 8.842552478008238381e+01
2.100000000000000000e+01 8.800071482402682932e+01
2.200000000000000000e+01 8.759598302634337585e+01
2.300000000000000000e+01 8.720941167773494840e+01
2.400000000000000000e+01 8.683921169529529038e+01
2.500000000000000000e+01 8.648382623992574736e+01
2.600000000000000000e+01 8.614197984664295404e+01
2.700000000000000000e+01 8.581263491660779152e+01
2.800000000000000000e+01 8.549491638684477834e+01
2.900000000000000000e+01 8.518805431546937257e+01
3.000000000000000000e+01 8.489135208779343600e+01
3.100000000000000000e+01 8.460417078630175070e+01
3.200000000000000000e+01 8.432592106985710245e+01
3.300000000000000000e+01 8.405605813614086230e+01
3.400000000000000000e+01 8.379407804432675277e+01
3.500000000000000000e+01 8.353951479050449791e+01
3.600000000000000000e+01 8.329193784331528150e+01
3.700000000000000000e+01 8.305094990213839878e+01
3.800000000000000000e+01 8.281618468469686434e+01
3.900000000000000000e+01 8.258730463492071294e+01
4.000000000000000000e+01 8.236399854054808145e+01
4.100000000000000000e+01 8.214597912260494184e+01
4.200000000000000000e+01 8.193298068718434024e+01
4.300000000000000000e+01 8.172475692120607960e+01
4.400000000000000000e+01 8.152107888598628449e+01
4.500000000000000000e+01 8.132173323150578881e+01
4.600000000000000000e+01 8.112652062948120602e+01
4.700000000000000000e+01 8.093525440785978731e+01
4.800000000000000000e+01 8.074775936260536469e+01
4.900000000000000000e+01 8.056387072042319630e+01
5.000000000000000000e+01 8.038343322870721863e+01
5.100000000000000000e+01 8.020630035130842828e+01
5.200000000000000000e+01 8.003233355319264319e+01
5.300000000000000000e+01 7.986140165928182455e+01
5.400000000000000000e+01 7.969338027661414969e+01
5.500000000000000000e+01 7.952815127026232744e+01
5.600000000000000000e+01 7.936560228594100863e+01
5.700000000000000000e+01 7.920562631292101230e+01
5.800000000000000000e+01 7.904812128272166660e+01
5.900000000000000000e+01 7.889298969880539403e+01
6.000000000000000000e+01 7.874013829424286826e+01
6.100000000000000000e+01 7.858947771363646950e+01
6.200000000000000000e+01 7.844092221710073431e+01
6.300000000000000000e+01 7.829438940342075171e+01
6.400000000000000000e+01 7.814979995045270300e+01
6.500000000000000000e+01 7.800707737050453261e+01
6.600000000000000000e+01 7.786614777903511708e+01
6.700000000000000000e+01 7.772693967474799592e+01
6.800000000000000000e+01 7.758938372948921369e+01
6.900000000000000000e+01 7.745341258634120152e+01
7.000000000000000000e+01 7.731896066433978376e+01
7.100000000000000000e+01 7.718596396824185035e+01
7.200000000000000000e+01 7.705435990177531380e+01
7.300000000000000000e+01 7.692408708289218566e+01
7.400000000000000000e+01 7.679508515906786670e+01
7.500000000000000000e+01 7.666729462116612126e+01
7.600000000000000000e+01 7.654065661368179008e+01
7.700000000000000000e+01 7.641511273936680482e+01
7.800000000000000000e+01 7.629060485569802097e+01
7.900000000000000000e+01 7.616707486058143672e+01
8.000000000000000000e+01 7.604446446395706971e+01
8.100000000000000000e+01 7.592271494171066593e+01
8.200000000000000000e+01 7.580176686747327608e+01
8.300000000000000000e+01 7.568155981688697409e+01
8.400000000000000000e+01 7.556203203830700943e+01
8.500000000000000000e+01 7.544312008182929219e+01
8.600000000000000000e+01 7.532475837740709323e+01
8.700000000000000000e+01 7.520687875014495205e+01
8.800000000000000000e+01 7.508940985807940649e+01
8.900000000000000000e+01 7.497227653399971814e+01
9.000000000000000000e+01 7.485539900770294253e+01
9.100000000000000000e+01 7.473869197890958560e+01
9.200000000000000000e+01 7.462206350186681902e+01
9.300000000000000000e+01 7.450541363176094478e+01
9.400000000000000000e+01 7.438863276686417692e+01
9.500000000000000000e+01 7.427159959964528468e+01
9.600000000000000000e+01 7.415417856085822734e+01
9.700000000000000000e+01 7.403621660069762811e+01
9.800000000000000000e+01 7.391753909552507196e+01
9.900000000000000000e+01 7.379794459029821496e+01
1.000000000000000000e+02 7.367719797700483753e+01
1.010000000000000000e+02 7.355496437165109569e+01
1.020000000000000000e+02 7.343096835346503326e+01
1.030000000000000000e+02 7.330480749686321928e+01
1.040000000000000000e+02 7.317598786355148377e+01
1.050000000000000000e+02 7.304389517330412218e+01
1.060000000000000000e+02 7.290775581564413699e+01
1.070000000000000000e+02 7.276658483734465221e+01
1.080000000000000000e+02 7.261911944592229418e+01
1.090000000000000000e+02 7.246374387275378126e+01
1.100000000000000000e+02 7.229843829324367732e+01
1.110000000000000000e+02 7.212087555737434741e+01
1.120000000000000000e+02 7.192909478778047117e+01
1.130000000000000000e+02 7.172421104391175106e+01
1.140000000000000000e+02 7.151999193221999462e+01
1.150000000000000000e+02 7.137279326147668712e+01
1.160000000000000000e+02 7.144075877719130574e+01
1.170000000000000000e+02 7.190219418836684895e+01
1.180000000000000000e+02 7.246519776719590311e+01
1.190000000000000000e+02 7.266492750800183842e+01
1.200000000000000000e+02 7.257181069431241838e+01
1.210000000000000000e+02 7.237640924029813050e+01
1.220000000000000000e+02 7.216255341413477709e+01
1.230000000000000000e+02 7.195424373773981586e+01
1.240000000000000000e+02 7.175578275147427121e+01
1.250000000000000000e+02 7.156605062277736806e+01
1.260000000000000000e+02 7.138278249227383299e+01
1.270000000000000000e+02 7.120374274732415643e+01
1.280000000000000000e+02 7.102698107873318634e+01
1.290000000000000000e+02 7.085082884284459226e+01
1.300000000000000000e+02 7.067383274513142055e+01
1.310000000000000000e+02 7.049468258785340424e+01
1.320000000000000000e+02 7.031214680857415544e+01
1.330000000000000000e+02 7.012501661143059550e+01
1.340000000000000000e+02 6.993205594075594433e+01
1.350000000000000000e+02 6.973195378705703718e+01
1.360000000000000000e+02 6.952327521100663432e+01
1.370000000000000000e+02 6.930440730757877077e+01
1.380000000000000000e+02 6.907349583732403175e+01
1.390000000000000000e+02 6.882836724857979505e+01
1.400000000000000000e+02 6.856642909034778199e+01
1.410000000000000000e+02 6.828453902524212538e+01
1.420000000000000000e+02 6.797882821199036130e+01
1.430000000000000000e+02 6.764445774346951623e+01
1.440000000000000000e+02 6.727527537983141315e+01
1.450000000000000000e+02 6.686332102545330258e+01
1.460000000000000000e+02 6.639809807153947929e+01
1.470000000000000000e+02 6.586547508710749810e+01
1.480000000000000000e+02 6.524599511983228695e+01
1.490000000000000000e+02 6.451223690578116532e+01
1.500000000000000000e+02 6.362473958208143188e+01
1.510000000000000000e+02 6.252631381507903541e+01
1.520000000000000000e+02 6.113825107537667236e+01
1.530000000000000000e+02 5.938795206076451905e+01
1.540000000000000000e+02 5.745793260647317169e+01
1.550000000000000000e+02 5.682339890388459480e+01
1.560000000000000000e+02 5.940762586319348770e+01
1.570000000000000000e+02 6.345468446211790337e+01
1.580000000000000000e+02 6.748475059000229237e+01
1.590000000000000000e+02 7.137696627252496739e+01
1.600000000000000000e+02 7.528828941200487179e+01
1.610000000000000000e+02 7.922989004500394117e+01
1.620000000000000000e+02 8.239365939194927080e+01
1.630000000000000000e+02 8.359011184722146481e+01
1.640000000000000000e+02 8.284941134716123656e+01
1.650000000000000000e+02 8.108427817384198022e+01
1.660000000000000000e+02 7.945358349872640247e+01
1.670000000000000000e+02 7.814577238660783109e+01
1.680000000000000000e+02 7.709930680854557750e+01
1.690000000000000000e+02 7.624357275873460082e+01
1.700000000000000000e+02 7.552687000807515005e+01
1.710000000000000000e+02 7.491334201734727571e+01
1.720000000000000000e+02 7.437792123422785551e+01
1.730000000000000000e+02 7.390269312461252582e+01
1.740000000000000000e+02 7.347454105981705652e+01
1.750000000000000000e+02 7.308363924788271504e+01
1.760000000000000000e+02 7.272248121301353763e+01
1.770000000000000000e+02 7.238525432057718945e+01
1.780000000000000000e+02 7.206745772727251165e+01
1.790000000000000000e+02 7.176572761815386059e+01
1.800000000000000000e+02 7.147790014860028407e+01
1.810000000000000000e+02 7.120341487991201745e+01
1.820000000000000000e+02 7.094413236287347502e+01
1.830000000000000000e+02 7.070487454164729968e+01
1.840000000000000000e+02 7.048997005436048369e+01
1.850000000000000000e+02 7.029083209194811843e+01
1.860000000000000000e+02 7.008108008564228442e+01
1.870000000000000000e+02 6.984331798666138980e+01
1.880000000000000000e+02 6.958330461244167964e+01
1.890000000000000000e+02 6.931261264232949770e+01
1.900000000000000000e+02 6.903812950743085253e+01
1.910000000000000000e+02 6.876285281377556657e+01
1.920000000000000000e+02 6.848832206857898086e+01
1.930000000000000000e+02 6.821592987094598470e+01
1.940000000000000000e+02 6.794724651595632281e+01
1.950000000000000000e+02 6.768358436320116311e+01
1.960000000000000000e+02 6.742488544391871130e+01
1.970000000000000000e+02 6.716823328659116044e+01
1.980000000000000000e+02 6.690678651347427319e+01
1.990000000000000000e+02 6.663011177633772775e+01
2.000000000000000000e+02 6.632610851666088081e+01
2.010000000000000000e+02 6.598341079734439063e+01
2.020000000000000000e+02 6.559275079347392534e+01
2.030000000000000000e+02 6.514670403170234181e+01
2.040000000000000000e+02 6.463832707113266451e+01
2.050000000000000000e+02 6.405945458904656675e+01
2.060000000000000000e+02 6.339903727034229775e+01
2.070000000000000000e+02 6.264145331456317933e+01
2.080000000000000000e+02 6.176445566338966131e+01
2.090000000000000000e+02 6.073628194636233957e+01
2.100000000000000000e+02 5.951146787376306690e+01
2.110000000000000000e+02 5.802578333412822076e+01
2.120000000000000000e+02 5.619705848601238074e+01
2.130000000000000000e+02 5.397818970593634447e+01
2.140000000000000000e+02 5.171427406018558770e+01
2.150000000000000000e+02 5.112509420959213458e+01
2.160000000000000000e+02 5.334987074896054082e+01
2.170000000000000000e+02 5.641770799094274480e+01
2.180000000000000000e+02 5.921662715623929785e+01
2.190000000000000000e+02 6.163884655818628744e+01
2.200000000000000000e+02 6.376351434711839516e+01
2.210000000000000000e+02 6.567148419238937151e+01
2.220000000000000000e+02 6.742406904665989487e+01
2.230000000000000000e+02 6.906650555298507754e+01
2.240000000000000000e+02 7.063314447819004727e+01
2.250000000000000000e+02 7.215137991895554137e+01
2.260000000000000000e+02 7.364441890224790654e+01
2.270000000000000000e+02 7.513332199340413808e+01
2.280000000000000000e+02 7.663867719438567860e+01
2.290000000000000000e+02 7.818219891824139722e+01
2.300000000000000000e+02 7.978853087135715327e+01
2.310000000000000000e+02 8.148758611834473697e+01
2.320000000000000000e+02 8.331788030801602929e+01
2.330000000000000000e+02 8.533142881123779944e+01
2.340000000000000000e+02 8.760025726720053285e+01
2.350000000000000000e+02 9.021923004889244169e+01
2.360000000000000000e+02 9.326217280310673630e+01
2.370000000000000000e+02 9.642975713570280050e+01
2.380000000000000000e+02 9.798426547246359064e+01
2.390000000000000000e+02 9.657604510334591907e+01
2.400000000000000000e+02 9.418032751502531141e+01
2.410000000000000000e+02 9.208215610335875567e+01
2.420000000000000000e+02 9.040870627310025043e+01
2.430000000000000000e+02 8.907140706032618027e+01
2.440000000000000000e+02 8.798428920202749737e+01
2.450000000000000000e+02 8.708537641271938412e+01
2.460000000000000000e+02 8.633152400063862331e+01
2.470000000000000000e+02 8.569233165337192304e+01
2.480000000000000000e+02 8.514588785379957869e+01
2.490000000000000000e+02 8.467601942888717304e+01
2.500000000000000000e+02 8.427052560805215364e+01
2.510000000000000000e+02 8.392002896667976586e+01
2.520000000000000000e+02 8.361721197363480940e+01
2.530000000000000000e+02 8.335629730930790515e+01
2.540000000000000000e+02 8.313268528732012896e+01
2.550000000000000000e+02 8.294269508529282575e+01
2.560000000000000000e+02 8.278337651535585451e+01
2.570000000000000000e+02 8.265237110114387065e+01
2.580000000000000000e+02 8.254780855831688768e+01
2.590000000000000000e+02 8.246822934807015315e+01
2.600000000000000000e+02 8.241252691606037217e+01
2.610000000000000000e+02 8.237990519076046780e+01
2.620000000000000000e+02 8.236984827258524433e+01
2.630000000000000000e+02 8.238210022407157851e+01
2.640000000000000000e+02 8.241665361367644493e+01
2.650000000000000000e+02 8.247374606686346965e+01
2.660000000000000000e+02 8.255386460950225569e+01
2.670000000000000000e+02 8.265775811136623474e+01
2.680000000000000000e+02 8.278645871516687293e+01
2.690000000000000000e+02 8.294131384796818907e+01
2.700000000000000000e+02 8.312403137288220023e+01
2.710000000000000000e+02 8.333674185516397870e+01
2.720000000000000000e+02 8.358208425675536546e+01
2.730000000000000000e+02 8.386332616381677951e+01
2.740000000000000000e+02 8.418454381274796106e+01
2.750000000000000000e+02 8.455094861716220578e+01
2.760000000000000000e+02 8.496972446521559164e+01
2.770000000000000000e+02 8.545142344746251695e+01
2.780000000000000000e+02 8.600463115811541570e+01
2.790000000000000000e+02 8.663855261180140133e+01
2.800000000000000000e+02 8.737213584417457923e+01
2.810000000000000000e+02 8.822590850209813595e+01
2.820000000000000000e+02 8.922254671932962822e+01
2.830000000000000000e+02 9.039223018502877949e+01
2.840000000000000000e+02 9.178277626287726321e+01
2.850000000000000000e+02 9.346969831360436842e+01
2.860000000000000000e+02 9.555565068836000364e+01
2.870000000000000000e+02 9.810402851893469744e+01
2.880000000000000000e+02 1.006637782562491736e+02
2.890000000000000000e+02 1.011289045320056488e+02
2.900000000000000000e+02 9.875930663671243792e+01
2.910000000000000000e+02 9.589645606248829779e+01
2.920000000000000000e+02 9.346645483819341393e+01
2.930000000000000000e+02 9.148958224517886606e+01
2.940000000000000000e+02 8.986817620880660229e+01
2.950000000000000000e+02 8.852727361823698971e+01
2.960000000000000000e+02 8.742498070563971169e+01
2.970000000000000000e+02 8.654179808289926257e+01
2.980000000000000000e+02 8.587011689109807833e+01
2.990000000000000000e+02 8.541031357991167283e+01
3.000000000000000000e+02 8.517135706241046478e+01
3.010000000000000000e+02 8.517279208280152147e+01
3.020000000000000000e+02 8.544724850260415394e+01
3.030000000000000000e+02 8.604345682282431085e+01
3.040000000000000000e+02 8.702742497685520107e+01
3.050000000000000000e+02 8.846547266178328073e+01
3.060000000000000000e+02 9.030026175809821609e+01
3.070000000000000000e+02 9.180168463070830853e+01
3.080000000000000000e+02 9.119887712842741223e+01
3.090000000000000000e+02 8.867574775489396188e+01
3.100000000000000000e+02 8.596853436655078440e+01
3.110000000000000000e+02 8.367854833113285906e+01
3.120000000000000000e+02 8.182980566424242852e+01
3.130000000000000000e+02 8.034863572371448015e+01
3.140000000000000000e+02 7.916427560364616056e+01
3.150000000000000000e+02 7.822128810329169823e+01
3.160000000000000000e+02 7.747744108205922942e+01
3.170000000000000000e+02 7.690036621344606260e+01
3.180000000000000000e+02 7.646497222555274220e+01
3.190000000000000000e+02 7.615162019771059931e+01
3.200000000000000000e+02 7.594479839016065625e+01
3.210000000000000000e+02 7.583181490006624870e+01
3.220000000000000000e+02 7.580070992132655761e+01
3.230000000000000000e+02 7.584259390934501255e+01
3.240000000000000000e+02 7.594603554154771530e+01
3.250000000000000000e+02 7.607706362571272507e+01
3.260000000000000000e+02 7.618186904351043154e+01
3.270000000000000000e+02 7.620948365339019404e+01
3.280000000000000000e+02 7.612146916180093115e+01
3.290000000000000000e+02 7.623934396625537602e+01
3.300000000000000000e+02 7.655834075224311164e+01
3.310000000000000000e+02 7.694172136941853068e+01
3.320000000000000000e+02 7.736027589502546675e+01
3.330000000000000000e+02 7.781375734089080254e+01
3.340000000000000000e+02 7.830694956283261376e+01
3.350000000000000000e+02 7.884577836927499561e+01
3.360000000000000000e+02 7.943700144219872072e+01
3.370000000000000000e+02 8.008862322518814381e+01
3.380000000000000000e+02 8.081064469293059460e+01
3.390000000000000000e+02 8.161627712054007588e+01
3.400000000000000000e+02 8.252395404492226305e+01
3.410000000000000000e+02 8.356048103310705244e+01
3.420000000000000000e+02 8.476522109126911175e+01
3.430000000000000000e+02 8.619452341677259710e+01
3.440000000000000000e+02 8.792569085372763027e+01
3.450000000000000000e+02 9.005671643485493405e+01
3.460000000000000000e+02 9.265778872424951373e+01
3.470000000000000000e+02 9.538388730727028531e+01
3.480000000000000000e+02 9.628086732200156916e+01
3.490000000000000000e+02 9.416280553108606455e+01
3.500000000000000000e+02 9.134382539429253711e+01
3.510000000000000000e+02 8.891295220204057159e+01
3.520000000000000000e+02 8.692506233972346763e+01
3.530000000000000000e+02 8.528371219521174851e+01
3.540000000000000000e+02 8.390461750764805515e+01
3.550000000000000000e+02 8.272805368025316852e+01
3.560000000000000000e+02 8.171266165136194104e+01
3.570000000000000000e+02 8.082945130929408606e+01
3.580000000000000000e+02 8.005773173575246915e+01
3.590000000000000000e+02 7.938250015058629572e+01
3.600000000000000000e+02 7.879276721559544683e+01
3.610000000000000000e+02 7.828047219142858637e+01
3.620000000000000000e+02 7.783978168640656747e+01
3.630000000000000000e+02 7.746665140060966337e+01
3.640000000000000000e+02 7.715850402852345269e+01
3.650000000000000000e+02 7.691309229009026183e+01
3.660000000000000000e+02 7.672232634252534922e+01
3.670000000000000000e+02 7.657749915098095528e+01
3.680000000000000000e+02 7.649671928738024462e+01
3.690000000000000000e+02 7.648338582589428825e+01
3.700000000000000000e+02 7.653400765133875439e+01
3.710000000000000000e+02 7.664843679084761163e+01
3.720000000000000000e+02 7.682811634281988233e+01
3.730000000000000000e+02 7.707513911917855864e+01
3.740000000000000000e+02 7.739198877550863642e+01
3.750000000000000000e+02 7.778154180156276709e+01
3.760000000000000000e+02 7.824725471043116443e+01
3.770000000000000000e+02 7.879354792795740536e+01
3.780000000000000000e+02 7.942639612775656133e+01
3.790000000000000000e+02 8.015411810684756233e+01
3.800000000000000000e+02 8.098837450874286503e+01
3.810000000000000000e+02 8.194545619651299262e+01
3.820000000000000000e+02 8.304807930365140578e+01
3.830000000000000000e+02 8.432807052102744194e+01
3.840000000000000000e+02 8.583044053156696407e+01
3.850000000000000000e+02 8.761887834404174669e+01
3.860000000000000000e+02 8.977836428142161651e+01
3.870000000000000000e+02 9.238184297902763831e+01
3.880000000000000000e+02 9.522097657288711048e+01
3.890000000000000000e+02 9.680129636501730772e+01
3.900000000000000000e+02 9.542706658146529719e+01
3.910000000000000000e+02 9.289282125095225240e+01
3.920000000000000000e+02 9.061911717303608782e+01
3.930000000000000000e+02 8.878841141797482805e+01
3.940000000000000000e+02 8.732541616045402577e+01
3.950000000000000000e+02 8.614674138471536935e+01
3.960000000000000000e+02 8.519097067920444033e+01
3.970000000000000000e+02 8.441585056914654217e+01
3.980000000000000000e+02 8.379317520721998847e+01
3.990000000000000000e+02 8.330534825519424658e+01
4.000000000000000000e+02 8.294297691817256180e+01
4.010000000000000000e+02 8.269837374981305800e+01
4.020000000000000000e+02 8.255165441910605750e+01
4.030000000000000000e+02 8.243859943683133906e+01
4.040000000000000000e+02 8.195964632274838380e+01
4.050000000000000000e+02 8.077607418454915944e+01
4.060000000000000000e+02 8.027744183645218357e+01
4.070000000000000000e+02 8.039590439944132072e+01
4.080000000000000000e+02 8.064398519482269023e+01
4.090000000000000000e+02 8.092955786506487925e+01
4.100000000000000000e+02 8.125361382272444644e+01
4.110000000000000000e+02 8.162929222861833978e+01
4.120000000000000000e+02 8.207077629715691103e+01
4.130000000000000000e+02 8.259320731961805961e+01
4.140000000000000000e+02 8.321427217022926470e+01
4.150000000000000000e+02 8.395629125958393502e+01
4.160000000000000000e+02 8.484896912055012308e+01
4.170000000000000000e+02 8.593320115137571236e+01
4.180000000000000000e+02 8.726592758517747939e+01
4.190000000000000000e+02 8.892259996216952800e+01
4.200000000000000000e+02 9.097260463044959522e+01
4.210000000000000000e+02 9.328458975330048020e+01
4.220000000000000000e+02 9.472401388666240507e+01
4.230000000000000000e+02 9.342477378098814711e+01
4.240000000000000000e+02 9.054104703350392924e+01
4.250000000000000000e+02 8.771242490945665793e+01
4.260000000000000000e+02 8.527239399456939850e+01
4.270000000000000000e+02 8.317633289105316408e+01
4.280000000000000000e+02 8.134302512005270103e+01
4.290000000000000000e+02 7.970738757249064577e+01
4.300000000000000000e+02 7.822188298564293518e+01
4.310000000000000000e+02 7.685175206022140060e+01
4.320000000000000000e+02 7.557091745052061071e+01
4.330000000000000000e+02 7.435909225435975145e+01
4.340000000000000000e+02 7.319981426383282042e+01
4.350000000000000000e+02 7.207904984126577119e+01
4.360000000000000000e+02 7.098411830191841432e+01
4.370000000000000000e+02 6.990275306816486989e+01
4.380000000000000000e+02 6.882213917359842981e+01
4.390000000000000000e+02 6.772775084948791857e+01
4.400000000000000000e+02 6.660175351159819002e+01
4.410000000000000000e+02 6.542063093041466004e+01
4.420000000000000000e+02 6.415163361181316759e+01
4.430000000000000000e+02 6.274832337290783357e+01
4.440000000000000000e+02 6.115196784171480715e+01
4.450000000000000000e+02 5.935432160314021388e+01
4.460000000000000000e+02 5.788329667322621219e+01
4.470000000000000000e+02 5.907955988039795869e+01
4.480000000000000000e+02 6.308226750881402012e+01
4.490000000000000000e+02 6.493216974678250608e+01
4.500000000000000000e+02 6.368116303421930979e+01
4.510000000000000000e+02 6.168481696703658912e+01
4.520000000000000000e+02 5.969997501637767101e+01
4.530000000000000000e+02 5.775551438880350474e+01
4.540000000000000000e+02 5.577060455657262139e+01
4.550000000000000000e+02 5.364938734520332275e+01
4.560000000000000000e+02 5.128118594424260834e+01
4.570000000000000000e+02 4.853342611713855348e+01
4.580000000000000000e+02 4.531420340167776573e+01
4.590000000000000000e+02 4.214348974908524070e+01
4.600000000000000000e+02 4.153991727757755115e+01
4.610000000000000000e+02 4.385832655207207154e+01
4.620000000000000000e+02 4.640798328375809945e+01
4.630000000000000000e+02 4.844185362540063267e+01
4.640000000000000000e+02 4.999572426011017967e+01
4.650000000000000000e+02 5.116383692140775707e+01
4.660000000000000000e+02 5.200273487633168656e+01
4.670000000000000000e+02 5.252700468845826975e+01
4.680000000000000000e+02 5.270898101134634572e+01
4.690000000000000000e+02 5.247553538291482766e+01
4.700000000000000000e+02 5.174552839904875157e+01
4.710000000000000000e+02 5.088047080280971102e+01
4.720000000000000000e+02 5.247959888928291150e+01
4.730000000000000000e+02 5.790128532524398963e+01
4.740000000000000000e+02 6.412449711267943542e+01
4.750000000000000000e+02 7.020978878593524541e+01
4.760000000000000000e+02 7.559402665568410384e+01
4.770000000000000000e+02 7.817590934623601129e+01
4.780000000000000000e+02 7.797329988211957641e+01
4.790000000000000000e+02 7.734179317225061823e+01
4.800000000000000000e+02 7.702953505190184558e+01
4.810000000000000000e+02 7.706448588204997918e+01
4.820000000000000000e+02 7.738896622812055170e+01
4.830000000000000000e+02 7.796231524451435746e+01
4.840000000000000000e+02 7.876855180587800476e+01
4.850000000000000000e+02 7.981381270476896361e+01
4.860000000000000000e+02 8.112560465838085122e+01
4.870000000000000000e+02 8.275443563350003728e+01
4.880000000000000000e+02 8.477205663429668903e+01
4.890000000000000000e+02 8.722918621775924919e+01
4.900000000000000000e+02 8.985947074495035736e+01
4.910000000000000000e+02 9.116356853479595657e+01
4.920000000000000000e+02 8.995829345942814825e+01
4.930000000000000000e+02 8.782708751117655765e+01
4.940000000000000000e+02 8.592293317182155477e+01
4.950000000000000000e+02 8.448817352494982913e+01
4.960000000000000000e+02 8.351423945119968550e+01
4.970000000000000000e+02 8.296906238439602532e+01
4.980000000000000000e+02 8.284168234049784019e+01
4.990000000000000000e+02 8.314914396825724907e+01
5.000000000000000000e+02 8.393901552286044421e+01
5.010000000000000000e+02 8.529000453721458541e+01
5.020000000000000000e+02 8.727858339966259393e+01
5.030000000000000000e+02 8.969406755800251574e+01
5.040000000000000000e+02 9.091039448496732689e+01
5.050000000000000000e+02 8.914501090855394239e+01
5.060000000000000000e+02 8.640621059229366097e+01
5.070000000000000000e+02 8.406502491697784762e+01
5.080000000000000000e+02 8.206419422643561745e+01
5.090000000000000000e+02 8.019173463806453128e+01
5.100000000000000000e+02 7.892426083140726689e+01
5.110000000000000000e+02 7.816639989696416535e+01
5.120000000000000000e+02 7.765862213541012693e+01
5.130000000000000000e+02 7.731130053571274630e+01
5.140000000000000000e+02 7.708887113122769108e+01
5.150000000000000000e+02 7.696985115825393109e+01
5.160000000000000000e+02 7.693832429321170707e+01
5.170000000000000000e+02 7.698175248907833179e+01
5.180000000000000000e+02 7.709011469107122139e+01
5.190000000000000000e+02 7.725540029741043213e+01
5.200000000000000000e+02 7.747124519049776836e+01
5.210000000000000000e+02 7.773265360257313716e+01
5.220000000000000000e+02 7.803578447268264995e+01
5.230000000000000000e+02 7.837779001002262191e+01
5.240000000000000000e+02 7.875669628883548512e+01
5.250000000000000000e+02 7.917131581197560308e+01
5.260000000000000000e+02 7.962118344598192721e+01
5.270000000000000000e+02 8.010651287670677334e+01
5.280000000000000000e+02 8.062817948736653761e+01
5.290000000000000000e+02 8.118774093192213570e+01
5.300000000000000000e+02 8.178750482439926373e+01
5.310000000000000000e+02 8.243064891405933281e+01
5.320000000000000000e+02 8.312140069857916558e+01
5.330000000000000000e+02 8.386529284831527775e+01
5.340000000000000000e+02 8.466952617155524763e+01
5.350000000000000000e+02 8.554349329050066331e+01
5.360000000000000000e+02 8.649954861724337718e+01
5.370000000000000000e+02 8.755416331788833872e+01
5.380000000000000000e+02 8.872969225564997942e+01
5.390000000000000000e+02 9.005711764773765537e+01
5.400000000000000000e+02 9.158028886550258107e+01
5.410000000000000000e+02 9.336197366792103480e+01
5.420000000000000000e+02 9.548891346075473052e+01
5.430000000000000000e+02 9.805028785054345519e+01
5.440000000000000000e+02 1.009193570652912229e+02
5.450000000000000000e+02 1.027609317545136207e+02
5.460000000000000000e+02 1.015141614353787816e+02
5.470000000000000000e+02 9.878609238892666156e+01
5.480000000000000000e+02 9.625620396814744595e+01
5.490000000000000000e+02 9.416300156808424049e+01
5.500000000000000000e+02 9.242527004033019011e+01
5.510000000000000000e+02 9.094956862229692263e+01
5.520000000000000000e+02 8.966586446022694190e+01
5.530000000000000000e+02 8.852437655858501842e+01
5.540000000000000000e+02 8.748842667568851539e+01
5.550000000000000000e+02 8.652816473211019854e+01
5.560000000000000000e+02 8.562124022924921007e+01
5.570000000000000000e+02 8.474843278097830535e+01
5.580000000000000000e+02 8.389000042270981794e+01
5.590000000000000000e+02 8.302495900305584087e+01
5.600000000000000000e+02 8.213005161140627308e+01
5.610000000000000000e+02 8.117872407266321488e+01
5.620000000000000000e+02 8.014295303459991260e+01
5.630000000000000000e+02 7.900752038535445365e+01
5.640000000000000000e+02 7.782965321784624280e+01
5.650000000000000000e+02 7.699164603153816699e+01
5.660000000000000000e+02 7.755484871317742090e+01
5.670000000000000000e+02 7.996521257544904415e+01
5.680000000000000000e+02 8.234565768659481932e+01
5.690000000000000000e+02 8.278476615407896588e+01
5.700000000000000000e+02 8.155651653088766295e+01
5.710000000000000000e+02 7.974603832332637410e+01
5.720000000000000000e+02 7.823561129511304557e+01
5.730000000000000000e+02 7.833489662571953716e+01
5.740000000000000000e+02 8.082538092119546036e+01
5.750000000000000000e+02 8.464728995824654589e+01
5.760000000000000000e+02 8.875890993858652678e+01
5.770000000000000000e+02 9.277199860897171391e+01
5.780000000000000000e+02 9.595499171845841602e+01
5.790000000000000000e+02 9.684327866324350964e+01
5.800000000000000000e+02 9.587581184231294174e+01
5.810000000000000000e+02 9.455052414610014466e+01
5.820000000000000000e+02 9.340089236526837624e+01
5.830000000000000000e+02 9.248007734895146825e+01
5.840000000000000000e+02 9.174492228272511340e+01
5.850000000000000000e+02 9.114815100482074683e+01
5.860000000000000000e+02 9.065409218121133961e+01
5.870000000000000000e+02 9.023685471550658121e+01
5.880000000000000000e+02 8.987353477143811631e+01
5.890000000000000000e+02 8.953826729057838918e+01
5.900000000000000000e+02 8.920566170252976690e+01
5.910000000000000000e+02 8.887342971332952857e+01
5.920000000000000000e+02 8.858248504658845945e+01
5.930000000000000000e+02 8.838081901460788004e+01
5.940000000000000000e+02 8.827428984630644493e+01
5.950000000000000000e+02 8.823909394478484103e+01
5.960000000000000000e+02 8.825206839227674038e+01
5.970000000000000000e+02 8.829991717284345043e+01
5.980000000000000000e+02 8.837691394248182064e+01
5.990000000000000000e+02 8.848163676999087102e+01
6.000000000000000000e+02 8.861508362658611304e+01
6.010000000000000000e+02 8.877987201601618494e+01
6.020000000000000000e+02 8.898005181275749464e+01
6.030000000000000000e+02 8.922127874865493879e+01
6.040000000000000000e+02 8.951126305452297061e+01
6.050000000000000000e+02 8.986053206092570633e+01
6.060000000000000000e+02 9.028364068804432918e+01
6.070000000000000000e+02 9.080106527004075190e+01
6.080000000000000000e+02 9.144213495946090120e+01
6.090000000000000000e+02 9.224912194441463953e+01
6.100000000000000000e+02 9.328026364373204160e+01
6.110000000000000000e+02 9.459415178890148468e+01
6.120000000000000000e+02 9.610431890202995930e+01
6.130000000000000000e+02 9.684278907091233179e+01
6.140000000000000000e+02 9.461071123407359096e+01
6.150000000000000000e+02 9.003244372860231692e+01
6.160000000000000000e+02 8.485196795891454258e+01
6.170000000000000000e+02 7.919881109144391473e+01
6.180000000000000000e+02 7.282428247585139047e+01
6.190000000000000000e+02 6.959040703808159378e+01
6.200000000000000000e+02 7.243126140382841527e+01
6.210000000000000000e+02 7.523646317163618846e+01
6.220000000000000000e+02 7.784269918762336715e+01
6.230000000000000000e+02 8.116377895275866194e+01
6.240000000000000000e+02 8.555409034122037326e+01
6.250000000000000000e+02 9.058420640716087746e+01
6.260000000000000000e+02 9.503603182246415315e+01
6.270000000000000000e+02 9.761565013397954260e+01
6.280000000000000000e+02 9.840861714310412367e+01
6.290000000000000000e+02 9.861425652552036070e+01
6.300000000000000000e+02 9.893698154201898376e+01
6.310000000000000000e+02 9.958745501203766537e+01
6.320000000000000000e+02 1.006401066649451934e+02
6.330000000000000000e+02 1.021247468658370110e+02
6.340000000000000000e+02 1.037904725154681671e+02
6.350000000000000000e+02 1.041250913257920558e+02
6.360000000000000000e+02 1.013711085066246653e+02
6.370000000000000000e+02 9.719904214423159772e+01
6.380000000000000000e+02 9.296102015437091382e+01
6.390000000000000000e+02 8.882162163411538813e+01
6.400000000000000000e+02 8.510495956808074425e+01
6.410000000000000000e+02 8.337891299630337016e+01
6.420000000000000000e+02 8.446736468321189761e+01
6.430000000000000000e+02 8.648283366207188294e+01
6.440000000000000000e+02 8.839727493561872507e+01
6.450000000000000000e+02 9.019221140802781633e+01
6.460000000000000000e+02 9.191543799395965664e+01
6.470000000000000000e+02 9.359824370098181134e+01
6.480000000000000000e+02 9.528887128965669717e+01
6.490000000000000000e+02 9.703852161837036761e+01
6.500000000000000000e+02 9.889273025139871720e+01
6.510000000000000000e+02 1.008829734369431463e+02
6.520000000000000000e+02 1.030167004306879619e+02
6.530000000000000000e+02 1.052741109854784156e+02
6.540000000000000000e+02 1.072340403550297765e+02
6.550000000000000000e+02 1.073114299330323433e+02
6.560000000000000000e+02 1.058074336129092785e+02
6.570000000000000000e+02 1.037894578563623469e+02
6.580000000000000000e+02 9.974320964620390839e+01
6.590000000000000000e+02 9.334719658091685801e+01
6.600000000000000000e+02 9.044400564834853640e+01
6.610000000000000000e+02 8.996103084105969572e+01
6.620000000000000000e+02 8.952223454634724931e+01
6.630000000000000000e+02 8.888843659715655576e+01
6.640000000000000000e+02 8.811592939098551369e+01
6.650000000000000000e+02 8.724757509730159200e+01
6.660000000000000000e+02 8.630038739735623210e+01
6.670000000000000000e+02 8.527334751699696369e+01
6.680000000000000000e+02 8.415163940487822458e+01
6.690000000000000000e+02 8.290719157333765565e+01
6.700000000000000000e+02 8.149730144314958125e+01
6.710000000000000000e+02 7.986709585490169161e+01
6.720000000000000000e+02 7.798664507151679004e+01
6.730000000000000000e+02 7.608181140049526903e+01
6.740000000000000000e+02 7.541977786043977972e+01
6.750000000000000000e+02 7.765667357087731659e+01
6.760000000000000000e+02 8.157551303557632139e+01
6.770000000000000000e+02 8.551846401495964756e+01
6.780000000000000000e+02 8.760500760654720409e+01
6.790000000000000000e+02 8.591065419480655407e+01
6.800000000000000000e+02 8.297191482156138420e+01
6.810000000000000000e+02 8.247049892860864873e+01
6.820000000000000000e+02 8.537982519823820837e+01
6.830000000000000000e+02 8.925163932595479821e+01
6.840000000000000000e+02 9.160003676492956970e+01
6.850000000000000000e+02 9.020557926576783814e+01
6.860000000000000000e+02 8.692845968137559964e+01
6.870000000000000000e+02 8.345444407604685466e+01
6.880000000000000000e+02 8.073471589822545980e+01
6.890000000000000000e+02 8.088577809420340259e+01
6.900000000000000000e+02 8.372728991067113213e+01
6.910000000000000000e+02 8.714215368901166414e+01
6.920000000000000000e+02 9.054379948422655389e+01
6.930000000000000000e+02 9.401353514291869828e+01
6.940000000000000000e+02 9.770513587805751854e+01
6.950000000000000000e+02 1.014410081507654127e+02
6.960000000000000000e+02 1.035293217337756602e+02
6.970000000000000000e+02 1.023692427972171970e+02
6.980000000000000000e+02 1.001779316711916863e+02
6.990000000000000000e+02 9.828322923575726122e+01
7.000000000000000000e+02 9.679971988590700960e+01
7.010000000000000000e+02 9.564332025016297223e+01
7.020000000000000000e+02 9.473669614620635571e+01
7.030000000000000000e+02 9.402762552673715390e+01
7.040000000000000000e+02 9.348379413185526232e+01
7.050000000000000000e+02 9.308740751904460353e+01
7.060000000000000000e+02 9.283202051343067751e+01
7.070000000000000000e+02 9.272132028673613036e+01
7.080000000000000000e+02 9.276958277520613194e+01
7.090000000000000000e+02 9.300385207083600392e+01
7.100000000000000000e+02 9.346838251721452195e+01
7.110000000000000000e+02 9.423298091157448653e+01
7.120000000000000000e+02 9.540093911120733594e+01
7.130000000000000000e+02 9.709092598885288794e+01
7.140000000000000000e+02 9.923956606156941973e+01
7.150000000000000000e+02 1.005725959239085512e+02
7.160000000000000000e+02 9.891814850385068780e+01
7.170000000000000000e+02 9.605737427670828765e+01
7.180000000000000000e+02 9.390482274316477174e+01
7.190000000000000000e+02 9.285679714093100756e+01
7.200000000000000000e+02 9.297675772613013123e+01
7.210000000000000000e+02 9.422781263836527899e+01
7.220000000000000000e+02 9.617757631189800804e+01
7.230000000000000000e+02 9.709375901408532172e+01
7.240000000000000000e+02 9.561088945962009689e+01
7.250000000000000000e+02 9.346999736535815373e+01
7.260000000000000000e+02 9.180360062376968244e+01
7.270000000000000000e+02 9.073921771098041233e+01
7.280000000000000000e+02 9.022057706298434709e+01
7.290000000000000000e+02 9.021402650383714672e+01
7.300000000000000000e+02 9.073912499618091942e+01
7.310000000000000000e+02 9.186604330863546863e+01
7.320000000000000000e+02 9.364183417986664892e+01
7.330000000000000000e+02 9.556145385112844792e+01
7.340000000000000000e+02 9.533500796785631337e+01
7.350000000000000000e+02 9.244963629309042119e+01
7.360000000000000000e+02 8.942096927062003431e+01
7.370000000000000000e+02 8.706582374994889051e+01
7.380000000000000000e+02 8.536270399668909192e+01
7.390000000000000000e+02 8.419501638741652982e+01
7.400000000000000000e+02 8.346082839496719430e+01
7.410000000000000000e+02 8.307907054141520575e+01
7.420000000000000000e+02 8.298605337210207722e+01
7.430000000000000000e+02 8.313305185726903801e+01
7.440000000000000000e+02 8.348519915546259540e+01
7.450000000000000000e+02 8.402106387285479627e+01
7.460000000000000000e+02 8.473135456366064489e+01
7.470000000000000000e+02 8.560674018307496169e+01
7.480000000000000000e+02 8.655002864566638721e+01
7.490000000000000000e+02 8.694243444589021408e+01
7.500000000000000000e+02 8.596419216550641806e+01
7.510000000000000000e+02 8.584715536315181339e+01
7.520000000000000000e+02 8.696694070881748928e+01
7.530000000000000000e+02 8.839844357524599161e+01
7.540000000000000000e+02 8.993355006948625885e+01
7.550000000000000000e+02 9.158370003113945756e+01
7.560000000000000000e+02 9.339118377619386990e+01
7.570000000000000000e+02 9.537422184803942571e+01
7.580000000000000000e+02 9.742233521703755628e+01
7.590000000000000000e+02 9.901773057085284790e+01
7.600000000000000000e+02 9.916610549027365096e+01
7.610000000000000000e+02 9.770271961906510683e+01
7.620000000000000000e+02 9.558755704262790687e+01
7.630000000000000000e+02 9.345713198877392358e+01
7.640000000000000000e+02 9.146968138423298456e+01
7.650000000000000000e+02 8.961144675236045032e+01
7.660000000000000000e+02 8.781918914207051330e+01
7.670000000000000000e+02 8.601645045274540280e+01
7.680000000000000000e+02 8.417825270975824026e+01
7.690000000000000000e+02 8.228817957948321293e+01
7.700000000000000000e+02 8.042711431099662889e+01
7.710000000000000000e+02 7.907183755640349432e+01
7.720000000000000000e+02 7.924301149272585576e+01
7.730000000000000000e+02 8.127455262875923836e+01
7.740000000000000000e+02 8.427427407108966406e+01
7.750000000000000000e+02 8.757914999997309735e+01
7.760000000000000000e+02 9.068855915176369820e+01
7.770000000000000000e+02 9.159272478902107650e+01
7.780000000000000000e+02 8.796576793658304894e+01
7.790000000000000000e+02 8.436066378974712165e+01
7.800000000000000000e+02 8.641440828122405549e+01
7.810000000000000000e+02 8.999925595154908819e+01
7.820000000000000000e+02 9.354635691711946777e+01
7.830000000000000000e+02 9.715157697453248886e+01
7.840000000000000000e+02 1.007542412802029048e+02
7.850000000000000000e+02 1.029811751385783367e+02
7.860000000000000000e+02 1.019638270291372919e+02
7.870000000000000000e+02 9.948636648146903383e+01
7.880000000000000000e+02 9.709432903592427522e+01
7.890000000000000000e+02 9.495963940565482631e+01
7.900000000000000000e+02 9.297626865840945243e+01
7.910000000000000000e+02 9.114758709861462194e+01
7.920000000000000000e+02 9.024694829968618137e+01
7.930000000000000000e+02 9.204630921921773279e+01
7.940000000000000000e+02 9.460845052149312551e+01
7.950000000000000000e+02 9.613633384543589955e+01
7.960000000000000000e+02 9.592558105918350009e+01
7.970000000000000000e+02 9.470715728946900924e+01
7.980000000000000000e+02 9.348167016045564992e+01
7.990000000000000000e+02 9.239898184606380482e+01
8.000000000000000000e+02 9.142411004237962402e+01
8.010000000000000000e+02 9.050778101781634177e+01
8.020000000000000000e+02 8.960528430772724562e+01
8.030000000000000000e+02 8.867295761674064636e+01
8.040000000000000000e+02 8.766207857024468808e+01
8.050000000000000000e+02 8.651607228477601552e+01
8.060000000000000000e+02 8.519980075832779676e+01
8.070000000000000000e+02 8.395333195717596197e+01
8.080000000000000000e+02 8.431458716062890346e+01
8.090000000000000000e+02 8.726823460789645992e+01
8.100000000000000000e+02 8.823122769666363752e+01
8.110000000000000000e+02 8.645618736086802869e+01
8.120000000000000000e+02 8.429661921787429435e+01
8.130000000000000000e+02 8.407252949430797173e+01
8.140000000000000000e+02 8.723297312629348710e+01
8.150000000000000000e+02 9.167101318697986301e+01
8.160000000000000000e+02 9.592859970440633788e+01
8.170000000000000000e+02 9.879084006910795779e+01
8.180000000000000000e+02 9.902002520299271282e+01
8.190000000000000000e+02 9.819359062595820831e+01
8.200000000000000000e+02 9.889365339421584622e+01
8.210000000000000000e+02 9.986623620018582415e+01
8.220000000000000000e+02 9.913349401560964225e+01
8.230000000000000000e+02 9.805097236818026829e+01
8.240000000000000000e+02 9.713919511345635271e+01
8.250000000000000000e+02 9.641612034764739292e+01
8.260000000000000000e+02 9.583832311727859121e+01
8.270000000000000000e+02 9.536923612494575764e+01
8.280000000000000000e+02 9.498326955824290962e+01
8.290000000000000000e+02 9.466279583083279192e+01
8.300000000000000000e+02 9.439548500834355593e+01
8.310000000000000000e+02 9.417254859559042757e+01
8.320000000000000000e+02 9.398763656395257726e+01
8.330000000000000000e+02 9.383616283897845278e+01
8.340000000000000000e+02 9.371489938575864187e+01
8.350000000000000000e+02 9.362156448369762529e+01
8.360000000000000000e+02 9.355470597679703815e+01
8.370000000000000000e+02 9.351369354634323372e+01
8.380000000000000000e+02 9.349863170641282295e+01
8.390000000000000000e+02 9.351039135493235221e+01
8.400000000000000000e+02 9.355084026066934655e+01
8.410000000000000000e+02 9.362391680018592410e+01
8.420000000000000000e+02 9.374077694311043274e+01
8.430000000000000000e+02 9.392689214881470150e+01
8.440000000000000000e+02 9.418639908366930058e+01
8.450000000000000000e+02 9.450928636210940681e+01
8.460000000000000000e+02 9.491074570509498187e+01
8.470000000000000000e+02 9.543640303002558767e+01
8.480000000000000000e+02 9.614519021324079517e+01
8.490000000000000000e+02 9.709920528985442445e+01
8.500000000000000000e+02 9.824768099472794347e+01
8.510000000000000000e+02 9.868544893676767060e+01
8.520000000000000000e+02 9.584505939911156247e+01
8.530000000000000000e+02 9.034950674234394796e+01
8.540000000000000000e+02 8.577168633208441406e+01
8.550000000000000000e+02 8.487773165314320067e+01
8.560000000000000000e+02 8.599591054328358553e+01
8.570000000000000000e+02 8.723351483326337075e+01
8.580000000000000000e+02 8.827761114356498240e+01
8.590000000000000000e+02 8.917413984455251352e+01
8.600000000000000000e+02 8.999920449301808389e+01
8.610000000000000000e+02 9.082136743690784897e+01
8.620000000000000000e+02 9.170508422020411388e+01
8.630000000000000000e+02 9.270983504574621747e+01
8.640000000000000000e+02 9.382054802133966120e+01
8.650000000000000000e+02 9.450716379602694417e+01
8.660000000000000000e+02 9.376893915043706329e+01
8.670000000000000000e+02 9.223619512839505319e+01
8.680000000000000000e+02 8.886694031448074327e+01
8.690000000000000000e+02 8.644981321285014531e+01
8.700000000000000000e+02 8.664027189848164312e+01
8.710000000000000000e+02 8.774499350311697299e+01
8.720000000000000000e+02 8.874682556626849816e+01
8.730000000000000000e+02 8.911900959648974663e+01
8.740000000000000000e+02 8.826371548900308994e+01
8.750000000000000000e+02 8.597599613100834404e+01
8.760000000000000000e+02 8.285412022499187401e+01
8.770000000000000000e+02 7.986732090025536479e+01
8.780000000000000000e+02 7.804025433824618574e+01
8.790000000000000000e+02 7.766846880081543247e+01
8.800000000000000000e+02 7.806137535545472872e+01
8.810000000000000000e+02 7.859470788395583440e+01
8.820000000000000000e+02 7.900678544804445380e+01
8.830000000000000000e+02 7.922621688355735614e+01
8.840000000000000000e+02 7.923606319939523246e+01
8.850000000000000000e+02 7.901516673377672362e+01
8.860000000000000000e+02 7.852130356606681971e+01
8.870000000000000000e+02 7.768209248145657853e+01
8.880000000000000000e+02 7.641100098191134293e+01
8.890000000000000000e+02 7.483426875618462759e+01
8.900000000000000000e+02 7.449128000383421977e+01
8.910000000000000000e+02 7.776562694215552085e+01
8.920000000000000000e+02 8.264507285360450339e+01
8.930000000000000000e+02 8.749516372049069446e+01
8.940000000000000000e+02 9.226800601897814147e+01
8.950000000000000000e+02 9.710771495860964819e+01
8.960000000000000000e+02 1.014263040874356818e+02
8.970000000000000000e+02 1.028814102707398774e+02
8.980000000000000000e+02 1.016746705880671584e+02
8.990000000000000000e+02 1.002104895996721012e+02
9.000000000000000000e+02 9.912832635302132189e+01
9.010000000000000000e+02 9.841498096629182157e+01
9.020000000000000000e+02 9.799349301740065243e+01
9.030000000000000000e+02 9.776849127550252661e+01
9.040000000000000000e+02 9.739537955217642207e+01
9.050000000000000000e+02 9.598433640289457003e+01
9.060000000000000000e+02 9.461881634900674953e+01
9.070000000000000000e+02 9.444181570658523128e+01
9.080000000000000000e+02 9.461890374702801410e+01
9.090000000000000000e+02 9.483702956949736063e+01
9.100000000000000000e+02 9.505737983554456605e+01
9.110000000000000000e+02 9.528593040954507387e+01
9.120000000000000000e+02 9.553267135580435365e+01
9.130000000000000000e+02 9.580738404818703202e+01
9.140000000000000000e+02 9.612144661187400629e+01
9.150000000000000000e+02 9.649075893217121802e+01
9.160000000000000000e+02 9.694216385119099755e+01
9.170000000000000000e+02 9.753040788344991086e+01
9.180000000000000000e+02 9.836936586311810515e+01
9.190000000000000000e+02 9.920575878567973405e+01
9.200000000000000000e+02 9.813581731119447227e+01
9.210000000000000000e+02 9.742748301517777065e+01
9.220000000000000000e+02 9.849219831517856960e+01
9.230000000000000000e+02 9.966922390435951229e+01
9.240000000000000000e+02 1.009142640751866082e+02
9.250000000000000000e+02 1.023616363988138858e+02
9.260000000000000000e+02 1.040300231510442757e+02
9.270000000000000000e+02 1.052534915255862131e+02
9.280000000000000000e+02 1.037005693543636369e+02
9.290000000000000000e+02 9.930361503575136339e+01
9.300000000000000000e+02 9.533294048490331818e+01
9.310000000000000000e+02 9.483591928365315482e+01
9.320000000000000000e+02 9.713779856231778354e+01
9.330000000000000000e+02 1.000129274265571979e+02
9.340000000000000000e+02 1.018559882369123670e+02
9.350000000000000000e+02 1.002145204762204571e+02
9.360000000000000000e+02 9.612765297379019103e+01
9.370000000000000000e+02 9.189748149279770928e+01
9.380000000000000000e+02 8.946475512428727939e+01
9.390000000000000000e+02 9.065389473229949147e+01
9.400000000000000000e+02 9.364256043415596764e+01
9.410000000000000000e+02 9.684144219193555614e+01
9.420000000000000000e+02 9.909674882138435237e+01
9.430000000000000000e+02 9.817915413065986741e+01
9.440000000000000000e+02 9.476147048237790216e+01
9.450000000000000000e+02 9.053861871229001679e+01
9.460000000000000000e+02 8.609218560055577996e+01
9.470000000000000000e+02 8.777544960179072575e+01
9.480000000000000000e+02 8.971564914503110799e+01
9.490000000000000000e+02 9.212957183031434738e+01
9.500000000000000000e+02 9.700333165899245103e+01
9.510000000000000000e+02 1.005589967401803904e+02
9.520000000000000000e+02 1.022030489606070915e+02
9.530000000000000000e+02 1.031700410321519570e+02
9.540000000000000000e+02 1.023766417964581592e+02
9.550000000000000000e+02 1.016384957209971276e+02
9.560000000000000000e+02 1.024047353469819086e+02
9.570000000000000000e+02 1.013017339333570703e+02
9.580000000000000000e+02 9.766632741436028198e+01
9.590000000000000000e+02 9.366275383193374182e+01
9.600000000000000000e+02 9.185653867978452070e+01
9.610000000000000000e+02 9.334269071413787344e+01
9.620000000000000000e+02 9.594211292535796076e+01
9.630000000000000000e+02 9.851975040317917376e+01
9.640000000000000000e+02 1.007760298599219198e+02
9.650000000000000000e+02 1.030650676023673640e+02
9.660000000000000000e+02 1.059671849393404273e+02
9.670000000000000000e+02 1.088450691452302266e+02
9.680000000000000000e+02 1.100845859750455134e+02
9.690000000000000000e+02 1.098658504495921875e+02
9.700000000000000000e+02 1.081729902312169713e+02
9.710000000000000000e+02 1.059440060305839637e+02
9.720000000000000000e+02 1.039503802592871864e+02
9.730000000000000000e+02 1.022697419856069700e+02
9.740000000000000000e+02 1.008410418863728495e+02
9.750000000000000000e+02 9.961424644996066036e+01
9.760000000000000000e+02 9.858344680741791421e+01
9.770000000000000000e+02 9.765947631736956680e+01
9.780000000000000000e+02 9.676250863916101252e+01
9.790000000000000000e+02 9.594594197611849040e+01
9.800000000000000000e+02 9.537188279403032709e+01
9.810000000000000000e+02 9.519110616187487039e+01
9.820000000000000000e+02 9.484507270030383097e+01
9.830000000000000000e+02 9.428957904029230974e+01
9.840000000000000000e+02 9.373069430369869792e+01
9.850000000000000000e+02 9.321722325015160493e+01
9.860000000000000000e+02 9.275225073790360852e+01
9.870000000000000000e+02 9.233266050082958998e+01
9.880000000000000000e+02 9.195602029449182169e+01
9.890000000000000000e+02 9.162157130171814856e+01
9.900000000000000000e+02 9.133033781856462952e+01
9.910000000000000000e+02 9.108545169243870987e+01
9.920000000000000000e+02 9.089329780395020464e+01
9.930000000000000000e+02 9.076783310333701138e+01
9.940000000000000000e+02 9.076678766422999445e+01
9.950000000000000000e+02 9.101061055695129198e+01
9.960000000000000000e+02 9.132484837502352093e+01
9.970000000000000000e+02 9.163501481414778027e+01
9.980000000000000000e+02 9.201126270337181268e+01
9.990000000000000000e+02 9.253976262731087843e+01
1.000000000000000000e+03 9.326314882178888865e+01


==> meanSolution_soundPressure_SR2_1_1000Hz_dampedAtmospheric.txt <==
1.000000000000000000e+00 1.144404399568098540e+02
2.000000000000000000e+00 1.084197277853240564e+02
3.000000000000000000e+00 1.048977154237458933e+02
4.000000000000000000e+00 1.023986784536760126e+02
5.000000000000000000e+00 1.004601407065472216e+02
6.000000000000000000e+00 9.887610280395769280e+01
7.000000000000000000e+00 9.753667823506734180e+01
8.000000000000000000e+00 9.637627436785541590e+01
9.000000000000000000e+00 9.535258242667447348e+01
1.000000000000000000e+01 9.443671408941234802e+01
1.100000000000000000e+01 9.360806429819467667e+01
1.200000000000000000e+01 9.285141884530092682e+01
1.300000000000000000e+01 9.215522369283773685e+01
1.400000000000000000e+01 9.151049750088532164e+01
1.500000000000000000e+01 9.091012024524160040e+01
1.600000000000000000e+01 9.034835189274760125e+01
1.700000000000000000e+01 8.982049725302854881e+01
1.800000000000000000e+01 8.932266677090115081e+01
1.900000000000000000e+01 8.885160207985116188e+01
2.000000000000000000e+01 8.840454635285786367e+01
2.100000000000000000e+01 8.797914631776546912e+01
2.200000000000000000e+01 8.757337708752135086e+01
2.300000000000000000e+01 8.718548371260854424e+01
2.400000000000000000e+01 8.681393518154443711e+01
2.500000000000000000e+01 8.645738781715090226e+01
2.600000000000000000e+01 8.611465585547291823e+01
2.700000000000000000e+01 8.578468757971130287e+01
2.800000000000000000e+01 8.546654579580061295e+01
2.900000000000000000e+01 8.515939173518391669e+01
3.000000000000000000e+01 8.486247168675424746e+01
3.100000000000000000e+01 8.457510582092615437e+01
3.200000000000000000e+01 8.429667878774384349e+01
3.300000000000000000e+01 8.402663176163108005e+01
3.400000000000000000e+01 8.376445567287703398e+01
3.500000000000000000e+01 8.350968541992008909e+01
3.600000000000000000e+01 8.326189489607493499e+01
3.700000000000000000e+01 8.302069269683582320e+01
3.800000000000000000e+01 8.278571839885773898e+01
3.900000000000000000e+01 8.255663932110306291e+01
4.000000000000000000e+01 8.233314769516314868e+01
4.100000000000000000e+01 8.211495818363522403e+01
4.200000000000000000e+01 8.190180569654616249e+01
4.300000000000000000e+01 8.169344346321693706e+01
4.400000000000000000e+01 8.148964132448902831e+01
4.500000000000000000e+01 8.129018421530888361e+01
4.600000000000000000e+01 8.109487081251943152e+01
4.700000000000000000e+01 8.090351232648011148e+01
4.800000000000000000e+01 8.071593141783010594e+01
4.900000000000000000e+01 8.053196122425600834e+01
5.000000000000000000e+01 8.035144448334646938e+01
5.100000000000000000e+01 8.017423274001927780e+01
5.200000000000000000e+01 8.000018562859705185e+01
5.300000000000000000e+01 7.982917022069231905e+01
5.400000000000000000e+01 7.966106043088201716e+01
5.500000000000000000e+01 7.949573647439058277e+01
5.600000000000000000e+01 7.933308436992456336e+01
5.700000000000000000e+01 7.917299548305101098e+01
5.800000000000000000e+01 7.901536610537877436e+01
5.900000000000000000e+01 7.886009706545695508e+01
6.000000000000000000e+01 7.870709336765180808e+01
6.100000000000000000e+01 7.855626385572649895e+01
6.200000000000000000e+01 7.840752089836350081e+01
6.300000000000000000e+01 7.826078009329012275e+01
6.400000000000000000e+01 7.811595998819723263e+01
6.500000000000000000e+01 7.797298181558127794e+01
6.600000000000000000e+01 7.783176923940571612e+01
6.700000000000000000e+01 7.769224811149351240e+01
6.800000000000000000e+01 7.755434623553648521e+01
6.900000000000000000e+01 7.741799313665362092e+01
7.000000000000000000e+01 7.728311983434282695e+01
7.100000000000000000e+01 7.714965861678594194e+01
7.200000000000000000e+01 7.701754281431084337e+01
7.300000000000000000e+01 7.688670656938856496e+01
7.400000000000000000e+01 7.675708460081567353e+01
7.500000000000000000e+01 7.662861195913114898e+01
7.600000000000000000e+01 7.650122376982919548e+01
7.700000000000000000e+01 7.637485496125410123e+01
7.800000000000000000e+01 7.624943997205141955e+01
7.900000000000000000e+01 7.612491243406135766e+01
8.000000000000000000e+01 7.600120482431212565e+01
8.100000000000000000e+01 7.587824807907068703e+01
8.200000000000000000e+01 7.575597116185304003e+01
8.300000000000000000e+01 7.563430057477343382e+01
8.400000000000000000e+01 7.551315980093339419e+01
8.500000000000000000e+01 7.539246866232241473e+01
8.600000000000000000e+01 7.527214257400443387e+01
8.700000000000000000e+01 7.515209167061298956e+01
8.800000000000000000e+01 7.503221977471098114e+01
8.900000000000000000e+01 7.491242316865191242e+01
9.000000000000000000e+01 7.479258912041574092e+01
9.100000000000000000e+01 7.467259409965349448e+01
9.200000000000000000e+01 7.455230160079157997e+01
9.300000000000000000e+01 7.443155946387285837e+01
9.400000000000000000e+01 7.431019654771206717e+01
9.500000000000000000e+01 7.418801856080438029e+01
9.600000000000000000e+01 7.406480278547248020e+01
9.700000000000000000e+01 7.394029133288748312e+01
9.800000000000000000e+01 7.381418242563098886e+01
9.900000000000000000e+01 7.368611899945764776e+01
1.000000000000000000e+02 7.355567361430136941e+01
1.010000000000000000e+02 7.342232821217859851e+01
1.020000000000000000e+02 7.328544657284689379e+01
1.030000000000000000e+02 7.314423625648606730e+01
1.040000000000000000e+02 7.299769515882944404e+01
1.050000000000000000e+02 7.284453515695338410e+01
1.060000000000000000e+02 7.268307107511407139e+01
1.070000000000000000e+02 7.251105637397370174e+01
1.080000000000000000e+02 7.232543624877759214e+01
1.090000000000000000e+02 7.212197338285156434e+01
1.100000000000000000e+02 7.189468601884681220e+01
1.110000000000000000e+02 7.163505629995623281e+01
1.120000000000000000e+02 7.133119826568936617e+01
1.130000000000000000e+02 7.096852844465584553e+01
1.140000000000000000e+02 7.054072042333383763e+01
1.150000000000000000e+02 7.011742683252732888e+01
1.160000000000000000e+02 7.015231507113996656e+01
1.170000000000000000e+02 7.175178898372016079e+01
1.180000000000000000e+02 7.391259054363800374e+01
1.190000000000000000e+02 7.441729604352821070e+01
1.200000000000000000e+02 7.407081344662393008e+01
1.210000000000000000e+02 7.362066469314052597e+01
1.220000000000000000e+02 7.322342683879523406e+01
1.230000000000000000e+02 7.288707072055238712e+01
1.240000000000000000e+02 7.259759090875155607e+01
1.250000000000000000e+02 7.234169678596516917e+01
1.260000000000000000e+02 7.210951875546520284e+01
1.270000000000000000e+02 7.189401406556554264e+01
1.280000000000000000e+02 7.169011025008119020e+01
1.290000000000000000e+02 7.149405449266608059e+01
1.300000000000000000e+02 7.130297033442187171e+01
1.310000000000000000e+02 7.111456073198763761e+01
1.320000000000000000e+02 7.092690606573509626e+01
1.330000000000000000e+02 7.073832205549683749e+01
1.340000000000000000e+02 7.054725475709719262e+01
1.350000000000000000e+02 7.035219762327051285e+01
1.360000000000000000e+02 7.015162028002708894e+01
1.370000000000000000e+02 6.994390124882177417e+01
1.380000000000000000e+02 6.972725798138509390e+01
1.390000000000000000e+02 6.949966758006243595e+01
1.400000000000000000e+02 6.925877049223073811e+01
1.410000000000000000e+02 6.900174706341178421e+01
1.420000000000000000e+02 6.872515252929383678e+01
1.430000000000000000e+02 6.842468866737070243e+01
1.440000000000000000e+02 6.809487771018137892e+01
1.450000000000000000e+02 6.772858196278360765e+01
1.460000000000000000e+02 6.731627223117739334e+01
1.470000000000000000e+02 6.684487133928342928e+01
1.480000000000000000e+02 6.629584434796899473e+01
1.490000000000000000e+02 6.564187402052479570e+01
1.500000000000000000e+02 6.484068030631596002e+01
1.510000000000000000e+02 6.382251185559805862e+01
1.520000000000000000e+02 6.246174622587241032e+01
1.530000000000000000e+02 6.050074022430273146e+01
1.540000000000000000e+02 5.728285718676136185e+01
1.550000000000000000e+02 5.015894390311368056e+01
1.560000000000000000e+02 4.875654646499833689e+01
1.570000000000000000e+02 6.040549597585567199e+01
1.580000000000000000e+02 6.714448798002500496e+01
1.590000000000000000e+02 7.314396696046568991e+01
1.600000000000000000e+02 8.041508749915354315e+01
1.610000000000000000e+02 9.024589777173639504e+01
1.620000000000000000e+02 7.608290292883336292e+01
1.630000000000000000e+02 8.290688564440597474e+01
1.640000000000000000e+02 8.797748991676894548e+01
1.650000000000000000e+02 8.168837843774987562e+01
1.660000000000000000e+02 7.910526026157144486e+01
1.670000000000000000e+02 7.752257168785372698e+01
1.680000000000000000e+02 7.639991440581420079e+01
1.690000000000000000e+02 7.553851482375029036e+01
1.700000000000000000e+02 7.484343251381514506e+01
1.710000000000000000e+02 7.426204621002608519e+01
1.720000000000000000e+02 7.376223437568174290e+01
1.730000000000000000e+02 7.332300866839803177e+01
1.740000000000000000e+02 7.292994064047185532e+01
1.750000000000000000e+02 7.257271324418329073e+01
1.760000000000000000e+02 7.224371919583191470e+01
1.770000000000000000e+02 7.193722282863909356e+01
1.780000000000000000e+02 7.164885571058863434e+01
1.790000000000000000e+02 7.137534308367551716e+01
1.800000000000000000e+02 7.111444478808027725e+01
1.810000000000000000e+02 7.086519457392060417e+01
1.820000000000000000e+02 7.062868359617914393e+01
1.830000000000000000e+02 7.040975658940156734e+01
1.840000000000000000e+02 7.021850493923652436e+01
1.850000000000000000e+02 7.005980709583113253e+01
1.860000000000000000e+02 6.989307761945495656e+01
1.870000000000000000e+02 6.965901379568926188e+01
1.880000000000000000e+02 6.937914294945615268e+01
1.890000000000000000e+02 6.909259022148089002e+01
1.900000000000000000e+02 6.880972694856725980e+01
1.910000000000000000e+02 6.852852944734269158e+01
1.920000000000000000e+02 6.824502537327320795e+01
1.930000000000000000e+02 6.795557876298641986e+01
1.940000000000000000e+02 6.765700344572334757e+01
1.950000000000000000e+02 6.734633192703833515e+01
1.960000000000000000e+02 6.702058971075487648e+01
1.970000000000000000e+02 6.667660726196460530e+01
1.980000000000000000e+02 6.631084912196664050e+01
1.990000000000000000e+02 6.591923550719239699e+01
2.000000000000000000e+02 6.549693211240909818e+01
2.010000000000000000e+02 6.503808040574953964e+01
2.020000000000000000e+02 6.453543090766119406e+01
2.030000000000000000e+02 6.397982238245394626e+01
2.040000000000000000e+02 6.335941329665146782e+01
2.050000000000000000e+02 6.265850263854297708e+01
2.060000000000000000e+02 6.185564014744871031e+01
2.070000000000000000e+02 6.092043734412015255e+01
2.080000000000000000e+02 5.980783209180458471e+01
2.090000000000000000e+02 5.844689450861727664e+01
2.100000000000000000e+02 5.671644548350663229e+01
2.110000000000000000e+02 5.438294040394989537e+01
2.120000000000000000e+02 5.089771748650601069e+01
2.130000000000000000e+02 4.432388107603156868e+01
2.140000000000000000e+02 3.229481432752469772e+01
2.150000000000000000e+02 4.821566072530283975e+01
2.160000000000000000e+02 5.391250313534089855e+01
2.170000000000000000e+02 5.759211066727274897e+01
2.180000000000000000e+02 6.039263748817356259e+01
2.190000000000000000e+02 6.270682811990047867e+01
2.200000000000000000e+02 6.471864309885806676e+01
2.210000000000000000e+02 6.653025745686457526e+01
2.220000000000000000e+02 6.820539539005311269e+01
2.230000000000000000e+02 6.978757603087727546e+01
2.240000000000000000e+02 7.130900045498665918e+01
2.250000000000000000e+02 7.279542904726437769e+01
2.260000000000000000e+02 7.426920055991087111e+01
2.270000000000000000e+02 7.575139809912440114e+01
2.280000000000000000e+02 7.726373179139750391e+01
2.290000000000000000e+02 7.883058051978159142e+01
2.300000000000000000e+02 8.048171526252831143e+01
2.310000000000000000e+02 8.225658442813595173e+01
2.320000000000000000e+02 8.421201870264576428e+01
2.330000000000000000e+02 8.643798355077157680e+01
2.340000000000000000e+02 8.909517844233810990e+01
2.350000000000000000e+02 9.252738324399764736e+01
2.360000000000000000e+02 9.775849071133495727e+01
2.370000000000000000e+02 1.100534790820612585e+02
2.380000000000000000e+02 9.927670492273563241e+01
2.390000000000000000e+02 1.024601833943031863e+02
2.400000000000000000e+02 9.609149561901951131e+01
2.410000000000000000e+02 9.296495909302089444e+01
2.420000000000000000e+02 9.090031958150245828e+01
2.430000000000000000e+02 8.938214060108334991e+01
2.440000000000000000e+02 8.820087964557743021e+01
2.450000000000000000e+02 8.724920744012425189e+01
2.460000000000000000e+02 8.646444456815574142e+01
2.470000000000000000e+02 8.580673358723389299e+01
2.480000000000000000e+02 8.524916714563536857e+01
2.490000000000000000e+02 8.477275972131614878e+01
2.500000000000000000e+02 8.436365609722970760e+01
2.510000000000000000e+02 8.401147677317744922e+01
2.520000000000000000e+02 8.370828551020436237e+01
2.530000000000000000e+02 8.344791788614878669e+01
2.540000000000000000e+02 8.322552965359884070e+01
2.550000000000000000e+02 8.303728443577666951e+01
2.560000000000000000e+02 8.288013287391893869e+01
2.570000000000000000e+02 8.275165367081429224e+01
2.580000000000000000e+02 8.264993772517959769e+01
2.590000000000000000e+02 8.257350308923707871e+01
2.600000000000000000e+02 8.252123259303827751e+01
2.610000000000000000e+02 8.249232864972184132e+01
2.620000000000000000e+02 8.248628155235182646e+01
2.630000000000000000e+02 8.250284883444727768e+01
2.640000000000000000e+02 8.254204420624100180e+01
2.650000000000000000e+02 8.260413534376148448e+01
2.660000000000000000e+02 8.268965051616036988e+01
2.670000000000000000e+02 8.279939481415439673e+01
2.680000000000000000e+02 8.293447778595898967e+01
2.690000000000000000e+02 8.309635606914262951e+01
2.700000000000000000e+02 8.328689884573400093e+01
2.710000000000000000e+02 8.350850009439263033e+01
2.720000000000000000e+02 8.376423497787638439e+01
2.730000000000000000e+02 8.405454963158666715e+01
2.740000000000000000e+02 8.439116360618515955e+01
2.750000000000000000e+02 8.477551498043413858e+01
2.760000000000000000e+02 8.521681686767259123e+01
2.770000000000000000e+02 8.572666523347812984e+01
2.780000000000000000e+02 8.632095986090796202e+01
2.790000000000000000e+02 8.702080536619909878e+01
2.800000000000000000e+02 8.785057890174387296e+01
2.810000000000000000e+02 8.883055562539178140e+01
2.820000000000000000e+02 8.997238272787609503e+01
2.830000000000000000e+02 9.130048177870195047e+01
2.840000000000000000e+02 9.289372201030570864e+01
2.850000000000000000e+02 9.492078306387539044e+01
2.860000000000000000e+02 9.772468584123620872e+01
2.870000000000000000e+02 1.022412559050187753e+02
2.880000000000000000e+02 1.138249190469867500e+02
2.890000000000000000e+02 1.191833630042818584e+02
2.900000000000000000e+02 1.030746882138593179e+02
2.910000000000000000e+02 9.783443628961478566e+01
2.920000000000000000e+02 9.466215181230569442e+01
2.930000000000000000e+02 9.234616769999044550e+01
2.940000000000000000e+02 9.051624264390680707e+01
2.950000000000000000e+02 8.903421685437834299e+01
2.960000000000000000e+02 8.784077967888268290e+01
2.970000000000000000e+02 8.690049478406037053e+01
2.980000000000000000e+02 8.619091942166916454e+01
2.990000000000000000e+02 8.570277576000566455e+01
3.000000000000000000e+02 8.544048399582003128e+01
3.010000000000000000e+02 8.542324377833435278e+01
3.020000000000000000e+02 8.568852002578056215e+01
3.030000000000000000e+02 8.630062921057327685e+01
3.040000000000000000e+02 8.737072682962144654e+01
3.050000000000000000e+02 8.910717573092551902e+01
3.060000000000000000e+02 9.196801783319935453e+01
3.070000000000000000e+02 9.729182545462948895e+01
3.080000000000000000e+02 1.060055458949482272e+02
3.090000000000000000e+02 9.549061062089825214e+01
3.100000000000000000e+02 8.978172274823863575e+01
3.110000000000000000e+02 8.625784630234687711e+01
3.120000000000000000e+02 8.377055615105592778e+01
3.130000000000000000e+02 8.190621469142107003e+01
3.140000000000000000e+02 8.046848119935691557e+01
3.150000000000000000e+02 7.934716368132252740e+01
3.160000000000000000e+02 7.847375264976818698e+01
3.170000000000000000e+02 7.780615213061952318e+01
3.180000000000000000e+02 7.738768536329816072e+01
3.190000000000000000e+02 7.686989061309868987e+01
3.200000000000000000e+02 7.663398676157173384e+01
3.210000000000000000e+02 7.650132085497844514e+01
3.220000000000000000e+02 7.647537402203947465e+01
3.230000000000000000e+02 7.656496750223523406e+01
3.240000000000000000e+02 7.680094046053264378e+01
3.250000000000000000e+02 7.728183499118966893e+01
3.260000000000000000e+02 7.845479255453183498e+01
3.270000000000000000e+02 7.883456000015348764e+01
3.280000000000000000e+02 7.912819420075950916e+01
3.290000000000000000e+02 7.241974290787284474e+01
3.300000000000000000e+02 7.487548858015708220e+01
3.310000000000000000e+02 7.588205447995849795e+01
3.320000000000000000e+02 7.659032375618474475e+01
3.330000000000000000e+02 7.721318548918594615e+01
3.340000000000000000e+02 7.781980119682248187e+01
3.350000000000000000e+02 7.844117451821928455e+01
3.360000000000000000e+02 7.909487434833491193e+01
3.370000000000000000e+02 7.979317120370973271e+01
3.380000000000000000e+02 8.054696890288134625e+01
3.390000000000000000e+02 8.136981123984969599e+01
3.400000000000000000e+02 8.228497069154174426e+01
3.410000000000000000e+02 8.333676517025682529e+01
3.420000000000000000e+02 8.460057988724071265e+01
3.430000000000000000e+02 8.618361489044566781e+01
3.440000000000000000e+02 8.823304583562780579e+01
3.450000000000000000e+02 9.100688691993897805e+01
3.460000000000000000e+02 9.514463113121122717e+01
3.470000000000000000e+02 1.032188006854189268e+02
3.480000000000000000e+02 1.078660765246718114e+02
3.490000000000000000e+02 9.685432886881345382e+01
3.500000000000000000e+02 9.214343099409411764e+01
3.510000000000000000e+02 8.913608517355639549e+01
3.520000000000000000e+02 8.693669964553208729e+01
3.530000000000000000e+02 8.521354285356564162e+01
3.540000000000000000e+02 8.380744293220858765e+01
3.550000000000000000e+02 8.263010270866453766e+01
3.560000000000000000e+02 8.162780003824988739e+01
3.570000000000000000e+02 8.076578197526256986e+01
3.580000000000000000e+02 8.002072823135920032e+01
3.590000000000000000e+02 7.937697955658961746e+01
3.600000000000000000e+02 7.882528585512916663e+01
3.610000000000000000e+02 7.836649474392152115e+01
3.620000000000000000e+02 7.805936668030527414e+01
3.630000000000000000e+02 7.726352996236821014e+01
3.640000000000000000e+02 7.715964117090942409e+01
3.650000000000000000e+02 7.697083532400885986e+01
3.660000000000000000e+02 7.682034408895022182e+01
3.670000000000000000e+02 7.672148915008635583e+01
3.680000000000000000e+02 7.667774560428291863e+01
3.690000000000000000e+02 7.669081746334914840e+01
3.700000000000000000e+02 7.676217734170363372e+01
3.710000000000000000e+02 7.689351776139355366e+01
3.720000000000000000e+02 7.708694587126299780e+01
3.730000000000000000e+02 7.734511876799192009e+01
3.740000000000000000e+02 7.767138513406423783e+01
3.750000000000000000e+02 7.806996698475735741e+01
3.760000000000000000e+02 7.854621110260909234e+01
3.770000000000000000e+02 7.910694810401241739e+01
3.780000000000000000e+02 7.976101715958201055e+01
3.790000000000000000e+02 8.052005259930274406e+01
3.800000000000000000e+02 8.139970115059198008e+01
3.810000000000000000e+02 8.242158235801778687e+01
3.820000000000000000e+02 8.361660866454920438e+01
3.830000000000000000e+02 8.503097838084542559e+01
3.840000000000000000e+02 8.673792638048651327e+01
3.850000000000000000e+02 8.886348108926316058e+01
3.860000000000000000e+02 9.165268104183125786e+01
3.870000000000000000e+02 9.568855101660878404e+01
3.880000000000000000e+02 1.030670546974181292e+02
3.890000000000000000e+02 1.111814640845213376e+02
3.900000000000000000e+02 9.900088304552662066e+01
3.910000000000000000e+02 9.418146913985019353e+01
3.920000000000000000e+02 9.124571859998997070e+01
3.930000000000000000e+02 8.918739062820461072e+01
3.940000000000000000e+02 8.764604493815886599e+01
3.950000000000000000e+02 8.645324317588170970e+01
3.960000000000000000e+02 8.552127023085481028e+01
3.970000000000000000e+02 8.481888608278141817e+01
3.980000000000000000e+02 8.420327002601993627e+01
3.990000000000000000e+02 8.363073224288095275e+01
4.000000000000000000e+02 8.339481935691283354e+01
4.010000000000000000e+02 8.331666273214850094e+01
4.020000000000000000e+02 8.351708848195934820e+01
4.030000000000000000e+02 8.440716777139732585e+01
4.040000000000000000e+02 8.672336152707275403e+01
4.050000000000000000e+02 7.200935509139969781e+01
4.060000000000000000e+02 7.869080579840539258e+01
4.070000000000000000e+02 7.995148706516005177e+01
4.080000000000000000e+02 8.057455234723816773e+01
4.090000000000000000e+02 8.104426957883251248e+01
4.100000000000000000e+02 8.148810889473202224e+01
4.110000000000000000e+02 8.195886106787139624e+01
4.120000000000000000e+02 8.248738575439577403e+01
4.130000000000000000e+02 8.309847569532563227e+01
4.140000000000000000e+02 8.381795424680422002e+01
4.150000000000000000e+02 8.467791325887196763e+01
4.160000000000000000e+02 8.572312417037147725e+01
4.170000000000000000e+02 8.702192413952708705e+01
4.180000000000000000e+02 8.868870350409366665e+01
4.190000000000000000e+02 9.093928776393113367e+01
4.200000000000000000e+02 9.426378358695778559e+01
4.210000000000000000e+02 1.002482264329366757e+02
4.220000000000000000e+02 1.136913767267260766e+02
4.230000000000000000e+02 9.826537626351424137e+01
4.240000000000000000e+02 9.236209644029463561e+01
4.250000000000000000e+02 8.867096190814515921e+01
4.260000000000000000e+02 8.593507516706932847e+01
4.270000000000000000e+02 8.372750083363207807e+01
4.280000000000000000e+02 8.185769678078527534e+01
4.290000000000000000e+02 8.021953284299625864e+01
4.300000000000000000e+02 7.874864125434585560e+01
4.310000000000000000e+02 7.740252432222744972e+01
4.320000000000000000e+02 7.615118732133680624e+01
4.330000000000000000e+02 7.497216193282756080e+01
4.340000000000000000e+02 7.384758599621464725e+01
4.350000000000000000e+02 7.276229816951780549e+01
4.360000000000000000e+02 7.170240796844642261e+01
4.370000000000000000e+02 7.065399579483548109e+01
4.380000000000000000e+02 6.960163369550826928e+01
4.390000000000000000e+02 6.852631909000383814e+01
4.400000000000000000e+02 6.740210046947738931e+01
4.410000000000000000e+02 6.618984385902622591e+01
4.420000000000000000e+02 6.482418837635887598e+01
4.430000000000000000e+02 6.318159757526305498e+01
4.440000000000000000e+02 6.098301358594515165e+01
4.450000000000000000e+02 5.737432958121151216e+01
4.460000000000000000e+02 4.667115921930684408e+01
4.470000000000000000e+02 5.833930814377858809e+01
4.480000000000000000e+02 7.488203659203124118e+01
4.490000000000000000e+02 7.590837078058450516e+01
4.500000000000000000e+02 6.913554664251627457e+01
4.510000000000000000e+02 6.600748409314319076e+01
4.520000000000000000e+02 6.385724291967765964e+01
4.530000000000000000e+02 6.209550403112491068e+01
4.540000000000000000e+02 6.050071053364375473e+01
4.550000000000000000e+02 5.896061829296676393e+01
4.560000000000000000e+02 5.740190949363282868e+01
4.570000000000000000e+02 5.576281572628627003e+01
4.580000000000000000e+02 5.397710274492381188e+01
4.590000000000000000e+02 5.195774716849995656e+01
4.600000000000000000e+02 4.956934506971499843e+01
4.610000000000000000e+02 4.656276327660602021e+01
4.620000000000000000e+02 4.236514396844028596e+01
4.630000000000000000e+02 3.496966858540535839e+01
4.640000000000000000e+02 2.429710014861560552e+01
4.650000000000000000e+02 3.777683446788822152e+01
4.660000000000000000e+02 4.243470360340207037e+01
4.670000000000000000e+02 4.499394010944250510e+01
4.680000000000000000e+02 4.644807427665845267e+01
4.690000000000000000e+02 4.700422323439216399e+01
4.700000000000000000e+02 4.644273143363421497e+01
4.710000000000000000e+02 4.361089615975170375e+01
4.720000000000000000e+02 3.271429188484822959e+01
4.730000000000000000e+02 4.942214506843653510e+01
4.740000000000000000e+02 5.962073448677499243e+01
4.750000000000000000e+02 6.897904379097299454e+01
4.760000000000000000e+02 8.252696086692525057e+01
4.770000000000000000e+02 8.513935136533257264e+01
4.780000000000000000e+02 7.726073227580661751e+01
4.790000000000000000e+02 7.523244947479000189e+01
4.800000000000000000e+02 7.458799077083074280e+01
4.810000000000000000e+02 7.458847145982414872e+01
4.820000000000000000e+02 7.498629352788653080e+01
4.830000000000000000e+02 7.568384782839011393e+01
4.840000000000000000e+02 7.665071905180182910e+01
4.850000000000000000e+02 7.789972698666727524e+01
4.860000000000000000e+02 7.948661627038998745e+01
4.870000000000000000e+02 8.153207624453243341e+01
4.880000000000000000e+02 8.429590043523022302e+01
4.890000000000000000e+02 8.843209088049091804e+01
4.900000000000000000e+02 9.725585384119008836e+01
4.910000000000000000e+02 9.839153014068600100e+01
4.920000000000000000e+02 9.294605340603393984e+01
4.930000000000000000e+02 8.762522046035014966e+01
4.940000000000000000e+02 8.475041157282137760e+01
4.950000000000000000e+02 8.297069372308050106e+01
4.960000000000000000e+02 8.188633200838307857e+01
4.970000000000000000e+02 8.134639260396622262e+01
4.980000000000000000e+02 8.130416778449514936e+01
4.990000000000000000e+02 8.177890094182845360e+01
5.000000000000000000e+02 8.285813942463531134e+01
5.010000000000000000e+02 8.474444138690591899e+01
5.020000000000000000e+02 8.792868978422077930e+01
5.030000000000000000e+02 9.404947422131796486e+01
5.040000000000000000e+02 1.067646750186784743e+02
5.050000000000000000e+02 9.251717265140092650e+01
5.060000000000000000e+02 8.736631210864368313e+01
5.070000000000000000e+02 8.501082562280862476e+01
5.080000000000000000e+02 8.634153503487668502e+01
5.090000000000000000e+02 7.505828183779834717e+01
5.100000000000000000e+02 7.663502578664794385e+01
5.110000000000000000e+02 7.656206708144794959e+01
5.120000000000000000e+02 7.633604574854564362e+01
5.130000000000000000e+02 7.615190044052366147e+01
5.140000000000000000e+02 7.604523157475351525e+01
5.150000000000000000e+02 7.601798243490713958e+01
5.160000000000000000e+02 7.606376192731639208e+01
5.170000000000000000e+02 7.617462864958893931e+01
5.180000000000000000e+02 7.634312869497961174e+01
5.190000000000000000e+02 7.656288099090511423e+01
5.200000000000000000e+02 7.682867746803719911e+01
5.210000000000000000e+02 7.713641912769026021e+01
5.220000000000000000e+02 7.748299895322780628e+01
5.230000000000000000e+02 7.786616941633366196e+01
5.240000000000000000e+02 7.828441531066347636e+01
5.250000000000000000e+02 7.873686036160728463e+01
5.260000000000000000e+02 7.922323538355394135e+01
5.270000000000000000e+02 7.974390733187408387e+01
5.280000000000000000e+02 8.029994000722814462e+01
5.290000000000000000e+02 8.089316386952334881e+01
5.300000000000000000e+02 8.152626118633290275e+01
5.310000000000000000e+02 8.220289163016646228e+01
5.320000000000000000e+02 8.292788800691164397e+01
5.330000000000000000e+02 8.370755591753086833e+01
5.340000000000000000e+02 8.455012575257487129e+01
5.350000000000000000e+02 8.546643747706495731e+01
5.360000000000000000e+02 8.647100014175281046e+01
5.370000000000000000e+02 8.758368764591037348e+01
5.380000000000000000e+02 8.883257946307639941e+01
5.390000000000000000e+02 9.025900819293093491e+01
5.400000000000000000e+02 9.192724181383466941e+01
5.410000000000000000e+02 9.394505944376766138e+01
5.420000000000000000e+02 9.651425627713942390e+01
5.430000000000000000e+02 1.000850430740944716e+02
5.440000000000000000e+02 1.060403675263021341e+02
5.450000000000000000e+02 1.134893867693433691e+02
5.460000000000000000e+02 1.070059130453543474e+02
5.470000000000000000e+02 1.007210410500174476e+02
5.480000000000000000e+02 9.718478169951653456e+01
5.490000000000000000e+02 9.470885259342193763e+01
5.500000000000000000e+02 9.279939875675054850e+01
5.510000000000000000e+02 9.124724783592012045e+01
5.520000000000000000e+02 8.992468591189035010e+01
5.530000000000000000e+02 8.876837455748430727e+01
5.540000000000000000e+02 8.773200643662883635e+01
5.550000000000000000e+02 8.678185766578117466e+01
5.560000000000000000e+02 8.589144760089844510e+01
5.570000000000000000e+02 8.503791164395468627e+01
5.580000000000000000e+02 8.419929206880769357e+01
5.590000000000000000e+02 8.335203523914792356e+01
5.600000000000000000e+02 8.246892478935524196e+01
5.610000000000000000e+02 8.148622442962420109e+01
5.620000000000000000e+02 8.032399358631053587e+01
5.630000000000000000e+02 7.891887795554029594e+01
5.640000000000000000e+02 7.692043613928997559e+01
5.650000000000000000e+02 7.347522134937308635e+01
5.660000000000000000e+02 6.831956712956538524e+01
5.670000000000000000e+02 8.141577937433635270e+01
5.680000000000000000e+02 9.316748271659878355e+01
5.690000000000000000e+02 8.560020108574545361e+01
5.700000000000000000e+02 8.099535154780846824e+01
5.710000000000000000e+02 7.785561800825607293e+01
5.720000000000000000e+02 7.564012866387091094e+01
5.730000000000000000e+02 6.393703137809016823e+01
5.740000000000000000e+02 7.453758101466573294e+01
5.750000000000000000e+02 8.277616788606701448e+01
5.760000000000000000e+02 8.920280855236629236e+01
5.770000000000000000e+02 9.620238107851639597e+01
5.780000000000000000e+02 1.050035192532627946e+02
5.790000000000000000e+02 1.022458844675447978e+02
5.800000000000000000e+02 9.774715045611955588e+01
5.810000000000000000e+02 9.526127915859038353e+01
5.820000000000000000e+02 9.370420472875379403e+01
5.830000000000000000e+02 9.262106005648738005e+01
5.840000000000000000e+02 9.178984867663893965e+01
5.850000000000000000e+02 9.110528236672132607e+01
5.860000000000000000e+02 9.053846585277258896e+01
5.870000000000000000e+02 9.008835982968484757e+01
5.880000000000000000e+02 8.974673507069995537e+01
5.890000000000000000e+02 8.949294331739494623e+01
5.900000000000000000e+02 8.929629857327904574e+01
5.910000000000000000e+02 8.910791184018991373e+01
5.920000000000000000e+02 8.884781986874190807e+01
5.930000000000000000e+02 8.846371870351886457e+01
5.940000000000000000e+02 8.809403142585439639e+01
5.950000000000000000e+02 8.791960325703188062e+01
5.960000000000000000e+02 8.791289062501958540e+01
5.970000000000000000e+02 8.798767679422559240e+01
5.980000000000000000e+02 8.810095566397950506e+01
5.990000000000000000e+02 8.823922466561940325e+01
6.000000000000000000e+02 8.840092022680786954e+01
6.010000000000000000e+02 8.858885704238923609e+01
6.020000000000000000e+02 8.880792870492157931e+01
6.030000000000000000e+02 8.906477540706006835e+01
6.040000000000000000e+02 8.936829891650941704e+01
6.050000000000000000e+02 8.973080358507968413e+01
6.060000000000000000e+02 9.016997052239764798e+01
6.070000000000000000e+02 9.071225690297495703e+01
6.080000000000000000e+02 9.139880023973533696e+01
6.090000000000000000e+02 9.229428781807476412e+01
6.100000000000000000e+02 9.348629294388813094e+01
6.110000000000000000e+02 9.576671809558422410e+01
6.120000000000000000e+02 9.942599597969825709e+01
6.130000000000000000e+02 1.081629178399549431e+02
6.140000000000000000e+02 9.911061760161928191e+01
6.150000000000000000e+02 8.976283155953143478e+01
6.160000000000000000e+02 8.211174819585394857e+01
6.170000000000000000e+02 7.365861635846169975e+01
6.180000000000000000e+02 6.073642934167751406e+01
6.190000000000000000e+02 7.158477347529949952e+01
6.200000000000000000e+02 7.429486669840673585e+01
6.210000000000000000e+02 7.460324063692475249e+01
6.220000000000000000e+02 7.252760788660532398e+01
6.230000000000000000e+02 7.104659503651959085e+01
6.240000000000000000e+02 8.205382091888218099e+01
6.250000000000000000e+02 9.249330709291237440e+01
6.260000000000000000e+02 1.053984439462418408e+02
6.270000000000000000e+02 1.061611454201143800e+02
6.280000000000000000e+02 1.017975104214331594e+02
6.290000000000000000e+02 1.004755717596925706e+02
6.300000000000000000e+02 1.003808784071923128e+02
6.310000000000000000e+02 1.010692524288497651e+02
6.320000000000000000e+02 1.025266214621373138e+02
6.330000000000000000e+02 1.051153353735031573e+02
6.340000000000000000e+02 1.102702342658992620e+02
6.350000000000000000e+02 1.216223895426126091e+02
6.360000000000000000e+02 1.068599508254634429e+02
6.370000000000000000e+02 9.990329044593940466e+01
6.380000000000000000e+02 9.484288361458200711e+01
6.390000000000000000e+02 8.998779583630991397e+01
6.400000000000000000e+02 8.423548298626856479e+01
6.410000000000000000e+02 7.641024554320785001e+01
6.420000000000000000e+02 7.283486611365886176e+01
6.430000000000000000e+02 8.045725823630101559e+01
6.440000000000000000e+02 8.470623631148060895e+01
6.450000000000000000e+02 8.762369210490064120e+01
6.460000000000000000e+02 8.996931123150761778e+01
6.470000000000000000e+02 9.206559140352239012e+01
6.480000000000000000e+02 9.409553134281648568e+01
6.490000000000000000e+02 9.619885726957753036e+01
6.500000000000000000e+02 9.852255449963419665e+01
6.510000000000000000e+02 1.012780976279846499e+02
6.520000000000000000e+02 1.048820947686033378e+02
6.530000000000000000e+02 1.106552993603483372e+02
6.540000000000000000e+02 1.212644383213796431e+02
6.550000000000000000e+02 1.147874748438769785e+02
6.560000000000000000e+02 1.116393674956463258e+02
6.570000000000000000e+02 1.113922538234896678e+02
6.580000000000000000e+02 1.158680156279467468e+02
6.590000000000000000e+02 9.168799126346753781e+01
6.600000000000000000e+02 7.928304882712188828e+01
6.610000000000000000e+02 8.590492032445992265e+01
6.620000000000000000e+02 8.680128444034303925e+01
6.630000000000000000e+02 8.658130810726501636e+01
6.640000000000000000e+02 8.593069074767532811e+01
6.650000000000000000e+02 8.504356204041238243e+01
6.660000000000000000e+02 8.397589389349120381e+01
6.670000000000000000e+02 8.272232233511674337e+01
6.680000000000000000e+02 8.123034710927817059e+01
6.690000000000000000e+02 7.938276209657365712e+01
6.700000000000000000e+02 7.692942469943263006e+01
6.710000000000000000e+02 7.325259799442238773e+01
6.720000000000000000e+02 6.644394881516326734e+01
6.730000000000000000e+02 6.655555715464666378e+01
6.740000000000000000e+02 7.550161807107427592e+01
6.750000000000000000e+02 8.143564266236612070e+01
6.760000000000000000e+02 8.685795949617899225e+01
6.770000000000000000e+02 9.380910546444987119e+01
6.780000000000000000e+02 1.080278357098410993e+02
6.790000000000000000e+02 9.336778600652328919e+01
6.800000000000000000e+02 8.561946307271551859e+01
6.810000000000000000e+02 7.624399421454975823e+01
6.820000000000000000e+02 7.758596642093054641e+01
6.830000000000000000e+02 8.987401180637232301e+01
6.840000000000000000e+02 1.055120828862492743e+02
6.850000000000000000e+02 9.326476538539893113e+01
6.860000000000000000e+02 8.668698180044518153e+01
6.870000000000000000e+02 8.090208931888486177e+01
6.880000000000000000e+02 7.193840629205558912e+01
6.890000000000000000e+02 7.184264362582874242e+01
6.900000000000000000e+02 8.079534671117372113e+01
6.910000000000000000e+02 8.601547585854618205e+01
6.920000000000000000e+02 9.027201320619126079e+01
6.930000000000000000e+02 9.447583653748047539e+01
6.940000000000000000e+02 9.938833289994421705e+01
6.950000000000000000e+02 1.066852557861888471e+02
6.960000000000000000e+02 1.195112856355179787e+02
6.970000000000000000e+02 1.068904570008618009e+02
6.980000000000000000e+02 1.020451571560452635e+02
6.990000000000000000e+02 9.932623997417060480e+01
7.000000000000000000e+02 9.751719467973862265e+01
7.010000000000000000e+02 9.621674177150509877e+01
7.020000000000000000e+02 9.524735741603771544e+01
7.030000000000000000e+02 9.451858449309732180e+01
7.040000000000000000e+02 9.398169033554580665e+01
7.050000000000000000e+02 9.361140260723175288e+01
7.060000000000000000e+02 9.339760011762429315e+01
7.070000000000000000e+02 9.334019954707473232e+01
7.080000000000000000e+02 9.343524199291536547e+01
7.090000000000000000e+02 9.375131487862753943e+01
7.100000000000000000e+02 9.463385139673845003e+01
7.110000000000000000e+02 9.562900584469866772e+01
7.120000000000000000e+02 9.723411738636190194e+01
7.130000000000000000e+02 9.984636645037915059e+01
7.140000000000000000e+02 1.046154655940179907e+02
7.150000000000000000e+02 1.170784647316894933e+02
7.160000000000000000e+02 1.068316248724946149e+02
7.170000000000000000e+02 1.004307973261981317e+02
7.180000000000000000e+02 9.738112349157644587e+01
7.190000000000000000e+02 9.609849845190730377e+01
7.200000000000000000e+02 9.632679958106983520e+01
7.210000000000000000e+02 9.838161441322129974e+01
7.220000000000000000e+02 1.038380480760084623e+02
7.230000000000000000e+02 1.117817360965577791e+02
7.240000000000000000e+02 9.968950417516056461e+01
7.250000000000000000e+02 9.526607720972278059e+01
7.260000000000000000e+02 9.229004194734123701e+01
7.270000000000000000e+02 9.055472622289472895e+01
7.280000000000000000e+02 8.963776489297225680e+01
7.290000000000000000e+02 8.940794279965362534e+01
7.300000000000000000e+02 8.989317864774812961e+01
7.310000000000000000e+02 9.130260137364940931e+01
7.320000000000000000e+02 9.424937172520719741e+01
7.330000000000000000e+02 1.010866278169869616e+02
7.340000000000000000e+02 1.054618776110555700e+02
7.350000000000000000e+02 9.386394523924414557e+01
7.360000000000000000e+02 8.903957324141295260e+01
7.370000000000000000e+02 8.610914083023985199e+01
7.380000000000000000e+02 8.423948250976984298e+01
7.390000000000000000e+02 8.306810471706546650e+01
7.400000000000000000e+02 8.240785204291097443e+01
7.410000000000000000e+02 8.213924656128570234e+01
7.420000000000000000e+02 8.218895050311641626e+01
7.430000000000000000e+02 8.242113217992007890e+01
7.440000000000000000e+02 8.291996453000137990e+01
7.450000000000000000e+02 8.359779159025816853e+01
7.460000000000000000e+02 8.437684243395403882e+01
7.470000000000000000e+02 8.474488942952311277e+01
7.480000000000000000e+02 8.707372202605102984e+01
7.490000000000000000e+02 9.160000804772094796e+01
7.500000000000000000e+02 7.950528524974779998e+01
7.510000000000000000e+02 8.434882790795074925e+01
7.520000000000000000e+02 8.684248137039860183e+01
7.530000000000000000e+02 8.872272031081429589e+01
7.540000000000000000e+02 9.053377033232662541e+01
7.550000000000000000e+02 9.247825660945898107e+01
7.560000000000000000e+02 9.471159289429519390e+01
7.570000000000000000e+02 9.741726541767356196e+01
7.580000000000000000e+02 1.007662306624807798e+02
7.590000000000000000e+02 1.039966435452221845e+02
7.600000000000000000e+02 1.032551531580480884e+02
7.610000000000000000e+02 9.968714078217283259e+01
7.620000000000000000e+02 9.646735414845737466e+01
7.630000000000000000e+02 9.387142404857084443e+01
7.640000000000000000e+02 9.182425125130167487e+01
7.650000000000000000e+02 9.192166854832268541e+01
7.660000000000000000e+02 8.818666839638265742e+01
7.670000000000000000e+02 8.605008493091915511e+01
7.680000000000000000e+02 8.405120351833160441e+01
7.690000000000000000e+02 8.186983760083906247e+01
7.700000000000000000e+02 7.927260408990773044e+01
7.710000000000000000e+02 7.602073825863824652e+01
7.720000000000000000e+02 7.267468798372485139e+01
7.730000000000000000e+02 7.455320994565256854e+01
7.740000000000000000e+02 7.989662337978069218e+01
7.750000000000000000e+02 8.538072789115165051e+01
7.760000000000000000e+02 9.268579234034957892e+01
7.770000000000000000e+02 1.063190754886716007e+02
7.780000000000000000e+02 9.632009772633583111e+01
7.790000000000000000e+02 8.947402646182261776e+01
7.800000000000000000e+02 9.080201523217689896e+01
7.810000000000000000e+02 9.349933041342350748e+01
7.820000000000000000e+02 9.675572557533611473e+01
7.830000000000000000e+02 1.008860777751735043e+02
7.840000000000000000e+02 1.071698895751863745e+02
7.850000000000000000e+02 1.188163131478745527e+02
7.860000000000000000e+02 1.079354740950151950e+02
7.870000000000000000e+02 1.024655831674960638e+02
7.880000000000000000e+02 9.900196195978962521e+01
7.890000000000000000e+02 9.631801872051954660e+01
7.900000000000000000e+02 9.382119702523013416e+01
7.910000000000000000e+02 9.087820118511336887e+01
7.920000000000000000e+02 8.558776458975152934e+01
7.930000000000000000e+02 8.850081885463072240e+01
7.940000000000000000e+02 9.299870374046474808e+01
7.950000000000000000e+02 1.074327029051399762e+02
7.960000000000000000e+02 9.958458114618537138e+01
7.970000000000000000e+02 9.637757338182994715e+01
7.980000000000000000e+02 9.457083925598028884e+01
7.990000000000000000e+02 9.326693158320736643e+01
8.000000000000000000e+02 9.219603751730772956e+01
8.010000000000000000e+02 9.123868963271195298e+01
8.020000000000000000e+02 9.032413353324848515e+01
8.030000000000000000e+02 8.939582364657815106e+01
8.040000000000000000e+02 8.839129711047105786e+01
8.050000000000000000e+02 8.721641269537482799e+01
8.060000000000000000e+02 8.568120301342460721e+01
8.070000000000000000e+02 8.324299239012928808e+01
8.080000000000000000e+02 7.706075828825818519e+01
8.090000000000000000e+02 8.956082705983611447e+01
8.100000000000000000e+02 9.104363968213314706e+01
8.110000000000000000e+02 8.464975078803382758e+01
8.120000000000000000e+02 7.794608749130338765e+01
8.130000000000000000e+02 7.176274975204971440e+01
8.140000000000000000e+02 8.360778005577068939e+01
8.150000000000000000e+02 9.073875498107197757e+01
8.160000000000000000e+02 9.693341854290829929e+01
8.170000000000000000e+02 1.044556105132139407e+02
8.180000000000000000e+02 1.039213479913893252e+02
8.190000000000000000e+02 9.549679505353695674e+01
8.200000000000000000e+02 1.013270418490911879e+02
8.210000000000000000e+02 1.071308207103311076e+02
8.220000000000000000e+02 1.018525529420345066e+02
8.230000000000000000e+02 9.961477076392462493e+01
8.240000000000000000e+02 9.825934196487033034e+01
8.250000000000000000e+02 9.731057251289486487e+01
8.260000000000000000e+02 9.659549523610566268e+01
8.270000000000000000e+02 9.603274719461614950e+01
8.280000000000000000e+02 9.557772695704157684e+01
8.290000000000000000e+02 9.520338076127423221e+01
8.300000000000000000e+02 9.489198402987824466e+01
8.310000000000000000e+02 9.463066795676300558e+01
8.320000000000000000e+02 9.440829582986539492e+01
8.330000000000000000e+02 9.422069938215233265e+01
8.340000000000000000e+02 9.412706136034843496e+01
8.350000000000000000e+02 9.400816568456133382e+01
8.360000000000000000e+02 9.391910774723221778e+01
8.370000000000000000e+02 9.386063586129424152e+01
8.380000000000000000e+02 9.383065579551505664e+01
8.390000000000000000e+02 9.382888437632887246e+01
8.400000000000000000e+02 9.385583661963855207e+01
8.410000000000000000e+02 9.391230098366769141e+01
8.420000000000000000e+02 9.399972233271414268e+01
8.430000000000000000e+02 9.411620338199114144e+01
8.440000000000000000e+02 9.445438494466660018e+01
8.450000000000000000e+02 9.496032459287164329e+01
8.460000000000000000e+02 9.540075127474707983e+01
8.470000000000000000e+02 9.599478279273776593e+01
8.480000000000000000e+02 9.687937217292679293e+01
8.490000000000000000e+02 9.829019259320224933e+01
8.500000000000000000e+02 1.008636678862193179e+02
8.510000000000000000e+02 1.073099745575510298e+02
8.520000000000000000e+02 1.049366961257962458e+02
8.530000000000000000e+02 9.155338203582608969e+01
8.540000000000000000e+02 7.814068856315037692e+01
8.550000000000000000e+02 7.657233739595501731e+01
8.560000000000000000e+02 8.280540586479047249e+01
8.570000000000000000e+02 8.545429727284681576e+01
8.580000000000000000e+02 8.703149052497126092e+01
8.590000000000000000e+02 8.816466466058966489e+01
8.600000000000000000e+02 8.910896740502762725e+01
8.610000000000000000e+02 9.002129090494878483e+01
8.620000000000000000e+02 9.105461734497711745e+01
8.630000000000000000e+02 9.232203158773280904e+01
8.640000000000000000e+02 9.413761314065679642e+01
8.650000000000000000e+02 9.872623195603479473e+01
8.660000000000000000e+02 8.880088751756210286e+01
8.670000000000000000e+02 9.723798567172843832e+01
8.680000000000000000e+02 8.079474426714214985e+01
8.690000000000000000e+02 8.283697396688616266e+01
8.700000000000000000e+02 8.639164207057780231e+01
8.710000000000000000e+02 8.854059097042434701e+01
8.720000000000000000e+02 9.053271949921943929e+01
8.730000000000000000e+02 9.305471049647431414e+01
8.740000000000000000e+02 9.588354205368742100e+01
8.750000000000000000e+02 8.473090901939188768e+01
8.760000000000000000e+02 8.323943238610880258e+01
8.770000000000000000e+02 7.652552921097934302e+01
8.780000000000000000e+02 7.678041898885760475e+01
8.790000000000000000e+02 7.905689706500174907e+01
8.800000000000000000e+02 8.052947641360796638e+01
8.810000000000000000e+02 8.140524097744122400e+01
8.820000000000000000e+02 8.194211055022434209e+01
8.830000000000000000e+02 8.222236917784235288e+01
8.840000000000000000e+02 8.229773113039109944e+01
8.850000000000000000e+02 8.216003567813613984e+01
8.860000000000000000e+02 8.181009961022995469e+01
8.870000000000000000e+02 8.116643331984803922e+01
8.880000000000000000e+02 8.007890568400907227e+01
8.890000000000000000e+02 7.819636690746929730e+01
8.900000000000000000e+02 7.447340174599469265e+01
8.910000000000000000e+02 6.359887131556315865e+01
8.920000000000000000e+02 7.521452667673734993e+01
8.930000000000000000e+02 8.430895819967898319e+01
8.940000000000000000e+02 9.121619326078190682e+01
8.950000000000000000e+02 9.842409918809578073e+01
8.960000000000000000e+02 1.093367742675544321e+02
8.970000000000000000e+02 1.114936523323997051e+02
8.980000000000000000e+02 1.043571663551650772e+02
8.990000000000000000e+02 1.014727888096165742e+02
9.000000000000000000e+02 9.995308488876449360e+01
9.010000000000000000e+02 9.913261874886572400e+01
9.020000000000000000e+02 9.879815045207293167e+01
9.030000000000000000e+02 9.900221268698048505e+01
9.040000000000000000e+02 1.004196923700128963e+02
9.050000000000000000e+02 9.953385905390993571e+01
9.060000000000000000e+02 9.174440016784252805e+01
9.070000000000000000e+02 9.395489844629643983e+01
9.080000000000000000e+02 9.476608902733380546e+01
9.090000000000000000e+02 9.522889975767509441e+01
9.100000000000000000e+02 9.545556633209103836e+01
9.110000000000000000e+02 9.577162033524329843e+01
9.120000000000000000e+02 9.607390850348929234e+01
9.130000000000000000e+02 9.636461085522741143e+01
9.140000000000000000e+02 9.660190654503227847e+01
9.150000000000000000e+02 9.693653630538796051e+01
9.160000000000000000e+02 9.772862294299400787e+01
9.170000000000000000e+02 9.848163277813348770e+01
9.180000000000000000e+02 9.938443643431762098e+01
9.190000000000000000e+02 1.046478074412120094e+02
9.200000000000000000e+02 1.096718605568357106e+02
9.210000000000000000e+02 9.515177479151630280e+01
9.220000000000000000e+02 9.913816851700468646e+01
9.230000000000000000e+02 1.007097051094610833e+02
9.240000000000000000e+02 1.023330725871512215e+02
9.250000000000000000e+02 1.044533298268088402e+02
9.260000000000000000e+02 1.077565717403187762e+02
9.270000000000000000e+02 1.146799241602709998e+02
9.280000000000000000e+02 1.143403846837551754e+02
9.290000000000000000e+02 1.032427360689793403e+02
9.300000000000000000e+02 9.506053452959486094e+01
9.310000000000000000e+02 8.372944650668415534e+01
9.320000000000000000e+02 8.771194125840432321e+01
9.330000000000000000e+02 9.631476080406186213e+01
9.340000000000000000e+02 1.061323998180779142e+02
9.350000000000000000e+02 1.033472419512659428e+02
9.360000000000000000e+02 9.175443197696095865e+01
9.370000000000000000e+02 7.830474986421903338e+01
9.380000000000000000e+02 8.467404724034841479e+01
9.390000000000000000e+02 9.088564472492096513e+01
9.400000000000000000e+02 9.526779357449251506e+01
9.410000000000000000e+02 1.001602371793461259e+02
9.420000000000000000e+02 1.091092842886416747e+02
9.430000000000000000e+02 1.043587756855907287e+02
9.440000000000000000e+02 9.555977679799542557e+01
9.450000000000000000e+02 9.114042529721947972e+01
9.460000000000000000e+02 9.656784179877148233e+01
9.470000000000000000e+02 9.935390992257936205e+01
9.480000000000000000e+02 9.557798789746354373e+01
9.490000000000000000e+02 9.510152317301148628e+01
9.500000000000000000e+02 9.437415137033764267e+01
9.510000000000000000e+02 1.033299225592040074e+02
9.520000000000000000e+02 1.043655351780261924e+02
9.530000000000000000e+02 1.084225669210387508e+02
9.540000000000000000e+02 1.130723488737133806e+02
9.550000000000000000e+02 9.820927552487714252e+01
9.560000000000000000e+02 1.101191546500395049e+02
9.570000000000000000e+02 1.105929229735260435e+02
9.580000000000000000e+02 1.021169833621934799e+02
9.590000000000000000e+02 9.576159830672467876e+01
9.600000000000000000e+02 8.844519378291272460e+01
9.610000000000000000e+02 7.764342319876513443e+01
9.620000000000000000e+02 8.689904326770474086e+01
9.630000000000000000e+02 9.207771053127598293e+01
9.640000000000000000e+02 9.668920317346265847e+01
9.650000000000000000e+02 1.033622428277286076e+02
9.660000000000000000e+02 1.067808476875908923e+02
9.670000000000000000e+02 1.125495674144689104e+02
9.680000000000000000e+02 1.169578782869178042e+02
9.690000000000000000e+02 1.193627684310410899e+02
9.700000000000000000e+02 1.124081650380182964e+02
9.710000000000000000e+02 1.079323506348018071e+02
9.720000000000000000e+02 1.051398523531327669e+02
9.730000000000000000e+02 1.030784893186977627e+02
9.740000000000000000e+02 1.014140153580154333e+02
9.750000000000000000e+02 9.998304793027665482e+01
9.760000000000000000e+02 9.868806352559312245e+01
9.770000000000000000e+02 9.778593885306577249e+01
9.780000000000000000e+02 9.655004065327936758e+01
9.790000000000000000e+02 9.513327198031478815e+01
9.800000000000000000e+02 9.296508997245091166e+01
9.810000000000000000e+02 9.640275311192272056e+01
9.820000000000000000e+02 9.780227810783344466e+01
9.830000000000000000e+02 9.606984872464437331e+01
9.840000000000000000e+02 9.508167693681619426e+01
9.850000000000000000e+02 9.435067927393090770e+01
9.860000000000000000e+02 9.374486848370219150e+01
9.870000000000000000e+02 9.321005808420341054e+01
9.880000000000000000e+02 9.273766621607501293e+01
9.890000000000000000e+02 9.231402141883083345e+01
9.900000000000000000e+02 9.193099575688947311e+01
9.910000000000000000e+02 9.158057070397381949e+01
9.920000000000000000e+02 9.140186703169612770e+01
9.930000000000000000e+02 9.124418232746873514e+01
9.940000000000000000e+02 9.109696884767826930e+01
9.950000000000000000e+02 9.063037144126673184e+01
9.960000000000000000e+02 9.058359357845307613e+01
9.970000000000000000e+02 9.081773926362086513e+01
9.980000000000000000e+02 9.104703478595831712e+01
9.990000000000000000e+02 9.116878335561949598e+01
1.000000000000000000e+03 9.187739853007009572e+01


==> meanSolution_soundPressure_SR2_1_1000Hz_dampedTrev.txt <==
1.000000000000000000e+00 1.144422432037287933e+02
2.000000000000000000e+00 1.084215310661484750e+02
3.000000000000000000e+00 1.048995187553626636e+02
4.000000000000000000e+00 1.024004818527023701e+02
5.000000000000000000e+00 1.004619441886575117e+02
6.000000000000000000e+00 9.887790638506962182e+01
7.000000000000000000e+00 9.753848193197606520e+01
8.000000000000000000e+00 9.637807819717609448e+01
9.000000000000000000e+00 9.535438640571123869e+01
1.000000000000000000e+01 9.443851823569096382e+01
1.100000000000000000e+01 9.360986863020968940e+01
1.200000000000000000e+01 9.285322338188956337e+01
1.300000000000000000e+01 9.215702845353018802e+01
1.400000000000000000e+01 9.151230250602728233e+01
1.500000000000000000e+01 9.091192551579261760e+01
1.600000000000000000e+01 9.035015745060981374e+01
1.700000000000000000e+01 8.982230312096797320e+01
1.800000000000000000e+01 8.932447297268929276e+01
1.900000000000000000e+01 8.885340864037056008e+01
2.000000000000000000e+01 8.840635329804564435e+01
2.100000000000000000e+01 8.798095367482105189e+01
2.200000000000000000e+01 8.757518488489984065e+01
2.300000000000000000e+01 8.718729198014051462e+01
2.400000000000000000e+01 8.681574395052024329e+01
2.500000000000000000e+01 8.645919712038002558e+01
2.600000000000000000e+01 8.611646572741295813e+01
2.700000000000000000e+01 8.578649805650420035e+01
2.800000000000000000e+01 8.546835691544728775e+01
2.900000000000000000e+01 8.516120353760534556e+01
3.000000000000000000e+01 8.486428421388785637e+01
3.100000000000000000e+01 8.457691911684273123e+01
3.200000000000000000e+01 8.429849289878886509e+01
3.300000000000000000e+01 8.402844673650461971e+01
3.400000000000000000e+01 8.376627156280051167e+01
3.500000000000000000e+01 8.351150227873648646e+01
3.600000000000000000e+01 8.326371278038614321e+01
3.700000000000000000e+01 8.302251166619505796e+01
3.800000000000000000e+01 8.278753851585464929e+01
3.900000000000000000e+01 8.255846065155654401e+01
4.000000000000000000e+01 8.233497030825981255e+01
4.100000000000000000e+01 8.211678215215010823e+01
4.200000000000000000e+01 8.190363109697341315e+01
4.300000000000000000e+01 8.169527037599078767e+01
4.400000000000000000e+01 8.149146983415147361e+01
4.500000000000000000e+01 8.129201441073284684e+01
4.600000000000000000e+01 8.109670278715846337e+01
4.700000000000000000e+01 8.090534617851743349e+01
4.800000000000000000e+01 8.071776725049008405e+01
4.900000000000000000e+01 8.053379914602744805e+01
5.000000000000000000e+01 8.035328460820842622e+01
5.100000000000000000e+01 8.017607518778463316e+01
5.200000000000000000e+01 8.000203052514504520e+01
5.300000000000000000e+01 7.983101769822422966e+01
5.400000000000000000e+01 7.966291062835004766e+01
5.500000000000000000e+01 7.949758953773765313e+01
5.600000000000000000e+01 7.933494045241806703e+01
5.700000000000000000e+01 7.917485474566831272e+01
5.800000000000000000e+01 7.901722871716883390e+01
5.900000000000000000e+01 7.886196320388611980e+01
6.000000000000000000e+01 7.870896321901432202e+01
6.100000000000000000e+01 7.855813761558910358e+01
6.200000000000000000e+01 7.840939877188846197e+01
6.300000000000000000e+01 7.826266229574159183e+01
6.400000000000000000e+01 7.811784674536775697e+01
6.500000000000000000e+01 7.797487336419956705e+01
6.600000000000000000e+01 7.783366582760540098e+01
6.700000000000000000e+01 7.769414999926731014e+01
6.800000000000000000e+01 7.755625369518425316e+01
6.900000000000000000e+01 7.741990645319350506e+01
7.000000000000000000e+01 7.728503930593774385e+01
7.100000000000000000e+01 7.715158455518269420e+01
7.200000000000000000e+01 7.701947554512922522e+01
7.300000000000000000e+01 7.688864643248064112e+01
7.400000000000000000e+01 7.675903195048053362e+01
7.500000000000000000e+01 7.663056716426393677e+01
7.600000000000000000e+01 7.650318721403678524e+01
7.700000000000000000e+01 7.637682704262660138e+01
7.800000000000000000e+01 7.625142110296913245e+01
7.900000000000000000e+01 7.612690304066339309e+01
8.000000000000000000e+01 7.600320534564571062e+01
8.100000000000000000e+01 7.588025896596190023e+01
8.200000000000000000e+01 7.575799287525035197e+01
8.300000000000000000e+01 7.563633358354307745e+01
8.400000000000000000e+01 7.551520457896873495e+01
8.500000000000000000e+01 7.539452568473430460e+01
8.600000000000000000e+01 7.527421231223152631e+01
8.700000000000000000e+01 7.515417458613291046e+01
8.800000000000000000e+01 7.503431631108610134e+01
8.900000000000000000e+01 7.491453374139702248e+01
9.000000000000000000e+01 7.479471410420151756e+01
9.100000000000000000e+01 7.467473381217010342e+01
9.200000000000000000e+01 7.455445628242625844e+01
9.300000000000000000e+01 7.443372925208910829e+01
9.400000000000000000e+01 7.431238144491825892e+01
9.500000000000000000e+01 7.419021839386279282e+01
9.600000000000000000e+01 7.406701715492229710e+01
9.700000000000000000e+01 7.394251954926217252e+01
9.800000000000000000e+01 7.381642342981913885e+01
9.900000000000000000e+01 7.368837126371623469e+01
1.000000000000000000e+02 7.355793502022565633e+01
1.010000000000000000e+02 7.342454279362821978e+01
1.020000000000000000e+02 7.328761057897560249e+01
1.030000000000000000e+02 7.314634480675725570e+01
1.040000000000000000e+02 7.299974208146443289e+01
1.050000000000000000e+02 7.284651289524097706e+01
1.060000000000000000e+02 7.268497080271041000e+01
1.070000000000000000e+02 7.251286864869882720e+01
1.080000000000000000e+02 7.232715297791573050e+01
1.090000000000000000e+02 7.212359295516814939e+01
1.100000000000000000e+02 7.189622621218946108e+01
1.110000000000000000e+02 7.163658690660530226e+01
1.120000000000000000e+02 7.133292564122669432e+01
1.130000000000000000e+02 7.097101932717765749e+01
1.140000000000000000e+02 7.054546164535977937e+01
1.150000000000000000e+02 7.012750529685179401e+01
1.160000000000000000e+02 7.016481314492042998e+01
1.170000000000000000e+02 7.171928641392555903e+01
1.180000000000000000e+02 7.382854307195179899e+01
1.190000000000000000e+02 7.435854376908929453e+01
1.200000000000000000e+02 7.404130759897044811e+01
1.210000000000000000e+02 7.360645619283627639e+01
1.220000000000000000e+02 7.321694664744393322e+01
1.230000000000000000e+02 7.288483434416551177e+01
1.240000000000000000e+02 7.259792689756383766e+01
1.250000000000000000e+02 7.234375061115355265e+01
1.260000000000000000e+02 7.211283153846676441e+01
1.270000000000000000e+02 7.189833447209220196e+01
1.280000000000000000e+02 7.169530494915574081e+01
1.290000000000000000e+02 7.150006320263091197e+01
1.300000000000000000e+02 7.130978253869554351e+01
1.310000000000000000e+02 7.112220374816763524e+01
1.320000000000000000e+02 7.093543960668066006e+01
1.330000000000000000e+02 7.074783695524961047e+01
1.340000000000000000e+02 7.055787481566812858e+01
1.350000000000000000e+02 7.036408425724249582e+01
1.360000000000000000e+02 7.016498017632484618e+01
1.370000000000000000e+02 6.995899768225287119e+01
1.380000000000000000e+02 6.974442699819303471e+01
1.390000000000000000e+02 6.951934100069166789e+01
1.400000000000000000e+02 6.928150883153836048e+01
1.410000000000000000e+02 6.902828731209683610e+01
1.420000000000000000e+02 6.875647883520228731e+01
1.430000000000000000e+02 6.846213933413956454e+01
1.440000000000000000e+02 6.814031163030819016e+01
1.450000000000000000e+02 6.778464581906580122e+01
1.460000000000000000e+02 6.738684563643515446e+01
1.470000000000000000e+02 6.693584146104061006e+01
1.480000000000000000e+02 6.641652598102129446e+01
1.490000000000000000e+02 6.580778295330759420e+01
1.500000000000000000e+02 6.507939130509653580e+01
1.510000000000000000e+02 6.418732593753715321e+01
1.520000000000000000e+02 6.306799180973904839e+01
1.530000000000000000e+02 6.164047964942656677e+01
1.540000000000000000e+02 5.988405643107297749e+01
1.550000000000000000e+02 5.836531064607146391e+01
1.560000000000000000e+02 5.930799269152018383e+01
1.570000000000000000e+02 6.317178488303347450e+01
1.580000000000000000e+02 6.770409922020250804e+01
1.590000000000000000e+02 7.216077773795628048e+01
1.600000000000000000e+02 7.628368919620800170e+01
1.610000000000000000e+02 7.871651027578352000e+01
1.620000000000000000e+02 7.872201405187010437e+01
1.630000000000000000e+02 7.983707546137360112e+01
1.640000000000000000e+02 8.082198970478999911e+01
1.650000000000000000e+02 7.971618132296794101e+01
1.660000000000000000e+02 7.828086299931787551e+01
1.670000000000000000e+02 7.708816384817866663e+01
1.680000000000000000e+02 7.613654346295210473e+01
1.690000000000000000e+02 7.536362352751855553e+01
1.700000000000000000e+02 7.471966777117904712e+01
1.710000000000000000e+02 7.417018927425020536e+01
1.720000000000000000e+02 7.369141469818171686e+01
1.730000000000000000e+02 7.326660704896394805e+01
1.740000000000000000e+02 7.288366900981012009e+01
1.750000000000000000e+02 7.253362768164183194e+01
1.760000000000000000e+02 7.220966775506070690e+01
1.770000000000000000e+02 7.190650523436606534e+01
1.780000000000000000e+02 7.161998192239315131e+01
1.790000000000000000e+02 7.134682020183240070e+01
1.800000000000000000e+02 7.108452901984105665e+01
1.810000000000000000e+02 7.083152377126813803e+01
1.820000000000000000e+02 7.058765881016778110e+01
1.830000000000000000e+02 7.035556001812449267e+01
1.840000000000000000e+02 7.014253054276234423e+01
1.850000000000000000e+02 6.995649988193869717e+01
1.860000000000000000e+02 6.978074768516410131e+01
1.870000000000000000e+02 6.957242440777882564e+01
1.880000000000000000e+02 6.932623144908025381e+01
1.890000000000000000e+02 6.906356548512184190e+01
1.900000000000000000e+02 6.879558621492252257e+01
1.910000000000000000e+02 6.852395839075116157e+01
1.920000000000000000e+02 6.824715194890801229e+01
1.930000000000000000e+02 6.796288780917292627e+01
1.940000000000000000e+02 6.766874113146346303e+01
1.950000000000000000e+02 6.736220517709017486e+01
1.960000000000000000e+02 6.704061947826060930e+01
1.970000000000000000e+02 6.670106397660974551e+01
1.980000000000000000e+02 6.634023720078313602e+01
1.990000000000000000e+02 6.595431371888599870e+01
2.000000000000000000e+02 6.553876818737280985e+01
2.010000000000000000e+02 6.508814746596837608e+01
2.020000000000000000e+02 6.459576410998332108e+01
2.030000000000000000e+02 6.405327122054869449e+01
2.040000000000000000e+02 6.345005630142576081e+01
2.050000000000000000e+02 6.277235392960790961e+01
2.060000000000000000e+02 6.200191238953966888e+01
2.070000000000000000e+02 6.111393987473304890e+01
2.080000000000000000e+02 6.007388252941139228e+01
2.090000000000000000e+02 5.883239380809627050e+01
2.100000000000000000e+02 5.731818321219765977e+01
2.110000000000000000e+02 5.543317860995991708e+01
2.120000000000000000e+02 5.309066047175850400e+01
2.130000000000000000e+02 5.056954364736053975e+01
2.140000000000000000e+02 4.978961838238656412e+01
2.150000000000000000e+02 5.222501055011579751e+01
2.160000000000000000e+02 5.549164828471494104e+01
2.170000000000000000e+02 5.838729080736118959e+01
2.180000000000000000e+02 6.085384741108874351e+01
2.190000000000000000e+02 6.299736861095696128e+01
2.200000000000000000e+02 6.491007410861952565e+01
2.210000000000000000e+02 6.665820960649764970e+01
2.220000000000000000e+02 6.828918254635087237e+01
2.230000000000000000e+02 6.983818067212212100e+01
2.240000000000000000e+02 7.133267717745189884e+01
2.250000000000000000e+02 7.279542432667700780e+01
2.260000000000000000e+02 7.424654757138367245e+01
2.270000000000000000e+02 7.570516429367961564e+01
2.280000000000000000e+02 7.719082680994388568e+01
2.290000000000000000e+02 7.872504035799443045e+01
2.300000000000000000e+02 8.033312299278938440e+01
2.310000000000000000e+02 8.204674864006557300e+01
2.320000000000000000e+02 8.390760278969594310e+01
2.330000000000000000e+02 8.597234154876248624e+01
2.340000000000000000e+02 8.831627029496607406e+01
2.350000000000000000e+02 9.101373961950329772e+01
2.360000000000000000e+02 9.395613521486920661e+01
2.370000000000000000e+02 9.615307821473194849e+01
2.380000000000000000e+02 9.679596028188780110e+01
2.390000000000000000e+02 9.616621989304874774e+01
2.400000000000000000e+02 9.409042922564373157e+01
2.410000000000000000e+02 9.203560251206603482e+01
2.420000000000000000e+02 9.037055602722583103e+01
2.430000000000000000e+02 8.904081976584186009e+01
2.440000000000000000e+02 8.796269407260206208e+01
2.450000000000000000e+02 8.707338586379351852e+01
2.460000000000000000e+02 8.632908266213203774e+01
2.470000000000000000e+02 8.569901553964216134e+01
2.480000000000000000e+02 8.516109263316933209e+01
2.490000000000000000e+02 8.469907298688110586e+01
2.500000000000000000e+02 8.430075812163300952e+01
2.510000000000000000e+02 8.395681587489141862e+01
2.520000000000000000e+02 8.365999749510802985e+01
2.530000000000000000e+02 8.340460397756201871e+01
2.540000000000000000e+02 8.318611417727160529e+01
2.550000000000000000e+02 8.300092054252337448e+01
2.560000000000000000e+02 8.284613817908086730e+01
2.570000000000000000e+02 8.271946504919330323e+01
2.580000000000000000e+02 8.261907864356822984e+01
2.590000000000000000e+02 8.254355927064756315e+01
2.600000000000000000e+02 8.249183324876929646e+01
2.610000000000000000e+02 8.246313139327244812e+01
2.620000000000000000e+02 8.245695964538235501e+01
2.630000000000000000e+02 8.247307973287013283e+01
2.640000000000000000e+02 8.251149854049120336e+01
2.650000000000000000e+02 8.257246551019852632e+01
2.660000000000000000e+02 8.265647796980090334e+01
2.670000000000000000e+02 8.276429487281544084e+01
2.680000000000000000e+02 8.289696006352416191e+01
2.690000000000000000e+02 8.305583676531526294e+01
2.700000000000000000e+02 8.324265472482642281e+01
2.710000000000000000e+02 8.345956765884045581e+01
2.720000000000000000e+02 8.370924205767289550e+01
2.730000000000000000e+02 8.399525105021795923e+01
2.740000000000000000e+02 8.432217861560012295e+01
2.750000000000000000e+02 8.469556242541551683e+01
2.760000000000000000e+02 8.512296917217079795e+01
2.770000000000000000e+02 8.561482497680863446e+01
2.780000000000000000e+02 8.618557039876228032e+01
2.790000000000000000e+02 8.685460435426178094e+01
2.800000000000000000e+02 8.764480062331024612e+01
2.810000000000000000e+02 8.857557352216875302e+01
2.820000000000000000e+02 8.965608651364235016e+01
2.830000000000000000e+02 9.089839819540279109e+01
2.840000000000000000e+02 9.234676717886267738e+01
2.850000000000000000e+02 9.408674552885669584e+01
2.860000000000000000e+02 9.621901158990381475e+01
2.870000000000000000e+02 9.870688273125102796e+01
2.880000000000000000e+02 1.007191574068716591e+02
2.890000000000000000e+02 1.008587362517479136e+02
2.900000000000000000e+02 9.890067631664282999e+01
2.910000000000000000e+02 9.614236883280911172e+01
2.920000000000000000e+02 9.369816366494771387e+01
2.930000000000000000e+02 9.166948693850974905e+01
2.940000000000000000e+02 8.998255428625657260e+01
2.950000000000000000e+02 8.858538494308503175e+01
2.960000000000000000e+02 8.744468529463183870e+01
2.970000000000000000e+02 8.653403872009496922e+01
2.980000000000000000e+02 8.583509561472956761e+01
2.990000000000000000e+02 8.534011508126420154e+01
3.000000000000000000e+02 8.505256536403643963e+01
3.010000000000000000e+02 8.498734691220575144e+01
3.020000000000000000e+02 8.517192273297844451e+01
3.030000000000000000e+02 8.564888424391476462e+01
3.040000000000000000e+02 8.647948133232952728e+01
3.050000000000000000e+02 8.774255108519598423e+01
3.060000000000000000e+02 8.949328253663583155e+01
3.070000000000000000e+02 9.149180534011566124e+01
3.080000000000000000e+02 9.233427585878830257e+01
3.090000000000000000e+02 9.054935872522659679e+01
3.100000000000000000e+02 8.771402244225299683e+01
3.110000000000000000e+02 8.515542893581422845e+01
3.120000000000000000e+02 8.308067644308661670e+01
3.130000000000000000e+02 8.142723350588320841e+01
3.140000000000000000e+02 8.011222011758437134e+01
3.150000000000000000e+02 7.906907164847029890e+01
3.160000000000000000e+02 7.824749557064725991e+01
3.170000000000000000e+02 7.760819947125865781e+01
3.180000000000000000e+02 7.711634608736306973e+01
3.190000000000000000e+02 7.675498005297561122e+01
3.200000000000000000e+02 7.651781980309587539e+01
3.210000000000000000e+02 7.638778194955446565e+01
3.220000000000000000e+02 7.635610772245667022e+01
3.230000000000000000e+02 7.642112082229053271e+01
3.240000000000000000e+02 7.658567058264372918e+01
3.250000000000000000e+02 7.684341666715583585e+01
3.260000000000000000e+02 7.707966103139807501e+01
3.270000000000000000e+02 7.682373398372868678e+01
3.280000000000000000e+02 7.612749730722667607e+01
3.290000000000000000e+02 7.549975504439291285e+01
3.300000000000000000e+02 7.563341956359717244e+01
3.310000000000000000e+02 7.613482027434351096e+01
3.320000000000000000e+02 7.668927245031601103e+01
3.330000000000000000e+02 7.725190809421187055e+01
3.340000000000000000e+02 7.782998681403103092e+01
3.350000000000000000e+02 7.843547082441644136e+01
3.360000000000000000e+02 7.907876640936936496e+01
3.370000000000000000e+02 7.976879332866471373e+01
3.380000000000000000e+02 8.051413254484940296e+01
3.390000000000000000e+02 8.132540817869428906e+01
3.400000000000000000e+02 8.222054254917469507e+01
3.410000000000000000e+02 8.323368240963120002e+01
3.420000000000000000e+02 8.442291275439603737e+01
3.430000000000000000e+02 8.586736468779101017e+01
3.440000000000000000e+02 8.765741582864237103e+01
3.450000000000000000e+02 8.989082636780780433e+01
3.460000000000000000e+02 9.261965238888721785e+01
3.470000000000000000e+02 9.536952004963316654e+01
3.480000000000000000e+02 9.590496977354378316e+01
3.490000000000000000e+02 9.354005855414357029e+01
3.500000000000000000e+02 9.074641426154309443e+01
3.510000000000000000e+02 8.839418996714961452e+01
3.520000000000000000e+02 8.648163408525228135e+01
3.530000000000000000e+02 8.490588761342236523e+01
3.540000000000000000e+02 8.358416860899347967e+01
3.550000000000000000e+02 8.245888645161222996e+01
3.560000000000000000e+02 8.149041461340678438e+01
3.570000000000000000e+02 8.065109773740380206e+01
3.580000000000000000e+02 7.992133044083776383e+01
3.590000000000000000e+02 7.928707138510445418e+01
3.600000000000000000e+02 7.873805174251629069e+01
3.610000000000000000e+02 7.826480084918375724e+01
3.620000000000000000e+02 7.784651088543097330e+01
3.630000000000000000e+02 7.745502458177605831e+01
3.640000000000000000e+02 7.714640916557931405e+01
3.650000000000000000e+02 7.692431327783151573e+01
3.660000000000000000e+02 7.676474833713557189e+01
3.670000000000000000e+02 7.666212889012351184e+01
3.680000000000000000e+02 7.661592978292634371e+01
3.690000000000000000e+02 7.662673136485057057e+01
3.700000000000000000e+02 7.669559910639145528e+01
3.710000000000000000e+02 7.682402302554277185e+01
3.720000000000000000e+02 7.701395873314309881e+01
3.730000000000000000e+02 7.726790282054606962e+01
3.740000000000000000e+02 7.758900018565144308e+01
3.750000000000000000e+02 7.798119439882323434e+01
3.760000000000000000e+02 7.844943887343119115e+01
3.770000000000000000e+02 7.899999510765427146e+01
3.780000000000000000e+02 7.964085799995140746e+01
3.790000000000000000e+02 8.038237108938633924e+01
3.800000000000000000e+02 8.123813300704736662e+01
3.810000000000000000e+02 8.222636143815675780e+01
3.820000000000000000e+02 8.337198898884345510e+01
3.830000000000000000e+02 8.470992842808799139e+01
3.840000000000000000e+02 8.629008700170814450e+01
3.850000000000000000e+02 8.818413755928196451e+01
3.860000000000000000e+02 9.048805939255439057e+01
3.870000000000000000e+02 9.327153751406731885e+01
3.880000000000000000e+02 9.617081529227857573e+01
3.890000000000000000e+02 9.718011451956272140e+01
3.900000000000000000e+02 9.520343723650441348e+01
3.910000000000000000e+02 9.259450841027847900e+01
3.920000000000000000e+02 9.039961410179365942e+01
3.930000000000000000e+02 8.866166794227574144e+01
3.940000000000000000e+02 8.728295447241907823e+01
3.950000000000000000e+02 8.618001563391123909e+01
3.960000000000000000e+02 8.529407248536446673e+01
3.970000000000000000e+02 8.457980745219460061e+01
3.980000000000000000e+02 8.398934940402183713e+01
3.990000000000000000e+02 8.352914340552699457e+01
4.000000000000000000e+02 8.322369192600623933e+01
4.010000000000000000e+02 8.305379391650365051e+01
4.020000000000000000e+02 8.300236190031212402e+01
4.030000000000000000e+02 8.294988318735590838e+01
4.040000000000000000e+02 8.233539108536891149e+01
4.050000000000000000e+02 8.084399637136270655e+01
4.060000000000000000e+02 8.017392690711415071e+01
4.070000000000000000e+02 8.035208114902467003e+01
4.080000000000000000e+02 8.069193884014302398e+01
4.090000000000000000e+02 8.105829276757137336e+01
4.100000000000000000e+02 8.145219907361182266e+01
4.110000000000000000e+02 8.189107291767032848e+01
4.120000000000000000e+02 8.239278640679148680e+01
4.130000000000000000e+02 8.297554486938960849e+01
4.140000000000000000e+02 8.365996106828747259e+01
4.150000000000000000e+02 8.447169878087022710e+01
4.160000000000000000e+02 8.544494197002336477e+01
4.170000000000000000e+02 8.662732681876778429e+01
4.180000000000000000e+02 8.808665140517148018e+01
4.190000000000000000e+02 8.991547276248846288e+01
4.200000000000000000e+02 9.219905669237309098e+01
4.210000000000000000e+02 9.471956793320784129e+01
4.220000000000000000e+02 9.580139741628505590e+01
4.230000000000000000e+02 9.372116028640569141e+01
4.240000000000000000e+02 9.058718929593342750e+01
4.250000000000000000e+02 8.777432484316068440e+01
4.260000000000000000e+02 8.540447906879334994e+01
4.270000000000000000e+02 8.338266448551841847e+01
4.280000000000000000e+02 8.161827573436299588e+01
4.290000000000000000e+02 8.004578579360349977e+01
4.300000000000000000e+02 7.861882308993320123e+01
4.310000000000000000e+02 7.730386512825110401e+01
4.320000000000000000e+02 7.607582789273666890e+01
4.330000000000000000e+02 7.491515896124394658e+01
4.340000000000000000e+02 7.380588531104608307e+01
4.350000000000000000e+02 7.273421679338935064e+01
4.360000000000000000e+02 7.168743425495929955e+01
4.370000000000000000e+02 7.065285783173297318e+01
4.380000000000000000e+02 6.961670406938569045e+01
4.390000000000000000e+02 6.856260488733353498e+01
4.400000000000000000e+02 6.746947511487520899e+01
4.410000000000000000e+02 6.630829124172434774e+01
4.420000000000000000e+02 6.503735233292293572e+01
4.430000000000000000e+02 6.359708540210064598e+01
4.440000000000000000e+02 6.191873913123345829e+01
4.450000000000000000e+02 6.006471406875354546e+01
4.460000000000000000e+02 5.915439521979251936e+01
4.470000000000000000e+02 6.197423943941611668e+01
4.480000000000000000e+02 6.659733515982250651e+01
4.490000000000000000e+02 6.829612928576185027e+01
4.500000000000000000e+02 6.701566019112992478e+01
4.510000000000000000e+02 6.518969229501344387e+01
4.520000000000000000e+02 6.348636944197969711e+01
4.530000000000000000e+02 6.192309326343917775e+01
4.540000000000000000e+02 6.043763389079265380e+01
4.550000000000000000e+02 5.897218862633302905e+01
4.560000000000000000e+02 5.747738238913542830e+01
4.570000000000000000e+02 5.590637425355286183e+01
4.580000000000000000e+02 5.420809564978176809e+01
4.590000000000000000e+02 5.231968905261297209e+01
4.600000000000000000e+02 5.015742764356366479e+01
4.610000000000000000e+02 4.761024474678887941e+01
4.620000000000000000e+02 4.457822391353402480e+01
4.630000000000000000e+02 4.134806147554485989e+01
4.640000000000000000e+02 3.992601581685899959e+01
4.650000000000000000e+02 4.168464131121631056e+01
4.660000000000000000e+02 4.410622932055680678e+01
4.670000000000000000e+02 4.601035796888817231e+01
4.680000000000000000e+02 4.731140084775347532e+01
4.690000000000000000e+02 4.805113369804136880e+01
4.700000000000000000e+02 4.826259620728222188e+01
4.710000000000000000e+02 4.820499418606125630e+01
4.720000000000000000e+02 4.941263652391694450e+01
4.730000000000000000e+02 5.394956873585898904e+01
4.740000000000000000e+02 6.015174724138367424e+01
4.750000000000000000e+02 6.641417039494777441e+01
4.760000000000000000e+02 7.169282667119890107e+01
4.770000000000000000e+02 7.430453831874984871e+01
4.780000000000000000e+02 7.444080176430914264e+01
4.790000000000000000e+02 7.405854161274059777e+01
4.800000000000000000e+02 7.395191558182621350e+01
4.810000000000000000e+02 7.416846955282052534e+01
4.820000000000000000e+02 7.465725630406092250e+01
4.830000000000000000e+02 7.538297214757130860e+01
4.840000000000000000e+02 7.633527796485435601e+01
4.850000000000000000e+02 7.752724507284952438e+01
4.860000000000000000e+02 7.899611484320689669e+01
4.870000000000000000e+02 8.080702555250906016e+01
4.880000000000000000e+02 8.305039048708860605e+01
4.890000000000000000e+02 8.576373835813799928e+01
4.900000000000000000e+02 8.840976159887553365e+01
4.910000000000000000e+02 8.929273577566392817e+01
4.920000000000000000e+02 8.794015810583034920e+01
4.930000000000000000e+02 8.565472436712950355e+01
4.940000000000000000e+02 8.368193998402354339e+01
4.950000000000000000e+02 8.224506563068271703e+01
4.960000000000000000e+02 8.130183473787000992e+01
4.970000000000000000e+02 8.080633672403880041e+01
4.980000000000000000e+02 8.074401848910008539e+01
4.990000000000000000e+02 8.113272230149991060e+01
5.000000000000000000e+02 8.202281917709031234e+01
5.010000000000000000e+02 8.349653114391274755e+01
5.020000000000000000e+02 8.563008206812216372e+01
5.030000000000000000e+02 8.818145571118512294e+01
5.040000000000000000e+02 8.944333377121375861e+01
5.050000000000000000e+02 8.774072307340824750e+01
5.060000000000000000e+02 8.516651119492999555e+01
5.070000000000000000e+02 8.299173379916736337e+01
5.080000000000000000e+02 8.083974890555305137e+01
5.090000000000000000e+02 7.846641138285214367e+01
5.100000000000000000e+02 7.718843518824772332e+01
5.110000000000000000e+02 7.661370569628529381e+01
5.120000000000000000e+02 7.627617047465773226e+01
5.130000000000000000e+02 7.606909431343953543e+01
5.140000000000000000e+02 7.596326499393238407e+01
5.150000000000000000e+02 7.594325174578300164e+01
5.160000000000000000e+02 7.599733474762244612e+01
5.170000000000000000e+02 7.611586633870319929e+01
5.180000000000000000e+02 7.629089902311388016e+01
5.190000000000000000e+02 7.651598183318699853e+01
5.200000000000000000e+02 7.678597615225335460e+01
5.210000000000000000e+02 7.709688291679952954e+01
5.220000000000000000e+02 7.744568440100385942e+01
5.230000000000000000e+02 7.783020099596940611e+01
5.240000000000000000e+02 7.824896843083408271e+01
5.250000000000000000e+02 7.870115181994049181e+01
5.260000000000000000e+02 7.918651278552644612e+01
5.270000000000000000e+02 7.970542593330576153e+01
5.280000000000000000e+02 8.025892274162302442e+01
5.290000000000000000e+02 8.084874744976858096e+01
5.300000000000000000e+02 8.147743024006132373e+01
5.310000000000000000e+02 8.214839636453044136e+01
5.320000000000000000e+02 8.286613322676808480e+01
5.330000000000000000e+02 8.363644016193720176e+01
5.340000000000000000e+02 8.446679477312672191e+01
5.350000000000000000e+02 8.536688854934268988e+01
5.360000000000000000e+02 8.634941719856556119e+01
5.370000000000000000e+02 8.743126560812014247e+01
5.380000000000000000e+02 8.863531597067938606e+01
5.390000000000000000e+02 8.999323832775411347e+01
5.400000000000000000e+02 9.154973425610025117e+01
5.410000000000000000e+02 9.336827599631133978e+01
5.420000000000000000e+02 9.553407301584387312e+01
5.430000000000000000e+02 9.812090863759011938e+01
5.440000000000000000e+02 1.009265226310610615e+02
5.450000000000000000e+02 1.025827154898925357e+02
5.460000000000000000e+02 1.013648072565027576e+02
5.470000000000000000e+02 9.868740848417854750e+01
5.480000000000000000e+02 9.619401194140296241e+01
5.490000000000000000e+02 9.413647197707284420e+01
5.500000000000000000e+02 9.243399355258021899e+01
5.510000000000000000e+02 9.099357714969312383e+01
5.520000000000000000e+02 8.974512863064455814e+01
5.530000000000000000e+02 8.863921171184398418e+01
5.540000000000000000e+02 8.763996131745749096e+01
5.550000000000000000e+02 8.671970494624875414e+01
5.560000000000000000e+02 8.585585070001216934e+01
5.570000000000000000e+02 8.502863157386343573e+01
5.580000000000000000e+02 8.421924803732648002e+01
5.590000000000000000e+02 8.340799426463684085e+01
5.600000000000000000e+02 8.257154532939694036e+01
5.610000000000000000e+02 8.167950744260558338e+01
5.620000000000000000e+02 8.070250195274456928e+01
5.630000000000000000e+02 7.961277541755674747e+01
5.640000000000000000e+02 7.841900059207615925e+01
5.650000000000000000e+02 7.742294484324966675e+01
5.660000000000000000e+02 7.790567936941015148e+01
5.670000000000000000e+02 8.090232181042919990e+01
5.680000000000000000e+02 8.347375721629015288e+01
5.690000000000000000e+02 8.311876412809644421e+01
5.700000000000000000e+02 8.139760222803147371e+01
5.710000000000000000e+02 7.963636923019652158e+01
5.720000000000000000e+02 7.800594603082782896e+01
5.730000000000000000e+02 7.722373442124444409e+01
5.740000000000000000e+02 7.952045395109350068e+01
5.750000000000000000e+02 8.375092538208450321e+01
5.760000000000000000e+02 8.822760192075344321e+01
5.770000000000000000e+02 9.245296761460519974e+01
5.780000000000000000e+02 9.547348791807391422e+01
5.790000000000000000e+02 9.602598399583199296e+01
5.800000000000000000e+02 9.501462824619714809e+01
5.810000000000000000e+02 9.380080044698806319e+01
5.820000000000000000e+02 9.277941708992048575e+01
5.830000000000000000e+02 9.196225104882717005e+01
5.840000000000000000e+02 9.129342548091328524e+01
5.850000000000000000e+02 9.073029953390522451e+01
5.860000000000000000e+02 9.025679778417367061e+01
5.870000000000000000e+02 8.986906614288554351e+01
5.880000000000000000e+02 8.955998355541720457e+01
5.890000000000000000e+02 8.931499943179022694e+01
5.900000000000000000e+02 8.911327450632724378e+01
5.910000000000000000e+02 8.892778127905104668e+01
5.920000000000000000e+02 8.872774461021256798e+01
5.930000000000000000e+02 8.849756641826118653e+01
5.940000000000000000e+02 8.826964200262757743e+01
5.950000000000000000e+02 8.810897129673722361e+01
5.960000000000000000e+02 8.804546826280999028e+01
5.970000000000000000e+02 8.806292534822580365e+01
5.980000000000000000e+02 8.813566627784697971e+01
5.990000000000000000e+02 8.824721210202106647e+01
6.000000000000000000e+02 8.839045658130265792e+01
6.010000000000000000e+02 8.856407002181562405e+01
6.020000000000000000e+02 8.877010811878116670e+01
6.030000000000000000e+02 8.901301639385505382e+01
6.040000000000000000e+02 8.929952824069303574e+01
6.050000000000000000e+02 8.963917261337486764e+01
6.060000000000000000e+02 9.004535856036524422e+01
6.070000000000000000e+02 9.053722201715106621e+01
6.080000000000000000e+02 9.114277059759248800e+01
6.090000000000000000e+02 9.190519002056419140e+01
6.100000000000000000e+02 9.289705071414050508e+01
6.110000000000000000e+02 9.419316087349983491e+01
6.120000000000000000e+02 9.560664413415247509e+01
6.130000000000000000e+02 9.597518353572426975e+01
6.140000000000000000e+02 9.324033308102892192e+01
6.150000000000000000e+02 8.837772585908814449e+01
6.160000000000000000e+02 8.300257047024416579e+01
6.170000000000000000e+02 7.759557655455631675e+01
6.180000000000000000e+02 7.439981287573020552e+01
6.190000000000000000e+02 7.514219611921804187e+01
6.200000000000000000e+02 7.645262010324357504e+01
6.210000000000000000e+02 7.728056138970165989e+01
6.220000000000000000e+02 7.805238917978998359e+01
6.230000000000000000e+02 8.025742360533222097e+01
6.240000000000000000e+02 8.500201711364957191e+01
6.250000000000000000e+02 9.096775111845698802e+01
6.260000000000000000e+02 9.634075940901398383e+01
6.270000000000000000e+02 9.896606911375683069e+01
6.280000000000000000e+02 9.927208720503114137e+01
6.290000000000000000e+02 9.924641550914536481e+01
6.300000000000000000e+02 9.954154978547714450e+01
6.310000000000000000e+02 1.002571533050879538e+02
6.320000000000000000e+02 1.014297274254433887e+02
6.330000000000000000e+02 1.030898202985571288e+02
6.340000000000000000e+02 1.049803899613095695e+02
6.350000000000000000e+02 1.054115921767732971e+02
6.360000000000000000e+02 1.025891527586705365e+02
6.370000000000000000e+02 9.853839220786659325e+01
6.380000000000000000e+02 9.457290709254473882e+01
6.390000000000000000e+02 9.072366627571446429e+01
6.400000000000000000e+02 8.694513956626354911e+01
6.410000000000000000e+02 8.370929767404790312e+01
6.420000000000000000e+02 8.253426959753731751e+01
6.430000000000000000e+02 8.390032995061685028e+01
6.440000000000000000e+02 8.609936696611443097e+01
6.450000000000000000e+02 8.824380480688367356e+01
6.460000000000000000e+02 9.022308875050148913e+01
6.470000000000000000e+02 9.210143806634852126e+01
6.480000000000000000e+02 9.396419721483513854e+01
6.490000000000000000e+02 9.589764177635403541e+01
6.500000000000000000e+02 9.799501869075933769e+01
6.510000000000000000e+02 1.003655309383552492e+02
6.520000000000000000e+02 1.031179698368792543e+02
6.530000000000000000e+02 1.061331898497859640e+02
6.540000000000000000e+02 1.081293807746186530e+02
6.550000000000000000e+02 1.080222794031229370e+02
6.560000000000000000e+02 1.068690377424348270e+02
6.570000000000000000e+02 1.050773097233922471e+02
6.580000000000000000e+02 1.012341101671918295e+02
6.590000000000000000e+02 9.424330287064329070e+01
6.600000000000000000e+02 8.907289801182160716e+01
6.610000000000000000e+02 8.781674844825020898e+01
6.620000000000000000e+02 8.739769198080855972e+01
6.630000000000000000e+02 8.683689276471993423e+01
6.640000000000000000e+02 8.608893494649041145e+01
6.650000000000000000e+02 8.519054744491569409e+01
6.660000000000000000e+02 8.415811889583929428e+01
6.670000000000000000e+02 8.298407399895566527e+01
6.680000000000000000e+02 8.163947711181137379e+01
6.690000000000000000e+02 8.007599411584007498e+01
6.700000000000000000e+02 7.824145061891498187e+01
6.710000000000000000e+02 7.618865973182974471e+01
6.720000000000000000e+02 7.459162763602466839e+01
6.730000000000000000e+02 7.529540274758042528e+01
6.740000000000000000e+02 7.841771992517543310e+01
6.750000000000000000e+02 8.221531970329013461e+01
6.760000000000000000e+02 8.606944084640319659e+01
6.770000000000000000e+02 8.974079664711473470e+01
6.780000000000000000e+02 9.168438358987549464e+01
6.790000000000000000e+02 8.993610986482890723e+01
6.800000000000000000e+02 8.661676771794648744e+01
6.810000000000000000e+02 8.403716826650045846e+01
6.820000000000000000e+02 8.462727283303587456e+01
6.830000000000000000e+02 8.810943245237044152e+01
6.840000000000000000e+02 9.068633662202599055e+01
6.850000000000000000e+02 8.954247613596969302e+01
6.860000000000000000e+02 8.647915379430769178e+01
6.870000000000000000e+02 8.316510059904557295e+01
6.880000000000000000e+02 8.049431287959654924e+01
6.890000000000000000e+02 8.055751951267417610e+01
6.900000000000000000e+02 8.339788337446080391e+01
6.910000000000000000e+02 8.687479167455805396e+01
6.920000000000000000e+02 9.033762865491162586e+01
6.930000000000000000e+02 9.385798299705484737e+01
6.940000000000000000e+02 9.759404694641352762e+01
6.950000000000000000e+02 1.013829529675967080e+02
6.960000000000000000e+02 1.035853197920923066e+02
6.970000000000000000e+02 1.025307630896505628e+02
6.980000000000000000e+02 1.003649122358451251e+02
6.990000000000000000e+02 9.848295955424302406e+01
7.000000000000000000e+02 9.701605649522389285e+01
7.010000000000000000e+02 9.588078432482771518e+01
7.020000000000000000e+02 9.499910539372783091e+01
7.030000000000000000e+02 9.431840140023493291e+01
7.040000000000000000e+02 9.380625632771278788e+01
7.050000000000000000e+02 9.344490550262646877e+01
7.060000000000000000e+02 9.322797285594762684e+01
7.070000000000000000e+02 9.315980623765562996e+01
7.080000000000000000e+02 9.326105430875986713e+01
7.090000000000000000e+02 9.358432932876064569e+01
7.100000000000000000e+02 9.415981312297878958e+01
7.110000000000000000e+02 9.501559674247053522e+01
7.120000000000000000e+02 9.626975143807777613e+01
7.130000000000000000e+02 9.805265251149822348e+01
7.140000000000000000e+02 1.003247440046379495e+02
7.150000000000000000e+02 1.019103366253869751e+02
7.160000000000000000e+02 1.005481961133914979e+02
7.170000000000000000e+02 9.779777680071961754e+01
7.180000000000000000e+02 9.565405983688268066e+01
7.190000000000000000e+02 9.452758871585437817e+01
7.200000000000000000e+02 9.447844437481586510e+01
7.210000000000000000e+02 9.550369140877181451e+01
7.220000000000000000e+02 9.721358416530134150e+01
7.230000000000000000e+02 9.770675795138816966e+01
7.240000000000000000e+02 9.560388478082299457e+01
7.250000000000000000e+02 9.304992985697900565e+01
7.260000000000000000e+02 9.106130856059907330e+01
7.270000000000000000e+02 8.970006461330586944e+01
7.280000000000000000e+02 8.891408851258312040e+01
7.290000000000000000e+02 8.866518385977862238e+01
7.300000000000000000e+02 8.896868181900802597e+01
7.310000000000000000e+02 8.989492512000879287e+01
7.320000000000000000e+02 9.150429143761236617e+01
7.330000000000000000e+02 9.336084169486889550e+01
7.340000000000000000e+02 9.323831563490942642e+01
7.350000000000000000e+02 9.037253892036852676e+01
7.360000000000000000e+02 8.735273670883290720e+01
7.370000000000000000e+02 8.507526287104552409e+01
7.380000000000000000e+02 8.350963840596369892e+01
7.390000000000000000e+02 8.251861294860904650e+01
7.400000000000000000e+02 8.197961250965293800e+01
7.410000000000000000e+02 8.179392117635279646e+01
7.420000000000000000e+02 8.188252456826131720e+01
7.430000000000000000e+02 8.218621393335830305e+01
7.440000000000000000e+02 8.266743803776137156e+01
7.450000000000000000e+02 8.328364133687460935e+01
7.460000000000000000e+02 8.398889286636075724e+01
7.470000000000000000e+02 8.482139504026235954e+01
7.480000000000000000e+02 8.583529495128351527e+01
7.490000000000000000e+02 8.637870785659555395e+01
7.500000000000000000e+02 8.573559172592474908e+01
7.510000000000000000e+02 8.594992518812900073e+01
7.520000000000000000e+02 8.717066874429255563e+01
7.530000000000000000e+02 8.863548861208604990e+01
7.540000000000000000e+02 9.019384365364143719e+01
7.550000000000000000e+02 9.185826034196810497e+01
7.560000000000000000e+02 9.365035515009668643e+01
7.570000000000000000e+02 9.553371212000855905e+01
7.580000000000000000e+02 9.728130120525810298e+01
7.590000000000000000e+02 9.828918416201986474e+01
7.600000000000000000e+02 9.792178473915562620e+01
7.610000000000000000e+02 9.644213499878992479e+01
7.620000000000000000e+02 9.459172615554643926e+01
7.630000000000000000e+02 9.279901720636031826e+01
7.640000000000000000e+02 9.122463436153537941e+01
7.650000000000000000e+02 8.977368761290929911e+01
7.660000000000000000e+02 8.806183012567078094e+01
7.670000000000000000e+02 8.628599462949753729e+01
7.680000000000000000e+02 8.458564394489043536e+01
7.690000000000000000e+02 8.291311647643308902e+01
7.700000000000000000e+02 8.127563984242163997e+01
7.710000000000000000e+02 7.986821063964532641e+01
7.720000000000000000e+02 7.925818829260769860e+01
7.730000000000000000e+02 8.016045156651578907e+01
7.740000000000000000e+02 8.248697830495855499e+01
7.750000000000000000e+02 8.552911511059002692e+01
7.760000000000000000e+02 8.844428563766135198e+01
7.770000000000000000e+02 8.853456994960899351e+01
7.780000000000000000e+02 8.093587119008519437e+01
7.790000000000000000e+02 8.455125036739735833e+01
7.800000000000000000e+02 8.953273986856248712e+01
7.810000000000000000e+02 9.279465572162058606e+01
7.820000000000000000e+02 9.583650973966797437e+01
7.830000000000000000e+02 9.905992297698757909e+01
7.840000000000000000e+02 1.023749320929382947e+02
7.850000000000000000e+02 1.043412907783498014e+02
7.860000000000000000e+02 1.031558437481649548e+02
7.870000000000000000e+02 1.006286788660652576e+02
7.880000000000000000e+02 9.821510350552701141e+01
7.890000000000000000e+02 9.607611081352447968e+01
7.900000000000000000e+02 9.410909752147114204e+01
7.910000000000000000e+02 9.226535196297872687e+01
7.920000000000000000e+02 9.102037633071518030e+01
7.930000000000000000e+02 9.197011944528998129e+01
7.940000000000000000e+02 9.435313200422507407e+01
7.950000000000000000e+02 9.643918458173062902e+01
7.960000000000000000e+02 9.650717047000713933e+01
7.970000000000000000e+02 9.532587311418089371e+01
7.980000000000000000e+02 9.410055026076588547e+01
7.990000000000000000e+02 9.302385073131523541e+01
8.000000000000000000e+02 9.206616201756341411e+01
8.010000000000000000e+02 9.117969818714870200e+01
8.020000000000000000e+02 9.032246567527776904e+01
8.030000000000000000e+02 8.945586693673767797e+01
8.040000000000000000e+02 8.853918815348727378e+01
8.050000000000000000e+02 8.752497818227362814e+01
8.060000000000000000e+02 8.636634093912934418e+01
8.070000000000000000e+02 8.511647646486468943e+01
8.080000000000000000e+02 8.452684958610085175e+01
8.090000000000000000e+02 8.613282310904241967e+01
8.100000000000000000e+02 8.694919439299431474e+01
8.110000000000000000e+02 8.533023349936300406e+01
8.120000000000000000e+02 8.332450200683494757e+01
8.130000000000000000e+02 8.330901131760300871e+01
8.140000000000000000e+02 8.645503285088119583e+01
8.150000000000000000e+02 9.065101982086710564e+01
8.160000000000000000e+02 9.471296001947793286e+01
8.170000000000000000e+02 9.801477617151228117e+01
8.180000000000000000e+02 9.899552713414027494e+01
8.190000000000000000e+02 9.854113940648717573e+01
8.200000000000000000e+02 9.976161754814717142e+01
8.210000000000000000e+02 1.008732095579583188e+02
8.220000000000000000e+02 1.000335214078022972e+02
8.230000000000000000e+02 9.883667077774961740e+01
8.240000000000000000e+02 9.783648307709822234e+01
8.250000000000000000e+02 9.704539919912380697e+01
8.260000000000000000e+02 9.641347883724718315e+01
8.270000000000000000e+02 9.589982816667858856e+01
8.280000000000000000e+02 9.547608890922708724e+01
8.290000000000000000e+02 9.512277790800126809e+01
8.300000000000000000e+02 9.482622464126465900e+01
8.310000000000000000e+02 9.457669442960856543e+01
8.320000000000000000e+02 9.436799018986356202e+01
8.330000000000000000e+02 9.419833125735678436e+01
8.340000000000000000e+02 9.406740935164651773e+01
8.350000000000000000e+02 9.396316958808077402e+01
8.360000000000000000e+02 9.388164878138604763e+01
8.370000000000000000e+02 9.382576292604333901e+01
8.380000000000000000e+02 9.379660053608104420e+01
8.390000000000000000e+02 9.379510418370156799e+01
8.400000000000000000e+02 9.382316612458322425e+01
8.410000000000000000e+02 9.388471699337345910e+01
8.420000000000000000e+02 9.398833738998038712e+01
8.430000000000000000e+02 9.415301170439943235e+01
8.440000000000000000e+02 9.440656810216161432e+01
8.450000000000000000e+02 9.474565499704394256e+01
8.460000000000000000e+02 9.515767677900578292e+01
8.470000000000000000e+02 9.567935918335044221e+01
8.480000000000000000e+02 9.637491959526386154e+01
8.490000000000000000e+02 9.731521452259670468e+01
8.500000000000000000e+02 9.849107605204744686e+01
8.510000000000000000e+02 9.920710035356152900e+01
8.520000000000000000e+02 9.697137016730017933e+01
8.530000000000000000e+02 9.166147288833278139e+01
8.540000000000000000e+02 8.642650325748029161e+01
8.550000000000000000e+02 8.431536035003567520e+01
8.560000000000000000e+02 8.509192816274207871e+01
8.570000000000000000e+02 8.635947830739215192e+01
8.580000000000000000e+02 8.745263726676405724e+01
8.590000000000000000e+02 8.836709692984895526e+01
8.600000000000000000e+02 8.918082486295715228e+01
8.610000000000000000e+02 8.996764488344436472e+01
8.620000000000000000e+02 9.078786238837582800e+01
8.630000000000000000e+02 9.167630159138988688e+01
8.640000000000000000e+02 9.259342680527217340e+01
8.650000000000000000e+02 9.302533979154368637e+01
8.660000000000000000e+02 9.194888500910822415e+01
8.670000000000000000e+02 9.041082436424764524e+01
8.680000000000000000e+02 8.782360247633390316e+01
8.690000000000000000e+02 8.660370021936522278e+01
8.700000000000000000e+02 8.723011151725185641e+01
8.710000000000000000e+02 8.825732401895861301e+01
8.720000000000000000e+02 8.924295520649070568e+01
8.730000000000000000e+02 8.990170562682800437e+01
8.740000000000000000e+02 8.937414914844637792e+01
8.750000000000000000e+02 8.700735377469989373e+01
8.760000000000000000e+02 8.421362236262439183e+01
8.770000000000000000e+02 8.174617456273512062e+01
8.780000000000000000e+02 8.070484054088511527e+01
8.790000000000000000e+02 8.090446860716036781e+01
8.800000000000000000e+02 8.145301701788666549e+01
8.810000000000000000e+02 8.194637269354601017e+01
8.820000000000000000e+02 8.229437977048723951e+01
8.830000000000000000e+02 8.248833064863418940e+01
8.840000000000000000e+02 8.252915551197348520e+01
8.850000000000000000e+02 8.241149734802263538e+01
8.860000000000000000e+02 8.211636615668091110e+01
8.870000000000000000e+02 8.160212533581103855e+01
8.880000000000000000e+02 8.080097010203972729e+01
8.890000000000000000e+02 7.963146598701254675e+01
8.900000000000000000e+02 7.817409556214664690e+01
8.910000000000000000e+02 7.767041334777074724e+01
8.920000000000000000e+02 8.064684579481823334e+01
8.930000000000000000e+02 8.569171651581584115e+01
8.940000000000000000e+02 9.094268614266587747e+01
8.950000000000000000e+02 9.616965608513353914e+01
8.960000000000000000e+02 1.008388475035986858e+02
8.970000000000000000e+02 1.026616788931860640e+02
8.980000000000000000e+02 1.016614513747802278e+02
8.990000000000000000e+02 1.003086273010918603e+02
9.000000000000000000e+02 9.931068044651995308e+01
9.010000000000000000e+02 9.867015254119297651e+01
9.020000000000000000e+02 9.831546622914561340e+01
9.030000000000000000e+02 9.815964558708002130e+01
9.040000000000000000e+02 9.789269345978996739e+01
9.050000000000000000e+02 9.656356553143326948e+01
9.060000000000000000e+02 9.500825449096399211e+01
9.070000000000000000e+02 9.479418630230290432e+01
9.080000000000000000e+02 9.502695833300349193e+01
9.090000000000000000e+02 9.529387431032907330e+01
9.100000000000000000e+02 9.554338121649450954e+01
9.110000000000000000e+02 9.580153867297920556e+01
9.120000000000000000e+02 9.607661734956970179e+01
9.130000000000000000e+02 9.636972038934125351e+01
9.140000000000000000e+02 9.669984587870155224e+01
9.150000000000000000e+02 9.712991913845563374e+01
9.160000000000000000e+02 9.770598022611041245e+01
9.170000000000000000e+02 9.841004164784770580e+01
9.180000000000000000e+02 9.931335444090609599e+01
9.190000000000000000e+02 1.002680911283280238e+02
9.200000000000000000e+02 9.947129378145447731e+01
9.210000000000000000e+02 9.807479625585473570e+01
9.220000000000000000e+02 9.908926854402592710e+01
9.230000000000000000e+02 1.004115146900522717e+02
9.240000000000000000e+02 1.017946148367623209e+02
9.250000000000000000e+02 1.033960757946089046e+02
9.260000000000000000e+02 1.052625505955813168e+02
9.270000000000000000e+02 1.067767071557439635e+02
9.280000000000000000e+02 1.056247979911037049e+02
9.290000000000000000e+02 1.015217496348706163e+02
9.300000000000000000e+02 9.686837139642105399e+01
9.310000000000000000e+02 9.335138164092532520e+01
9.320000000000000000e+02 9.332552573536881368e+01
9.330000000000000000e+02 9.593341736361455219e+01
9.340000000000000000e+02 9.821680179738679328e+01
9.350000000000000000e+02 9.716329935051805933e+01
9.360000000000000000e+02 9.314826044825392160e+01
9.370000000000000000e+02 8.972901131416399778e+01
9.380000000000000000e+02 8.979962992011041933e+01
9.390000000000000000e+02 9.214046169591922819e+01
9.400000000000000000e+02 9.487068428063032854e+01
9.410000000000000000e+02 9.754500752681690301e+01
9.420000000000000000e+02 9.925501377605132802e+01
9.430000000000000000e+02 9.764158957373811631e+01
9.440000000000000000e+02 9.303332163926805265e+01
9.450000000000000000e+02 8.571823221036211748e+01
9.460000000000000000e+02 7.698409816594104882e+01
9.470000000000000000e+02 9.067877760879767379e+01
9.480000000000000000e+02 9.387867986741275672e+01
9.490000000000000000e+02 9.553803544910988421e+01
9.500000000000000000e+02 9.767334692118029693e+01
9.510000000000000000e+02 1.003252704571649190e+02
9.520000000000000000e+02 1.023975018765332123e+02
9.530000000000000000e+02 1.041240574957807183e+02
9.540000000000000000e+02 1.043407016705448740e+02
9.550000000000000000e+02 1.034430668363082475e+02
9.560000000000000000e+02 1.041855797373859360e+02
9.570000000000000000e+02 1.035110754913996942e+02
9.580000000000000000e+02 1.003283646406272283e+02
9.590000000000000000e+02 9.639092385795788687e+01
9.600000000000000000e+02 9.257602860091324715e+01
9.610000000000000000e+02 9.040266965332904192e+01
9.620000000000000000e+02 9.160548757216926674e+01
9.630000000000000000e+02 9.451598538846792508e+01
9.640000000000000000e+02 9.803647270718656159e+01
9.650000000000000000e+02 1.016836233104436360e+02
9.660000000000000000e+02 1.049752644893480493e+02
9.670000000000000000e+02 1.080913595684131110e+02
9.680000000000000000e+02 1.100379962300544605e+02
9.690000000000000000e+02 1.102435654641046199e+02
9.700000000000000000e+02 1.087447386094051467e+02
9.710000000000000000e+02 1.064545822836488895e+02
9.720000000000000000e+02 1.043765099557034830e+02
9.730000000000000000e+02 1.026287880081680584e+02
9.740000000000000000e+02 1.011425091776653886e+02
9.750000000000000000e+02 9.985311676564946026e+01
9.760000000000000000e+02 9.872567195036859289e+01
9.770000000000000000e+02 9.769833643500363962e+01
9.780000000000000000e+02 9.670153818216078889e+01
9.790000000000000000e+02 9.578836995027522505e+01
9.800000000000000000e+02 9.526183999427992433e+01
9.810000000000000000e+02 9.566950302571498810e+01
9.820000000000000000e+02 9.594913798581947617e+01
9.830000000000000000e+02 9.545084715521021224e+01
9.840000000000000000e+02 9.479386631000713237e+01
9.850000000000000000e+02 9.417945110738949666e+01
9.860000000000000000e+02 9.362594434314115688e+01
9.870000000000000000e+02 9.312476443222955425e+01
9.880000000000000000e+02 9.267081343166847773e+01
9.890000000000000000e+02 9.225989720785557324e+01
9.900000000000000000e+02 9.189105041943193442e+01
9.910000000000000000e+02 9.157144507889876195e+01
9.920000000000000000e+02 9.131506985214602423e+01
9.930000000000000000e+02 9.109084050848613856e+01
9.940000000000000000e+02 9.086855215517188356e+01
9.950000000000000000e+02 9.063315825721963392e+01
9.960000000000000000e+02 9.046683964702934588e+01
9.970000000000000000e+02 9.041520810048697854e+01
9.980000000000000000e+02 9.041032314730833264e+01
9.990000000000000000e+02 9.044763423175933781e+01
1.000000000000000000e+03 9.057728033194338479e+01


==> meanSolution_soundPressure_SR2_1_1000Hz_noInsulation.txt <==
1.000000000000000000e+00 1.144704917840982006e+02
2.000000000000000000e+00 1.084497901335989809e+02
3.000000000000000000e+00 1.049277953139645376e+02
4.000000000000000000e+00 1.024287829246503776e+02
5.000000000000000000e+00 1.004902768216388864e+02
6.000000000000000000e+00 9.890627765982777930e+01
7.000000000000000000e+00 9.756689896973060172e+01
8.000000000000000000e+00 9.640654816747837685e+01
9.000000000000000000e+00 9.538291653377633850e+01
1.000000000000000000e+01 9.446711581053710916e+01
1.100000000000000000e+01 9.363854101254636930e+01
1.200000000000000000e+01 9.288197801234196049e+01
1.300000000000000000e+01 9.218587286102416556e+01
1.400000000000000000e+01 9.154124431639628767e+01
1.500000000000000000e+01 9.094097246065499007e+01
1.600000000000000000e+01 9.037931737643818053e+01
1.700000000000000000e+01 8.985158399854951483e+01
1.800000000000000000e+01 8.935388290683513901e+01
1.900000000000000000e+01 8.888295588002992531e+01
2.000000000000000000e+01 8.843604624675201364e+01
2.100000000000000000e+01 8.801080090159160818e+01
2.200000000000000000e+01 8.760519513553680326e+01
2.300000000000000000e+01 8.721747418907003180e+01
2.400000000000000000e+01 8.684610725310207613e+01
2.500000000000000000e+01 8.648975086581266680e+01
2.600000000000000000e+01 8.614721949222709441e+01
2.700000000000000000e+01 8.581746165872601750e+01
2.800000000000000000e+01 8.549954042945749677e+01
2.900000000000000000e+01 8.519261730975243552e+01
3.000000000000000000e+01 8.489593887893946089e+01
3.100000000000000000e+01 8.460882561530650037e+01
3.200000000000000000e+01 8.433066249518051904e+01
3.300000000000000000e+01 8.406089103866111145e+01
3.400000000000000000e+01 8.379900254227581513e+01
3.500000000000000000e+01 8.354453229241379120e+01
3.600000000000000000e+01 8.329705459336111062e+01
3.700000000000000000e+01 8.305617847606178827e+01
3.800000000000000000e+01 8.282154397848131566e+01
3.900000000000000000e+01 8.259281890850076024e+01
4.000000000000000000e+01 8.236969601593560242e+01
4.100000000000000000e+01 8.215189051289075906e+01
4.200000000000000000e+01 8.193913789217174326e+01
4.300000000000000000e+01 8.173119200145249863e+01
4.400000000000000000e+01 8.152782333789581060e+01
4.500000000000000000e+01 8.132881753341524700e+01
4.600000000000000000e+01 8.113397400536017301e+01
4.700000000000000000e+01 8.094310475115186421e+01
4.800000000000000000e+01 8.075603326860068876e+01
4.900000000000000000e+01 8.057259358629424639e+01
5.000000000000000000e+01 8.039262939048809642e+01
5.100000000000000000e+01 8.021599323707222595e+01
5.200000000000000000e+01 8.004254583836988957e+01
5.300000000000000000e+01 7.987215541632973270e+01
5.400000000000000000e+01 7.970469711419788439e+01
5.500000000000000000e+01 7.954005246037590382e+01
5.600000000000000000e+01 7.937810887836961626e+01
5.700000000000000000e+01 7.921875923795174401e+01
5.800000000000000000e+01 7.906190144283820587e+01
5.900000000000000000e+01 7.890743805099307906e+01
6.000000000000000000e+01 7.875527592398475463e+01
6.100000000000000000e+01 7.860532590214917548e+01
6.200000000000000000e+01 7.845750250281437843e+01
6.300000000000000000e+01 7.831172363886354049e+01
6.400000000000000000e+01 7.816791035545560362e+01
6.500000000000000000e+01 7.802598658258628461e+01
6.600000000000000000e+01 7.788587890163302063e+01
6.700000000000000000e+01 7.774751632395532397e+01
6.800000000000000000e+01 7.761083007985958204e+01
6.900000000000000000e+01 7.747575341620165545e+01
7.000000000000000000e+01 7.734222140104228060e+01
7.100000000000000000e+01 7.721017073379007911e+01
7.200000000000000000e+01 7.707953955912572042e+01
7.300000000000000000e+01 7.695026728321523990e+01
7.400000000000000000e+01 7.682229439034395568e+01
7.500000000000000000e+01 7.669556225835931684e+01
7.600000000000000000e+01 7.657001297071529677e+01
7.700000000000000000e+01 7.644558912319914157e+01
7.800000000000000000e+01 7.632223362271184897e+01
7.900000000000000000e+01 7.619988947547723512e+01
8.000000000000000000e+01 7.607849956138375092e+01
8.100000000000000000e+01 7.595800639073792127e+01
8.200000000000000000e+01 7.583835183903178745e+01
8.300000000000000000e+01 7.571947685427532804e+01
8.400000000000000000e+01 7.560132113057876779e+01
8.500000000000000000e+01 7.548382273997599157e+01
8.600000000000000000e+01 7.536691771284046126e+01
8.700000000000000000e+01 7.525053955478102807e+01
8.800000000000000000e+01 7.513461868483584283e+01
8.900000000000000000e+01 7.501908177582291160e+01
9.000000000000000000e+01 7.490385097238544176e+01
9.100000000000000000e+01 7.478884295529090309e+01
9.200000000000000000e+01 7.467396781117383853e+01
9.300000000000000000e+01 7.455912765428800526e+01
9.400000000000000000e+01 7.444421492957934561e+01
9.500000000000000000e+01 7.432911030263208829e+01
9.600000000000000000e+01 7.421368000898463890e+01
9.700000000000000000e+01 7.409777248856880760e+01
9.800000000000000000e+01 7.398121406445787329e+01
9.900000000000000000e+01 7.386380332868387200e+01
1.000000000000000000e+02 7.374530375639197644e+01
1.010000000000000000e+02 7.362537764357017522e+01
1.020000000000000000e+02 7.350374099209871304e+01
1.030000000000000000e+02 7.337997738643089463e+01
1.040000000000000000e+02 7.325356838257620495e+01
1.050000000000000000e+02 7.312385734051193253e+01
1.060000000000000000e+02 7.298999720042178296e+01
1.070000000000000000e+02 7.285087375290721923e+01
1.080000000000000000e+02 7.270499112612138504e+01
1.090000000000000000e+02 7.255029912998065811e+01
1.100000000000000000e+02 7.238393409373401255e+01
1.110000000000000000e+02 7.220184746185836389e+01
1.120000000000000000e+02 7.199837083685687844e+01
1.130000000000000000e+02 7.176621512915998835e+01
1.140000000000000000e+02 7.149976147948069638e+01
1.150000000000000000e+02 7.121671010375908395e+01
1.160000000000000000e+02 7.106668758783114015e+01
1.170000000000000000e+02 7.157947380861634201e+01
1.180000000000000000e+02 7.271604541305690361e+01
1.190000000000000000e+02 7.309700753175782495e+01
1.200000000000000000e+02 7.291365830658786251e+01
1.210000000000000000e+02 7.270510886864704503e+01
1.220000000000000000e+02 7.248955577031500752e+01
1.230000000000000000e+02 7.224118022356958591e+01
1.240000000000000000e+02 7.201631846358679923e+01
1.250000000000000000e+02 7.181248633808988302e+01
1.260000000000000000e+02 7.162284324095085708e+01
1.270000000000000000e+02 7.144239757550559489e+01
1.280000000000000000e+02 7.126765117411741812e+01
1.290000000000000000e+02 7.109605525370602663e+01
1.300000000000000000e+02 7.092565234113023109e+01
1.310000000000000000e+02 7.075485114755929317e+01
1.320000000000000000e+02 7.058228035539455902e+01
1.330000000000000000e+02 7.040668827929103202e+01
1.340000000000000000e+02 7.022686892950419235e+01
1.350000000000000000e+02 7.004160256343195101e+01
1.360000000000000000e+02 6.984960287947957625e+01
1.370000000000000000e+02 6.964946507891495742e+01
1.380000000000000000e+02 6.943960986050277029e+01
1.390000000000000000e+02 6.921821836816317841e+01
1.400000000000000000e+02 6.898315227253911530e+01
1.410000000000000000e+02 6.873185142090234478e+01
1.420000000000000000e+02 6.846119850622790182e+01
1.430000000000000000e+02 6.816733534776231807e+01
1.440000000000000000e+02 6.784540750275417054e+01
1.450000000000000000e+02 6.748920102689437783e+01
1.460000000000000000e+02 6.709061368378203838e+01
1.470000000000000000e+02 6.663886635857299723e+01
1.480000000000000000e+02 6.611929756014370696e+01
1.490000000000000000e+02 6.551147632242000896e+01
1.500000000000000000e+02 6.478619608055397805e+01
1.510000000000000000e+02 6.390071215145086114e+01
1.520000000000000000e+02 6.279187428461740694e+01
1.530000000000000000e+02 6.137138705056677423e+01
1.540000000000000000e+02 5.956316676681077382e+01
1.550000000000000000e+02 5.765750462936245668e+01
1.560000000000000000e+02 5.762385542482780920e+01
1.570000000000000000e+02 6.102468238689985469e+01
1.580000000000000000e+02 6.548599747058415232e+01
1.590000000000000000e+02 6.987142070230110846e+01
1.600000000000000000e+02 7.410559617718145375e+01
1.610000000000000000e+02 7.780665600292471140e+01
1.620000000000000000e+02 8.075777430105458166e+01
1.630000000000000000e+02 8.208113606317502331e+01
1.640000000000000000e+02 8.215393220643230165e+01
1.650000000000000000e+02 8.066921721249462962e+01
1.660000000000000000e+02 7.904650848226540916e+01
1.670000000000000000e+02 7.772966543899462977e+01
1.680000000000000000e+02 7.668594721259577796e+01
1.690000000000000000e+02 7.584164870137860248e+01
1.700000000000000000e+02 7.514100017274556365e+01
1.710000000000000000e+02 7.454566952188622508e+01
1.720000000000000000e+02 7.402924950704640139e+01
1.730000000000000000e+02 7.357313303336523802e+01
1.740000000000000000e+02 7.316386251341235436e+01
1.750000000000000000e+02 7.279145572022537181e+01
1.760000000000000000e+02 7.244833467415818973e+01
1.770000000000000000e+02 7.212862877918323079e+01
1.780000000000000000e+02 7.182772041092700022e+01
1.790000000000000000e+02 7.154196568239507315e+01
1.800000000000000000e+02 7.126857872951345030e+01
1.810000000000000000e+02 7.100574359410072134e+01
1.820000000000000000e+02 7.075314083234840723e+01
1.830000000000000000e+02 7.051307823425830179e+01
1.840000000000000000e+02 7.029069700996886638e+01
1.850000000000000000e+02 7.008489527613116366e+01
1.860000000000000000e+02 6.987284813619518786e+01
1.870000000000000000e+02 6.963553572266246761e+01
1.880000000000000000e+02 6.938056906093352438e+01
1.890000000000000000e+02 6.911797340966870706e+01
1.900000000000000000e+02 6.885058996814362331e+01
1.910000000000000000e+02 6.857754840847324829e+01
1.920000000000000000e+02 6.829672942871253838e+01
1.930000000000000000e+02 6.800549987451728384e+01
1.940000000000000000e+02 6.770076452489722385e+01
1.950000000000000000e+02 6.737877154233251531e+01
1.960000000000000000e+02 6.703488456399321649e+01
1.970000000000000000e+02 6.666414167259259216e+01
1.980000000000000000e+02 6.626840834485815890e+01
1.990000000000000000e+02 6.590629197746588375e+01
2.000000000000000000e+02 6.577939740400142909e+01
2.010000000000000000e+02 6.559596905293979319e+01
2.020000000000000000e+02 6.511395636756293470e+01
2.030000000000000000e+02 6.454003134464517188e+01
2.040000000000000000e+02 6.391891975354893418e+01
2.050000000000000000e+02 6.324031680778681164e+01
2.060000000000000000e+02 6.248462503420622483e+01
2.070000000000000000e+02 6.162719112493434892e+01
2.080000000000000000e+02 6.063584862431382305e+01
2.090000000000000000e+02 5.946632482631847694e+01
2.100000000000000000e+02 5.805548363747295326e+01
2.110000000000000000e+02 5.631372036794065394e+01
2.120000000000000000e+02 5.413447490606668566e+01
2.130000000000000000e+02 5.155796195966335915e+01
2.140000000000000000e+02 4.972440169799795484e+01
2.150000000000000000e+02 5.110454348103134237e+01
2.160000000000000000e+02 5.433843533759983302e+01
2.170000000000000000e+02 5.741706744849533095e+01
2.180000000000000000e+02 6.003874369928916366e+01
2.190000000000000000e+02 6.229336872048122586e+01
2.200000000000000000e+02 6.428418812730814125e+01
2.210000000000000000e+02 6.608724563049568701e+01
2.220000000000000000e+02 6.775644236564565404e+01
2.230000000000000000e+02 6.933104433011773438e+01
2.240000000000000000e+02 7.084101262003733268e+01
2.250000000000000000e+02 7.231050826967637590e+01
2.260000000000000000e+02 7.376026232684078821e+01
2.270000000000000000e+02 7.520931070451176481e+01
2.280000000000000000e+02 7.667644737925462550e+01
2.290000000000000000e+02 7.818176757179580250e+01
2.300000000000000000e+02 7.974928096827679269e+01
2.310000000000000000e+02 8.141495596187732531e+01
2.320000000000000000e+02 8.324173176900886517e+01
2.330000000000000000e+02 8.525586621911882901e+01
2.340000000000000000e+02 8.748099405872353884e+01
2.350000000000000000e+02 9.003478012105070150e+01
2.360000000000000000e+02 9.300636351264294888e+01
2.370000000000000000e+02 9.614590633743746650e+01
2.380000000000000000e+02 9.799819954078267870e+01
2.390000000000000000e+02 9.719796789940089354e+01
2.400000000000000000e+02 9.486744223989089164e+01
2.410000000000000000e+02 9.265577951449043326e+01
2.420000000000000000e+02 9.088365620503866182e+01
2.430000000000000000e+02 8.947631952201470540e+01
2.440000000000000000e+02 8.833997382880860982e+01
2.450000000000000000e+02 8.740585447344669490e+01
2.460000000000000000e+02 8.662637200359736767e+01
2.470000000000000000e+02 8.596828768154523459e+01
2.480000000000000000e+02 8.540786648245541812e+01
2.490000000000000000e+02 8.492777793866810043e+01
2.500000000000000000e+02 8.451513435928626450e+01
2.510000000000000000e+02 8.416023600887670852e+01
2.520000000000000000e+02 8.385575030792091411e+01
2.530000000000000000e+02 8.359609024837794777e+01
2.540000000000000000e+02 8.337640191974298887e+01
2.550000000000000000e+02 8.318809626156159709e+01
2.560000000000000000e+02 8.299954473881382455e+01
2.570000000000000000e+02 8.277916672530324149e+01
2.580000000000000000e+02 8.263151816667610206e+01
2.590000000000000000e+02 8.255375051933501140e+01
2.600000000000000000e+02 8.250462419456604835e+01
2.610000000000000000e+02 8.247554384474499045e+01
2.620000000000000000e+02 8.246571222837721393e+01
2.630000000000000000e+02 8.247540648378895867e+01
2.640000000000000000e+02 8.250520200045119168e+01
2.650000000000000000e+02 8.255638434415493521e+01
2.660000000000000000e+02 8.263229196352216377e+01
2.670000000000000000e+02 8.274144943362000504e+01
2.680000000000000000e+02 8.290117664441524425e+01
2.690000000000000000e+02 8.312502948112738466e+01
2.700000000000000000e+02 8.338422354166398520e+01
2.710000000000000000e+02 8.363688507852585019e+01
2.720000000000000000e+02 8.388799971008356238e+01
2.730000000000000000e+02 8.415946233261892928e+01
2.740000000000000000e+02 8.446540212038996742e+01
2.750000000000000000e+02 8.481410206952483577e+01
2.760000000000000000e+02 8.521304143572008627e+01
2.770000000000000000e+02 8.567510695986187841e+01
2.780000000000000000e+02 8.623193726324933550e+01
2.790000000000000000e+02 8.690686142277004933e+01
2.800000000000000000e+02 8.765849560223145431e+01
2.810000000000000000e+02 8.850665914329168515e+01
2.820000000000000000e+02 8.949409563086065589e+01
2.830000000000000000e+02 9.065159610656829159e+01
2.840000000000000000e+02 9.202077197921124707e+01
2.850000000000000000e+02 9.367371955290747110e+01
2.860000000000000000e+02 9.571390971240974466e+01
2.870000000000000000e+02 9.821827840949455890e+01
2.880000000000000000e+02 1.008288435055101502e+02
2.890000000000000000e+02 1.017197347173931803e+02
2.900000000000000000e+02 9.970563281395030231e+01
2.910000000000000000e+02 9.680787310273399271e+01
2.920000000000000000e+02 9.428721640565881046e+01
2.930000000000000000e+02 9.223846762424045664e+01
2.940000000000000000e+02 9.055977383440547612e+01
2.950000000000000000e+02 8.916743168204794756e+01
2.960000000000000000e+02 8.801734631324279690e+01
2.970000000000000000e+02 8.709043180524511740e+01
2.980000000000000000e+02 8.637678805341454336e+01
2.990000000000000000e+02 8.587221474354223005e+01
3.000000000000000000e+02 8.558085708686229509e+01
3.010000000000000000e+02 8.551782819328909113e+01
3.020000000000000000e+02 8.571156976137527295e+01
3.030000000000000000e+02 8.620717467972163206e+01
3.040000000000000000e+02 8.707069528261786218e+01
3.050000000000000000e+02 8.838801956885801303e+01
3.060000000000000000e+02 9.021325926549060625e+01
3.070000000000000000e+02 9.221768824922409635e+01
3.080000000000000000e+02 9.269229195710519775e+01
3.090000000000000000e+02 9.045134326802954661e+01
3.100000000000000000e+02 8.748797933251751147e+01
3.110000000000000000e+02 8.495614612659933584e+01
3.120000000000000000e+02 8.294244955843467437e+01
3.130000000000000000e+02 8.132401587179325020e+01
3.140000000000000000e+02 8.001667593562385150e+01
3.150000000000000000e+02 7.896796426629552457e+01
3.160000000000000000e+02 7.813593531775194378e+01
3.170000000000000000e+02 7.748638202409060227e+01
3.180000000000000000e+02 7.699215317530182290e+01
3.190000000000000000e+02 7.663219769385845836e+01
3.200000000000000000e+02 7.639077002122525073e+01
3.210000000000000000e+02 7.625700260263397467e+01
3.220000000000000000e+02 7.622500337743429100e+01
3.230000000000000000e+02 7.629480865960211133e+01
3.240000000000000000e+02 7.647087187899182936e+01
3.250000000000000000e+02 7.674673376501358746e+01
3.260000000000000000e+02 7.698918937570456933e+01
3.270000000000000000e+02 7.656819588063082449e+01
3.280000000000000000e+02 7.536012131386270596e+01
3.290000000000000000e+02 7.497613235600839232e+01
3.300000000000000000e+02 7.538377010483731056e+01
3.310000000000000000e+02 7.593125661297825957e+01
3.320000000000000000e+02 7.648375436424184670e+01
3.330000000000000000e+02 7.704041676437535102e+01
3.340000000000000000e+02 7.761583923892972336e+01
3.350000000000000000e+02 7.822366234513023642e+01
3.360000000000000000e+02 7.887585307316129501e+01
3.370000000000000000e+02 7.958388269200882803e+01
3.380000000000000000e+02 8.036001260911345412e+01
3.390000000000000000e+02 8.121880007589811612e+01
3.400000000000000000e+02 8.217944064263721771e+01
3.410000000000000000e+02 8.326984512573729091e+01
3.420000000000000000e+02 8.453283247667292244e+01
3.430000000000000000e+02 8.603260655051693107e+01
3.440000000000000000e+02 8.785791513102967087e+01
3.450000000000000000e+02 9.011592310134608397e+01
3.460000000000000000e+02 9.285519197870628716e+01
3.470000000000000000e+02 9.551049566081684361e+01
3.480000000000000000e+02 9.574863608263933656e+01
3.490000000000000000e+02 9.325578158336497836e+01
3.500000000000000000e+02 9.047330529402037769e+01
3.510000000000000000e+02 8.814519365722787825e+01
3.520000000000000000e+02 8.624913883873034592e+01
3.530000000000000000e+02 8.468260364190399514e+01
3.540000000000000000e+02 8.336482384201703155e+01
3.550000000000000000e+02 8.223961149216349042e+01
3.560000000000000000e+02 8.126810012165039154e+01
3.570000000000000000e+02 8.042292194428145535e+01
3.580000000000000000e+02 7.968440713468582715e+01
3.590000000000000000e+02 7.903820581733637596e+01
3.600000000000000000e+02 7.847387661097333478e+01
3.610000000000000000e+02 7.798432118272476998e+01
3.620000000000000000e+02 7.756675737667136161e+01
3.630000000000000000e+02 7.722781920941974931e+01
3.640000000000000000e+02 7.697587046575870318e+01
3.650000000000000000e+02 7.680390343807734155e+01
3.660000000000000000e+02 7.673323783417882282e+01
3.670000000000000000e+02 7.678866645409277680e+01
3.680000000000000000e+02 7.689285044074264874e+01
3.690000000000000000e+02 7.699780029209047427e+01
3.700000000000000000e+02 7.711722893882628682e+01
3.710000000000000000e+02 7.727680214300448824e+01
3.720000000000000000e+02 7.749408956870730947e+01
3.730000000000000000e+02 7.777962586923699462e+01
3.740000000000000000e+02 7.814084155152752942e+01
3.750000000000000000e+02 7.858460527711936550e+01
3.760000000000000000e+02 7.911868330589570064e+01
3.770000000000000000e+02 7.975276922861772277e+01
3.780000000000000000e+02 8.049949827792757162e+01
3.790000000000000000e+02 8.137571198214016022e+01
3.800000000000000000e+02 8.240417268805842355e+01
3.810000000000000000e+02 8.361579024374593416e+01
3.820000000000000000e+02 8.505169587827134592e+01
3.830000000000000000e+02 8.676091350732102114e+01
3.840000000000000000e+02 8.877246858775662020e+01
3.850000000000000000e+02 9.094894391071903783e+01
3.860000000000000000e+02 9.250611403892698092e+01
3.870000000000000000e+02 9.205257022111618426e+01
3.880000000000000000e+02 8.995696597073703060e+01
3.890000000000000000e+02 8.768759213920293405e+01
3.900000000000000000e+02 8.602014126319311060e+01
3.910000000000000000e+02 8.550305958159884767e+01
3.920000000000000000e+02 8.639884402902880822e+01
3.930000000000000000e+02 8.781165874997716969e+01
3.940000000000000000e+02 8.825314326675125187e+01
3.950000000000000000e+02 8.758205145736091879e+01
3.960000000000000000e+02 8.655661831482534296e+01
3.970000000000000000e+02 8.559728877765907384e+01
3.980000000000000000e+02 8.481033403749820820e+01
3.990000000000000000e+02 8.420252610633623647e+01
4.000000000000000000e+02 8.376245629354551170e+01
4.010000000000000000e+02 8.348171602975618555e+01
4.020000000000000000e+02 8.335072487270140584e+01
4.030000000000000000e+02 8.328808772393912818e+01
4.040000000000000000e+02 8.278197911573217027e+01
4.050000000000000000e+02 8.116448553037871250e+01
4.060000000000000000e+02 8.032094911782780855e+01
4.070000000000000000e+02 8.046328937080244259e+01
4.080000000000000000e+02 8.079517542588831702e+01
4.090000000000000000e+02 8.115563150978687190e+01
4.100000000000000000e+02 8.154383855721263785e+01
4.110000000000000000e+02 8.197781760904803150e+01
4.120000000000000000e+02 8.247598327002916108e+01
4.130000000000000000e+02 8.305692805409304924e+01
4.140000000000000000e+02 8.374163016529438153e+01
4.150000000000000000e+02 8.455622105147000411e+01
4.160000000000000000e+02 8.553556671637747399e+01
4.170000000000000000e+02 8.672830808511598377e+01
4.180000000000000000e+02 8.820363110380129967e+01
4.190000000000000000e+02 9.005535109623474455e+01
4.200000000000000000e+02 9.236447939601065116e+01
4.210000000000000000e+02 9.486843411382156432e+01
4.220000000000000000e+02 9.577153690177487988e+01
4.230000000000000000e+02 9.354228996098136406e+01
4.240000000000000000e+02 9.040335553876040819e+01
4.250000000000000000e+02 8.761379164623839699e+01
4.260000000000000000e+02 8.526385234713021077e+01
4.270000000000000000e+02 8.325615275060427223e+01
4.280000000000000000e+02 8.150146638134286547e+01
4.290000000000000000e+02 7.993541541128821848e+01
4.300000000000000000e+02 7.851245109376162645e+01
4.310000000000000000e+02 7.719960277035526985e+01
4.320000000000000000e+02 7.597214152752158611e+01
4.330000000000000000e+02 7.481073916980702165e+01
4.340000000000000000e+02 7.369956842375667350e+01
4.350000000000000000e+02 7.262494677367237728e+01
4.360000000000000000e+02 7.157426446496344852e+01
4.370000000000000000e+02 7.053500301130199546e+01
4.380000000000000000e+02 6.949366433953711919e+01
4.390000000000000000e+02 6.843439507721883786e+01
4.400000000000000000e+02 6.733700066082354851e+01
4.410000000000000000e+02 6.617392207868851983e+01
4.420000000000000000e+02 6.490586794432246620e+01
4.430000000000000000e+02 6.347814560225729252e+01
4.440000000000000000e+02 6.183820172337313892e+01
4.450000000000000000e+02 6.012441754602443211e+01
4.460000000000000000e+02 5.967614563468253408e+01
4.470000000000000000e+02 6.286650908374856783e+01
4.480000000000000000e+02 6.704918777617669434e+01
4.490000000000000000e+02 6.798881086783863736e+01
4.500000000000000000e+02 6.653822156566783974e+01
4.510000000000000000e+02 6.476053553672952035e+01
4.520000000000000000e+02 6.310683657640190347e+01
4.530000000000000000e+02 6.156981353691541869e+01
4.540000000000000000e+02 6.009030768058023853e+01
4.550000000000000000e+02 5.861522192757877292e+01
4.560000000000000000e+02 5.710170554696959044e+01
4.570000000000000000e+02 5.552056072588302982e+01
4.580000000000000000e+02 5.387182983353537225e+01
4.590000000000000000e+02 5.217372763227221100e+01
4.600000000000000000e+02 5.027844615819341101e+01
4.610000000000000000e+02 4.787999893838978238e+01
4.620000000000000000e+02 4.493917174764449385e+01
4.630000000000000000e+02 4.205694635939469350e+01
4.640000000000000000e+02 4.131332383891059834e+01
4.650000000000000000e+02 4.313915007682293634e+01
4.660000000000000000e+02 4.531241987039139474e+01
4.670000000000000000e+02 4.698387805580415488e+01
4.680000000000000000e+02 4.810154117671743990e+01
4.690000000000000000e+02 4.872456915446641545e+01
4.700000000000000000e+02 4.887177133663386996e+01
4.710000000000000000e+02 4.861461727883572337e+01
4.720000000000000000e+02 4.891360688480026653e+01
4.730000000000000000e+02 5.249150621575064690e+01
4.740000000000000000e+02 5.868829729370624193e+01
4.750000000000000000e+02 6.523517991783121772e+01
4.760000000000000000e+02 7.116909238574794472e+01
4.770000000000000000e+02 7.443799405447873596e+01
4.780000000000000000e+02 7.465024151943586617e+01
4.790000000000000000e+02 7.422204222495062709e+01
4.800000000000000000e+02 7.408079331894052189e+01
4.810000000000000000e+02 7.428139199905533019e+01
4.820000000000000000e+02 7.476826365197884172e+01
4.830000000000000000e+02 7.550280374743623213e+01
4.840000000000000000e+02 7.647346464688925494e+01
4.850000000000000000e+02 7.769389965299805567e+01
4.860000000000000000e+02 7.920373050888403554e+01
4.870000000000000000e+02 8.107275299390443024e+01
4.880000000000000000e+02 8.339913640639031200e+01
4.890000000000000000e+02 8.622776206046600578e+01
4.900000000000000000e+02 8.897485803924689662e+01
4.910000000000000000e+02 8.949552261870070424e+01
4.920000000000000000e+02 8.744814511645509469e+01
4.930000000000000000e+02 8.502805628175606500e+01
4.940000000000000000e+02 8.311558929370399085e+01
4.950000000000000000e+02 8.174846015520962794e+01
4.960000000000000000e+02 8.085438517336406505e+01
4.970000000000000000e+02 8.038985133756219170e+01
4.980000000000000000e+02 8.035127758968600631e+01
4.990000000000000000e+02 8.076148037542692748e+01
5.000000000000000000e+02 8.166969968264758961e+01
5.010000000000000000e+02 8.315836618230648014e+01
5.020000000000000000e+02 8.531470446603697155e+01
5.030000000000000000e+02 8.795349319511163344e+01
5.040000000000000000e+02 8.943270695407716175e+01
5.050000000000000000e+02 8.781913836916827165e+01
5.060000000000000000e+02 8.521968768204894218e+01
5.070000000000000000e+02 8.301979675669738867e+01
5.080000000000000000e+02 8.086350280405267199e+01
5.090000000000000000e+02 7.847932285586905721e+01
5.100000000000000000e+02 7.718298480652195792e+01
5.110000000000000000e+02 7.660292539693229230e+01
5.120000000000000000e+02 7.626414138023170608e+01
5.130000000000000000e+02 7.605681875295208272e+01
5.140000000000000000e+02 7.595129931339695872e+01
5.150000000000000000e+02 7.593282202667263903e+01
5.160000000000000000e+02 7.599331922427970198e+01
5.170000000000000000e+02 7.614197726096649887e+01
5.180000000000000000e+02 7.637442357986681429e+01
5.190000000000000000e+02 7.656460166686886737e+01
5.200000000000000000e+02 7.681040253274903762e+01
5.210000000000000000e+02 7.711097407295143569e+01
5.220000000000000000e+02 7.745450632893386000e+01
5.230000000000000000e+02 7.783570879194475367e+01
5.240000000000000000e+02 7.825172491272972763e+01
5.250000000000000000e+02 7.870058533650480115e+01
5.260000000000000000e+02 7.918032437253846467e+01
5.270000000000000000e+02 7.968842504171274754e+01
5.280000000000000000e+02 8.022329004195469793e+01
5.290000000000000000e+02 8.078975929302602310e+01
5.300000000000000000e+02 8.139949467589515564e+01
5.310000000000000000e+02 8.205999422178970804e+01
5.320000000000000000e+02 8.277295179647934731e+01
5.330000000000000000e+02 8.354090508364267009e+01
5.340000000000000000e+02 8.436962208221977733e+01
5.350000000000000000e+02 8.526761771851253968e+01
5.360000000000000000e+02 8.624610492818241880e+01
5.370000000000000000e+02 8.732063289238945458e+01
5.380000000000000000e+02 8.851338175631725846e+01
5.390000000000000000e+02 8.985553683973182615e+01
5.400000000000000000e+02 9.139110840522435808e+01
5.410000000000000000e+02 9.318308434205533786e+01
5.420000000000000000e+02 9.531960079958648180e+01
5.430000000000000000e+02 9.789764565253682349e+01
5.440000000000000000e+02 1.008287778546548736e+02
5.450000000000000000e+02 1.028807565913423758e+02
5.460000000000000000e+02 1.018217065942227180e+02
5.470000000000000000e+02 9.907500245747199585e+01
5.480000000000000000e+02 9.650478538371723403e+01
5.490000000000000000e+02 9.439141431832726425e+01
5.500000000000000000e+02 9.264911057725853993e+01
5.510000000000000000e+02 9.117957788953644638e+01
5.520000000000000000e+02 8.991104188646529849e+01
5.530000000000000000e+02 8.879003084859087380e+01
5.540000000000000000e+02 8.777770522656703633e+01
5.550000000000000000e+02 8.684701313808885459e+01
5.560000000000000000e+02 8.597282204088531898e+01
5.570000000000000000e+02 8.513409332620415171e+01
5.580000000000000000e+02 8.431119004010011508e+01
5.590000000000000000e+02 8.348274442842284770e+01
5.600000000000000000e+02 8.262361133023824777e+01
5.610000000000000000e+02 8.170248113218256947e+01
5.620000000000000000e+02 8.068166619159754305e+01
5.630000000000000000e+02 7.953557155901731335e+01
5.640000000000000000e+02 7.838599937530227635e+01
5.650000000000000000e+02 7.811218985650575064e+01
5.660000000000000000e+02 8.037987011729994435e+01
5.670000000000000000e+02 8.308322688327712058e+01
5.680000000000000000e+02 8.304377349394739838e+01
5.690000000000000000e+02 8.149378138196414056e+01
5.700000000000000000e+02 7.960964914566146433e+01
5.710000000000000000e+02 7.771406909618114867e+01
5.720000000000000000e+02 7.644931168417312506e+01
5.730000000000000000e+02 7.731677374840658956e+01
5.740000000000000000e+02 8.062538659109696937e+01
5.750000000000000000e+02 8.485539309559966625e+01
5.760000000000000000e+02 8.910023370973101464e+01
5.770000000000000000e+02 9.299384403174929048e+01
5.780000000000000000e+02 9.566067901331712164e+01
5.790000000000000000e+02 9.593051828411887527e+01
5.800000000000000000e+02 9.482376230727484767e+01
5.810000000000000000e+02 9.359973482339344741e+01
5.820000000000000000e+02 9.258198026055595165e+01
5.830000000000000000e+02 9.177534795155480651e+01
5.840000000000000000e+02 9.113007417730044324e+01
5.850000000000000000e+02 9.059969381515375630e+01
5.860000000000000000e+02 9.015124929431956957e+01
5.870000000000000000e+02 8.976306287979861054e+01
5.880000000000000000e+02 8.941870576924424086e+01
5.890000000000000000e+02 8.910146844821645118e+01
5.900000000000000000e+02 8.879766659118082828e+01
5.910000000000000000e+02 8.851237017823940789e+01
5.920000000000000000e+02 8.827506632195665759e+01
5.930000000000000000e+02 8.811171629424299567e+01
5.940000000000000000e+02 8.802029477879929686e+01
5.950000000000000000e+02 8.798172403194337221e+01
5.960000000000000000e+02 8.797823518602265835e+01
5.970000000000000000e+02 8.800055292353613368e+01
5.980000000000000000e+02 8.804861180709417567e+01
5.990000000000000000e+02 8.812967867635315145e+01
6.000000000000000000e+02 8.825432912583691802e+01
6.010000000000000000e+02 8.843237839320671867e+01
6.020000000000000000e+02 8.867002668704886048e+01
6.030000000000000000e+02 8.896710978482728649e+01
6.040000000000000000e+02 8.931742237674244222e+01
6.050000000000000000e+02 8.971657893889388902e+01
6.060000000000000000e+02 9.017127394326541889e+01
6.070000000000000000e+02 9.070145659250368908e+01
6.080000000000000000e+02 9.133783949592334750e+01
6.090000000000000000e+02 9.211870407557753992e+01
6.100000000000000000e+02 9.307775320251741391e+01
6.110000000000000000e+02 9.417748991835867400e+01
6.120000000000000000e+02 9.502463723936574524e+01
6.130000000000000000e+02 9.436205014463133978e+01
6.140000000000000000e+02 9.133646414697645355e+01
6.150000000000000000e+02 8.713352556736236920e+01
6.160000000000000000e+02 8.283904792204486967e+01
6.170000000000000000e+02 7.913549849482618015e+01
6.180000000000000000e+02 7.700119905012796551e+01
6.190000000000000000e+02 7.671184266140302555e+01
6.200000000000000000e+02 7.722015428247273405e+01
6.210000000000000000e+02 7.773904552132724177e+01
6.220000000000000000e+02 7.833620227260071545e+01
6.230000000000000000e+02 8.021658902157369653e+01
6.240000000000000000e+02 8.465410545896473593e+01
6.250000000000000000e+02 9.053420429437053940e+01
6.260000000000000000e+02 9.598717937122705735e+01
6.270000000000000000e+02 9.883279834540820730e+01
6.280000000000000000e+02 9.925690490515103193e+01
6.290000000000000000e+02 9.925549182798920356e+01
6.300000000000000000e+02 9.955285627527575798e+01
6.310000000000000000e+02 1.002683722649491926e+02
6.320000000000000000e+02 1.014423652519269012e+02
6.330000000000000000e+02 1.031061202370494101e+02
6.340000000000000000e+02 1.050009725267892406e+02
6.350000000000000000e+02 1.054186447065245034e+02
6.360000000000000000e+02 1.025571663581152535e+02
6.370000000000000000e+02 9.846169983755083877e+01
6.380000000000000000e+02 9.445060489462019859e+01
6.390000000000000000e+02 9.055928412387372362e+01
6.400000000000000000e+02 8.666389896101568979e+01
6.410000000000000000e+02 8.321345593468073787e+01
6.420000000000000000e+02 8.221628239545394479e+01
6.430000000000000000e+02 8.407903583120216240e+01
6.440000000000000000e+02 8.653752535212728958e+01
6.450000000000000000e+02 8.870861108276483264e+01
6.460000000000000000e+02 9.066674749771350150e+01
6.470000000000000000e+02 9.254443627063884037e+01
6.480000000000000000e+02 9.442670272262711251e+01
6.490000000000000000e+02 9.639679911274672008e+01
6.500000000000000000e+02 9.854883440955447327e+01
6.510000000000000000e+02 1.009952734967194488e+02
6.520000000000000000e+02 1.038488334704552756e+02
6.530000000000000000e+02 1.069963882520782192e+02
6.540000000000000000e+02 1.091230171643428406e+02
6.550000000000000000e+02 1.087180164303126162e+02
6.560000000000000000e+02 1.070551201654307363e+02
6.570000000000000000e+02 1.050590329184767171e+02
6.580000000000000000e+02 1.010268032240049507e+02
6.590000000000000000e+02 9.407720052194746074e+01
6.600000000000000000e+02 8.895381062261083116e+01
6.610000000000000000e+02 8.751921532238098678e+01
6.620000000000000000e+02 8.702332043619418300e+01
6.630000000000000000e+02 8.644654706903699548e+01
6.640000000000000000e+02 8.570010113491349557e+01
6.650000000000000000e+02 8.480518855993322802e+01
6.660000000000000000e+02 8.377093460897727084e+01
6.670000000000000000e+02 8.258436783147347171e+01
6.680000000000000000e+02 8.121036446454267832e+01
6.690000000000000000e+02 7.959113085650281505e+01
6.700000000000000000e+02 7.766036248538311781e+01
6.710000000000000000e+02 7.547139171032748095e+01
6.720000000000000000e+02 7.386289190197365429e+01
6.730000000000000000e+02 7.498283161262065732e+01
6.740000000000000000e+02 7.845978700251230009e+01
6.750000000000000000e+02 8.237953595793563011e+01
6.760000000000000000e+02 8.627145456656208466e+01
6.770000000000000000e+02 8.990987190828971620e+01
6.780000000000000000e+02 9.161427817936822748e+01
6.790000000000000000e+02 8.961594463999291804e+01
6.800000000000000000e+02 8.621413149804200771e+01
6.810000000000000000e+02 8.366627204490745839e+01
6.820000000000000000e+02 8.447234727330803139e+01
6.830000000000000000e+02 8.807308806556420677e+01
6.840000000000000000e+02 9.056279250021623284e+01
6.850000000000000000e+02 8.921150825266147422e+01
6.860000000000000000e+02 8.601843251528458723e+01
6.870000000000000000e+02 8.263102036958534313e+01
6.880000000000000000e+02 8.007546211338136288e+01
6.890000000000000000e+02 8.063122862037091920e+01
6.900000000000000000e+02 8.369396931595210276e+01
6.910000000000000000e+02 8.710902980380106442e+01
6.920000000000000000e+02 9.045166320055494680e+01
6.930000000000000000e+02 9.389923949627618072e+01
6.940000000000000000e+02 9.760018584796688401e+01
6.950000000000000000e+02 1.014009097401109472e+02
6.960000000000000000e+02 1.037048668749488627e+02
6.970000000000000000e+02 1.026711245239517893e+02
6.980000000000000000e+02 1.004509563400806371e+02
6.990000000000000000e+02 9.851924222034945444e+01
7.000000000000000000e+02 9.701595673322309210e+01
7.010000000000000000e+02 9.585832899892865555e+01
7.020000000000000000e+02 9.497252191766295937e+01
7.030000000000000000e+02 9.431152447371641756e+01
7.040000000000000000e+02 9.384215135837685295e+01
7.050000000000000000e+02 9.353358483811958024e+01
7.060000000000000000e+02 9.336179712244467055e+01
7.070000000000000000e+02 9.332113803943533981e+01
7.080000000000000000e+02 9.342604223613001579e+01
7.090000000000000000e+02 9.370712911586387861e+01
7.100000000000000000e+02 9.421318824296915295e+01
7.110000000000000000e+02 9.502682575747854798e+01
7.120000000000000000e+02 9.627587310049037228e+01
7.130000000000000000e+02 9.806519591506958022e+01
7.140000000000000000e+02 1.003381695323396912e+02
7.150000000000000000e+02 1.019616867636669753e+02
7.160000000000000000e+02 1.005730349550123890e+02
7.170000000000000000e+02 9.766575295951177793e+01
7.180000000000000000e+02 9.532505674486378666e+01
7.190000000000000000e+02 9.397823277782373452e+01
7.200000000000000000e+02 9.365513157833150615e+01
7.210000000000000000e+02 9.435588681036635705e+01
7.220000000000000000e+02 9.587432140529756452e+01
7.230000000000000000e+02 9.702158771860467823e+01
7.240000000000000000e+02 9.589044240640879480e+01
7.250000000000000000e+02 9.349100260433121434e+01
7.260000000000000000e+02 9.139519515054429633e+01
7.270000000000000000e+02 8.992825362440262893e+01
7.280000000000000000e+02 8.905805392165029843e+01
7.290000000000000000e+02 8.874371389136811672e+01
7.300000000000000000e+02 8.899694096124471798e+01
7.310000000000000000e+02 8.988624006945953226e+01
7.320000000000000000e+02 9.147260567049394808e+01
7.330000000000000000e+02 9.331888969812702328e+01
7.340000000000000000e+02 9.315235516888003531e+01
7.350000000000000000e+02 9.018523163988899682e+01
7.360000000000000000e+02 8.714582771163284747e+01
7.370000000000000000e+02 8.488042503172623299e+01
7.380000000000000000e+02 8.332990066885776059e+01
7.390000000000000000e+02 8.235509323925262493e+01
7.400000000000000000e+02 8.183316156775558170e+01
7.410000000000000000e+02 8.166554489807364803e+01
7.420000000000000000e+02 8.177604399398046553e+01
7.430000000000000000e+02 8.210843180863852808e+01
7.440000000000000000e+02 8.262433180050278736e+01
7.450000000000000000e+02 8.330138644674889292e+01
7.460000000000000000e+02 8.413074856527757106e+01
7.470000000000000000e+02 8.510334024598145675e+01
7.480000000000000000e+02 8.611385558973466914e+01
7.490000000000000000e+02 8.652791238488657655e+01
7.500000000000000000e+02 8.582891453166499218e+01
7.510000000000000000e+02 8.611750578432479131e+01
7.520000000000000000e+02 8.735596982737726535e+01
7.530000000000000000e+02 8.882968104501841822e+01
7.540000000000000000e+02 9.040493135219149679e+01
7.550000000000000000e+02 9.209310082784890028e+01
7.560000000000000000e+02 9.390599378734398783e+01
7.570000000000000000e+02 9.577587436789863773e+01
7.580000000000000000e+02 9.739841739736687032e+01
7.590000000000000000e+02 9.810223454957751699e+01
7.600000000000000000e+02 9.742101111997784813e+01
7.610000000000000000e+02 9.582404287961156797e+01
7.620000000000000000e+02 9.399336404522802013e+01
7.630000000000000000e+02 9.224745106001117279e+01
7.640000000000000000e+02 9.066854476220930792e+01
7.650000000000000000e+02 8.925134907151732477e+01
7.660000000000000000e+02 8.794514584342795160e+01
7.670000000000000000e+02 8.662953047335422241e+01
7.680000000000000000e+02 8.519568555494626594e+01
7.690000000000000000e+02 8.360515448695657881e+01
7.700000000000000000e+02 8.183784447329564671e+01
7.710000000000000000e+02 8.004868172335713439e+01
7.720000000000000000e+02 7.891657602917440784e+01
7.730000000000000000e+02 7.962393072568529817e+01
7.740000000000000000e+02 8.216163116533590483e+01
7.750000000000000000e+02 8.542081581416255176e+01
7.760000000000000000e+02 8.839863947070385564e+01
7.770000000000000000e+02 8.830533351380871920e+01
7.780000000000000000e+02 8.086588337352152678e+01
7.790000000000000000e+02 8.531916706866084610e+01
7.800000000000000000e+02 8.979334055988317687e+01
7.810000000000000000e+02 9.294482024167976419e+01
7.820000000000000000e+02 9.597713426099699063e+01
7.830000000000000000e+02 9.921064085486511885e+01
7.840000000000000000e+02 1.024731112748357162e+02
7.850000000000000000e+02 1.041833467269841407e+02
7.860000000000000000e+02 1.028051699243466430e+02
7.870000000000000000e+02 1.002842844274693732e+02
7.880000000000000000e+02 9.790628502585158799e+01
7.890000000000000000e+02 9.580243042693305711e+01
7.900000000000000000e+02 9.389509728157830182e+01
7.910000000000000000e+02 9.220917624759984221e+01
7.920000000000000000e+02 9.124443964477197255e+01
7.930000000000000000e+02 9.201408092804585692e+01
7.940000000000000000e+02 9.420943994227314988e+01
7.950000000000000000e+02 9.646117504430442580e+01
7.960000000000000000e+02 9.654149816159930708e+01
7.970000000000000000e+02 9.534856326281757788e+01
7.980000000000000000e+02 9.410759374888112916e+01
7.990000000000000000e+02 9.301504418693284038e+01
8.000000000000000000e+02 9.204360833182916224e+01
8.010000000000000000e+02 9.114596419647234882e+01
8.020000000000000000e+02 9.027955304358899014e+01
8.030000000000000000e+02 8.940525025676728887e+01
8.040000000000000000e+02 8.848213636892138823e+01
8.050000000000000000e+02 8.746317499567180676e+01
8.060000000000000000e+02 8.630468667687063089e+01
8.070000000000000000e+02 8.507802945324334587e+01
8.080000000000000000e+02 8.460627097368144689e+01
8.090000000000000000e+02 8.635130069653236262e+01
8.100000000000000000e+02 8.703703606697064288e+01
8.110000000000000000e+02 8.532494730777000314e+01
8.120000000000000000e+02 8.325672786897600020e+01
8.130000000000000000e+02 8.311862030579254679e+01
8.140000000000000000e+02 8.631976867459198388e+01
8.150000000000000000e+02 9.075686700335408830e+01
8.160000000000000000e+02 9.514180307262699898e+01
8.170000000000000000e+02 9.865594079098613634e+01
8.180000000000000000e+02 9.956918371129872014e+01
8.190000000000000000e+02 9.889423871091975116e+01
8.200000000000000000e+02 9.997635479747911802e+01
8.210000000000000000e+02 1.008966728901059895e+02
8.220000000000000000e+02 9.997454898032285087e+01
8.230000000000000000e+02 9.877201536806849447e+01
8.240000000000000000e+02 9.777619992904705271e+01
8.250000000000000000e+02 9.698975153912473957e+01
8.260000000000000000e+02 9.636218981475411738e+01
8.270000000000000000e+02 9.585277296323639007e+01
8.280000000000000000e+02 9.543322998737815510e+01
8.290000000000000000e+02 9.508415383416695477e+01
8.300000000000000000e+02 9.479200788763343155e+01
8.310000000000000000e+02 9.454717183218883747e+01
8.320000000000000000e+02 9.434271782303832765e+01
8.330000000000000000e+02 9.417366755813392842e+01
8.340000000000000000e+02 9.403648783654807630e+01
8.350000000000000000e+02 9.392857868614350991e+01
8.360000000000000000e+02 9.384830073046865095e+01
8.370000000000000000e+02 9.379486994161041480e+01
8.380000000000000000e+02 9.376821439422874960e+01
8.390000000000000000e+02 9.376899160879956696e+01
8.400000000000000000e+02 9.379873331006372439e+01
8.410000000000000000e+02 9.386049634679382336e+01
8.420000000000000000e+02 9.396208852254999044e+01
8.430000000000000000e+02 9.412778563802980614e+01
8.440000000000000000e+02 9.439125318576162726e+01
8.450000000000000000e+02 9.472360037809696109e+01
8.460000000000000000e+02 9.511962916124261369e+01
8.470000000000000000e+02 9.563298618331228340e+01
8.480000000000000000e+02 9.632723549164886379e+01
8.490000000000000000e+02 9.727057338715772516e+01
8.500000000000000000e+02 9.845483033125036343e+01
8.510000000000000000e+02 9.918084368764219505e+01
8.520000000000000000e+02 9.690949979569532502e+01
8.530000000000000000e+02 9.152933160974083648e+01
8.540000000000000000e+02 8.628416195912804199e+01
8.550000000000000000e+02 8.432432919627474632e+01
8.560000000000000000e+02 8.520524027444392345e+01
8.570000000000000000e+02 8.649871672272703904e+01
8.580000000000000000e+02 8.759728903766337282e+01
8.590000000000000000e+02 8.851182273242926613e+01
8.600000000000000000e+02 8.932156089908272634e+01
8.610000000000000000e+02 9.009841912387344109e+01
8.620000000000000000e+02 9.090204363573195678e+01
8.630000000000000000e+02 9.177313091683157609e+01
8.640000000000000000e+02 9.268160149847120977e+01
8.650000000000000000e+02 9.310600745046897941e+01
8.660000000000000000e+02 9.212269399677714432e+01
8.670000000000000000e+02 9.071836949074622680e+01
8.680000000000000000e+02 8.816946457467906839e+01
8.690000000000000000e+02 8.712589872181355588e+01
8.700000000000000000e+02 8.772217313096641078e+01
8.710000000000000000e+02 8.843606010907450354e+01
8.720000000000000000e+02 8.863552892961826046e+01
8.730000000000000000e+02 8.799857918938633361e+01
8.740000000000000000e+02 8.663458251358498785e+01
8.750000000000000000e+02 8.508608924541016449e+01
8.760000000000000000e+02 8.381179360301239001e+01
8.770000000000000000e+02 8.292778539073532329e+01
8.780000000000000000e+02 8.236657605041466468e+01
8.790000000000000000e+02 8.207398926431235964e+01
8.800000000000000000e+02 8.206655202028909457e+01
8.810000000000000000e+02 8.227524780651698677e+01
8.820000000000000000e+02 8.245721557394216461e+01
8.830000000000000000e+02 8.253866075910993061e+01
8.840000000000000000e+02 8.251733668437439917e+01
8.850000000000000000e+02 8.237027200667624527e+01
8.860000000000000000e+02 8.206178311386619839e+01
8.870000000000000000e+02 8.154159579338751485e+01
8.880000000000000000e+02 8.073727060276169709e+01
8.890000000000000000e+02 7.956567930143731360e+01
8.900000000000000000e+02 7.811435591218065611e+01
8.910000000000000000e+02 7.765736792406411837e+01
8.920000000000000000e+02 8.068928378287520786e+01
8.930000000000000000e+02 8.573959268183189408e+01
8.940000000000000000e+02 9.098656828969667743e+01
8.950000000000000000e+02 9.621169394656527629e+01
8.960000000000000000e+02 1.008672898863631104e+02
8.970000000000000000e+02 1.026548104069698581e+02
8.980000000000000000e+02 1.016392748632343057e+02
8.990000000000000000e+02 1.002845039926380935e+02
9.000000000000000000e+02 9.928555143323586663e+01
9.010000000000000000e+02 9.864132883372734284e+01
9.020000000000000000e+02 9.827926511536260534e+01
9.030000000000000000e+02 9.811406888854889985e+01
9.040000000000000000e+02 9.785222164195255345e+01
9.050000000000000000e+02 9.659921457403783052e+01
9.060000000000000000e+02 9.508160124199679331e+01
9.070000000000000000e+02 9.482614192363369909e+01
9.080000000000000000e+02 9.502887166603643720e+01
9.090000000000000000e+02 9.528693238388910913e+01
9.100000000000000000e+02 9.554696403741755262e+01
9.110000000000000000e+02 9.581610720957174010e+01
9.120000000000000000e+02 9.610060925437454671e+01
9.130000000000000000e+02 9.641149610681999604e+01
9.140000000000000000e+02 9.676799055704796615e+01
9.150000000000000000e+02 9.719927225341692179e+01
9.160000000000000000e+02 9.775057932556731544e+01
9.170000000000000000e+02 9.848538711441959492e+01
9.180000000000000000e+02 9.948075506298363280e+01
9.190000000000000000e+02 1.004998718666155639e+02
9.200000000000000000e+02 9.970653218442240018e+01
9.210000000000000000e+02 9.822633493425784934e+01
9.220000000000000000e+02 9.913264040837148627e+01
9.230000000000000000e+02 1.004837440836012945e+02
9.240000000000000000e+02 1.019188147031228056e+02
9.250000000000000000e+02 1.035636429672662189e+02
9.260000000000000000e+02 1.054226449774063923e+02
9.270000000000000000e+02 1.066761452283052449e+02
9.280000000000000000e+02 1.050009956042930526e+02
9.290000000000000000e+02 1.007612662523152096e+02
9.300000000000000000e+02 9.622335772814363963e+01
9.310000000000000000e+02 9.308517126953050536e+01
9.320000000000000000e+02 9.349193614059765878e+01
9.330000000000000000e+02 9.616439772512697459e+01
9.340000000000000000e+02 9.836706180007509204e+01
9.350000000000000000e+02 9.717598053525868806e+01
9.360000000000000000e+02 9.312812304278185138e+01
9.370000000000000000e+02 8.978841354309071221e+01
9.380000000000000000e+02 8.989530263393700693e+01
9.390000000000000000e+02 9.218794464570875391e+01
9.400000000000000000e+02 9.487093018585838422e+01
9.410000000000000000e+02 9.751449661640521072e+01
9.420000000000000000e+02 9.924094028375668586e+01
9.430000000000000000e+02 9.770314010173613894e+01
9.440000000000000000e+02 9.312513802324728829e+01
9.450000000000000000e+02 8.573092740991859273e+01
9.460000000000000000e+02 7.790943455254453909e+01
9.470000000000000000e+02 9.087070338682558202e+01
9.480000000000000000e+02 9.386072510749858111e+01
9.490000000000000000e+02 9.547792953829883800e+01
9.500000000000000000e+02 9.755142644185040979e+01
9.510000000000000000e+02 1.001465643865783477e+02
9.520000000000000000e+02 1.022643023872008143e+02
9.530000000000000000e+02 1.040203009926072895e+02
9.540000000000000000e+02 1.041819129623533655e+02
9.550000000000000000e+02 1.031268783917261800e+02
9.560000000000000000e+02 1.038806287745359782e+02
9.570000000000000000e+02 1.034483082143049444e+02
9.580000000000000000e+02 1.004045487194549082e+02
9.590000000000000000e+02 9.648608985696121465e+01
9.600000000000000000e+02 9.266445925986300836e+01
9.610000000000000000e+02 9.045415917906640857e+01
9.620000000000000000e+02 9.157728923405677790e+01
9.630000000000000000e+02 9.445761344264263926e+01
9.640000000000000000e+02 9.796221753259547427e+01
9.650000000000000000e+02 1.016000052034247005e+02
9.660000000000000000e+02 1.049118468339031551e+02
9.670000000000000000e+02 1.080415699020129949e+02
9.680000000000000000e+02 1.100184932549808678e+02
9.690000000000000000e+02 1.105022452848228909e+02
9.700000000000000000e+02 1.090743173643530213e+02
9.710000000000000000e+02 1.067097515488859614e+02
9.720000000000000000e+02 1.045647394040346114e+02
9.730000000000000000e+02 1.027671609007669105e+02
9.740000000000000000e+02 1.012418422391873918e+02
9.750000000000000000e+02 9.991819462929316842e+01
9.760000000000000000e+02 9.875538692747238656e+01
9.770000000000000000e+02 9.768355535109988352e+01
9.780000000000000000e+02 9.663344289779968221e+01
9.790000000000000000e+02 9.567556900557124777e+01
9.800000000000000000e+02 9.523535149920101617e+01
9.810000000000000000e+02 9.575168114505530070e+01
9.820000000000000000e+02 9.610351112289279740e+01
9.830000000000000000e+02 9.555141169954772806e+01
9.840000000000000000e+02 9.483671650729581870e+01
9.850000000000000000e+02 9.417980574573000752e+01
9.860000000000000000e+02 9.359723811426142959e+01
9.870000000000000000e+02 9.307894905388886286e+01
9.880000000000000000e+02 9.260987128818861436e+01
9.890000000000000000e+02 9.218508937043908702e+01
9.900000000000000000e+02 9.180356858632835326e+01
9.910000000000000000e+02 9.146593596290797734e+01
9.920000000000000000e+02 9.117399477585701106e+01
9.930000000000000000e+02 9.092328278583738665e+01
9.940000000000000000e+02 9.070069372805347996e+01
9.950000000000000000e+02 9.050054481156458053e+01
9.960000000000000000e+02 9.041105916592222513e+01
9.970000000000000000e+02 9.044407322963651552e+01
9.980000000000000000e+02 9.046632257241940067e+01
9.990000000000000000e+02 9.051577846476203604e+01
1.000000000000000000e+03 9.065652399189016819e+01


==> twelveDbOct_DLW_Insulation.txt <==
7.300000000000000000e+01 2.391978676384375291e+01
1.460000000000000000e+02 3.591978676384375291e+01
2.920000000000000000e+02 4.791978676384375291e+01
5.840000000000000000e+02 5.991978676384375291e+01


==> twelveDbOct_DLW_noInsulation.txt <==
8.500000000000000000e+01 2.520304616675493392e+01
1.700000000000000000e+02 3.720304616675493037e+01
3.400000000000000000e+02 4.920304616675493037e+01
6.800000000000000000e+02 6.120304616675493037e+01


==> wavenlength_3150Hz_equivalentFluid.txt <==
1.000000000000000000e+00 2.779907541098262769e+01
2.000000000000000000e+00 1.390204657054687054e+01
3.000000000000000000e+00 9.270815402206514122e+00
4.000000000000000000e+00 6.956029989296681038e+00
5.000000000000000000e+00 5.567818806835818535e+00
6.000000000000000000e+00 4.642890419932052204e+00
7.000000000000000000e+00 3.982690589022968908e+00
8.000000000000000000e+00 3.487941550592018825e+00
9.000000000000000000e+00 3.103488447600889710e+00
1.000000000000000000e+01 2.796237904446484901e+00
1.100000000000000000e+01 2.545130108636735500e+00
1.200000000000000000e+01 2.336124853234697429e+00
1.300000000000000000e+01 2.159501714699329167e+00
1.400000000000000000e+01 2.008317298108057702e+00
1.500000000000000000e+01 1.877479584695091797e+00
1.600000000000000000e+01 1.763169399184653763e+00
1.700000000000000000e+01 1.662466065011887872e+00
1.800000000000000000e+01 1.573097840834113859e+00
1.900000000000000000e+01 1.493271166110938353e+00
2.000000000000000000e+01 1.421551132439881515e+00
2.100000000000000000e+01 1.356776105282423428e+00
2.200000000000000000e+01 1.297995629957684693e+00
2.300000000000000000e+01 1.244424535319460512e+00
2.400000000000000000e+01 1.195408510743225294e+00
2.500000000000000000e+01 1.150397943863800565e+00
2.600000000000000000e+01 1.108927794997094374e+00
2.700000000000000000e+01 1.070601943173264070e+00
2.800000000000000000e+01 1.035080885881901613e+00
2.900000000000000000e+01 1.002071983023923751e+00
3.000000000000000000e+01 9.713216514395425216e-01
3.100000000000000000e+01 9.426090695819689946e-01
3.200000000000000000e+01 9.157410620181598571e-01
3.300000000000000000e+01 8.905479135182287065e-01
3.400000000000000000e+01 8.668799213768746403e-01
3.500000000000000000e+01 8.446045383502127635e-01
3.600000000000000000e+01 8.236039913957884373e-01
3.700000000000000000e+01 8.037732862280059232e-01
3.800000000000000000e+01 7.850185266457527788e-01
3.900000000000000000e+01 7.672554921613937706e-01
4.000000000000000000e+01 7.504084287536489928e-01
4.100000000000000000e+01 7.344090163809730010e-01
4.200000000000000000e+01 7.191954838172799347e-01
4.300000000000000000e+01 7.047118468475108699e-01
4.400000000000000000e+01 6.909072502161056617e-01
4.500000000000000000e+01 6.777353972058609566e-01
4.600000000000000000e+01 6.651540535273398058e-01
4.700000000000000000e+01 6.531246144649934804e-01
4.800000000000000000e+01 6.416117260673191991e-01
4.900000000000000000e+01 6.305829526713971900e-01
5.000000000000000000e+01 6.200084842846717015e-01
5.100000000000000000e+01 6.098608783619132723e-01
5.200000000000000000e+01 6.001148313547386426e-01
5.300000000000000000e+01 5.907469761080097470e-01
5.400000000000000000e+01 5.817357017582851508e-01
5.500000000000000000e+01 5.730609932753439884e-01
5.600000000000000000e+01 5.647042881956269023e-01
5.700000000000000000e+01 5.566483484399181725e-01
5.800000000000000000e+01 5.488771453978205095e-01
5.900000000000000000e+01 5.413757567075737631e-01
6.000000000000000000e+01 5.341302733689106130e-01
6.100000000000000000e+01 5.271277160049648858e-01
6.200000000000000000e+01 5.203559592417215107e-01
6.300000000000000000e+01 5.138036633042118995e-01
6.400000000000000000e+01 5.074602120410410810e-01
6.500000000000000000e+01 5.013156566856491470e-01
6.600000000000000000e+01 4.953606647463812962e-01
6.700000000000000000e+01 4.895864734898673909e-01
6.800000000000000000e+01 4.839848475450863052e-01
6.900000000000000000e+01 4.785480402101757180e-01
7.000000000000000000e+01 4.732687580917166459e-01
7.100000000000000000e+01 4.681401287478633710e-01
7.200000000000000000e+01 4.631556710431354862e-01
7.300000000000000000e+01 4.583092679546551529e-01
7.400000000000000000e+01 4.535951415976921530e-01
7.500000000000000000e+01 4.490078302631105855e-01
7.600000000000000000e+01 4.445421672811051272e-01
7.700000000000000000e+01 4.401932615448785335e-01
7.800000000000000000e+01 4.359564795449573094e-01
7.900000000000000000e+01 4.318274287799397371e-01
8.000000000000000000e+01 4.278019424228911016e-01
8.100000000000000000e+01 4.238760651345157560e-01
8.200000000000000000e+01 4.200460399248571175e-01
8.300000000000000000e+01 4.163082959747459455e-01
8.400000000000000000e+01 4.126594373366702651e-01
8.500000000000000000e+01 4.090962324423070839e-01
8.600000000000000000e+01 4.056156043507231912e-01
8.700000000000000000e+01 4.022146216773309635e-01
8.800000000000000000e+01 3.988904901491353017e-01
8.900000000000000000e+01 3.956405447367077333e-01
9.000000000000000000e+01 3.924622423177416275e-01
9.100000000000000000e+01 3.893531548310157908e-01
9.200000000000000000e+01 3.863109628831807307e-01
9.300000000000000000e+01 3.833334497740269464e-01
9.400000000000000000e+01 3.804184959088214302e-01
9.500000000000000000e+01 3.775640735689545502e-01
9.600000000000000000e+01 3.747682420145430071e-01
9.700000000000000000e+01 3.720291428948159229e-01
9.800000000000000000e+01 3.693449959440933128e-01
9.900000000000000000e+01 3.667140949429659180e-01
1.000000000000000000e+02 3.641348039259250657e-01
1.010000000000000000e+02 3.616055536181828067e-01
1.020000000000000000e+02 3.591248380857840483e-01
1.030000000000000000e+02 3.566912115843544062e-01
1.040000000000000000e+02 3.543032855929597602e-01
1.050000000000000000e+02 3.519597260205931666e-01
1.060000000000000000e+02 3.496592505737486922e-01
1.070000000000000000e+02 3.474006262744160356e-01
1.080000000000000000e+02 3.451826671186194462e-01
1.090000000000000000e+02 3.430042318663603096e-01
1.100000000000000000e+02 3.408642219544875673e-01
1.110000000000000000e+02 3.387615795246398664e-01
1.120000000000000000e+02 3.366952855589669391e-01
1.130000000000000000e+02 3.346643581168587955e-01
1.140000000000000000e+02 3.326678506663909851e-01
1.150000000000000000e+02 3.307048505046358278e-01
1.160000000000000000e+02 3.287744772613968580e-01
1.170000000000000000e+02 3.268758814812979807e-01
1.180000000000000000e+02 3.250082432795099452e-01
1.190000000000000000e+02 3.231707710667105493e-01
1.200000000000000000e+02 3.213627003391793524e-01
1.210000000000000000e+02 3.195832925301951288e-01
1.220000000000000000e+02 3.178318339191610886e-01
1.230000000000000000e+02 3.161076345951200350e-01
1.240000000000000000e+02 3.144100274715341814e-01
1.250000000000000000e+02 3.127383673494117944e-01
1.260000000000000000e+02 3.110920300260491822e-01
1.270000000000000000e+02 3.094704114468262990e-01
1.280000000000000000e+02 3.078729268976642675e-01
1.290000000000000000e+02 3.062990102358957856e-01
1.300000000000000000e+02 3.047481131574446556e-01
1.310000000000000000e+02 3.032197044983381273e-01
1.320000000000000000e+02 3.017132695686978172e-01
1.330000000000000000e+02 3.002283095174685390e-01
1.340000000000000000e+02 2.987643407262504103e-01
1.350000000000000000e+02 2.973208942306934666e-01
1.360000000000000000e+02 2.958975151680142135e-01
1.370000000000000000e+02 2.944937622492684870e-01
1.380000000000000000e+02 2.931092072551058081e-01
1.390000000000000000e+02 2.917434345537956997e-01
1.400000000000000000e+02 2.903960406403935379e-01
1.410000000000000000e+02 2.890666336959740734e-01
1.420000000000000000e+02 2.877548331659252057e-01
1.430000000000000000e+02 2.864602693563491065e-01
1.440000000000000000e+02 2.851825830476750756e-01
1.450000000000000000e+02 2.839214251246340304e-01
1.460000000000000000e+02 2.826764562217955468e-01
1.470000000000000000e+02 2.814473463839132217e-01
1.480000000000000000e+02 2.802337747403599866e-01
1.490000000000000000e+02 2.790354291929812991e-01
1.500000000000000000e+02 2.778520061167255029e-01
1.510000000000000000e+02 2.766832100724477828e-01
1.520000000000000000e+02 2.755287535313143965e-01
1.530000000000000000e+02 2.743883566102676141e-01
1.540000000000000000e+02 2.732617468180353892e-01
1.550000000000000000e+02 2.721486588112020377e-01
1.560000000000000000e+02 2.710488341598785156e-01
1.570000000000000000e+02 2.699620211225339239e-01
1.580000000000000000e+02 2.688879744295765151e-01
1.590000000000000000e+02 2.678264550752883499e-01
1.600000000000000000e+02 2.667772301177419036e-01
1.610000000000000000e+02 2.657400724863451247e-01
1.620000000000000000e+02 2.647147607966752192e-01
1.630000000000000000e+02 2.637010791722860792e-01
1.640000000000000000e+02 2.626988170731805461e-01
1.650000000000000000e+02 2.617077691306641807e-01
1.660000000000000000e+02 2.607277349882997641e-01
1.670000000000000000e+02 2.597585191487073453e-01
1.680000000000000000e+02 2.587999308259562592e-01
1.690000000000000000e+02 2.578517838033164700e-01
1.700000000000000000e+02 2.569138962961406425e-01
1.710000000000000000e+02 2.559860908196647244e-01
1.720000000000000000e+02 2.550681940615220356e-01
1.730000000000000000e+02 2.541600367587757980e-01
1.740000000000000000e+02 2.532614535792848676e-01
1.750000000000000000e+02 2.523722830072253065e-01
1.760000000000000000e+02 2.514923672325993231e-01
1.770000000000000000e+02 2.506215520445713718e-01
1.780000000000000000e+02 2.497596867284751221e-01
1.790000000000000000e+02 2.489066239663487445e-01
1.800000000000000000e+02 2.480622197408546004e-01
1.810000000000000000e+02 2.472263332424517734e-01
1.820000000000000000e+02 2.463988267796938803e-01
1.830000000000000000e+02 2.455795656925286174e-01
1.840000000000000000e+02 2.447684182684841947e-01
1.850000000000000000e+02 2.439652556616297707e-01
1.860000000000000000e+02 2.431699518142045602e-01
1.870000000000000000e+02 2.423823833808119166e-01
1.880000000000000000e+02 2.416024296550837169e-01
1.890000000000000000e+02 2.408299724987183754e-01
1.900000000000000000e+02 2.400648962728055003e-01
1.910000000000000000e+02 2.393070877713514844e-01
1.920000000000000000e+02 2.385564361569228187e-01
1.930000000000000000e+02 2.378128328983301065e-01
1.940000000000000000e+02 2.370761717102771171e-01
1.950000000000000000e+02 2.363463484949032134e-01
1.960000000000000000e+02 2.356232612851492936e-01
1.970000000000000000e+02 2.349068101898823813e-01
1.980000000000000000e+02 2.341968973407148047e-01
1.990000000000000000e+02 2.334934268404565694e-01
2.000000000000000000e+02 2.327963047131441920e-01
2.010000000000000000e+02 2.321054388555884584e-01
2.020000000000000000e+02 2.314207389903882028e-01
2.030000000000000000e+02 2.307421166203583174e-01
2.040000000000000000e+02 2.300694849843228640e-01
2.050000000000000000e+02 2.294027590142252715e-01
2.060000000000000000e+02 2.287418552935102378e-01
2.070000000000000000e+02 2.280866920167336775e-01
2.080000000000000000e+02 2.274371889503579436e-01
2.090000000000000000e+02 2.267932673946928546e-01
2.100000000000000000e+02 2.261548501469428651e-01
2.110000000000000000e+02 2.255218614653228815e-01
2.120000000000000000e+02 2.248942270342076388e-01
2.130000000000000000e+02 2.242718739302786979e-01
2.140000000000000000e+02 2.236547305896374183e-01
2.150000000000000000e+02 2.230427267758502974e-01
2.160000000000000000e+02 2.224357935488971705e-01
2.170000000000000000e+02 2.218338632349915462e-01
2.180000000000000000e+02 2.212368693972457112e-01
2.190000000000000000e+02 2.206447468071517093e-01
2.200000000000000000e+02 2.200574314168531331e-01
2.210000000000000000e+02 2.194748603321810820e-01
2.220000000000000000e+02 2.188969717864313602e-01
2.230000000000000000e+02 2.183237051148560481e-01
2.240000000000000000e+02 2.177550007298514056e-01
2.250000000000000000e+02 2.171908000968156283e-01
2.260000000000000000e+02 2.166310457106574994e-01
2.270000000000000000e+02 2.160756810729359545e-01
2.280000000000000000e+02 2.155246506696095743e-01
2.290000000000000000e+02 2.149778999493772991e-01
2.300000000000000000e+02 2.144353753025927400e-01
2.310000000000000000e+02 2.138970240407339629e-01
2.320000000000000000e+02 2.133627943764115076e-01
2.330000000000000000e+02 2.128326354038986845e-01
2.340000000000000000e+02 2.123064970801676332e-01
2.350000000000000000e+02 2.117843302064163769e-01
2.360000000000000000e+02 2.112660864100721347e-01
2.370000000000000000e+02 2.107517181272557105e-01
2.380000000000000000e+02 2.102411785856944382e-01
2.390000000000000000e+02 2.097344217880691142e-01
2.400000000000000000e+02 2.092314024957832030e-01
2.410000000000000000e+02 2.087320762131405494e-01
2.420000000000000000e+02 2.082363991719210772e-01
2.430000000000000000e+02 2.077443283163414867e-01
2.440000000000000000e+02 2.072558212883906792e-01
2.450000000000000000e+02 2.067708364135282251e-01
2.460000000000000000e+02 2.062893326867365484e-01
2.470000000000000000e+02 2.058112697589148388e-01
2.480000000000000000e+02 2.053366079236072228e-01
2.490000000000000000e+02 2.048653081040533175e-01
2.500000000000000000e+02 2.043973318405538364e-01
2.510000000000000000e+02 2.039326412781412023e-01
2.520000000000000000e+02 2.034711991545468668e-01
2.530000000000000000e+02 2.030129687884576761e-01
2.540000000000000000e+02 2.025579140680517920e-01
2.550000000000000000e+02 2.021059994398080317e-01
2.560000000000000000e+02 2.016571898975792476e-01
2.570000000000000000e+02 2.012114509719245548e-01
2.580000000000000000e+02 2.007687487196911091e-01
2.590000000000000000e+02 2.003290497138403015e-01
2.600000000000000000e+02 1.998923210335108447e-01
2.610000000000000000e+02 1.994585302543121219e-01
2.620000000000000000e+02 1.990276454388424099e-01
2.630000000000000000e+02 1.985996351274257055e-01
2.640000000000000000e+02 1.981744683290597719e-01
2.650000000000000000e+02 1.977521145125723245e-01
2.660000000000000000e+02 1.973325435979776388e-01
2.670000000000000000e+02 1.969157259480295852e-01
2.680000000000000000e+02 1.965016323599649284e-01
2.690000000000000000e+02 1.960902340574325609e-01
2.700000000000000000e+02 1.956815026826037307e-01
2.710000000000000000e+02 1.952754102884580178e-01
2.720000000000000000e+02 1.948719293312410894e-01
2.730000000000000000e+02 1.944710326630890995e-01
2.740000000000000000e+02 1.940726935248166807e-01
2.750000000000000000e+02 1.936768855388623367e-01
2.760000000000000000e+02 1.932835827023891562e-01
2.770000000000000000e+02 1.928927593805357110e-01
2.780000000000000000e+02 1.925043902998137269e-01
2.790000000000000000e+02 1.921184505416484722e-01
2.800000000000000000e+02 1.917349155360590363e-01
2.810000000000000000e+02 1.913537610554737201e-01
2.820000000000000000e+02 1.909749632086784055e-01
2.830000000000000000e+02 1.905984984348937372e-01
2.840000000000000000e+02 1.902243434979785375e-01
2.850000000000000000e+02 1.898524754807552617e-01
2.860000000000000000e+02 1.894828717794562190e-01
2.870000000000000000e+02 1.891155100982853943e-01
2.880000000000000000e+02 1.887503684440952900e-01
2.890000000000000000e+02 1.883874251211742623e-01
2.900000000000000000e+02 1.880266587261418820e-01
2.910000000000000000e+02 1.876680481429514047e-01
2.920000000000000000e+02 1.873115725379937979e-01
2.930000000000000000e+02 1.869572113553036596e-01
2.940000000000000000e+02 1.866049443118629747e-01
2.950000000000000000e+02 1.862547513930010168e-01
2.960000000000000000e+02 1.859066128478874813e-01
2.970000000000000000e+02 1.855605091851174615e-01
2.980000000000000000e+02 1.852164211683856310e-01
2.990000000000000000e+02 1.848743298122474954e-01
3.000000000000000000e+02 1.845342163779651878e-01
3.010000000000000000e+02 1.841960623694376964e-01
3.020000000000000000e+02 1.838598495292107227e-01
3.030000000000000000e+02 1.835255598345667816e-01
3.040000000000000000e+02 1.831931754936923229e-01
3.050000000000000000e+02 1.828626789419207643e-01
3.060000000000000000e+02 1.825340528380489935e-01
3.070000000000000000e+02 1.822072800607262011e-01
3.080000000000000000e+02 1.818823437049136293e-01
3.090000000000000000e+02 1.815592270784125994e-01
3.100000000000000000e+02 1.812379136984601236e-01
3.110000000000000000e+02 1.809183872883909361e-01
3.120000000000000000e+02 1.806006317743625023e-01
3.130000000000000000e+02 1.802846312821442809e-01
3.140000000000000000e+02 1.799703701339677719e-01
3.150000000000000000e+02 1.796578328454365714e-01
3.160000000000000000e+02 1.793470041224956291e-01
3.170000000000000000e+02 1.790378688584574329e-01
3.180000000000000000e+02 1.787304121310846483e-01
3.190000000000000000e+02 1.784246191997278519e-01
3.200000000000000000e+02 1.781204755025164732e-01
3.210000000000000000e+02 1.778179666536027215e-01
3.220000000000000000e+02 1.775170784404566104e-01
3.230000000000000000e+02 1.772177968212116372e-01
3.240000000000000000e+02 1.769201079220591166e-01
3.250000000000000000e+02 1.766239980346908378e-01
3.260000000000000000e+02 1.763294536137891000e-01
3.270000000000000000e+02 1.760364612745622392e-01
3.280000000000000000e+02 1.757450077903256191e-01
3.290000000000000000e+02 1.754550800901265584e-01
3.300000000000000000e+02 1.751666652564125293e-01
3.310000000000000000e+02 1.748797505227415727e-01
3.320000000000000000e+02 1.745943232715335969e-01
3.330000000000000000e+02 1.743103710318630595e-01
3.340000000000000000e+02 1.740278814772906191e-01
3.350000000000000000e+02 1.737468424237334774e-01
3.360000000000000000e+02 1.734672418273741079e-01
3.370000000000000000e+02 1.731890677826060654e-01
3.380000000000000000e+02 1.729123085200158227e-01
3.390000000000000000e+02 1.726369524044009396e-01
3.400000000000000000e+02 1.723629879328223702e-01
3.410000000000000000e+02 1.720904037326915492e-01
3.420000000000000000e+02 1.718191885598909507e-01
3.430000000000000000e+02 1.715493312969265938e-01
3.440000000000000000e+02 1.712808209511141599e-01
3.450000000000000000e+02 1.710136466527953925e-01
3.460000000000000000e+02 1.707477976535854425e-01
3.470000000000000000e+02 1.704832633246512741e-01
3.480000000000000000e+02 1.702200331550187684e-01
3.490000000000000000e+02 1.699580967499090822e-01
3.500000000000000000e+02 1.696974438291036225e-01
3.510000000000000000e+02 1.694380642253369984e-01
3.520000000000000000e+02 1.691799478827166192e-01
3.530000000000000000e+02 1.689230848551697139e-01
3.540000000000000000e+02 1.686674653049163863e-01
3.550000000000000000e+02 1.684130795009681769e-01
3.560000000000000000e+02 1.681599178176519382e-01
3.570000000000000000e+02 1.679079707331587179e-01
3.580000000000000000e+02 1.676572288281162615e-01
3.590000000000000000e+02 1.674076827841857185e-01
3.600000000000000000e+02 1.671593233826818015e-01
3.610000000000000000e+02 1.669121415032148448e-01
3.620000000000000000e+02 1.666661281223563718e-01
3.630000000000000000e+02 1.664212743123261451e-01
3.640000000000000000e+02 1.661775712397003113e-01
3.650000000000000000e+02 1.659350101641417219e-01
3.660000000000000000e+02 1.656935824371495725e-01
3.670000000000000000e+02 1.654532795008308577e-01
3.680000000000000000e+02 1.652140928866905056e-01
3.690000000000000000e+02 1.649760142144418018e-01
3.700000000000000000e+02 1.647390351908356310e-01
3.710000000000000000e+02 1.645031476085089817e-01
3.720000000000000000e+02 1.642683433448512142e-01
3.730000000000000000e+02 1.640346143608890639e-01
3.740000000000000000e+02 1.638019527001892683e-01
3.750000000000000000e+02 1.635703504877782377e-01
3.760000000000000000e+02 1.633397999290796820e-01
3.770000000000000000e+02 1.631102933088679763e-01
3.780000000000000000e+02 1.628818229902391224e-01
3.790000000000000000e+02 1.626543814135969768e-01
3.800000000000000000e+02 1.624279610956558539e-01
3.810000000000000000e+02 1.622025546284585618e-01
3.820000000000000000e+02 1.619781546784100079e-01
3.830000000000000000e+02 1.617547539853254612e-01
3.840000000000000000e+02 1.615323453614936344e-01
3.850000000000000000e+02 1.613109216907545607e-01
3.860000000000000000e+02 1.610904759275914588e-01
3.870000000000000000e+02 1.608710010962363102e-01
3.880000000000000000e+02 1.606524902897900342e-01
3.890000000000000000e+02 1.604349366693548495e-01
3.900000000000000000e+02 1.602183334631811229e-01
3.910000000000000000e+02 1.600026739658261810e-01
3.920000000000000000e+02 1.597879515373267223e-01
3.930000000000000000e+02 1.595741596023831643e-01
3.940000000000000000e+02 1.593612916495564247e-01
3.950000000000000000e+02 1.591493412304772481e-01
3.960000000000000000e+02 1.589383019590664969e-01
3.970000000000000000e+02 1.587281675107682366e-01
3.980000000000000000e+02 1.585189316217933131e-01
3.990000000000000000e+02 1.583105880883746708e-01
4.000000000000000000e+02 1.581031307660336893e-01
4.010000000000000000e+02 1.578965535688575117e-01
4.020000000000000000e+02 1.576908504687865864e-01
4.030000000000000000e+02 1.574860154949131452e-01
4.040000000000000000e+02 1.572820427327900616e-01
4.050000000000000000e+02 1.570789263237494238e-01
4.060000000000000000e+02 1.568766604642313767e-01
4.070000000000000000e+02 1.566752394051228181e-01
4.080000000000000000e+02 1.564746574511054200e-01
4.090000000000000000e+02 1.562749089600134478e-01
4.100000000000000000e+02 1.560759883422004890e-01
4.110000000000000000e+02 1.558778900599158690e-01
4.120000000000000000e+02 1.556806086266895317e-01
4.130000000000000000e+02 1.554841386067260245e-01
4.140000000000000000e+02 1.552884746143070871e-01
4.150000000000000000e+02 1.550936113132029281e-01
4.160000000000000000e+02 1.548995434160915230e-01
4.170000000000000000e+02 1.547062656839867101e-01
4.180000000000000000e+02 1.545137729256739756e-01
4.190000000000000000e+02 1.543220599971543705e-01
4.200000000000000000e+02 1.541311218010963102e-01
4.210000000000000000e+02 1.539409532862950347e-01
4.220000000000000000e+02 1.537515494471396460e-01
4.230000000000000000e+02 1.535629053230879171e-01
4.240000000000000000e+02 1.533750159981477346e-01
4.250000000000000000e+02 1.531878766003665626e-01
4.260000000000000000e+02 1.530014823013277070e-01
4.270000000000000000e+02 1.528158283156532404e-01
4.280000000000000000e+02 1.526309099005143388e-01
4.290000000000000000e+02 1.524467223551479733e-01
4.300000000000000000e+02 1.522632610203807635e-01
4.310000000000000000e+02 1.520805212781584925e-01
4.320000000000000000e+02 1.518984985510831442e-01
4.330000000000000000e+02 1.517171883019554912e-01
4.340000000000000000e+02 1.515365860333241221e-01
4.350000000000000000e+02 1.513566872870409086e-01
4.360000000000000000e+02 1.511774876438219117e-01
4.370000000000000000e+02 1.509989827228149506e-01
4.380000000000000000e+02 1.508211681811724991e-01
4.390000000000000000e+02 1.506440397136304121e-01
4.400000000000000000e+02 1.504675930520924243e-01
4.410000000000000000e+02 1.502918239652203114e-01
4.420000000000000000e+02 1.501167282580294637e-01
4.430000000000000000e+02 1.499423017714895112e-01
4.440000000000000000e+02 1.497685403821308880e-01
4.450000000000000000e+02 1.495954400016561714e-01
4.460000000000000000e+02 1.494229965765567214e-01
4.470000000000000000e+02 1.492512060877345392e-01
4.480000000000000000e+02 1.490800645501286770e-01
4.490000000000000000e+02 1.489095680123471988e-01
4.500000000000000000e+02 1.487397125563033329e-01
4.510000000000000000e+02 1.485704942968568143e-01
4.520000000000000000e+02 1.484019093814599455e-01
4.530000000000000000e+02 1.482339539898077929e-01
4.540000000000000000e+02 1.480666243334935184e-01
4.550000000000000000e+02 1.478999166556680400e-01
4.560000000000000000e+02 1.477338272307035238e-01
4.570000000000000000e+02 1.475683523638622596e-01
4.580000000000000000e+02 1.474034883909688676e-01
4.590000000000000000e+02 1.472392316780872790e-01
4.600000000000000000e+02 1.470755786212016025e-01
4.610000000000000000e+02 1.469125256459012097e-01
4.620000000000000000e+02 1.467500692070697887e-01
4.630000000000000000e+02 1.465882057885784795e-01
4.640000000000000000e+02 1.464269319029825045e-01
4.650000000000000000e+02 1.462662440912222694e-01
4.660000000000000000e+02 1.461061389223277662e-01
4.670000000000000000e+02 1.459466129931270006e-01
4.680000000000000000e+02 1.457876629279577507e-01
4.690000000000000000e+02 1.456292853783834607e-01
4.700000000000000000e+02 1.454714770229122711e-01
4.710000000000000000e+02 1.453142345667195190e-01
4.720000000000000000e+02 1.451575547413743450e-01
4.730000000000000000e+02 1.450014343045688825e-01
4.740000000000000000e+02 1.448458700398513321e-01
4.750000000000000000e+02 1.446908587563622839e-01
4.760000000000000000e+02 1.445363972885740922e-01
4.770000000000000000e+02 1.443824824960336373e-01
4.780000000000000000e+02 1.442291112631085004e-01
4.790000000000000000e+02 1.440762804987355539e-01
4.800000000000000000e+02 1.439239871361735201e-01
4.810000000000000000e+02 1.437722281327578067e-01
4.820000000000000000e+02 1.436210004696588660e-01
4.830000000000000000e+02 1.434703011516431093e-01
4.840000000000000000e+02 1.433201272068372056e-01
4.850000000000000000e+02 1.431704756864946859e-01
4.860000000000000000e+02 1.430213436647657377e-01
4.870000000000000000e+02 1.428727282384697761e-01
4.880000000000000000e+02 1.427246265268704295e-01
4.890000000000000000e+02 1.425770356714539111e-01
4.900000000000000000e+02 1.424299528357093059e-01
4.910000000000000000e+02 1.422833752049116607e-01
4.920000000000000000e+02 1.421372999859083774e-01
4.930000000000000000e+02 1.419917244069072160e-01
4.940000000000000000e+02 1.418466457172670170e-01
4.950000000000000000e+02 1.417020611872916169e-01
4.960000000000000000e+02 1.415579681080254559e-01
4.970000000000000000e+02 1.414143637910516282e-01
4.980000000000000000e+02 1.412712455682929580e-01
4.990000000000000000e+02 1.411286107918147126e-01
5.000000000000000000e+02 1.409864568336300084e-01
5.010000000000000000e+02 1.408447810855073812e-01
5.020000000000000000e+02 1.407035809587808550e-01
5.030000000000000000e+02 1.405628538841616204e-01
5.040000000000000000e+02 1.404225973115527659e-01
5.050000000000000000e+02 1.402828087098654808e-01
5.060000000000000000e+02 1.401434855668375612e-01
5.070000000000000000e+02 1.400046253888542758e-01
5.080000000000000000e+02 1.398662257007711185e-01
5.090000000000000000e+02 1.397282840457383657e-01
5.100000000000000000e+02 1.395907979850282699e-01
5.110000000000000000e+02 1.394537650978634746e-01
5.120000000000000000e+02 1.393171829812482332e-01
5.130000000000000000e+02 1.391810492498006535e-01
5.140000000000000000e+02 1.390453615355877470e-01
5.150000000000000000e+02 1.389101174879616984e-01
5.160000000000000000e+02 1.387753147733983006e-01
5.170000000000000000e+02 1.386409510753372765e-01
5.180000000000000000e+02 1.385070240940240727e-01
5.190000000000000000e+02 1.383735315463539839e-01
5.200000000000000000e+02 1.382404711657174712e-01
5.210000000000000000e+02 1.381078407018476173e-01
5.220000000000000000e+02 1.379756379206691086e-01
5.230000000000000000e+02 1.378438606041491044e-01
5.240000000000000000e+02 1.377125065501493273e-01
5.250000000000000000e+02 1.375815735722805688e-01
5.260000000000000000e+02 1.374510594997579993e-01
5.270000000000000000e+02 1.373209621772585598e-01
5.280000000000000000e+02 1.371912794647799916e-01
5.290000000000000000e+02 1.370620092375011978e-01
5.300000000000000000e+02 1.369331493856440207e-01
5.310000000000000000e+02 1.368046978143371284e-01
5.320000000000000000e+02 1.366766524434807895e-01
5.330000000000000000e+02 1.365490112076135076e-01
5.340000000000000000e+02 1.364217720557798219e-01
5.350000000000000000e+02 1.362949329513999663e-01
5.360000000000000000e+02 1.361684918721405013e-01
5.370000000000000000e+02 1.360424468097867767e-01
5.380000000000000000e+02 1.359167957701163942e-01
5.390000000000000000e+02 1.357915367727743905e-01
5.400000000000000000e+02 1.356666678511495028e-01
5.410000000000000000e+02 1.355421870522520167e-01
5.420000000000000000e+02 1.354180924365927241e-01
5.430000000000000000e+02 1.352943820780633521e-01
5.440000000000000000e+02 1.351710540638180469e-01
5.450000000000000000e+02 1.350481064941564946e-01
5.460000000000000000e+02 1.349255374824080700e-01
5.470000000000000000e+02 1.348033451548171502e-01
5.480000000000000000e+02 1.346815276504295666e-01
5.490000000000000000e+02 1.345600831209810833e-01
5.500000000000000000e+02 1.344390097307858467e-01
5.510000000000000000e+02 1.343183056566267519e-01
5.520000000000000000e+02 1.341979690876469455e-01
5.530000000000000000e+02 1.340779982252424118e-01
5.540000000000000000e+02 1.339583912829553913e-01
5.550000000000000000e+02 1.338391464863694647e-01
5.560000000000000000e+02 1.337202620730052749e-01
5.570000000000000000e+02 1.336017362922176099e-01
5.580000000000000000e+02 1.334835674050935672e-01
5.590000000000000000e+02 1.333657536843514402e-01
5.600000000000000000e+02 1.332482934142411590e-01
5.610000000000000000e+02 1.331311848904455364e-01
5.620000000000000000e+02 1.330144264199823456e-01
5.630000000000000000e+02 1.328980163211079535e-01
5.640000000000000000e+02 1.327819529232212026e-01
5.650000000000000000e+02 1.326662345667689591e-01
5.660000000000000000e+02 1.325508596031523822e-01
5.670000000000000000e+02 1.324358263946340541e-01
5.680000000000000000e+02 1.323211333142462476e-01
5.690000000000000000e+02 1.322067787456999710e-01
5.700000000000000000e+02 1.320927610832951515e-01
5.710000000000000000e+02 1.319790787318314840e-01
5.720000000000000000e+02 1.318657301065206122e-01
5.730000000000000000e+02 1.317527136328984216e-01
5.740000000000000000e+02 1.316400277467393021e-01
5.750000000000000000e+02 1.315276708939701888e-01
5.760000000000000000e+02 1.314156415305865189e-01
5.770000000000000000e+02 1.313039381225680757e-01
5.780000000000000000e+02 1.311925591457962226e-01
5.790000000000000000e+02 1.310815030859721342e-01
5.800000000000000000e+02 1.309707684385353343e-01
5.810000000000000000e+02 1.308603537085834267e-01
5.820000000000000000e+02 1.307502574107922977e-01
5.830000000000000000e+02 1.306404780693378453e-01
5.840000000000000000e+02 1.305310142178173483e-01
5.850000000000000000e+02 1.304218643991728044e-01
5.860000000000000000e+02 1.303130271656141037e-01
5.870000000000000000e+02 1.302045010785436441e-01
5.880000000000000000e+02 1.300962847084812524e-01
5.890000000000000000e+02 1.299883766349898273e-01
5.900000000000000000e+02 1.298807754466023423e-01
5.910000000000000000e+02 1.297734797407486818e-01
5.920000000000000000e+02 1.296664881236839484e-01
5.930000000000000000e+02 1.295597992104168816e-01
5.940000000000000000e+02 1.294534116246395528e-01
5.950000000000000000e+02 1.293473239986572543e-01
5.960000000000000000e+02 1.292415349733193053e-01
5.970000000000000000e+02 1.291360431979507728e-01
5.980000000000000000e+02 1.290308473302841097e-01
5.990000000000000000e+02 1.289259460363925136e-01
6.000000000000000000e+02 1.288213379906227862e-01
6.010000000000000000e+02 1.287170218755299411e-01
6.020000000000000000e+02 1.286129963818116451e-01
6.030000000000000000e+02 1.285092602082437141e-01
6.040000000000000000e+02 1.284058120616159149e-01
6.050000000000000000e+02 1.283026506566688207e-01
6.060000000000000000e+02 1.281997747160308898e-01
6.070000000000000000e+02 1.280971829701562092e-01
6.080000000000000000e+02 1.279948741572630444e-01
6.090000000000000000e+02 1.278928470232728876e-01
6.100000000000000000e+02 1.277911003217498398e-01
6.110000000000000000e+02 1.276896328138409364e-01
6.120000000000000000e+02 1.275884432682169445e-01
6.130000000000000000e+02 1.274875304610134652e-01
6.140000000000000000e+02 1.273868931757728418e-01
6.150000000000000000e+02 1.272865302033867885e-01
6.160000000000000000e+02 1.271864403420391032e-01
6.170000000000000000e+02 1.270866223971491848e-01
6.180000000000000000e+02 1.269870751813161613e-01
6.190000000000000000e+02 1.268877975142634340e-01
6.200000000000000000e+02 1.267887882227836938e-01
6.210000000000000000e+02 1.266900461406845479e-01
6.220000000000000000e+02 1.265915701087346190e-01
6.230000000000000000e+02 1.264933589746100595e-01
6.240000000000000000e+02 1.263954115928419275e-01
6.250000000000000000e+02 1.262977268247635343e-01
6.260000000000000000e+02 1.262003035384584859e-01
6.270000000000000000e+02 1.261031406087095019e-01
6.280000000000000000e+02 1.260062369169472896e-01
6.290000000000000000e+02 1.259095913512001674e-01
6.300000000000000000e+02 1.258132028060438834e-01
6.310000000000000000e+02 1.257170701825521819e-01
6.320000000000000000e+02 1.256211923882478709e-01
6.330000000000000000e+02 1.255255683370537223e-01
6.340000000000000000e+02 1.254301969492447599e-01
6.350000000000000000e+02 1.253350771514002704e-01
6.360000000000000000e+02 1.252402078763564519e-01
6.370000000000000000e+02 1.251455880631597017e-01
6.380000000000000000e+02 1.250512166570199035e-01
6.390000000000000000e+02 1.249570926092647138e-01
6.400000000000000000e+02 1.248632148772936823e-01
6.410000000000000000e+02 1.247695824245332596e-01
6.420000000000000000e+02 1.246761942203917090e-01
6.430000000000000000e+02 1.245830492402150852e-01
6.440000000000000000e+02 1.244901464652430623e-01
6.450000000000000000e+02 1.243974848825653151e-01
6.460000000000000000e+02 1.243050634850784014e-01
6.470000000000000000e+02 1.242128812714429625e-01
6.480000000000000000e+02 1.241209372460412158e-01
6.490000000000000000e+02 1.240292304189350991e-01
6.500000000000000000e+02 1.239377598058243740e-01
6.510000000000000000e+02 1.238465244280055610e-01
6.520000000000000000e+02 1.237555233123307924e-01
6.530000000000000000e+02 1.236647554911674551e-01
6.540000000000000000e+02 1.235742200023579318e-01
6.550000000000000000e+02 1.234839158891796185e-01
6.560000000000000000e+02 1.233938422003057617e-01
6.570000000000000000e+02 1.233039979897659483e-01
6.580000000000000000e+02 1.232143823169075530e-01
6.590000000000000000e+02 1.231249942463573249e-01
6.600000000000000000e+02 1.230358328479830704e-01
6.610000000000000000e+02 1.229468971968560170e-01
6.620000000000000000e+02 1.228581863732134821e-01
6.630000000000000000e+02 1.227696994624214166e-01
6.640000000000000000e+02 1.226814355549379759e-01
6.650000000000000000e+02 1.225933937462768963e-01
6.660000000000000000e+02 1.225055731369714407e-01
6.670000000000000000e+02 1.224179728325383021e-01
6.680000000000000000e+02 1.223305919434424377e-01
6.690000000000000000e+02 1.222434295850616248e-01
6.700000000000000000e+02 1.221564848776515583e-01
6.710000000000000000e+02 1.220697569463114751e-01
6.720000000000000000e+02 1.219832449209496267e-01
6.730000000000000000e+02 1.218969479362491670e-01
6.740000000000000000e+02 1.218108651316348184e-01
6.750000000000000000e+02 1.217249956512392040e-01
6.760000000000000000e+02 1.216393386438695962e-01
6.770000000000000000e+02 1.215538932629753738e-01
6.780000000000000000e+02 1.214686586666151591e-01
6.790000000000000000e+02 1.213836340174247186e-01
6.800000000000000000e+02 1.212988184825848914e-01
6.810000000000000000e+02 1.212142112337898092e-01
6.820000000000000000e+02 1.211298114472154214e-01
6.830000000000000000e+02 1.210456183034884226e-01
6.840000000000000000e+02 1.209616309876550833e-01
6.850000000000000000e+02 1.208778486891507187e-01
6.860000000000000000e+02 1.207942706017694212e-01
6.870000000000000000e+02 1.207108959236334877e-01
6.880000000000000000e+02 1.206277238571639432e-01
6.890000000000000000e+02 1.205447536090506061e-01
6.900000000000000000e+02 1.204619843902228621e-01
6.910000000000000000e+02 1.203794154158202567e-01
6.920000000000000000e+02 1.202970459051639907e-01
6.930000000000000000e+02 1.202148750817278178e-01
6.940000000000000000e+02 1.201329021731099705e-01
6.950000000000000000e+02 1.200511264110046272e-01
6.960000000000000000e+02 1.199695470311742534e-01
6.970000000000000000e+02 1.198881632734217911e-01
6.980000000000000000e+02 1.198069743815630278e-01
6.990000000000000000e+02 1.197259796033994794e-01
7.000000000000000000e+02 1.196451781906913009e-01
7.010000000000000000e+02 1.195645693991305575e-01
7.020000000000000000e+02 1.194841524883143852e-01
7.030000000000000000e+02 1.194039267217189559e-01
7.040000000000000000e+02 1.193238913666730266e-01
7.050000000000000000e+02 1.192440456943322236e-01
7.060000000000000000e+02 1.191643889796531047e-01
7.070000000000000000e+02 1.190849205013677081e-01
7.080000000000000000e+02 1.190056395419585439e-01
7.090000000000000000e+02 1.189265453876329065e-01
7.100000000000000000e+02 1.188476373282985193e-01
7.110000000000000000e+02 1.187689146575385685e-01
7.120000000000000000e+02 1.186903766725872084e-01
7.130000000000000000e+02 1.186120226743054423e-01
7.140000000000000000e+02 1.185338519671568086e-01
7.150000000000000000e+02 1.184558638591837326e-01
7.160000000000000000e+02 1.183780576619834352e-01
7.170000000000000000e+02 1.183004326906849923e-01
7.180000000000000000e+02 1.182229882639253549e-01
7.190000000000000000e+02 1.181457237038268243e-01
7.200000000000000000e+02 1.180686383359735303e-01
7.210000000000000000e+02 1.179917314893892677e-01
7.220000000000000000e+02 1.179150024965143068e-01
7.230000000000000000e+02 1.178384506931834802e-01
7.240000000000000000e+02 1.177620754186036317e-01
7.250000000000000000e+02 1.176858760153318417e-01
7.260000000000000000e+02 1.176098518292533063e-01
7.270000000000000000e+02 1.175340022095598541e-01
7.280000000000000000e+02 1.174583265087282835e-01
7.290000000000000000e+02 1.173828240824989905e-01
7.300000000000000000e+02 1.173074942898550133e-01
7.310000000000000000e+02 1.172323364930007716e-01
7.320000000000000000e+02 1.171573500573412502e-01
7.330000000000000000e+02 1.170825343514616534e-01
7.340000000000000000e+02 1.170078887471062284e-01
7.350000000000000000e+02 1.169334126191585999e-01
7.360000000000000000e+02 1.168591053456211337e-01
7.370000000000000000e+02 1.167849663075950783e-01
7.380000000000000000e+02 1.167109948892606081e-01
7.390000000000000000e+02 1.166371904778571861e-01
7.400000000000000000e+02 1.165635524636639136e-01
7.410000000000000000e+02 1.164900802399801844e-01
7.420000000000000000e+02 1.164167732031062552e-01
7.430000000000000000e+02 1.163436307523244423e-01
7.440000000000000000e+02 1.162706522898797612e-01
7.450000000000000000e+02 1.161978372209615668e-01
7.460000000000000000e+02 1.161251849536843461e-01
7.470000000000000000e+02 1.160526948990696500e-01
7.480000000000000000e+02 1.159803664710275101e-01
7.490000000000000000e+02 1.159081990863381761e-01
7.500000000000000000e+02 1.158361921646341025e-01
7.510000000000000000e+02 1.157643451283818375e-01
7.520000000000000000e+02 1.156926574028645099e-01
7.530000000000000000e+02 1.156211284161636904e-01
7.540000000000000000e+02 1.155497575991422388e-01
7.550000000000000000e+02 1.154785443854266930e-01
7.560000000000000000e+02 1.154074882113901163e-01
7.570000000000000000e+02 1.153365885161346388e-01
7.580000000000000000e+02 1.152658447414748460e-01
7.590000000000000000e+02 1.151952563319207229e-01
7.600000000000000000e+02 1.151248227346606812e-01
7.610000000000000000e+02 1.150545433995452532e-01
7.620000000000000000e+02 1.149844177790704663e-01
7.630000000000000000e+02 1.149144453283613698e-01
7.640000000000000000e+02 1.148446255051558951e-01
7.650000000000000000e+02 1.147749577697886186e-01
7.660000000000000000e+02 1.147054415851748166e-01
7.670000000000000000e+02 1.146360764167946439e-01
7.680000000000000000e+02 1.145668617326771610e-01
7.690000000000000000e+02 1.144977970033848325e-01
7.700000000000000000e+02 1.144288817019979559e-01
7.710000000000000000e+02 1.143601153040992857e-01
7.720000000000000000e+02 1.142914972877585866e-01
7.730000000000000000e+02 1.142230271335175906e-01
7.740000000000000000e+02 1.141547043243749116e-01
7.750000000000000000e+02 1.140865283457709461e-01
7.760000000000000000e+02 1.140184986855731775e-01
7.770000000000000000e+02 1.139506148340613256e-01
7.780000000000000000e+02 1.138828762839128317e-01
7.790000000000000000e+02 1.138152825301882026e-01
7.800000000000000000e+02 1.137478330703166479e-01
7.810000000000000000e+02 1.136805274040817437e-01
7.820000000000000000e+02 1.136133650336073886e-01
7.830000000000000000e+02 1.135463454633434677e-01
7.840000000000000000e+02 1.134794682000519611e-01
7.850000000000000000e+02 1.134127327527931356e-01
7.860000000000000000e+02 1.133461386329116666e-01
7.870000000000000000e+02 1.132796853540228160e-01
7.880000000000000000e+02 1.132133724319992624e-01
7.890000000000000000e+02 1.131471993849571117e-01
7.900000000000000000e+02 1.130811657332427694e-01
7.910000000000000000e+02 1.130152709994197424e-01
7.920000000000000000e+02 1.129495147082551776e-01
7.930000000000000000e+02 1.128838963867069695e-01
7.940000000000000000e+02 1.128184155639106734e-01
7.950000000000000000e+02 1.127530717711666824e-01
7.960000000000000000e+02 1.126878645419272240e-01
7.970000000000000000e+02 1.126227934117838281e-01
7.980000000000000000e+02 1.125578579184546152e-01
7.990000000000000000e+02 1.124930576017717232e-01
8.000000000000000000e+02 1.124283920036691087e-01
8.010000000000000000e+02 1.123638606681696406e-01
8.020000000000000000e+02 1.122994631413734568e-01
8.030000000000000000e+02 1.122351989714454323e-01
8.040000000000000000e+02 1.121710677086030505e-01
8.050000000000000000e+02 1.121070689051046620e-01
8.060000000000000000e+02 1.120432021152372309e-01
8.070000000000000000e+02 1.119794668953048716e-01
8.080000000000000000e+02 1.119158628036167058e-01
8.090000000000000000e+02 1.118523894004754410e-01
8.100000000000000000e+02 1.117890462481658104e-01
8.110000000000000000e+02 1.117258329109429571e-01
8.120000000000000000e+02 1.116627489550209157e-01
8.130000000000000000e+02 1.115997939485616486e-01
8.140000000000000000e+02 1.115369674616633611e-01
8.150000000000000000e+02 1.114742690663496072e-01
8.160000000000000000e+02 1.114116983365579655e-01
8.170000000000000000e+02 1.113492548481293393e-01
8.180000000000000000e+02 1.112869381787966877e-01
8.190000000000000000e+02 1.112247479081742013e-01
8.200000000000000000e+02 1.111626836177469074e-01
8.210000000000000000e+02 1.111007448908593043e-01
8.220000000000000000e+02 1.110389313127053135e-01
8.230000000000000000e+02 1.109772424703173443e-01
8.240000000000000000e+02 1.109156779525559411e-01
8.250000000000000000e+02 1.108542373500994854e-01
8.260000000000000000e+02 1.107929202554335246e-01
8.270000000000000000e+02 1.107317262628407795e-01
8.280000000000000000e+02 1.106706549683910690e-01
8.290000000000000000e+02 1.106097059699305551e-01
8.300000000000000000e+02 1.105488788670725142e-01
8.310000000000000000e+02 1.104881732611866646e-01
8.320000000000000000e+02 1.104275887553896884e-01
8.330000000000000000e+02 1.103671249545351146e-01
8.340000000000000000e+02 1.103067814652036460e-01
8.350000000000000000e+02 1.102465578956934866e-01
8.360000000000000000e+02 1.101864538560106271e-01
8.370000000000000000e+02 1.101264689578592693e-01
8.380000000000000000e+02 1.100666028146322223e-01
8.390000000000000000e+02 1.100068550414017021e-01
8.400000000000000000e+02 1.099472252549097556e-01
8.410000000000000000e+02 1.098877130735588514e-01
8.420000000000000000e+02 1.098283181174029149e-01
8.430000000000000000e+02 1.097690400081378359e-01
8.440000000000000000e+02 1.097098783690925311e-01
8.450000000000000000e+02 1.096508328252198267e-01
8.460000000000000000e+02 1.095919030030873265e-01
8.470000000000000000e+02 1.095330885308687247e-01
8.480000000000000000e+02 1.094743890383347296e-01
8.490000000000000000e+02 1.094158041568441403e-01
8.500000000000000000e+02 1.093573335193354645e-01
8.510000000000000000e+02 1.092989767603177731e-01
8.520000000000000000e+02 1.092407335158623316e-01
8.530000000000000000e+02 1.091826034235938714e-01
8.540000000000000000e+02 1.091245861226822766e-01
8.550000000000000000e+02 1.090666812538337721e-01
8.560000000000000000e+02 1.090088884592827628e-01
8.570000000000000000e+02 1.089512073827833966e-01
8.580000000000000000e+02 1.088936376696013342e-01
8.590000000000000000e+02 1.088361789665053120e-01
8.600000000000000000e+02 1.087788309217591898e-01
8.610000000000000000e+02 1.087215931851136103e-01
8.620000000000000000e+02 1.086644654077979916e-01
8.630000000000000000e+02 1.086074472425126031e-01
8.640000000000000000e+02 1.085505383434204607e-01
8.650000000000000000e+02 1.084937383661393334e-01
8.660000000000000000e+02 1.084370469677341936e-01
8.670000000000000000e+02 1.083804638067089182e-01
8.680000000000000000e+02 1.083239885429990446e-01
8.690000000000000000e+02 1.082676208379636656e-01
8.700000000000000000e+02 1.082113603543779362e-01
8.710000000000000000e+02 1.081552067564253566e-01
8.720000000000000000e+02 1.080991597096904039e-01
8.730000000000000000e+02 1.080432188811508570e-01
8.740000000000000000e+02 1.079873839391703449e-01
8.750000000000000000e+02 1.079316545534909771e-01
8.760000000000000000e+02 1.078760303952259886e-01
8.770000000000000000e+02 1.078205111368523705e-01
8.780000000000000000e+02 1.077650964522036403e-01
8.790000000000000000e+02 1.077097860164626386e-01
8.800000000000000000e+02 1.076545795061542160e-01
8.810000000000000000e+02 1.075994765991384466e-01
8.820000000000000000e+02 1.075444769746030649e-01
8.830000000000000000e+02 1.074895803130569011e-01
8.840000000000000000e+02 1.074347862963225264e-01
8.850000000000000000e+02 1.073800946075295082e-01
8.860000000000000000e+02 1.073255049311074710e-01
8.870000000000000000e+02 1.072710169527793383e-01
8.880000000000000000e+02 1.072166303595541714e-01
8.890000000000000000e+02 1.071623448397209521e-01
8.900000000000000000e+02 1.071081600828413666e-01
8.910000000000000000e+02 1.070540757797433656e-01
8.920000000000000000e+02 1.070000916225146564e-01
8.930000000000000000e+02 1.069462073044956246e-01
8.940000000000000000e+02 1.068924225202734085e-01
8.950000000000000000e+02 1.068387369656749741e-01
8.960000000000000000e+02 1.067851503377607175e-01
8.970000000000000000e+02 1.067316623348181920e-01
8.980000000000000000e+02 1.066782726563555439e-01
8.990000000000000000e+02 1.066249810030952816e-01
9.000000000000000000e+02 1.065717870769679471e-01
9.010000000000000000e+02 1.065186905811058432e-01
9.020000000000000000e+02 1.064656912198367750e-01
9.030000000000000000e+02 1.064127886986780680e-01
9.040000000000000000e+02 1.063599827243300461e-01
9.050000000000000000e+02 1.063072730046703274e-01
9.060000000000000000e+02 1.062546592487474822e-01
9.070000000000000000e+02 1.062021411667751353e-01
9.080000000000000000e+02 1.061497184701259977e-01
9.090000000000000000e+02 1.060973908713258307e-01
9.100000000000000000e+02 1.060451580840475611e-01
9.110000000000000000e+02 1.059930198231054388e-01
9.120000000000000000e+02 1.059409758044491529e-01
9.130000000000000000e+02 1.058890257451580857e-01
9.140000000000000000e+02 1.058371693634354710e-01
9.150000000000000000e+02 1.057854063786027865e-01
9.160000000000000000e+02 1.057337365110938843e-01
9.170000000000000000e+02 1.056821594824495086e-01
9.180000000000000000e+02 1.056306750153115925e-01
9.190000000000000000e+02 1.055792828334175676e-01
9.200000000000000000e+02 1.055279826615951738e-01
9.210000000000000000e+02 1.054767742257564089e-01
9.220000000000000000e+02 1.054256572528924490e-01
9.230000000000000000e+02 1.053746314710681392e-01
9.240000000000000000e+02 1.053236966094164145e-01
9.250000000000000000e+02 1.052728523981330683e-01
9.260000000000000000e+02 1.052220985684713256e-01
9.270000000000000000e+02 1.051714348527366533e-01
9.280000000000000000e+02 1.051208609842812502e-01
9.290000000000000000e+02 1.050703766974990100e-01
9.300000000000000000e+02 1.050199817278202608e-01
9.310000000000000000e+02 1.049696758117064921e-01
9.320000000000000000e+02 1.049194586866451923e-01
9.330000000000000000e+02 1.048693300911449494e-01
9.340000000000000000e+02 1.048192897647300670e-01
9.350000000000000000e+02 1.047693374479357620e-01
9.360000000000000000e+02 1.047194728823029330e-01
9.370000000000000000e+02 1.046696958103732478e-01
9.380000000000000000e+02 1.046200059756842299e-01
9.390000000000000000e+02 1.045704031227642217e-01
9.400000000000000000e+02 1.045208869971276378e-01
9.410000000000000000e+02 1.044714573452698025e-01
9.420000000000000000e+02 1.044221139146623983e-01
9.430000000000000000e+02 1.043728564537485387e-01
9.440000000000000000e+02 1.043236847119379251e-01
9.450000000000000000e+02 1.042745984396022257e-01
9.460000000000000000e+02 1.042255973880702180e-01
9.470000000000000000e+02 1.041766813096230287e-01
9.480000000000000000e+02 1.041278499574897209e-01
9.490000000000000000e+02 1.040791030858424088e-01
9.500000000000000000e+02 1.040304404497917612e-01
9.510000000000000000e+02 1.039818618053823668e-01
9.520000000000000000e+02 1.039333669095882234e-01
9.530000000000000000e+02 1.038849555203080893e-01
9.540000000000000000e+02 1.038366273963611114e-01
9.550000000000000000e+02 1.037883822974822595e-01
9.560000000000000000e+02 1.037402199843179829e-01
9.570000000000000000e+02 1.036921402184216440e-01
9.580000000000000000e+02 1.036441427622491890e-01
9.590000000000000000e+02 1.035962273791548038e-01
9.600000000000000000e+02 1.035483938333864873e-01
9.610000000000000000e+02 1.035006418900818459e-01
9.620000000000000000e+02 1.034529713152636948e-01
9.630000000000000000e+02 1.034053818758357973e-01
9.640000000000000000e+02 1.033578733395787846e-01
9.650000000000000000e+02 1.033104454751456458e-01
9.660000000000000000e+02 1.032630980520577724e-01
9.670000000000000000e+02 1.032158308407007119e-01
9.680000000000000000e+02 1.031686436123200185e-01
9.690000000000000000e+02 1.031215361390170893e-01
9.700000000000000000e+02 1.030745081937452096e-01
9.710000000000000000e+02 1.030275595503053754e-01
9.720000000000000000e+02 1.029806899833422135e-01
9.730000000000000000e+02 1.029338992683400400e-01
9.740000000000000000e+02 1.028871871816188083e-01
9.750000000000000000e+02 1.028405535003301952e-01
9.760000000000000000e+02 1.027939980024535488e-01
9.770000000000000000e+02 1.027475204667921138e-01
9.780000000000000000e+02 1.027011206729689236e-01
9.790000000000000000e+02 1.026547984014231363e-01
9.800000000000000000e+02 1.026085534334059551e-01
9.810000000000000000e+02 1.025623855509769783e-01
9.820000000000000000e+02 1.025162945370002160e-01
9.830000000000000000e+02 1.024702801751404962e-01
9.840000000000000000e+02 1.024243422498594680e-01
9.850000000000000000e+02 1.023784805464120345e-01
9.860000000000000000e+02 1.023326948508425649e-01
9.870000000000000000e+02 1.022869849499811329e-01
9.880000000000000000e+02 1.022413506314398812e-01
9.890000000000000000e+02 1.021957916836093577e-01
9.900000000000000000e+02 1.021503078956549210e-01
9.910000000000000000e+02 1.021048990575130211e-01
9.920000000000000000e+02 1.020595649598876470e-01
9.930000000000000000e+02 1.020143053942467876e-01
9.940000000000000000e+02 1.019691201528187818e-01
9.950000000000000000e+02 1.019240090285888078e-01
9.960000000000000000e+02 1.018789718152954688e-01
9.970000000000000000e+02 1.018340083074271984e-01
9.980000000000000000e+02 1.017891183002187783e-01
9.990000000000000000e+02 1.017443015896478259e-01
1.000000000000000000e+03 1.016995579724316034e-01
1.001000000000000000e+03 1.016548872460233122e-01
1.002000000000000000e+03 1.016102892086087617e-01
1.003000000000000000e+03 1.015657636591031782e-01
1.004000000000000000e+03 1.015213103971476100e-01
1.005000000000000000e+03 1.014769292231056524e-01
1.006000000000000000e+03 1.014326199380602977e-01
1.007000000000000000e+03 1.013883823438102572e-01
1.008000000000000000e+03 1.013442162428671439e-01
1.009000000000000000e+03 1.013001214384518789e-01
1.010000000000000000e+03 1.012560977344914015e-01
1.011000000000000000e+03 1.012121449356158109e-01
1.012000000000000000e+03 1.011682628471547579e-01
1.013000000000000000e+03 1.011244512751344055e-01
1.014000000000000000e+03 1.010807100262743896e-01
1.015000000000000000e+03 1.010370389079844194e-01
1.016000000000000000e+03 1.009934377283612239e-01
1.017000000000000000e+03 1.009499062961856236e-01
1.018000000000000000e+03 1.009064444209190753e-01
1.019000000000000000e+03 1.008630519127008685e-01
1.020000000000000000e+03 1.008197285823449751e-01
1.021000000000000000e+03 1.007764742413368858e-01
1.022000000000000000e+03 1.007332887018308060e-01
1.023000000000000000e+03 1.006901717766463950e-01
1.024000000000000000e+03 1.006471232792658932e-01
1.025000000000000000e+03 1.006041430238311801e-01
1.026000000000000000e+03 1.005612308251406101e-01
1.027000000000000000e+03 1.005183864986464032e-01
1.028000000000000000e+03 1.004756098604512315e-01
1.029000000000000000e+03 1.004329007273058183e-01
1.030000000000000000e+03 1.003902589166056764e-01
1.031000000000000000e+03 1.003476842463882773e-01
1.032000000000000000e+03 1.003051765353303593e-01
1.033000000000000000e+03 1.002627356027448458e-01
1.034000000000000000e+03 1.002203612685782091e-01
1.035000000000000000e+03 1.001780533534074036e-01
1.036000000000000000e+03 1.001358116784373531e-01
1.037000000000000000e+03 1.000936360654979401e-01
1.038000000000000000e+03 1.000515263370412855e-01
1.039000000000000000e+03 1.000094823161390561e-01
1.040000000000000000e+03 9.996750382647957844e-02
1.041000000000000000e+03 9.992559069236529867e-02
1.042000000000000000e+03 9.988374273870977149e-02
1.043000000000000000e+03 9.984195979103539786e-02
1.044000000000000000e+03 9.980024167547026093e-02
1.045000000000000000e+03 9.975858821874582227e-02
1.046000000000000000e+03 9.971699924819400762e-02
1.047000000000000000e+03 9.967547459174479207e-02
1.048000000000000000e+03 9.963401407792343845e-02
1.049000000000000000e+03 9.959261753584776333e-02
1.050000000000000000e+03 9.955128479522577789e-02
1.051000000000000000e+03 9.951001568635309269e-02
1.052000000000000000e+03 9.946881004011004501e-02
1.053000000000000000e+03 9.942766768795949228e-02
1.054000000000000000e+03 9.938658846194409202e-02
1.055000000000000000e+03 9.934557219468378997e-02
1.056000000000000000e+03 9.930461871937322493e-02
1.057000000000000000e+03 9.926372786977953611e-02
1.058000000000000000e+03 9.922289948023950423e-02
1.059000000000000000e+03 9.918213338565712300e-02
1.060000000000000000e+03 9.914142942150146187e-02
1.061000000000000000e+03 9.910078742380382111e-02
1.062000000000000000e+03 9.906020722915556687e-02
1.063000000000000000e+03 9.901968867470553604e-02
1.064000000000000000e+03 9.897923159815774641e-02
1.065000000000000000e+03 9.893883583776888480e-02
1.066000000000000000e+03 9.889850123234603108e-02
1.067000000000000000e+03 9.885822762124422958e-02
1.068000000000000000e+03 9.881801484436415761e-02
1.069000000000000000e+03 9.877786274214969686e-02
1.070000000000000000e+03 9.873777115558581008e-02
1.071000000000000000e+03 9.869773992619582104e-02
1.072000000000000000e+03 9.865776889603958266e-02
1.073000000000000000e+03 9.861785790771089577e-02
1.074000000000000000e+03 9.857800680433521923e-02
1.075000000000000000e+03 9.853821542956747725e-02
1.076000000000000000e+03 9.849848362758982512e-02
1.077000000000000000e+03 9.845881124310928989e-02
1.078000000000000000e+03 9.841919812135567491e-02
1.079000000000000000e+03 9.837964410807917282e-02
1.080000000000000000e+03 9.834014904954828384e-02
1.081000000000000000e+03 9.830071279254753991e-02
1.082000000000000000e+03 9.826133518437533965e-02
1.083000000000000000e+03 9.822201607284181124e-02
1.084000000000000000e+03 9.818275530626655034e-02
1.085000000000000000e+03 9.814355273347652453e-02
1.086000000000000000e+03 9.810440820380393612e-02
1.087000000000000000e+03 9.806532156708405723e-02
1.088000000000000000e+03 9.802629267365316201e-02
1.089000000000000000e+03 9.798732137434627842e-02
1.090000000000000000e+03 9.794840752049527310e-02
1.091000000000000000e+03 9.790955096392670032e-02
1.092000000000000000e+03 9.787075155695948436e-02
1.093000000000000000e+03 9.783200915240339302e-02
1.094000000000000000e+03 9.779332360355640075e-02
1.095000000000000000e+03 9.775469476420295400e-02
1.096000000000000000e+03 9.771612248861195893e-02
1.097000000000000000e+03 9.767760663153444989e-02
1.098000000000000000e+03 9.763914704820209067e-02
1.099000000000000000e+03 9.760074359432469038e-02
1.100000000000000000e+03 9.756239612608837153e-02
1.101000000000000000e+03 9.752410450015372434e-02
1.102000000000000000e+03 9.748586857365364178e-02
1.103000000000000000e+03 9.744768820419148769e-02
1.104000000000000000e+03 9.740956324983898740e-02
1.105000000000000000e+03 9.737149356913450682e-02
1.106000000000000000e+03 9.733347902108097083e-02
1.107000000000000000e+03 9.729551946514385097e-02
1.108000000000000000e+03 9.725761476124947236e-02
1.109000000000000000e+03 9.721976476978307080e-02
1.110000000000000000e+03 9.718196935158672500e-02
1.111000000000000000e+03 9.714422836795749694e-02
1.112000000000000000e+03 9.710654168064590530e-02
1.113000000000000000e+03 9.706890915185355240e-02
1.114000000000000000e+03 9.703133064423165310e-02
1.115000000000000000e+03 9.699380602087903647e-02
1.116000000000000000e+03 9.695633514534020281e-02
1.117000000000000000e+03 9.691891788160372778e-02
1.118000000000000000e+03 9.688155409410036112e-02
1.119000000000000000e+03 9.684424364770109761e-02
1.120000000000000000e+03 9.680698640771552566e-02
1.121000000000000000e+03 9.676978223988992600e-02
1.122000000000000000e+03 9.673263101040559253e-02
1.123000000000000000e+03 9.669553258587701428e-02
1.124000000000000000e+03 9.665848683335007130e-02
1.125000000000000000e+03 9.662149362030034161e-02
1.126000000000000000e+03 9.658455281463135256e-02
1.127000000000000000e+03 9.654766428467276285e-02
1.128000000000000000e+03 9.651082789917876659e-02
1.129000000000000000e+03 9.647404352732624755e-02
1.130000000000000000e+03 9.643731103871314159e-02
1.131000000000000000e+03 9.640063030335670191e-02
1.132000000000000000e+03 9.636400119169186151e-02
1.133000000000000000e+03 9.632742357456944293e-02
1.134000000000000000e+03 9.629089732325459006e-02
1.135000000000000000e+03 9.625442230942499178e-02
1.136000000000000000e+03 9.621799840516943869e-02
1.137000000000000000e+03 9.618162548298576919e-02
1.138000000000000000e+03 9.614530341577966210e-02
1.139000000000000000e+03 9.610903207686279093e-02
1.140000000000000000e+03 9.607281133995110300e-02
1.141000000000000000e+03 9.603664107916344561e-02
1.142000000000000000e+03 9.600052116901974797e-02
1.143000000000000000e+03 9.596445148443946693e-02
1.144000000000000000e+03 9.592843190074014370e-02
1.145000000000000000e+03 9.589246229363553031e-02
1.146000000000000000e+03 9.585654253923425738e-02
1.147000000000000000e+03 9.582067251403819652e-02
1.148000000000000000e+03 9.578485209494078112e-02
1.149000000000000000e+03 9.574908115922568796e-02
1.150000000000000000e+03 9.571335958456493598e-02
1.151000000000000000e+03 9.567768724901772048e-02
1.152000000000000000e+03 9.564206403102869236e-02
1.153000000000000000e+03 9.560648980942637598e-02
1.154000000000000000e+03 9.557096446342182305e-02
1.155000000000000000e+03 9.553548787260686403e-02
1.156000000000000000e+03 9.550005991695287300e-02
1.157000000000000000e+03 9.546468047680915781e-02
1.158000000000000000e+03 9.542934943290128091e-02
1.159000000000000000e+03 9.539406666632997689e-02
1.160000000000000000e+03 9.535883205856927891e-02
1.161000000000000000e+03 9.532364549146538080e-02
1.162000000000000000e+03 9.528850684723481901e-02
1.163000000000000000e+03 9.525341600846344570e-02
1.164000000000000000e+03 9.521837285810459683e-02
1.165000000000000000e+03 9.518337727947791260e-02
1.166000000000000000e+03 9.514842915626772757e-02
1.167000000000000000e+03 9.511352837252183556e-02
1.168000000000000000e+03 9.507867481264982434e-02
1.169000000000000000e+03 9.504386836142195150e-02
1.170000000000000000e+03 9.500910890396750685e-02
1.171000000000000000e+03 9.497439632577345248e-02
1.172000000000000000e+03 9.493973051268317365e-02
1.173000000000000000e+03 9.490511135089495232e-02
1.174000000000000000e+03 9.487053872696069035e-02
1.175000000000000000e+03 9.483601252778438295e-02
1.176000000000000000e+03 9.480153264062098073e-02
1.177000000000000000e+03 9.476709895307477982e-02
1.178000000000000000e+03 9.473271135309828395e-02
1.179000000000000000e+03 9.469836972899074723e-02
1.180000000000000000e+03 9.466407396939688357e-02
1.181000000000000000e+03 9.462982396330543722e-02
1.182000000000000000e+03 9.459561960004804482e-02
1.183000000000000000e+03 9.456146076929773658e-02
1.184000000000000000e+03 9.452734736106767344e-02
1.185000000000000000e+03 9.449327926570992575e-02
1.186000000000000000e+03 9.445925637391401619e-02
1.187000000000000000e+03 9.442527857670582336e-02
1.188000000000000000e+03 9.439134576544609689e-02
1.189000000000000000e+03 9.435745783182922231e-02
1.190000000000000000e+03 9.432361466788215243e-02
1.191000000000000000e+03 9.428981616596282533e-02
1.192000000000000000e+03 9.425606221875906798e-02
1.193000000000000000e+03 9.422235271928734723e-02
1.194000000000000000e+03 9.418868756089149308e-02
1.195000000000000000e+03 9.415506663724136638e-02
1.196000000000000000e+03 9.412148984233184579e-02
1.197000000000000000e+03 9.408795707048124568e-02
1.198000000000000000e+03 9.405446821633046961e-02
1.199000000000000000e+03 9.402102317484148375e-02
1.200000000000000000e+03 9.398762184129630382e-02
1.201000000000000000e+03 9.395426411129562116e-02
1.202000000000000000e+03 9.392094988075774809e-02
1.203000000000000000e+03 9.388767904591727165e-02
1.204000000000000000e+03 9.385445150332398512e-02
1.205000000000000000e+03 9.382126714984166671e-02
1.206000000000000000e+03 9.378812588264683059e-02
1.207000000000000000e+03 9.375502759922757501e-02
1.208000000000000000e+03 9.372197219738248597e-02
1.209000000000000000e+03 9.368895957521940210e-02
1.210000000000000000e+03 9.365598963115420728e-02
1.211000000000000000e+03 9.362306226390985919e-02
1.212000000000000000e+03 9.359017737251500157e-02
1.213000000000000000e+03 9.355733485630290946e-02
1.214000000000000000e+03 9.352453461491049003e-02
1.215000000000000000e+03 9.349177654827692252e-02
1.216000000000000000e+03 9.345906055664265910e-02
1.217000000000000000e+03 9.342638654054831460e-02
1.218000000000000000e+03 9.339375440083347302e-02
1.219000000000000000e+03 9.336116403863559121e-02
1.220000000000000000e+03 9.332861535538893027e-02
1.221000000000000000e+03 9.329610825282345921e-02
1.222000000000000000e+03 9.326364263296367529e-02
1.223000000000000000e+03 9.323121839812753553e-02
1.224000000000000000e+03 9.319883545092552679e-02
1.225000000000000000e+03 9.316649369425930582e-02
1.226000000000000000e+03 9.313419303132081106e-02
1.227000000000000000e+03 9.310193336559119404e-02
1.228000000000000000e+03 9.306971460083962588e-02
1.229000000000000000e+03 9.303753664112233979e-02
1.230000000000000000e+03 9.300539939078152074e-02
1.231000000000000000e+03 9.297330275444433412e-02
1.232000000000000000e+03 9.294124663702174605e-02
1.233000000000000000e+03 9.290923094370746871e-02
1.234000000000000000e+03 9.287725557997725256e-02
1.235000000000000000e+03 9.284532045158731817e-02
1.236000000000000000e+03 9.281342546457375942e-02
1.237000000000000000e+03 9.278157052525133619e-02
1.238000000000000000e+03 9.274975554021241964e-02
1.239000000000000000e+03 9.271798041632611787e-02
1.240000000000000000e+03 9.268624506073713798e-02
1.241000000000000000e+03 9.265454938086481462e-02
1.242000000000000000e+03 9.262289328440216629e-02
1.243000000000000000e+03 9.259127667931474348e-02
1.244000000000000000e+03 9.255969947383985152e-02
1.245000000000000000e+03 9.252816157648541262e-02
1.246000000000000000e+03 9.249666289602899438e-02
1.247000000000000000e+03 9.246520334151682452e-02
1.248000000000000000e+03 9.243378282226293041e-02
1.249000000000000000e+03 9.240240124784801501e-02
1.250000000000000000e+03 9.237105852811855478e-02
1.251000000000000000e+03 9.233975457318585600e-02
1.252000000000000000e+03 9.230848929342512499e-02
1.253000000000000000e+03 9.227726259947430232e-02
1.254000000000000000e+03 9.224607440223349386e-02
1.255000000000000000e+03 9.221492461286366626e-02
1.256000000000000000e+03 9.218381314278591143e-02
1.257000000000000000e+03 9.215273990368035018e-02
1.258000000000000000e+03 9.212170480748541057e-02
1.259000000000000000e+03 9.209070776639671774e-02
1.260000000000000000e+03 9.205974869286628892e-02
1.261000000000000000e+03 9.202882749960149267e-02
1.262000000000000000e+03 9.199794409956423002e-02
1.263000000000000000e+03 9.196709840596999086e-02
1.264000000000000000e+03 9.193629033228693792e-02
1.265000000000000000e+03 9.190551979223500478e-02
1.266000000000000000e+03 9.187478669978504930e-02
1.267000000000000000e+03 9.184409096915777115e-02
1.268000000000000000e+03 9.181343251482315670e-02
1.269000000000000000e+03 9.178281125149923003e-02
1.270000000000000000e+03 9.175222709415140065e-02
1.271000000000000000e+03 9.172167995799150597e-02
1.272000000000000000e+03 9.169116975847688145e-02
1.273000000000000000e+03 9.166069641130961121e-02
1.274000000000000000e+03 9.163025983243558437e-02
1.275000000000000000e+03 9.159985993804363458e-02
1.276000000000000000e+03 9.156949664456463800e-02
1.277000000000000000e+03 9.153916986867079164e-02
1.278000000000000000e+03 9.150887952727457253e-02
1.279000000000000000e+03 9.147862553752798831e-02
1.280000000000000000e+03 9.144840781682182784e-02
1.281000000000000000e+03 9.141822628278459262e-02
1.282000000000000000e+03 9.138808085328188613e-02
1.283000000000000000e+03 9.135797144641537304e-02
1.284000000000000000e+03 9.132789798052209918e-02
1.285000000000000000e+03 9.129786037417361722e-02
1.286000000000000000e+03 9.126785854617516791e-02
1.287000000000000000e+03 9.123789241556479190e-02
1.288000000000000000e+03 9.120796190161262196e-02
1.289000000000000000e+03 9.117806692381999478e-02
1.290000000000000000e+03 9.114820740191863224e-02
1.291000000000000000e+03 9.111838325586990583e-02
1.292000000000000000e+03 9.108859440586396239e-02
1.293000000000000000e+03 9.105884077231896079e-02
1.294000000000000000e+03 9.102912227588030869e-02
1.295000000000000000e+03 9.099943883741974660e-02
1.296000000000000000e+03 9.096979037803472334e-02
1.297000000000000000e+03 9.094017681904739692e-02
1.298000000000000000e+03 9.091059808200413483e-02
1.299000000000000000e+03 9.088105408867448720e-02
1.300000000000000000e+03 9.085154476105053445e-02
1.301000000000000000e+03 9.082207002134609630e-02
1.302000000000000000e+03 9.079262979199585748e-02
1.303000000000000000e+03 9.076322399565482646e-02
1.304000000000000000e+03 9.073385255519737791e-02
1.305000000000000000e+03 9.070451539371648941e-02
1.306000000000000000e+03 9.067521243452318636e-02
1.307000000000000000e+03 9.064594360114550109e-02
1.308000000000000000e+03 9.061670881732804272e-02
1.309000000000000000e+03 9.058750800703097017e-02
1.310000000000000000e+03 9.055834109442931212e-02
1.311000000000000000e+03 9.052920800391241196e-02
1.312000000000000000e+03 9.050010866008295629e-02
1.313000000000000000e+03 9.047104298775640596e-02
1.314000000000000000e+03 9.044201091196010789e-02
1.315000000000000000e+03 9.041301235793272606e-02
1.316000000000000000e+03 9.038404725112345051e-02
1.317000000000000000e+03 9.035511551719123402e-02
1.318000000000000000e+03 9.032621708200408439e-02
1.319000000000000000e+03 9.029735187163850929e-02
1.320000000000000000e+03 9.026851981237844769e-02
1.321000000000000000e+03 9.023972083071502004e-02
1.322000000000000000e+03 9.021095485334543196e-02
1.323000000000000000e+03 9.018222180717248848e-02
1.324000000000000000e+03 9.015352161930377528e-02
1.325000000000000000e+03 9.012485421705104804e-02
1.326000000000000000e+03 9.009621952792948307e-02
1.327000000000000000e+03 9.006761747965699727e-02
1.328000000000000000e+03 9.003904800015367915e-02
1.329000000000000000e+03 9.001051101754076189e-02
1.330000000000000000e+03 8.998200646014041515e-02
1.331000000000000000e+03 8.995353425647462098e-02
1.332000000000000000e+03 8.992509433526482687e-02
1.333000000000000000e+03 8.989668662543104372e-02
1.334000000000000000e+03 8.986831105609133230e-02
1.335000000000000000e+03 8.983996755656101230e-02
1.336000000000000000e+03 8.981165605635212101e-02
1.337000000000000000e+03 8.978337648517259462e-02
1.338000000000000000e+03 8.975512877292578240e-02
1.339000000000000000e+03 8.972691284970964187e-02
1.340000000000000000e+03 8.969872864581612815e-02
1.341000000000000000e+03 8.967057609173058330e-02
1.342000000000000000e+03 8.964245511813111189e-02
1.343000000000000000e+03 8.961436565588777603e-02
1.344000000000000000e+03 8.958630763606209579e-02
1.345000000000000000e+03 8.955828098990639696e-02
1.346000000000000000e+03 8.953028564886308938e-02
1.347000000000000000e+03 8.950232154456408407e-02
1.348000000000000000e+03 8.947438860883022427e-02
1.349000000000000000e+03 8.944648677367049439e-02
1.350000000000000000e+03 8.941861597128154815e-02
1.351000000000000000e+03 8.939077613404695921e-02
1.352000000000000000e+03 8.936296719453677706e-02
1.353000000000000000e+03 8.933518908550656945e-02
1.354000000000000000e+03 8.930744173989724199e-02
1.355000000000000000e+03 8.927972509083408059e-02
1.356000000000000000e+03 8.925203907162621020e-02
1.357000000000000000e+03 8.922438361576617849e-02
1.358000000000000000e+03 8.919675865692905381e-02
1.359000000000000000e+03 8.916916412897205046e-02
1.360000000000000000e+03 8.914159996593379320e-02
1.361000000000000000e+03 8.911406610203378986e-02
1.362000000000000000e+03 8.908656247167183462e-02
1.363000000000000000e+03 8.905908900942723083e-02
1.364000000000000000e+03 8.903164565005851350e-02
1.365000000000000000e+03 8.900423232850269983e-02
1.366000000000000000e+03 8.897684897987452601e-02
1.367000000000000000e+03 8.894949553946612797e-02
1.368000000000000000e+03 8.892217194274640302e-02
1.369000000000000000e+03 8.889487812536030209e-02
1.370000000000000000e+03 8.886761402312837177e-02
1.371000000000000000e+03 8.884037957204612979e-02
1.372000000000000000e+03 8.881317470828348215e-02
1.373000000000000000e+03 8.878599936818409866e-02
1.374000000000000000e+03 8.875885348826506593e-02
1.375000000000000000e+03 8.873173700521601315e-02
1.376000000000000000e+03 8.870464985589876505e-02
1.377000000000000000e+03 8.867759197734670362e-02
1.378000000000000000e+03 8.865056330676418517e-02
1.379000000000000000e+03 8.862356378152602687e-02
1.380000000000000000e+03 8.859659333917692392e-02
1.381000000000000000e+03 8.856965191743090826e-02
1.382000000000000000e+03 8.854273945417076574e-02
1.383000000000000000e+03 8.851585588744756428e-02
1.384000000000000000e+03 8.848900115547998768e-02
1.385000000000000000e+03 8.846217519665391937e-02
1.386000000000000000e+03 8.843537794952170683e-02
1.387000000000000000e+03 8.840860935280193955e-02
1.388000000000000000e+03 8.838186934537860251e-02
1.389000000000000000e+03 8.835515786630063206e-02
1.390000000000000000e+03 8.832847485478147187e-02
1.391000000000000000e+03 8.830182025019844838e-02
1.392000000000000000e+03 8.827519399209218798e-02
1.393000000000000000e+03 8.824859602016636717e-02
1.394000000000000000e+03 8.822202627428672728e-02
1.395000000000000000e+03 8.819548469448099115e-02
1.396000000000000000e+03 8.816897122093811379e-02
1.397000000000000000e+03 8.814248579400774108e-02
1.398000000000000000e+03 8.811602835419983515e-02
1.399000000000000000e+03 8.808959884218404979e-02
1.400000000000000000e+03 8.806319719878921704e-02
1.401000000000000000e+03 8.803682336500294470e-02
1.402000000000000000e+03 8.801047728197090858e-02
1.403000000000000000e+03 8.798415889099656106e-02
1.404000000000000000e+03 8.795786813354049272e-02
1.405000000000000000e+03 8.793160495121990494e-02
1.406000000000000000e+03 8.790536928580826304e-02
1.407000000000000000e+03 8.787916107923465781e-02
1.408000000000000000e+03 8.785298027358330597e-02
1.409000000000000000e+03 8.782682681109318934e-02
1.410000000000000000e+03 8.780070063415733317e-02
1.411000000000000000e+03 8.777460168532254248e-02
1.412000000000000000e+03 8.774852990728884694e-02
1.413000000000000000e+03 8.772248524290887639e-02
1.414000000000000000e+03 8.769646763518749999e-02
1.415000000000000000e+03 8.767047702728145153e-02
1.416000000000000000e+03 8.764451336249853841e-02
1.417000000000000000e+03 8.761857658429750284e-02
1.418000000000000000e+03 8.759266663628723082e-02
1.419000000000000000e+03 8.756678346222647458e-02
1.420000000000000000e+03 8.754092700602340849e-02
1.421000000000000000e+03 8.751509721173496292e-02
1.422000000000000000e+03 8.748929402356650509e-02
1.423000000000000000e+03 8.746351738587142266e-02
1.424000000000000000e+03 8.743776724315034665e-02
1.425000000000000000e+03 8.741204354005104038e-02
1.426000000000000000e+03 8.738634622136784436e-02
1.427000000000000000e+03 8.736067523204105179e-02
1.428000000000000000e+03 8.733503051715660326e-02
1.429000000000000000e+03 8.730941202194557327e-02
1.430000000000000000e+03 8.728381969178375388e-02
1.431000000000000000e+03 8.725825347219111350e-02
1.432000000000000000e+03 8.723271330883146379e-02
1.433000000000000000e+03 8.720719914751189072e-02
1.434000000000000000e+03 8.718171093418240758e-02
1.435000000000000000e+03 8.715624861493541375e-02
1.436000000000000000e+03 8.713081213600526453e-02
1.437000000000000000e+03 8.710540144376797966e-02
1.438000000000000000e+03 8.708001648474048006e-02
1.439000000000000000e+03 8.705465720558047682e-02
1.440000000000000000e+03 8.702932355308583279e-02
1.441000000000000000e+03 8.700401547419422954e-02
1.442000000000000000e+03 8.697873291598261225e-02
1.443000000000000000e+03 8.695347582566695377e-02
1.444000000000000000e+03 8.692824415060150522e-02
1.445000000000000000e+03 8.690303783827875439e-02
1.446000000000000000e+03 8.687785683632863465e-02
1.447000000000000000e+03 8.685270109251835846e-02
1.448000000000000000e+03 8.682757055475182062e-02
1.449000000000000000e+03 8.680246517106932069e-02
1.450000000000000000e+03 8.677738488964693853e-02
1.451000000000000000e+03 8.675232965879639546e-02
1.452000000000000000e+03 8.672729942696433270e-02
1.453000000000000000e+03 8.670229414273207535e-02
1.454000000000000000e+03 8.667731375481517453e-02
1.455000000000000000e+03 8.665235821206303257e-02
1.456000000000000000e+03 8.662742746345838962e-02
1.457000000000000000e+03 8.660252145811700442e-02
1.458000000000000000e+03 8.657764014528715468e-02
1.459000000000000000e+03 8.655278347434933184e-02
1.460000000000000000e+03 8.652795139481572750e-02
1.461000000000000000e+03 8.650314385632996983e-02
1.462000000000000000e+03 8.647836080866652675e-02
1.463000000000000000e+03 8.645360220173048393e-02
1.464000000000000000e+03 8.642886798555694805e-02
1.465000000000000000e+03 8.640415811031097737e-02
1.466000000000000000e+03 8.637947252628672135e-02
1.467000000000000000e+03 8.635481118390743449e-02
1.468000000000000000e+03 8.633017403372486576e-02
1.469000000000000000e+03 8.630556102641891159e-02
1.470000000000000000e+03 8.628097211279722734e-02
1.471000000000000000e+03 8.625640724379483870e-02
1.472000000000000000e+03 8.623186637047373926e-02
1.473000000000000000e+03 8.620734944402251576e-02
1.474000000000000000e+03 8.618285641575593181e-02
1.475000000000000000e+03 8.615838723711462255e-02
1.476000000000000000e+03 8.613394185966463668e-02
1.477000000000000000e+03 8.610952023509702014e-02
1.478000000000000000e+03 8.608512231522759406e-02
1.479000000000000000e+03 8.606074805199627475e-02
1.480000000000000000e+03 8.603639739746708759e-02
1.481000000000000000e+03 8.601207030382752861e-02
1.482000000000000000e+03 8.598776672338817595e-02
1.483000000000000000e+03 8.596348660858246782e-02
1.484000000000000000e+03 8.593922991196623062e-02
1.485000000000000000e+03 8.591499658621730429e-02
1.486000000000000000e+03 8.589078658413520917e-02
1.487000000000000000e+03 8.586659985864079914e-02
1.488000000000000000e+03 8.584243636277584522e-02
1.489000000000000000e+03 8.581829604970259151e-02
1.490000000000000000e+03 8.579417887270363030e-02
1.491000000000000000e+03 8.577008478518124979e-02
1.492000000000000000e+03 8.574601374065730919e-02
1.493000000000000000e+03 8.572196569277276690e-02
1.494000000000000000e+03 8.569794059528726415e-02
1.495000000000000000e+03 8.567393840207893074e-02
1.496000000000000000e+03 8.564995906714389928e-02
1.497000000000000000e+03 8.562600254459590277e-02
1.498000000000000000e+03 8.560206878866614966e-02
1.499000000000000000e+03 8.557815775370274103e-02
1.500000000000000000e+03 8.555426939417037913e-02
1.501000000000000000e+03 8.553040366465011757e-02
1.502000000000000000e+03 8.550656051983887562e-02
1.503000000000000000e+03 8.548273991454910514e-02
1.504000000000000000e+03 8.545894180370866566e-02
1.505000000000000000e+03 8.543516614236006113e-02
1.506000000000000000e+03 8.541141288566050926e-02
1.507000000000000000e+03 8.538768198888134486e-02
1.508000000000000000e+03 8.536397340740782547e-02
1.509000000000000000e+03 8.534028709673868729e-02
1.510000000000000000e+03 8.531662301248574276e-02
1.511000000000000000e+03 8.529298111037386665e-02
1.512000000000000000e+03 8.526936134624021890e-02
1.513000000000000000e+03 8.524576367603425853e-02
1.514000000000000000e+03 8.522218805581718848e-02
1.515000000000000000e+03 8.519863444176178913e-02
1.516000000000000000e+03 8.517510279015193253e-02
1.517000000000000000e+03 8.515159305738240203e-02
1.518000000000000000e+03 8.512810519995844816e-02
1.519000000000000000e+03 8.510463917449551108e-02
1.520000000000000000e+03 8.508119493771884589e-02
1.521000000000000000e+03 8.505777244646324509e-02
1.522000000000000000e+03 8.503437165767274708e-02
1.523000000000000000e+03 8.501099252840023379e-02
1.524000000000000000e+03 8.498763501580712532e-02
1.525000000000000000e+03 8.496429907716314400e-02
1.526000000000000000e+03 8.494098466984578710e-02
1.527000000000000000e+03 8.491769175134029901e-02
1.528000000000000000e+03 8.489442027923913003e-02
1.529000000000000000e+03 8.487117021124165883e-02
1.530000000000000000e+03 8.484794150515397038e-02
1.531000000000000000e+03 8.482473411888842574e-02
1.532000000000000000e+03 8.480154801046344004e-02
1.533000000000000000e+03 8.477838313800309389e-02
1.534000000000000000e+03 8.475523945973689743e-02
1.535000000000000000e+03 8.473211693399942956e-02
1.536000000000000000e+03 8.470901551923003259e-02
1.537000000000000000e+03 8.468593517397252080e-02
1.538000000000000000e+03 8.466287585687484740e-02
1.539000000000000000e+03 8.463983752668881311e-02
1.540000000000000000e+03 8.461682014226987181e-02
1.541000000000000000e+03 8.459382366257656161e-02
1.542000000000000000e+03 8.457084804667047706e-02
1.543000000000000000e+03 8.454789325371581121e-02
1.544000000000000000e+03 8.452495924297906416e-02
1.545000000000000000e+03 8.450204597382882099e-02
1.546000000000000000e+03 8.447915340573543264e-02
1.547000000000000000e+03 8.445628149827062725e-02
1.548000000000000000e+03 8.443343021110734370e-02
1.549000000000000000e+03 8.441059950401930134e-02
1.550000000000000000e+03 8.438778933688088901e-02
1.551000000000000000e+03 8.436499966966659603e-02
1.552000000000000000e+03 8.434223046245110933e-02
1.553000000000000000e+03 8.431948167540857797e-02
1.554000000000000000e+03 8.429675326881269637e-02
1.555000000000000000e+03 8.427404520303619084e-02
1.556000000000000000e+03 8.425135743855059756e-02
1.557000000000000000e+03 8.422868993592604048e-02
1.558000000000000000e+03 8.420604265583087056e-02
1.559000000000000000e+03 8.418341555903134654e-02
1.560000000000000000e+03 8.416080860639142680e-02
1.561000000000000000e+03 8.413822175887250565e-02
1.562000000000000000e+03 8.411565497753298315e-02
1.563000000000000000e+03 8.409310822352823733e-02
1.564000000000000000e+03 8.407058145811006911e-02
1.565000000000000000e+03 8.404807464262656347e-02
1.566000000000000000e+03 8.402558773852188134e-02
1.567000000000000000e+03 8.400312070733577385e-02
1.568000000000000000e+03 8.398067351070354070e-02
1.569000000000000000e+03 8.395824611035561380e-02
1.570000000000000000e+03 8.393583846811722426e-02
1.571000000000000000e+03 8.391345054590834684e-02
1.572000000000000000e+03 8.389108230574324199e-02
1.573000000000000000e+03 8.386873370973021991e-02
1.574000000000000000e+03 8.384640472007141854e-02
1.575000000000000000e+03 8.382409529906251211e-02
1.576000000000000000e+03 8.380180540909239195e-02
1.577000000000000000e+03 8.377953501264302771e-02
1.578000000000000000e+03 8.375728407228900940e-02
1.579000000000000000e+03 8.373505255069747799e-02
1.580000000000000000e+03 8.371284041062773684e-02
1.581000000000000000e+03 8.369064761493097415e-02
1.582000000000000000e+03 8.366847412655012417e-02
1.583000000000000000e+03 8.364631990851953414e-02
1.584000000000000000e+03 8.362418492396461733e-02
1.585000000000000000e+03 8.360206913610167268e-02
1.586000000000000000e+03 8.357997250823775981e-02
1.587000000000000000e+03 8.355789500377011625e-02
1.588000000000000000e+03 8.353583658618628227e-02
1.589000000000000000e+03 8.351379721906344866e-02
1.590000000000000000e+03 8.349177686606858162e-02
1.591000000000000000e+03 8.346977549095782600e-02
1.592000000000000000e+03 8.344779305757658860e-02
1.593000000000000000e+03 8.342582952985891365e-02
1.594000000000000000e+03 8.340388487182760768e-02
1.595000000000000000e+03 8.338195904759367061e-02
1.596000000000000000e+03 8.336005202135625403e-02
1.597000000000000000e+03 8.333816375740234206e-02
1.598000000000000000e+03 8.331629422010636277e-02
1.599000000000000000e+03 8.329444337393029918e-02
1.600000000000000000e+03 8.327261118342303703e-02
1.601000000000000000e+03 8.325079761322036476e-02
1.602000000000000000e+03 8.322900262804466820e-02
1.603000000000000000e+03 8.320722619270462528e-02
1.604000000000000000e+03 8.318546827209502559e-02
1.605000000000000000e+03 8.316372883119658999e-02
1.606000000000000000e+03 8.314200783507559589e-02
1.607000000000000000e+03 8.312030524888365524e-02
1.608000000000000000e+03 8.309862103785760346e-02
1.609000000000000000e+03 8.307695516731906926e-02
1.610000000000000000e+03 8.305530760267440527e-02
1.611000000000000000e+03 8.303367830941434102e-02
1.612000000000000000e+03 8.301206725311380263e-02
1.613000000000000000e+03 8.299047439943164906e-02
1.614000000000000000e+03 8.296889971411038067e-02
1.615000000000000000e+03 8.294734316297605603e-02
1.616000000000000000e+03 8.292580471193795877e-02
1.617000000000000000e+03 8.290428432698829231e-02
1.618000000000000000e+03 8.288278197420211046e-02
1.619000000000000000e+03 8.286129761973692887e-02
1.620000000000000000e+03 8.283983122983262781e-02
1.621000000000000000e+03 8.281838277081109145e-02
1.622000000000000000e+03 8.279695220907613840e-02
1.623000000000000000e+03 8.277553951111307762e-02
1.624000000000000000e+03 8.275414464348872234e-02
1.625000000000000000e+03 8.273276757285095984e-02
1.626000000000000000e+03 8.271140826592864037e-02
1.627000000000000000e+03 8.269006668953131356e-02
1.628000000000000000e+03 8.266874281054900631e-02
1.629000000000000000e+03 8.264743659595197300e-02
1.630000000000000000e+03 8.262614801279055676e-02
1.631000000000000000e+03 8.260487702819482858e-02
1.632000000000000000e+03 8.258362360937450408e-02
1.633000000000000000e+03 8.256238772361861045e-02
1.634000000000000000e+03 8.254116933829536151e-02
1.635000000000000000e+03 8.251996842085190798e-02
1.636000000000000000e+03 8.249878493881400432e-02
1.637000000000000000e+03 8.247761885978599494e-02
1.638000000000000000e+03 8.245647015145041170e-02
1.639000000000000000e+03 8.243533878156787675e-02
1.640000000000000000e+03 8.241422471797683891e-02
1.641000000000000000e+03 8.239312792859333767e-02
1.642000000000000000e+03 8.237204838141083674e-02
1.643000000000000000e+03 8.235098604449996029e-02
1.644000000000000000e+03 8.232994088600835425e-02
1.645000000000000000e+03 8.230891287416029767e-02
1.646000000000000000e+03 8.228790197725679989e-02
1.647000000000000000e+03 8.226690816367503156e-02
1.648000000000000000e+03 8.224593140186838014e-02
1.649000000000000000e+03 8.222497166036613070e-02
1.650000000000000000e+03 8.220402890777329941e-02
1.651000000000000000e+03 8.218310311277028657e-02
1.652000000000000000e+03 8.216219424411290440e-02
1.653000000000000000e+03 8.214130227063197454e-02
1.654000000000000000e+03 8.212042716123317543e-02
1.655000000000000000e+03 8.209956888489694515e-02
1.656000000000000000e+03 8.207872741067803735e-02
1.657000000000000000e+03 8.205790270770560446e-02
1.658000000000000000e+03 8.203709474518272593e-02
1.659000000000000000e+03 8.201630349238643591e-02
1.660000000000000000e+03 8.199552891866727922e-02
1.661000000000000000e+03 8.197477099344939455e-02
1.662000000000000000e+03 8.195402968623008433e-02
1.663000000000000000e+03 8.193330496657963424e-02
1.664000000000000000e+03 8.191259680414128552e-02
1.665000000000000000e+03 8.189190516863080471e-02
1.666000000000000000e+03 8.187123002983646980e-02
1.667000000000000000e+03 8.185057135761876490e-02
1.668000000000000000e+03 8.182992912191026924e-02
1.669000000000000000e+03 8.180930329271536572e-02
1.670000000000000000e+03 8.178869384011008825e-02
1.671000000000000000e+03 8.176810073424188585e-02
1.672000000000000000e+03 8.174752394532956712e-02
1.673000000000000000e+03 8.172696344366292553e-02
1.674000000000000000e+03 8.170641919960262844e-02
1.675000000000000000e+03 8.168589118358006440e-02
1.676000000000000000e+03 8.166537936609702397e-02
1.677000000000000000e+03 8.164488371772572750e-02
1.678000000000000000e+03 8.162440420910838101e-02
1.679000000000000000e+03 8.160394081095709296e-02
1.680000000000000000e+03 8.158349349405379092e-02
1.681000000000000000e+03 8.156306222924981919e-02
1.682000000000000000e+03 8.154264698746595263e-02
1.683000000000000000e+03 8.152224773969210525e-02
1.684000000000000000e+03 8.150186445698705262e-02
1.685000000000000000e+03 8.148149711047848742e-02
1.686000000000000000e+03 8.146114567136260309e-02
1.687000000000000000e+03 8.144081011090403832e-02
1.688000000000000000e+03 8.142049040043566888e-02
1.689000000000000000e+03 8.140018651135831618e-02
1.690000000000000000e+03 8.137989841514076117e-02
1.691000000000000000e+03 8.135962608331939738e-02
1.692000000000000000e+03 8.133936948749807827e-02
1.693000000000000000e+03 8.131912859934799231e-02
1.694000000000000000e+03 8.129890339060745486e-02
1.695000000000000000e+03 8.127869383308165829e-02
1.696000000000000000e+03 8.125849989864268597e-02
1.697000000000000000e+03 8.123832155922902643e-02
1.698000000000000000e+03 8.121815878684565670e-02
1.699000000000000000e+03 8.119801155356380640e-02
1.700000000000000000e+03 8.117787983152063847e-02
1.701000000000000000e+03 8.115776359291930475e-02
1.702000000000000000e+03 8.113766281002854353e-02
1.703000000000000000e+03 8.111757745518259621e-02
1.704000000000000000e+03 8.109750750078111026e-02
1.705000000000000000e+03 8.107745291928884768e-02
1.706000000000000000e+03 8.105741368323550466e-02
1.707000000000000000e+03 8.103738976521568382e-02
1.708000000000000000e+03 8.101738113788851947e-02
1.709000000000000000e+03 8.099738777397764988e-02
1.710000000000000000e+03 8.097740964627103688e-02
1.711000000000000000e+03 8.095744672762066052e-02
1.712000000000000000e+03 8.093749899094250522e-02
1.713000000000000000e+03 8.091756640921629606e-02
1.714000000000000000e+03 8.089764895548542945e-02
1.715000000000000000e+03 8.087774660285661221e-02
1.716000000000000000e+03 8.085785932449990332e-02
1.717000000000000000e+03 8.083798709364838075e-02
1.718000000000000000e+03 8.081812988359808603e-02
1.719000000000000000e+03 8.079828766770782988e-02
1.720000000000000000e+03 8.077846041939891475e-02
1.721000000000000000e+03 8.075864811215521799e-02
1.722000000000000000e+03 8.073885071952272008e-02
1.723000000000000000e+03 8.071906821510954622e-02
1.724000000000000000e+03 8.069930057258570266e-02
1.725000000000000000e+03 8.067954776568303510e-02
1.726000000000000000e+03 8.065980976819490944e-02
1.727000000000000000e+03 8.064008655397612857e-02
1.728000000000000000e+03 8.062037809694272417e-02
1.729000000000000000e+03 8.060068437107192896e-02
1.730000000000000000e+03 8.058100535040180201e-02
1.731000000000000000e+03 8.056134100903120099e-02
1.732000000000000000e+03 8.054169132111967111e-02
1.733000000000000000e+03 8.052205626088711210e-02
1.734000000000000000e+03 8.050243580261373655e-02
1.735000000000000000e+03 8.048282992063997276e-02
1.736000000000000000e+03 8.046323858936607620e-02
1.737000000000000000e+03 8.044366178325226824e-02
1.738000000000000000e+03 8.042409947681829208e-02
1.739000000000000000e+03 8.040455164464345439e-02
1.740000000000000000e+03 8.038501826136641715e-02
1.741000000000000000e+03 8.036549930168498945e-02
1.742000000000000000e+03 8.034599474035594713e-02
1.743000000000000000e+03 8.032650455219506047e-02
1.744000000000000000e+03 8.030702871207674731e-02
1.745000000000000000e+03 8.028756719493394811e-02
1.746000000000000000e+03 8.026811997575807045e-02
1.747000000000000000e+03 8.024868702959875311e-02
1.748000000000000000e+03 8.022926833156371340e-02
1.749000000000000000e+03 8.020986385681859454e-02
1.750000000000000000e+03 8.019047358058686847e-02
1.751000000000000000e+03 8.017109747814961385e-02
1.752000000000000000e+03 8.015173552484541886e-02
1.753000000000000000e+03 8.013238769607020084e-02
1.754000000000000000e+03 8.011305396727703976e-02
1.755000000000000000e+03 8.009373431397606713e-02
1.756000000000000000e+03 8.007442871173423016e-02
1.757000000000000000e+03 8.005513713617536109e-02
1.758000000000000000e+03 8.003585956297973314e-02
1.759000000000000000e+03 8.001659596788408824e-02
1.760000000000000000e+03 7.999734632668145662e-02
1.761000000000000000e+03 7.997811061522107356e-02
1.762000000000000000e+03 7.995888880940807408e-02
1.763000000000000000e+03 7.993968088520346515e-02
1.764000000000000000e+03 7.992048681862393145e-02
1.765000000000000000e+03 7.990130658574183531e-02
1.766000000000000000e+03 7.988214016268474493e-02
1.767000000000000000e+03 7.986298752563564252e-02
1.768000000000000000e+03 7.984384865083261895e-02
1.769000000000000000e+03 7.982472351456856852e-02
1.770000000000000000e+03 7.980561209319146643e-02
1.771000000000000000e+03 7.978651436310378597e-02
1.772000000000000000e+03 7.976743030076262342e-02
1.773000000000000000e+03 7.974835988267944820e-02
1.774000000000000000e+03 7.972930308541999189e-02
1.775000000000000000e+03 7.971025988560406783e-02
1.776000000000000000e+03 7.969123025990562659e-02
1.777000000000000000e+03 7.967221418505218700e-02
1.778000000000000000e+03 7.965321163782518310e-02
1.779000000000000000e+03 7.963422259505949230e-02
1.780000000000000000e+03 7.961524703364346311e-02
1.781000000000000000e+03 7.959628493051869313e-02
1.782000000000000000e+03 7.957733626267989024e-02
1.783000000000000000e+03 7.955840100717477548e-02
1.784000000000000000e+03 7.953947914110401363e-02
1.785000000000000000e+03 7.952057064162086630e-02
1.786000000000000000e+03 7.950167548593124744e-02
1.787000000000000000e+03 7.948279365129351515e-02
1.788000000000000000e+03 7.946392511501830513e-02
1.789000000000000000e+03 7.944506985446854463e-02
1.790000000000000000e+03 7.942622784705904992e-02
1.791000000000000000e+03 7.940739907025660960e-02
1.792000000000000000e+03 7.938858350157984578e-02
1.793000000000000000e+03 7.936978111859890883e-02
1.794000000000000000e+03 7.935099189893551896e-02
1.795000000000000000e+03 7.933221582026279972e-02
1.796000000000000000e+03 7.931345286030501429e-02
1.797000000000000000e+03 7.929470299683762102e-02
1.798000000000000000e+03 7.927596620768705138e-02
1.799000000000000000e+03 7.925724247073047402e-02
1.800000000000000000e+03 7.923853176389589192e-02
1.801000000000000000e+03 7.921983406516179549e-02
1.802000000000000000e+03 7.920114935255719024e-02
1.803000000000000000e+03 7.918247760416138870e-02
1.804000000000000000e+03 7.916381879810381605e-02
1.805000000000000000e+03 7.914517291256413511e-02
1.806000000000000000e+03 7.912653992577169115e-02
1.807000000000000000e+03 7.910791981600583112e-02
1.808000000000000000e+03 7.908931256159551504e-02
1.809000000000000000e+03 7.907071814091917727e-02
1.810000000000000000e+03 7.905213653240480975e-02
1.811000000000000000e+03 7.903356771452957341e-02
1.812000000000000000e+03 7.901501166581982594e-02
1.813000000000000000e+03 7.899646836485099688e-02
1.814000000000000000e+03 7.897793779024739336e-02
1.815000000000000000e+03 7.895941992068211679e-02
1.816000000000000000e+03 7.894091473487691024e-02
1.817000000000000000e+03 7.892242221160213067e-02
1.818000000000000000e+03 7.890394232967641586e-02
1.819000000000000000e+03 7.888547506796676767e-02
1.820000000000000000e+03 7.886702040538837166e-02
1.821000000000000000e+03 7.884857832090441665e-02
1.822000000000000000e+03 7.883014879352596982e-02
1.823000000000000000e+03 7.881173180231203224e-02
1.824000000000000000e+03 7.879332732636905312e-02
1.825000000000000000e+03 7.877493534485124904e-02
1.826000000000000000e+03 7.875655583696013207e-02
1.827000000000000000e+03 7.873818878194452364e-02
1.828000000000000000e+03 7.871983415910054072e-02
1.829000000000000000e+03 7.870149194777123491e-02
1.830000000000000000e+03 7.868316212734666193e-02
1.831000000000000000e+03 7.866484467726370111e-02
1.832000000000000000e+03 7.864653957700588893e-02
1.833000000000000000e+03 7.862824680610346062e-02
1.834000000000000000e+03 7.860996634413296158e-02
1.835000000000000000e+03 7.859169817071742781e-02
1.836000000000000000e+03 7.857344226552602506e-02
1.837000000000000000e+03 7.855519860827404888e-02
1.838000000000000000e+03 7.853696717872284128e-02
1.839000000000000000e+03 7.851874795667958262e-02
1.840000000000000000e+03 7.850054092199720834e-02
1.841000000000000000e+03 7.848234605457427016e-02
1.842000000000000000e+03 7.846416333435497770e-02
1.843000000000000000e+03 7.844599274132876832e-02
1.844000000000000000e+03 7.842783425553050136e-02
1.845000000000000000e+03 7.840968785704019450e-02
1.846000000000000000e+03 7.839155352598285720e-02
1.847000000000000000e+03 7.837343124252854620e-02
1.848000000000000000e+03 7.835532098689214353e-02
1.849000000000000000e+03 7.833722273933318991e-02
1.850000000000000000e+03 7.831913648015587093e-02
1.851000000000000000e+03 7.830106218970893373e-02
1.852000000000000000e+03 7.828299984838540948e-02
1.853000000000000000e+03 7.826494943662261339e-02
1.854000000000000000e+03 7.824691093490207527e-02
1.855000000000000000e+03 7.822888432374935919e-02
1.856000000000000000e+03 7.821086958373396625e-02
1.857000000000000000e+03 7.819286669546918200e-02
1.858000000000000000e+03 7.817487563961202091e-02
1.859000000000000000e+03 7.815689639686310142e-02
1.860000000000000000e+03 7.813892894796660438e-02
1.861000000000000000e+03 7.812097327370998157e-02
1.862000000000000000e+03 7.810302935492402510e-02
1.863000000000000000e+03 7.808509717248270088e-02
1.864000000000000000e+03 7.806717670730295433e-02
1.865000000000000000e+03 7.804926794034475201e-02
1.866000000000000000e+03 7.803137085261090122e-02
1.867000000000000000e+03 7.801348542514689732e-02
1.868000000000000000e+03 7.799561163904088212e-02
1.869000000000000000e+03 7.797774947542346347e-02
1.870000000000000000e+03 7.795989891546778461e-02
1.871000000000000000e+03 7.794205994038909402e-02
1.872000000000000000e+03 7.792423253144500905e-02
1.873000000000000000e+03 7.790641666993516901e-02
1.874000000000000000e+03 7.788861233720115185e-02
1.875000000000000000e+03 7.787081951462654361e-02
1.876000000000000000e+03 7.785303818363650818e-02
1.877000000000000000e+03 7.783526832569806486e-02
1.878000000000000000e+03 7.781750992231965813e-02
1.879000000000000000e+03 7.779976295505125483e-02
1.880000000000000000e+03 7.778202740548420535e-02
1.881000000000000000e+03 7.776430325525100773e-02
1.882000000000000000e+03 7.774659048602536315e-02
1.883000000000000000e+03 7.772888907952206494e-02
1.884000000000000000e+03 7.771119901749676262e-02
1.885000000000000000e+03 7.769352028174594804e-02
1.886000000000000000e+03 7.767585285410694151e-02
1.887000000000000000e+03 7.765819671645758648e-02
1.888000000000000000e+03 7.764055185071633280e-02
1.889000000000000000e+03 7.762291823884194530e-02
1.890000000000000000e+03 7.760529586283369807e-02
1.891000000000000000e+03 7.758768470473095813e-02
1.892000000000000000e+03 7.757008474661321318e-02
1.893000000000000000e+03 7.755249597060007161e-02
1.894000000000000000e+03 7.753491835885092942e-02
1.895000000000000000e+03 7.751735189356517841e-02
1.896000000000000000e+03 7.749979655698181757e-02
1.897000000000000000e+03 7.748225233137948087e-02
1.898000000000000000e+03 7.746471919907638171e-02
1.899000000000000000e+03 7.744719714243011865e-02
1.900000000000000000e+03 7.742968614383764769e-02
1.901000000000000000e+03 7.741218618573512955e-02
1.902000000000000000e+03 7.739469725059790195e-02
1.903000000000000000e+03 7.737721932094032695e-02
1.904000000000000000e+03 7.735975237931562443e-02
1.905000000000000000e+03 7.734229640831601083e-02
1.906000000000000000e+03 7.732485139057235224e-02
1.907000000000000000e+03 7.730741730875412276e-02
1.908000000000000000e+03 7.728999414556950165e-02
1.909000000000000000e+03 7.727258188376495696e-02
1.910000000000000000e+03 7.725518050612542598e-02
1.911000000000000000e+03 7.723778999547405155e-02
1.912000000000000000e+03 7.722041033467222371e-02
1.913000000000000000e+03 7.720304150661932985e-02
1.914000000000000000e+03 7.718568349425276864e-02
1.915000000000000000e+03 7.716833628054788063e-02
1.916000000000000000e+03 7.715099984851771231e-02
1.917000000000000000e+03 7.713367418121304386e-02
1.918000000000000000e+03 7.711635926172227817e-02
1.919000000000000000e+03 7.709905507317130202e-02
1.920000000000000000e+03 7.708176159872347222e-02
1.921000000000000000e+03 7.706447882157939355e-02
1.922000000000000000e+03 7.704720672497704370e-02
1.923000000000000000e+03 7.702994529219132913e-02
1.924000000000000000e+03 7.701269450653440429e-02
1.925000000000000000e+03 7.699545435135532467e-02
1.926000000000000000e+03 7.697822481003993578e-02
1.927000000000000000e+03 7.696100586601098414e-02
1.928000000000000000e+03 7.694379750272778429e-02
1.929000000000000000e+03 7.692659970368632971e-02
1.930000000000000000e+03 7.690941245241907087e-02
1.931000000000000000e+03 7.689223573249487353e-02
1.932000000000000000e+03 7.687506952751896327e-02
1.933000000000000000e+03 7.685791382113278669e-02
1.934000000000000000e+03 7.684076859701390039e-02
1.935000000000000000e+03 7.682363383887598485e-02
1.936000000000000000e+03 7.680650953046856688e-02
1.937000000000000000e+03 7.678939565557720004e-02
1.938000000000000000e+03 7.677229219802310378e-02
1.939000000000000000e+03 7.675519914166328839e-02
1.940000000000000000e+03 7.673811647039030515e-02
1.941000000000000000e+03 7.672104416813230188e-02
1.942000000000000000e+03 7.670398221885278700e-02
1.943000000000000000e+03 7.668693060655065730e-02
1.944000000000000000e+03 7.666988931526010076e-02
1.945000000000000000e+03 7.665285832905041619e-02
1.946000000000000000e+03 7.663583763202606869e-02
1.947000000000000000e+03 7.661882720832646765e-02
1.948000000000000000e+03 7.660182704212595284e-02
1.949000000000000000e+03 7.658483711763371116e-02
1.950000000000000000e+03 7.656785741909367948e-02
1.951000000000000000e+03 7.655088793078441978e-02
1.952000000000000000e+03 7.653392863701910520e-02
1.953000000000000000e+03 7.651697952214538134e-02
1.954000000000000000e+03 7.650004057054532458e-02
1.955000000000000000e+03 7.648311176663527555e-02
1.956000000000000000e+03 7.646619309486586691e-02
1.957000000000000000e+03 7.644928453972185678e-02
1.958000000000000000e+03 7.643238608572211490e-02
1.959000000000000000e+03 7.641549771741946995e-02
1.960000000000000000e+03 7.639861941940055690e-02
1.961000000000000000e+03 7.638175117628608068e-02
1.962000000000000000e+03 7.636489297273016397e-02
1.963000000000000000e+03 7.634804479342081895e-02
1.964000000000000000e+03 7.633120662307960047e-02
1.965000000000000000e+03 7.631437844646139779e-02
1.966000000000000000e+03 7.629756024835471218e-02
1.967000000000000000e+03 7.628075201358119894e-02
1.968000000000000000e+03 7.626395372699587560e-02
1.969000000000000000e+03 7.624716537348689982e-02
1.970000000000000000e+03 7.623038693797544452e-02
1.971000000000000000e+03 7.621361840541576727e-02
1.972000000000000000e+03 7.619685976079501599e-02
1.973000000000000000e+03 7.618011098913313184e-02
1.974000000000000000e+03 7.616337207548290467e-02
1.975000000000000000e+03 7.614664300492976490e-02
1.976000000000000000e+03 7.612992376259165861e-02
1.977000000000000000e+03 7.611321433361921407e-02
1.978000000000000000e+03 7.609651470319538091e-02
1.979000000000000000e+03 7.607982485653552729e-02
1.980000000000000000e+03 7.606314477888724557e-02
1.981000000000000000e+03 7.604647445553039398e-02
1.982000000000000000e+03 7.602981387177697170e-02
1.983000000000000000e+03 7.601316301297095235e-02
1.984000000000000000e+03 7.599652186448828395e-02
1.985000000000000000e+03 7.597989041173693059e-02
1.986000000000000000e+03 7.596326864015651159e-02
1.987000000000000000e+03 7.594665653521848192e-02
1.988000000000000000e+03 7.593005408242593790e-02
1.989000000000000000e+03 7.591346126731347843e-02
1.990000000000000000e+03 7.589687807544739928e-02
1.991000000000000000e+03 7.588030449242520736e-02
1.992000000000000000e+03 7.586374050387589829e-02
1.993000000000000000e+03 7.584718609545970658e-02
1.994000000000000000e+03 7.583064125286806401e-02
1.995000000000000000e+03 7.581410596182354411e-02
1.996000000000000000e+03 7.579758020807977892e-02
1.997000000000000000e+03 7.578106397742130629e-02
1.998000000000000000e+03 7.576455725566366706e-02
1.999000000000000000e+03 7.574806002865315524e-02
2.000000000000000000e+03 7.573157228226684579e-02
2.001000000000000000e+03 7.571509400241241416e-02
2.002000000000000000e+03 7.569862517502828902e-02
2.003000000000000000e+03 7.568216578608329137e-02
2.004000000000000000e+03 7.566571582157673170e-02
2.005000000000000000e+03 7.564927526753834064e-02
2.006000000000000000e+03 7.563284411002811625e-02
2.007000000000000000e+03 7.561642233513626854e-02
2.008000000000000000e+03 7.560000992898323335e-02
2.009000000000000000e+03 7.558360687771946418e-02
2.010000000000000000e+03 7.556721316752545992e-02
2.011000000000000000e+03 7.555082878461166773e-02
2.012000000000000000e+03 7.553445371521841367e-02
2.013000000000000000e+03 7.551808794561576388e-02
2.014000000000000000e+03 7.550173146210355235e-02
2.015000000000000000e+03 7.548538425101128380e-02
2.016000000000000000e+03 7.546904629869802261e-02
2.017000000000000000e+03 7.545271759155226798e-02
2.018000000000000000e+03 7.543639811599214817e-02
2.019000000000000000e+03 7.542008785846492092e-02
2.020000000000000000e+03 7.540378680544736201e-02
2.021000000000000000e+03 7.538749494344532120e-02
2.022000000000000000e+03 7.537121225899383326e-02
2.023000000000000000e+03 7.535493873865706238e-02
2.024000000000000000e+03 7.533867436902821901e-02
2.025000000000000000e+03 7.532241913672931000e-02
2.026000000000000000e+03 7.530617302841136063e-02
2.027000000000000000e+03 7.528993603075416485e-02
2.028000000000000000e+03 7.527370813046622977e-02
2.029000000000000000e+03 7.525748931428473398e-02
2.030000000000000000e+03 7.524127956897547209e-02
2.031000000000000000e+03 7.522507888133275755e-02
2.032000000000000000e+03 7.520888723817938104e-02
2.033000000000000000e+03 7.519270462636649943e-02
2.034000000000000000e+03 7.517653103277362192e-02
2.035000000000000000e+03 7.516036644430849900e-02
2.036000000000000000e+03 7.514421084790701144e-02
2.037000000000000000e+03 7.512806423053328131e-02
2.038000000000000000e+03 7.511192657917949156e-02
2.039000000000000000e+03 7.509579788086558072e-02
2.040000000000000000e+03 7.507967812263970087e-02
2.041000000000000000e+03 7.506356729157764862e-02
2.042000000000000000e+03 7.504746537478310109e-02
2.043000000000000000e+03 7.503137235938744931e-02
2.044000000000000000e+03 7.501528823254970113e-02
2.045000000000000000e+03 7.499921298145646731e-02
2.046000000000000000e+03 7.498314659332193377e-02
2.047000000000000000e+03 7.496708905538761181e-02
2.048000000000000000e+03 7.495104035492253236e-02
2.049000000000000000e+03 7.493500047922292684e-02
2.050000000000000000e+03 7.491896941561242140e-02
2.051000000000000000e+03 7.490294715144170390e-02
2.052000000000000000e+03 7.488693367408867652e-02
2.053000000000000000e+03 7.487092897095824762e-02
2.054000000000000000e+03 7.485493302948240113e-02
2.055000000000000000e+03 7.483894583711991899e-02
2.056000000000000000e+03 7.482296738135657543e-02
2.057000000000000000e+03 7.480699764970494270e-02
2.058000000000000000e+03 7.479103662970419675e-02
2.059000000000000000e+03 7.477508430892036706e-02
2.060000000000000000e+03 7.475914067494598969e-02
2.061000000000000000e+03 7.474320571540017666e-02
2.062000000000000000e+03 7.472727941792851880e-02
2.063000000000000000e+03 7.471136177020307190e-02
2.064000000000000000e+03 7.469545275992210687e-02
2.065000000000000000e+03 7.467955237481035957e-02
2.066000000000000000e+03 7.466366060261878101e-02
2.067000000000000000e+03 7.464777743112438468e-02
2.068000000000000000e+03 7.463190284813037145e-02
2.069000000000000000e+03 7.461603684146596305e-02
2.070000000000000000e+03 7.460017939898640205e-02
2.071000000000000000e+03 7.458433050857278535e-02
2.072000000000000000e+03 7.456849015813214743e-02
2.073000000000000000e+03 7.455265833559723831e-02
2.074000000000000000e+03 7.453683502892659296e-02
2.075000000000000000e+03 7.452102022610447574e-02
2.076000000000000000e+03 7.450521391514067227e-02
2.077000000000000000e+03 7.448941608407054493e-02
2.078000000000000000e+03 7.447362672095497738e-02
2.079000000000000000e+03 7.445784581388029122e-02
2.080000000000000000e+03 7.444207335095809341e-02
2.081000000000000000e+03 7.442630932032545665e-02
2.082000000000000000e+03 7.441055371014460018e-02
2.083000000000000000e+03 7.439480650860290367e-02
2.084000000000000000e+03 7.437906770391294886e-02
2.085000000000000000e+03 7.436333728431239465e-02
2.086000000000000000e+03 7.434761523806383832e-02
2.087000000000000000e+03 7.433190155345496819e-02
2.088000000000000000e+03 7.431619621879814730e-02
2.089000000000000000e+03 7.430049922243080196e-02
2.090000000000000000e+03 7.428481055271499156e-02
2.091000000000000000e+03 7.426913019803756122e-02
2.092000000000000000e+03 7.425345814680997525e-02
2.093000000000000000e+03 7.423779438746831716e-02
2.094000000000000000e+03 7.422213890847319251e-02
2.095000000000000000e+03 7.420649169830970115e-02
2.096000000000000000e+03 7.419085274548742337e-02
2.097000000000000000e+03 7.417522203854018392e-02
2.098000000000000000e+03 7.415959956602626024e-02
2.099000000000000000e+03 7.414398531652802160e-02
2.100000000000000000e+03 7.412837927865223442e-02
2.101000000000000000e+03 7.411278144102960430e-02
2.102000000000000000e+03 7.409719179231502584e-02
2.103000000000000000e+03 7.408161032118740219e-02
2.104000000000000000e+03 7.406603701634960346e-02
2.105000000000000000e+03 7.405047186652835567e-02
2.106000000000000000e+03 7.403491486047433789e-02
2.107000000000000000e+03 7.401936598696196024e-02
2.108000000000000000e+03 7.400382523478939156e-02
2.109000000000000000e+03 7.398829259277846238e-02
2.110000000000000000e+03 7.397276804977463704e-02
2.111000000000000000e+03 7.395725159464701381e-02
2.112000000000000000e+03 7.394174321628813051e-02
2.113000000000000000e+03 7.392624290361400619e-02
2.114000000000000000e+03 7.391075064556409946e-02
2.115000000000000000e+03 7.389526643110121140e-02
2.116000000000000000e+03 7.387979024921137450e-02
2.117000000000000000e+03 7.386432208890394979e-02
2.118000000000000000e+03 7.384886193921146036e-02
2.119000000000000000e+03 7.383340978918952191e-02
2.120000000000000000e+03 7.381796562791685667e-02
2.121000000000000000e+03 7.380252944449522401e-02
2.122000000000000000e+03 7.378710122804929550e-02
2.123000000000000000e+03 7.377168096772676598e-02
2.124000000000000000e+03 7.375626865269810373e-02
2.125000000000000000e+03 7.374086427215652273e-02
2.126000000000000000e+03 7.372546781531816307e-02
2.127000000000000000e+03 7.371007927142170235e-02
2.128000000000000000e+03 7.369469862972859164e-02
2.129000000000000000e+03 7.367932587952277790e-02
2.130000000000000000e+03 7.366396101011075948e-02
2.131000000000000000e+03 7.364860401082161390e-02
2.132000000000000000e+03 7.363325487100673417e-02
2.133000000000000000e+03 7.361791358003995367e-02
2.134000000000000000e+03 7.360258012731742128e-02
2.135000000000000000e+03 7.358725450225757359e-02
2.136000000000000000e+03 7.357193669430105165e-02
2.137000000000000000e+03 7.355662669291068712e-02
2.138000000000000000e+03 7.354132448757141893e-02
2.139000000000000000e+03 7.352603006779025174e-02
2.140000000000000000e+03 7.351074342309620036e-02
2.141000000000000000e+03 7.349546454304024812e-02
2.142000000000000000e+03 7.348019341719534692e-02
2.143000000000000000e+03 7.346493003515619513e-02
2.144000000000000000e+03 7.344967438653937641e-02
2.145000000000000000e+03 7.343442646098322091e-02
2.146000000000000000e+03 7.341918624814776362e-02
2.147000000000000000e+03 7.340395373771471665e-02
2.148000000000000000e+03 7.338872891938734433e-02
2.149000000000000000e+03 7.337351178289051867e-02
2.150000000000000000e+03 7.335830231797056677e-02
2.151000000000000000e+03 7.334310051439532629e-02
2.152000000000000000e+03 7.332790636195399281e-02
2.153000000000000000e+03 7.331271985045714756e-02
2.154000000000000000e+03 7.329754096973664645e-02
2.155000000000000000e+03 7.328236970964563390e-02
2.156000000000000000e+03 7.326720606005841796e-02
2.157000000000000000e+03 7.325205001087047030e-02
2.158000000000000000e+03 7.323690155199839846e-02
2.159000000000000000e+03 7.322176067337982097e-02
2.160000000000000000e+03 7.320662736497345058e-02
2.161000000000000000e+03 7.319150161675883060e-02
2.162000000000000000e+03 7.317638341873648755e-02
2.163000000000000000e+03 7.316127276092779241e-02
2.164000000000000000e+03 7.314616963337491895e-02
2.165000000000000000e+03 7.313107402614085761e-02
2.166000000000000000e+03 7.311598592930922125e-02
2.167000000000000000e+03 7.310090533298435611e-02
2.168000000000000000e+03 7.308583222729118922e-02
2.169000000000000000e+03 7.307076660237525612e-02
2.170000000000000000e+03 7.305570844840253431e-02
2.171000000000000000e+03 7.304065775555955431e-02
2.172000000000000000e+03 7.302561451405326087e-02
2.173000000000000000e+03 7.301057871411092970e-02
2.174000000000000000e+03 7.299555034598023684e-02
2.175000000000000000e+03 7.298052939992905053e-02
2.176000000000000000e+03 7.296551586624552832e-02
2.177000000000000000e+03 7.295050973523804771e-02
2.178000000000000000e+03 7.293551099723503961e-02
2.179000000000000000e+03 7.292051964258508545e-02
2.180000000000000000e+03 7.290553566165683397e-02
2.181000000000000000e+03 7.289055904483889015e-02
2.182000000000000000e+03 7.287558978253982911e-02
2.183000000000000000e+03 7.286062786518812673e-02
2.184000000000000000e+03 7.284567328323213187e-02
2.185000000000000000e+03 7.283072602713999699e-02
2.186000000000000000e+03 7.281578608739963654e-02
2.187000000000000000e+03 7.280085345451872691e-02
2.188000000000000000e+03 7.278592811902455384e-02
2.189000000000000000e+03 7.277101007146412337e-02
2.190000000000000000e+03 7.275609930240392598e-02
2.191000000000000000e+03 7.274119580243007532e-02
2.192000000000000000e+03 7.272629956214814173e-02
2.193000000000000000e+03 7.271141057218312442e-02
2.194000000000000000e+03 7.269652882317946541e-02
2.195000000000000000e+03 7.268165430580096620e-02
2.196000000000000000e+03 7.266678701073069069e-02
2.197000000000000000e+03 7.265192692867104840e-02
2.198000000000000000e+03 7.263707405034358633e-02
2.199000000000000000e+03 7.262222836648908608e-02
2.200000000000000000e+03 7.260738986786750837e-02
2.201000000000000000e+03 7.259255854525775709e-02
2.202000000000000000e+03 7.257773438945797073e-02
2.203000000000000000e+03 7.256291739128513385e-02
2.204000000000000000e+03 7.254810754157524355e-02
2.205000000000000000e+03 7.253330483118324012e-02
2.206000000000000000e+03 7.251850925098290990e-02
2.207000000000000000e+03 7.250372079186684360e-02
2.208000000000000000e+03 7.248893944474645024e-02
2.209000000000000000e+03 7.247416520055187383e-02
2.210000000000000000e+03 7.245939805023192404e-02
2.211000000000000000e+03 7.244463798475407612e-02
2.212000000000000000e+03 7.242988499510447098e-02
2.213000000000000000e+03 7.241513907228770697e-02
2.214000000000000000e+03 7.240040020732699255e-02
2.215000000000000000e+03 7.238566839126395203e-02
2.216000000000000000e+03 7.237094361515873653e-02
2.217000000000000000e+03 7.235622587008981588e-02
2.218000000000000000e+03 7.234151514715400633e-02
2.219000000000000000e+03 7.232681143746649832e-02
2.220000000000000000e+03 7.231211473216068997e-02
2.221000000000000000e+03 7.229742502238820090e-02
2.222000000000000000e+03 7.228274229931890005e-02
2.223000000000000000e+03 7.226806655414075298e-02
2.224000000000000000e+03 7.225339777805982189e-02
2.225000000000000000e+03 7.223873596230022398e-02
2.226000000000000000e+03 7.222408109810408983e-02
2.227000000000000000e+03 7.220943317673156336e-02
2.228000000000000000e+03 7.219479218946064925e-02
2.229000000000000000e+03 7.218015812758728222e-02
2.230000000000000000e+03 7.216553098242528552e-02
2.231000000000000000e+03 7.215091074530624593e-02
2.232000000000000000e+03 7.213629740757947217e-02
2.233000000000000000e+03 7.212169096061211981e-02
2.234000000000000000e+03 7.210709139578889981e-02
2.235000000000000000e+03 7.209249870451225894e-02
2.236000000000000000e+03 7.207791287820219939e-02
2.237000000000000000e+03 7.206333390829632035e-02
2.238000000000000000e+03 7.204876178624972094e-02
2.239000000000000000e+03 7.203419650353497239e-02
2.240000000000000000e+03 7.201963805164209032e-02
2.241000000000000000e+03 7.200508642207853471e-02
2.242000000000000000e+03 7.199054160636908506e-02
2.243000000000000000e+03 7.197600359605584031e-02
2.244000000000000000e+03 7.196147238269819113e-02
2.245000000000000000e+03 7.194694795787277830e-02
2.246000000000000000e+03 7.193243031317342329e-02
2.247000000000000000e+03 7.191791944021115601e-02
2.248000000000000000e+03 7.190341533061407608e-02
2.249000000000000000e+03 7.188891797602739442e-02
2.250000000000000000e+03 7.187442736811330835e-02
2.251000000000000000e+03 7.185994349855114038e-02
2.252000000000000000e+03 7.184546635903708844e-02
2.253000000000000000e+03 7.183099594128426746e-02
2.254000000000000000e+03 7.181653223702273714e-02
2.255000000000000000e+03 7.180207523799934932e-02
2.256000000000000000e+03 7.178762493597783123e-02
2.257000000000000000e+03 7.177318132273860507e-02
2.258000000000000000e+03 7.175874439007888517e-02
2.259000000000000000e+03 7.174431412981258083e-02
2.260000000000000000e+03 7.172989053377018531e-02
2.261000000000000000e+03 7.171547359379891462e-02
2.262000000000000000e+03 7.170106330176247156e-02
2.263000000000000000e+03 7.168665964954112901e-02
2.264000000000000000e+03 7.167226262903170220e-02
2.265000000000000000e+03 7.165787223214742374e-02
2.266000000000000000e+03 7.164348845081799921e-02
2.267000000000000000e+03 7.162911127698945446e-02
2.268000000000000000e+03 7.161474070262424663e-02
2.269000000000000000e+03 7.160037671970109763e-02
2.270000000000000000e+03 7.158601932021500802e-02
2.271000000000000000e+03 7.157166849617725701e-02
2.272000000000000000e+03 7.155732423961524979e-02
2.273000000000000000e+03 7.154298654257268408e-02
2.274000000000000000e+03 7.152865539710924481e-02
2.275000000000000000e+03 7.151433079530081227e-02
2.276000000000000000e+03 7.150001272923922624e-02
2.277000000000000000e+03 7.148570119103246634e-02
2.278000000000000000e+03 7.147139617280436064e-02
2.279000000000000000e+03 7.145709766669480767e-02
2.280000000000000000e+03 7.144280566485952666e-02
2.281000000000000000e+03 7.142852015947012689e-02
2.282000000000000000e+03 7.141424114271407997e-02
2.283000000000000000e+03 7.139996860679460877e-02
2.284000000000000000e+03 7.138570254393074299e-02
2.285000000000000000e+03 7.137144294635722197e-02
2.286000000000000000e+03 7.135718980632449471e-02
2.287000000000000000e+03 7.134294311609863659e-02
2.288000000000000000e+03 7.132870286796133552e-02
2.289000000000000000e+03 7.131446905420987803e-02
2.290000000000000000e+03 7.130024166715710765e-02
2.291000000000000000e+03 7.128602069913138328e-02
2.292000000000000000e+03 7.127180614247650980e-02
2.293000000000000000e+03 7.125759798955176583e-02
2.294000000000000000e+03 7.124339623273176492e-02
2.295000000000000000e+03 7.122920086440663601e-02
2.296000000000000000e+03 7.121501187698169033e-02
2.297000000000000000e+03 7.120082926287761571e-02
2.298000000000000000e+03 7.118665301453035166e-02
2.299000000000000000e+03 7.117248312439108937e-02
2.300000000000000000e+03 7.115831958492618847e-02
2.301000000000000000e+03 7.114416238861714925e-02
2.302000000000000000e+03 7.113001152796062654e-02
2.303000000000000000e+03 7.111586699546840196e-02
2.304000000000000000e+03 7.110172878366723126e-02
2.305000000000000000e+03 7.108759688509899699e-02
2.306000000000000000e+03 7.107347129232043093e-02
2.307000000000000000e+03 7.105935199790337775e-02
2.308000000000000000e+03 7.104523899443447588e-02
2.309000000000000000e+03 7.103113227451535172e-02
2.310000000000000000e+03 7.101703183076236991e-02
2.311000000000000000e+03 7.100293765580679983e-02
2.312000000000000000e+03 7.098884974229467681e-02
2.313000000000000000e+03 7.097476808288674666e-02
2.314000000000000000e+03 7.096069267025854888e-02
2.315000000000000000e+03 7.094662349710026406e-02
2.316000000000000000e+03 7.093256055611669997e-02
2.317000000000000000e+03 7.091850384002730545e-02
2.318000000000000000e+03 7.090445334156611490e-02
2.319000000000000000e+03 7.089040905348172050e-02
2.320000000000000000e+03 7.087637096853718899e-02
2.321000000000000000e+03 7.086233907951014488e-02
2.322000000000000000e+03 7.084831337919257621e-02
2.323000000000000000e+03 7.083429386039098719e-02
2.324000000000000000e+03 7.082028051592616225e-02
2.325000000000000000e+03 7.080627333863330486e-02
2.326000000000000000e+03 7.079227232136194037e-02
2.327000000000000000e+03 7.077827745697587436e-02
2.328000000000000000e+03 7.076428873835315103e-02
2.329000000000000000e+03 7.075030615838599768e-02
2.330000000000000000e+03 7.073632970998090796e-02
2.331000000000000000e+03 7.072235938605854477e-02
2.332000000000000000e+03 7.070839517955357367e-02
2.333000000000000000e+03 7.069443708341489885e-02
2.334000000000000000e+03 7.068048509060538553e-02
2.335000000000000000e+03 7.066653919410199880e-02
2.336000000000000000e+03 7.065259938689565089e-02
2.337000000000000000e+03 7.063866566199118735e-02
2.338000000000000000e+03 7.062473801240751192e-02
2.339000000000000000e+03 7.061081643117732287e-02
2.340000000000000000e+03 7.059690091134722401e-02
2.341000000000000000e+03 7.058299144597765529e-02
2.342000000000000000e+03 7.056908802814285120e-02
2.343000000000000000e+03 7.055519065093084075e-02
2.344000000000000000e+03 7.054129930744339194e-02
2.345000000000000000e+03 7.052741399079601181e-02
2.346000000000000000e+03 7.051353469411786312e-02
2.347000000000000000e+03 7.049966141055169500e-02
2.348000000000000000e+03 7.048579413325405107e-02
2.349000000000000000e+03 7.047193285539488095e-02
2.350000000000000000e+03 7.045807757015783157e-02
2.351000000000000000e+03 7.044422827073996973e-02
2.352000000000000000e+03 7.043038495035193469e-02
2.353000000000000000e+03 7.041654760221777165e-02
2.354000000000000000e+03 7.040271621957505666e-02
2.355000000000000000e+03 7.038889079567466067e-02
2.356000000000000000e+03 7.037507132378091612e-02
2.357000000000000000e+03 7.036125779717142259e-02
2.358000000000000000e+03 7.034745020913721336e-02
2.359000000000000000e+03 7.033364855298245011e-02
2.360000000000000000e+03 7.031985282202470044e-02
2.361000000000000000e+03 7.030606300959463262e-02
2.362000000000000000e+03 7.029227910903619592e-02
2.363000000000000000e+03 7.027850111370644026e-02
2.364000000000000000e+03 7.026472901697565498e-02
2.365000000000000000e+03 7.025096281222707739e-02
2.366000000000000000e+03 7.023720249285715644e-02
2.367000000000000000e+03 7.022344805227533071e-02
2.368000000000000000e+03 7.020969948390407001e-02
2.369000000000000000e+03 7.019595678117879212e-02
2.370000000000000000e+03 7.018221993754794608e-02
2.371000000000000000e+03 7.016848894647281787e-02
2.372000000000000000e+03 7.015476380142768309e-02
2.373000000000000000e+03 7.014104449589962653e-02
2.374000000000000000e+03 7.012733102338861157e-02
2.375000000000000000e+03 7.011362337740735529e-02
2.376000000000000000e+03 7.009992155148142556e-02
2.377000000000000000e+03 7.008622553914911624e-02
2.378000000000000000e+03 7.007253533396144707e-02
2.379000000000000000e+03 7.005885092948212212e-02
2.380000000000000000e+03 7.004517231928754362e-02
2.381000000000000000e+03 7.003149949696672871e-02
2.382000000000000000e+03 7.001783245612128170e-02
2.383000000000000000e+03 7.000417119036543567e-02
2.384000000000000000e+03 6.999051569332596923e-02
2.385000000000000000e+03 6.997686595864220649e-02
2.386000000000000000e+03 6.996322197996586445e-02
2.387000000000000000e+03 6.994958375096124725e-02
2.388000000000000000e+03 6.993595126530503803e-02
2.389000000000000000e+03 6.992232451668638216e-02
2.390000000000000000e+03 6.990870349880672074e-02
2.391000000000000000e+03 6.989508820537995715e-02
2.392000000000000000e+03 6.988147863013226269e-02
2.393000000000000000e+03 6.986787476680213216e-02
2.394000000000000000e+03 6.985427660914025894e-02
2.395000000000000000e+03 6.984068415090971538e-02
2.396000000000000000e+03 6.982709738588571691e-02
2.397000000000000000e+03 6.981351630785562201e-02
2.398000000000000000e+03 6.979994091061902939e-02
2.399000000000000000e+03 6.978637118798769468e-02
2.400000000000000000e+03 6.977280713378537780e-02
2.401000000000000000e+03 6.975924874184800950e-02
2.402000000000000000e+03 6.974569600602349706e-02
2.403000000000000000e+03 6.973214892017187694e-02
2.404000000000000000e+03 6.971860747816506498e-02
2.405000000000000000e+03 6.970507167388705072e-02
2.406000000000000000e+03 6.969154150123371694e-02
2.407000000000000000e+03 6.967801695411288132e-02
2.408000000000000000e+03 6.966449802644424094e-02
2.409000000000000000e+03 6.965098471215938614e-02
2.410000000000000000e+03 6.963747700520166173e-02
2.411000000000000000e+03 6.962397489952634744e-02
2.412000000000000000e+03 6.961047838910044971e-02
2.413000000000000000e+03 6.959698746790270174e-02
2.414000000000000000e+03 6.958350212992360506e-02
2.415000000000000000e+03 6.957002236916536020e-02
2.416000000000000000e+03 6.955654817964181114e-02
2.417000000000000000e+03 6.954307955537858410e-02
2.418000000000000000e+03 6.952961649041274061e-02
2.419000000000000000e+03 6.951615897879306893e-02
2.420000000000000000e+03 6.950270701457991751e-02
2.421000000000000000e+03 6.948926059184518111e-02
2.422000000000000000e+03 6.947581970467220369e-02
2.423000000000000000e+03 6.946238434715593102e-02
2.424000000000000000e+03 6.944895451340273029e-02
2.425000000000000000e+03 6.943553019753040401e-02
2.426000000000000000e+03 6.942211139366823158e-02
2.427000000000000000e+03 6.940869809595674733e-02
2.428000000000000000e+03 6.939529029854803188e-02
2.429000000000000000e+03 6.938188799560540687e-02
2.430000000000000000e+03 6.936849118130350433e-02
2.431000000000000000e+03 6.935509984982832221e-02
2.432000000000000000e+03 6.934171399537700231e-02
2.433000000000000000e+03 6.932833361215803847e-02
2.434000000000000000e+03 6.931495869439112389e-02
2.435000000000000000e+03 6.930158923630706791e-02
2.436000000000000000e+03 6.928822523214796247e-02
2.437000000000000000e+03 6.927486667616689076e-02
2.438000000000000000e+03 6.926151356262821857e-02
2.439000000000000000e+03 6.924816588580726129e-02
2.440000000000000000e+03 6.923482363999049205e-02
2.441000000000000000e+03 6.922148681947537519e-02
2.442000000000000000e+03 6.920815541857036624e-02
2.443000000000000000e+03 6.919482943159503685e-02
2.444000000000000000e+03 6.918150885287978336e-02
2.445000000000000000e+03 6.916819367676600716e-02
2.446000000000000000e+03 6.915488389760601762e-02
2.447000000000000000e+03 6.914157950976301814e-02
2.448000000000000000e+03 6.912828050761112009e-02
2.449000000000000000e+03 6.911498688553517622e-02
2.450000000000000000e+03 6.910169863793098888e-02
2.451000000000000000e+03 6.908841575920506017e-02
2.452000000000000000e+03 6.907513824377466138e-02
2.453000000000000000e+03 6.906186608606793009e-02
2.454000000000000000e+03 6.904859928052359264e-02
2.455000000000000000e+03 6.903533782159108900e-02
2.456000000000000000e+03 6.902208170373064222e-02
2.457000000000000000e+03 6.900883092141299469e-02
2.458000000000000000e+03 6.899558546911964407e-02
2.459000000000000000e+03 6.898234534134255191e-02
2.460000000000000000e+03 6.896911053258435176e-02
2.461000000000000000e+03 6.895588103735823815e-02
2.462000000000000000e+03 6.894265685018792500e-02
2.463000000000000000e+03 6.892943796560757619e-02
2.464000000000000000e+03 6.891622437816193047e-02
2.465000000000000000e+03 6.890301608240613496e-02
2.466000000000000000e+03 6.888981307290577283e-02
2.467000000000000000e+03 6.887661534423687726e-02
2.468000000000000000e+03 6.886342289098584812e-02
2.469000000000000000e+03 6.885023570774949364e-02
2.470000000000000000e+03 6.883705378913489159e-02
2.471000000000000000e+03 6.882387712975952809e-02
2.472000000000000000e+03 6.881070572425108944e-02
2.473000000000000000e+03 6.879753956724767028e-02
2.474000000000000000e+03 6.878437865339749602e-02
2.475000000000000000e+03 6.877122297735907552e-02
2.476000000000000000e+03 6.875807253380113171e-02
2.477000000000000000e+03 6.874492731740257379e-02
2.478000000000000000e+03 6.873178732285245562e-02
2.479000000000000000e+03 6.871865254484996188e-02
2.480000000000000000e+03 6.870552297810442188e-02
2.481000000000000000e+03 6.869239861733528185e-02
2.482000000000000000e+03 6.867927945727196615e-02
2.483000000000000000e+03 6.866616549265405767e-02
2.484000000000000000e+03 6.865305671823108968e-02
2.485000000000000000e+03 6.863995312876264299e-02
2.486000000000000000e+03 6.862685471901824874e-02
2.487000000000000000e+03 6.861376148377744399e-02
2.488000000000000000e+03 6.860067341782963291e-02
2.489000000000000000e+03 6.858759051597419776e-02
2.490000000000000000e+03 6.857451277302042958e-02
2.491000000000000000e+03 6.856144018378741711e-02
2.492000000000000000e+03 6.854837274310410233e-02
2.493000000000000000e+03 6.853531044580934983e-02
2.494000000000000000e+03 6.852225328675175253e-02
2.495000000000000000e+03 6.850920126078968719e-02
2.496000000000000000e+03 6.849615436279132830e-02
2.497000000000000000e+03 6.848311258763455089e-02
2.498000000000000000e+03 6.847007593020697225e-02
2.499000000000000000e+03 6.845704438540593795e-02
2.500000000000000000e+03 6.844401794813838313e-02
2.501000000000000000e+03 6.843099661332094352e-02
2.502000000000000000e+03 6.841798037587994152e-02
2.503000000000000000e+03 6.840496923075124747e-02
2.504000000000000000e+03 6.839196317288027960e-02
2.505000000000000000e+03 6.837896219722212898e-02
2.506000000000000000e+03 6.836596629874136521e-02
2.507000000000000000e+03 6.835297547241210581e-02
2.508000000000000000e+03 6.833998971321796068e-02
2.509000000000000000e+03 6.832700901615203215e-02
2.510000000000000000e+03 6.831403337621685945e-02
2.511000000000000000e+03 6.830106278842446033e-02
2.512000000000000000e+03 6.828809724779627555e-02
2.513000000000000000e+03 6.827513674936308563e-02
2.514000000000000000e+03 6.826218128816512187e-02
2.515000000000000000e+03 6.824923085925189981e-02
2.516000000000000000e+03 6.823628545768237186e-02
2.517000000000000000e+03 6.822334507852469143e-02
2.518000000000000000e+03 6.821040971685637944e-02
2.519000000000000000e+03 6.819747936776419939e-02
2.520000000000000000e+03 6.818455402634421292e-02
2.521000000000000000e+03 6.817163368770166876e-02
2.522000000000000000e+03 6.815871834695100273e-02
2.523000000000000000e+03 6.814580799921592102e-02
2.524000000000000000e+03 6.813290263962924753e-02
2.525000000000000000e+03 6.812000226333297936e-02
2.526000000000000000e+03 6.810710686547827297e-02
2.527000000000000000e+03 6.809421644122527761e-02
2.528000000000000000e+03 6.808133098574337128e-02
2.529000000000000000e+03 6.806845049421093863e-02
2.530000000000000000e+03 6.805557496181541266e-02
2.531000000000000000e+03 6.804270438375326080e-02
2.532000000000000000e+03 6.802983875522997104e-02
2.533000000000000000e+03 6.801697807145999641e-02
2.534000000000000000e+03 6.800412232766681053e-02
2.535000000000000000e+03 6.799127151908278266e-02
2.536000000000000000e+03 6.797842564094924711e-02
2.537000000000000000e+03 6.796558468851643386e-02
2.538000000000000000e+03 6.795274865704345468e-02
2.539000000000000000e+03 6.793991754179828924e-02
2.540000000000000000e+03 6.792709133805779897e-02
2.541000000000000000e+03 6.791427004110767163e-02
2.542000000000000000e+03 6.790145364624236568e-02
2.543000000000000000e+03 6.788864214876519365e-02
2.544000000000000000e+03 6.787583554398815555e-02
2.545000000000000000e+03 6.786303382723211930e-02
2.546000000000000000e+03 6.785023699382658480e-02
2.547000000000000000e+03 6.783744503910982271e-02
2.548000000000000000e+03 6.782465795842877732e-02
2.549000000000000000e+03 6.781187574713905264e-02
2.550000000000000000e+03 6.779909840060495407e-02
2.551000000000000000e+03 6.778632591419941900e-02
2.552000000000000000e+03 6.777355828330394738e-02
2.553000000000000000e+03 6.776079550330871282e-02
2.554000000000000000e+03 6.774803756961239598e-02
2.555000000000000000e+03 6.773528447762230953e-02
2.556000000000000000e+03 6.772253622275424545e-02
2.557000000000000000e+03 6.770979280043259996e-02
2.558000000000000000e+03 6.769705420609015145e-02
2.559000000000000000e+03 6.768432043516826868e-02
2.560000000000000000e+03 6.767159148311677197e-02
2.561000000000000000e+03 6.765886734539389158e-02
2.562000000000000000e+03 6.764614801746630934e-02
2.563000000000000000e+03 6.763343349480914479e-02
2.564000000000000000e+03 6.762072377290585801e-02
2.565000000000000000e+03 6.760801884724827737e-02
2.566000000000000000e+03 6.759531871333666897e-02
2.567000000000000000e+03 6.758262336667955616e-02
2.568000000000000000e+03 6.756993280279377512e-02
2.569000000000000000e+03 6.755724701720454417e-02
2.570000000000000000e+03 6.754456600544529732e-02
2.571000000000000000e+03 6.753188976305773972e-02
2.572000000000000000e+03 6.751921828559183381e-02
2.573000000000000000e+03 6.750655156860572992e-02
2.574000000000000000e+03 6.749388960766584955e-02
2.575000000000000000e+03 6.748123239834678821e-02
2.576000000000000000e+03 6.746857993623127381e-02
2.577000000000000000e+03 6.745593221691026375e-02
2.578000000000000000e+03 6.744328923598272296e-02
2.579000000000000000e+03 6.743065098905585975e-02
2.580000000000000000e+03 6.741801747174493153e-02
2.581000000000000000e+03 6.740538867967325876e-02
2.582000000000000000e+03 6.739276460847232197e-02
2.583000000000000000e+03 6.738014525378149822e-02
2.584000000000000000e+03 6.736753061124831077e-02
2.585000000000000000e+03 6.735492067652826265e-02
2.586000000000000000e+03 6.734231544528480884e-02
2.587000000000000000e+03 6.732971491318943957e-02
2.588000000000000000e+03 6.731711907592158317e-02
2.589000000000000000e+03 6.730452792916857829e-02
2.590000000000000000e+03 6.729194146862575721e-02
2.591000000000000000e+03 6.727935968999627925e-02
2.592000000000000000e+03 6.726678258899121410e-02
2.593000000000000000e+03 6.725421016132954177e-02
2.594000000000000000e+03 6.724164240273805548e-02
2.595000000000000000e+03 6.722907930895140327e-02
2.596000000000000000e+03 6.721652087571203249e-02
2.597000000000000000e+03 6.720396709877021757e-02
2.598000000000000000e+03 6.719141797388397674e-02
2.599000000000000000e+03 6.717887349681918308e-02
2.600000000000000000e+03 6.716633366334935629e-02
2.601000000000000000e+03 6.715379846925575991e-02
2.602000000000000000e+03 6.714126791032749841e-02
2.603000000000000000e+03 6.712874198236118417e-02
2.604000000000000000e+03 6.711622068116128437e-02
2.605000000000000000e+03 6.710370400253981571e-02
2.606000000000000000e+03 6.709119194231651095e-02
2.607000000000000000e+03 6.707868449631868013e-02
2.608000000000000000e+03 6.706618166038127993e-02
2.609000000000000000e+03 6.705368343034687206e-02
2.610000000000000000e+03 6.704118980206559553e-02
2.611000000000000000e+03 6.702870077139513882e-02
2.612000000000000000e+03 6.701621633420071222e-02
2.613000000000000000e+03 6.700373648635511714e-02
2.614000000000000000e+03 6.699126122373864900e-02
2.615000000000000000e+03 6.697879054223909723e-02
2.616000000000000000e+03 6.696632443775167587e-02
2.617000000000000000e+03 6.695386290617919012e-02
2.618000000000000000e+03 6.694140594343175876e-02
2.619000000000000000e+03 6.692895354542702235e-02
2.620000000000000000e+03 6.691650570809000442e-02
2.621000000000000000e+03 6.690406242735312536e-02
2.622000000000000000e+03 6.689162369915621631e-02
2.623000000000000000e+03 6.687918951944643586e-02
2.624000000000000000e+03 6.686675988417831173e-02
2.625000000000000000e+03 6.685433478931368523e-02
2.626000000000000000e+03 6.684191423082178063e-02
2.627000000000000000e+03 6.682949820467905255e-02
2.628000000000000000e+03 6.681708670686926921e-02
2.629000000000000000e+03 6.680467973338348464e-02
2.630000000000000000e+03 6.679227728021999710e-02
2.631000000000000000e+03 6.677987934338427967e-02
2.632000000000000000e+03 6.676748591888916062e-02
2.633000000000000000e+03 6.675509700275458758e-02
2.634000000000000000e+03 6.674271259100764131e-02
2.635000000000000000e+03 6.673033267968270232e-02
2.636000000000000000e+03 6.671795726482128430e-02
2.637000000000000000e+03 6.670558634247196472e-02
2.638000000000000000e+03 6.669321990869049588e-02
2.639000000000000000e+03 6.668085795953974937e-02
2.640000000000000000e+03 6.666850049108970222e-02
2.641000000000000000e+03 6.665614749941742301e-02
2.642000000000000000e+03 6.664379898060697471e-02
2.643000000000000000e+03 6.663145493074955350e-02
2.644000000000000000e+03 6.661911534594330830e-02
2.645000000000000000e+03 6.660678022229349349e-02
2.646000000000000000e+03 6.659444955591228843e-02
2.647000000000000000e+03 6.658212334291893630e-02
2.648000000000000000e+03 6.656980157943954979e-02
2.649000000000000000e+03 6.655748426160734699e-02
2.650000000000000000e+03 6.654517138556234612e-02
2.651000000000000000e+03 6.653286294745153207e-02
2.652000000000000000e+03 6.652055894342887021e-02
2.653000000000000000e+03 6.650825936965512608e-02
2.654000000000000000e+03 6.649596422229803183e-02
2.655000000000000000e+03 6.648367349753209199e-02
2.656000000000000000e+03 6.647138719153877773e-02
2.657000000000000000e+03 6.645910530050630483e-02
2.658000000000000000e+03 6.644682782062968918e-02
2.659000000000000000e+03 6.643455474811089945e-02
2.660000000000000000e+03 6.642228607915853789e-02
2.661000000000000000e+03 6.641002180998804849e-02
2.662000000000000000e+03 6.639776193682163374e-02
2.663000000000000000e+03 6.638550645588826848e-02
2.664000000000000000e+03 6.637325536342361665e-02
2.665000000000000000e+03 6.636100865567004514e-02
2.666000000000000000e+03 6.634876632887667935e-02
2.667000000000000000e+03 6.633652837929933377e-02
2.668000000000000000e+03 6.632429480320040094e-02
2.669000000000000000e+03 6.631206559684907353e-02
2.670000000000000000e+03 6.629984075652106679e-02
2.671000000000000000e+03 6.628762027849881278e-02
2.672000000000000000e+03 6.627540415907128002e-02
2.673000000000000000e+03 6.626319239453407062e-02
2.674000000000000000e+03 6.625098498118943413e-02
2.675000000000000000e+03 6.623878191534605941e-02
2.676000000000000000e+03 6.622658319331932442e-02
2.677000000000000000e+03 6.621438881143108801e-02
2.678000000000000000e+03 6.620219876600973163e-02
2.679000000000000000e+03 6.619001305339017316e-02
2.680000000000000000e+03 6.617783166991379751e-02
2.681000000000000000e+03 6.616565461192852604e-02
2.682000000000000000e+03 6.615348187578869166e-02
2.683000000000000000e+03 6.614131345785517757e-02
2.684000000000000000e+03 6.612914935449516751e-02
2.685000000000000000e+03 6.611698956208242328e-02
2.686000000000000000e+03 6.610483407699700720e-02
2.687000000000000000e+03 6.609268289562546250e-02
2.688000000000000000e+03 6.608053601436067459e-02
2.689000000000000000e+03 6.606839342960191264e-02
2.690000000000000000e+03 6.605625513775481572e-02
2.691000000000000000e+03 6.604412113523135119e-02
2.692000000000000000e+03 6.603199141844981468e-02
2.693000000000000000e+03 6.601986598383487170e-02
2.694000000000000000e+03 6.600774482781739116e-02
2.695000000000000000e+03 6.599562794683465350e-02
2.696000000000000000e+03 6.598351533733010088e-02
2.697000000000000000e+03 6.597140699575354539e-02
2.698000000000000000e+03 6.595930291856091920e-02
2.699000000000000000e+03 6.594720310221452442e-02
2.700000000000000000e+03 6.593510754318282485e-02
2.701000000000000000e+03 6.592301623794044607e-02
2.702000000000000000e+03 6.591092918296827252e-02
2.703000000000000000e+03 6.589884637475335039e-02
2.704000000000000000e+03 6.588676780978891534e-02
2.705000000000000000e+03 6.587469348457430929e-02
2.706000000000000000e+03 6.586262339561502199e-02
2.707000000000000000e+03 6.585055753942274659e-02
2.708000000000000000e+03 6.583849591251518529e-02
2.709000000000000000e+03 6.582643851141622982e-02
2.710000000000000000e+03 6.581438533265573931e-02
2.711000000000000000e+03 6.580233637276981795e-02
2.712000000000000000e+03 6.579029162830045407e-02
2.713000000000000000e+03 6.577825109579582552e-02
2.714000000000000000e+03 6.576621477181006370e-02
2.715000000000000000e+03 6.575418265290332298e-02
2.716000000000000000e+03 6.574215473564180845e-02
2.717000000000000000e+03 6.573013101659770652e-02
2.718000000000000000e+03 6.571811149234914329e-02
2.719000000000000000e+03 6.570609615948026783e-02
2.720000000000000000e+03 6.569408501458116889e-02
2.721000000000000000e+03 6.568207805424781942e-02
2.722000000000000000e+03 6.567007527508224307e-02
2.723000000000000000e+03 6.565807667369226441e-02
2.724000000000000000e+03 6.564608224669166159e-02
2.725000000000000000e+03 6.563409199070013855e-02
2.726000000000000000e+03 6.562210590234318630e-02
2.727000000000000000e+03 6.561012397825226328e-02
2.728000000000000000e+03 6.559814621506461496e-02
2.729000000000000000e+03 6.558617260942332938e-02
2.730000000000000000e+03 6.557420315797735100e-02
2.731000000000000000e+03 6.556223785738141130e-02
2.732000000000000000e+03 6.555027670429608433e-02
2.733000000000000000e+03 6.553831969538767566e-02
2.734000000000000000e+03 6.552636682732827789e-02
2.735000000000000000e+03 6.551441809679582617e-02
2.736000000000000000e+03 6.550247350047393169e-02
2.737000000000000000e+03 6.549053303505192325e-02
2.738000000000000000e+03 6.547859669722490283e-02
2.739000000000000000e+03 6.546666448369370395e-02
2.740000000000000000e+03 6.545473639116482223e-02
2.741000000000000000e+03 6.544281241635047097e-02
2.742000000000000000e+03 6.543089255596848397e-02
2.743000000000000000e+03 6.541897680674241267e-02
2.744000000000000000e+03 6.540706516540148452e-02
2.745000000000000000e+03 6.539515762868049198e-02
2.746000000000000000e+03 6.538325419331991739e-02
2.747000000000000000e+03 6.537135485606579421e-02
2.748000000000000000e+03 6.535945961366984580e-02
2.749000000000000000e+03 6.534756846288929111e-02
2.750000000000000000e+03 6.533568140048703898e-02
2.751000000000000000e+03 6.532379842323145225e-02
2.752000000000000000e+03 6.531191952789651423e-02
2.753000000000000000e+03 6.530004471126173160e-02
2.754000000000000000e+03 6.528817397011216217e-02
2.755000000000000000e+03 6.527630730123834546e-02
2.756000000000000000e+03 6.526444470143635823e-02
2.757000000000000000e+03 6.525258616750774510e-02
2.758000000000000000e+03 6.524073169625954627e-02
2.759000000000000000e+03 6.522888128450428369e-02
2.760000000000000000e+03 6.521703492905997490e-02
2.761000000000000000e+03 6.520519262674996652e-02
2.762000000000000000e+03 6.519335437440311465e-02
2.763000000000000000e+03 6.518152016885375710e-02
2.764000000000000000e+03 6.516969000694154690e-02
2.765000000000000000e+03 6.515786388551156327e-02
2.766000000000000000e+03 6.514604180141429779e-02
2.767000000000000000e+03 6.513422375150558497e-02
2.768000000000000000e+03 6.512240973264667165e-02
2.769000000000000000e+03 6.511059974170409215e-02
2.770000000000000000e+03 6.509879377554980695e-02
2.771000000000000000e+03 6.508699183106102237e-02
2.772000000000000000e+03 6.507519390512028767e-02
2.773000000000000000e+03 6.506339999461550894e-02
2.774000000000000000e+03 6.505161009643981029e-02
2.775000000000000000e+03 6.503982420749167270e-02
2.776000000000000000e+03 6.502804232467478129e-02
2.777000000000000000e+03 6.501626444489813639e-02
2.778000000000000000e+03 6.500449056507595635e-02
2.779000000000000000e+03 6.499272068212770537e-02
2.780000000000000000e+03 6.498095479297809340e-02
2.781000000000000000e+03 6.496919289455702073e-02
2.782000000000000000e+03 6.495743498379959180e-02
2.783000000000000000e+03 6.494568105764611521e-02
2.784000000000000000e+03 6.493393111304207599e-02
2.785000000000000000e+03 6.492218514693817721e-02
2.786000000000000000e+03 6.491044315629015959e-02
2.787000000000000000e+03 6.489870513805903740e-02
2.788000000000000000e+03 6.488697108921089030e-02
2.789000000000000000e+03 6.487524100671696048e-02
2.790000000000000000e+03 6.486351488755356942e-02
2.791000000000000000e+03 6.485179272870220113e-02
2.792000000000000000e+03 6.484007452714936337e-02
2.793000000000000000e+03 6.482836027988668481e-02
2.794000000000000000e+03 6.481664998391081789e-02
2.795000000000000000e+03 6.480494363622356369e-02
2.796000000000000000e+03 6.479324123383171929e-02
2.797000000000000000e+03 6.478154277374710557e-02
2.798000000000000000e+03 6.476984825298656712e-02
2.799000000000000000e+03 6.475815766857201394e-02
2.800000000000000000e+03 6.474647101753029654e-02
2.801000000000000000e+03 6.473478829689331693e-02
2.802000000000000000e+03 6.472310950369791760e-02
2.803000000000000000e+03 6.471143463498595094e-02
2.804000000000000000e+03 6.469976368780422371e-02
2.805000000000000000e+03 6.468809665920438601e-02
2.806000000000000000e+03 6.467643354624326435e-02
2.807000000000000000e+03 6.466477434598240370e-02
2.808000000000000000e+03 6.465311905548833116e-02
2.809000000000000000e+03 6.464146767183251430e-02
2.810000000000000000e+03 6.462982019209127793e-02
2.811000000000000000e+03 6.461817661334583185e-02
2.812000000000000000e+03 6.460653693268235409e-02
2.813000000000000000e+03 6.459490114719172726e-02
2.814000000000000000e+03 6.458326925396982998e-02
2.815000000000000000e+03 6.457164125011732869e-02
2.816000000000000000e+03 6.456001713273971931e-02
2.817000000000000000e+03 6.454839689894736887e-02
2.818000000000000000e+03 6.453678054585534896e-02
2.819000000000000000e+03 6.452516807058365778e-02
2.820000000000000000e+03 6.451355947025706750e-02
2.821000000000000000e+03 6.450195474200504098e-02
2.822000000000000000e+03 6.449035388296191218e-02
2.823000000000000000e+03 6.447875689026669188e-02
2.824000000000000000e+03 6.446716376106322033e-02
2.825000000000000000e+03 6.445557449250009785e-02
2.826000000000000000e+03 6.444398908173053220e-02
2.827000000000000000e+03 6.443240752591256060e-02
2.828000000000000000e+03 6.442082982220891096e-02
2.829000000000000000e+03 6.440925596778697415e-02
2.830000000000000000e+03 6.439768595981887334e-02
2.831000000000000000e+03 6.438611979548136688e-02
2.832000000000000000e+03 6.437455747195595934e-02
2.833000000000000000e+03 6.436299898642872108e-02
2.834000000000000000e+03 6.435144433609046866e-02
2.835000000000000000e+03 6.433989351813657054e-02
2.836000000000000000e+03 6.432834652976705814e-02
2.837000000000000000e+03 6.431680336818662580e-02
2.838000000000000000e+03 6.430526403060451979e-02
2.839000000000000000e+03 6.429372851423462154e-02
2.840000000000000000e+03 6.428219681629539217e-02
2.841000000000000000e+03 6.427066893400983083e-02
2.842000000000000000e+03 6.425914486460561348e-02
2.843000000000000000e+03 6.424762460531488473e-02
2.844000000000000000e+03 6.423610815337431335e-02
2.845000000000000000e+03 6.422459550602527267e-02
2.846000000000000000e+03 6.421308666051346592e-02
2.847000000000000000e+03 6.420158161408924535e-02
2.848000000000000000e+03 6.419008036400745965e-02
2.849000000000000000e+03 6.417858290752739836e-02
2.850000000000000000e+03 6.416708924191288910e-02
2.851000000000000000e+03 6.415559936443226974e-02
2.852000000000000000e+03 6.414411327235831906e-02
2.853000000000000000e+03 6.413263096296824284e-02
2.854000000000000000e+03 6.412115243354375715e-02
2.855000000000000000e+03 6.410967768137103284e-02
2.856000000000000000e+03 6.409820670374061224e-02
2.857000000000000000e+03 6.408673949794750635e-02
2.858000000000000000e+03 6.407527606129112541e-02
2.859000000000000000e+03 6.406381639107530668e-02
2.860000000000000000e+03 6.405236048460827281e-02
2.861000000000000000e+03 6.404090833920260406e-02
2.862000000000000000e+03 6.402945995217532160e-02
2.863000000000000000e+03 6.401801532084776258e-02
2.864000000000000000e+03 6.400657444254564954e-02
2.865000000000000000e+03 6.399513731459903487e-02
2.866000000000000000e+03 6.398370393434231473e-02
2.867000000000000000e+03 6.397227429911425678e-02
2.868000000000000000e+03 6.396084840625787526e-02
2.869000000000000000e+03 6.394942625312058371e-02
2.870000000000000000e+03 6.393800783705401447e-02
2.871000000000000000e+03 6.392659315541417142e-02
2.872000000000000000e+03 6.391518220556126340e-02
2.873000000000000000e+03 6.390377498485982910e-02
2.874000000000000000e+03 6.389237149067869548e-02
2.875000000000000000e+03 6.388097172039088056e-02
2.876000000000000000e+03 6.386957567137367675e-02
2.877000000000000000e+03 6.385818334100862304e-02
2.878000000000000000e+03 6.384679472668151889e-02
2.879000000000000000e+03 6.383540982578231326e-02
2.880000000000000000e+03 6.382402863570522944e-02
2.881000000000000000e+03 6.381265115384866793e-02
2.882000000000000000e+03 6.380127737761520645e-02
2.883000000000000000e+03 6.378990730441164159e-02
2.884000000000000000e+03 6.377854093164887772e-02
2.885000000000000000e+03 6.376717825674212137e-02
2.886000000000000000e+03 6.375581927711061747e-02
2.887000000000000000e+03 6.374446399017777432e-02
2.888000000000000000e+03 6.373311239337114964e-02
2.889000000000000000e+03 6.372176448412253391e-02
2.890000000000000000e+03 6.371042025986763113e-02
2.891000000000000000e+03 6.369907971804643354e-02
2.892000000000000000e+03 6.368774285610298569e-02
2.893000000000000000e+03 6.367640967148541220e-02
2.894000000000000000e+03 6.366508016164593164e-02
2.895000000000000000e+03 6.365375432404084266e-02
2.896000000000000000e+03 6.364243215613053783e-02
2.897000000000000000e+03 6.363111365537943431e-02
2.898000000000000000e+03 6.361979881925600155e-02
2.899000000000000000e+03 6.360848764523278909e-02
2.900000000000000000e+03 6.359718013078632937e-02
2.901000000000000000e+03 6.358587627339723491e-02
2.902000000000000000e+03 6.357457607055011506e-02
2.903000000000000000e+03 6.356327951973354817e-02
2.904000000000000000e+03 6.355198661844017882e-02
2.905000000000000000e+03 6.354069736416657899e-02
2.906000000000000000e+03 6.352941175441335908e-02
2.907000000000000000e+03 6.351812978668511245e-02
2.908000000000000000e+03 6.350685145849031821e-02
2.909000000000000000e+03 6.349557676734149392e-02
2.910000000000000000e+03 6.348430571075505680e-02
2.911000000000000000e+03 6.347303828625136535e-02
2.912000000000000000e+03 6.346177449135476101e-02
2.913000000000000000e+03 6.345051432359347099e-02
2.914000000000000000e+03 6.343925778049966380e-02
2.915000000000000000e+03 6.342800485960936596e-02
2.916000000000000000e+03 6.341675555846250367e-02
2.917000000000000000e+03 6.340550987460298604e-02
2.918000000000000000e+03 6.339426780557848307e-02
2.919000000000000000e+03 6.338302934894063378e-02
2.920000000000000000e+03 6.337179450224486588e-02
2.921000000000000000e+03 6.336056326305054831e-02
2.922000000000000000e+03 6.334933562892079706e-02
2.923000000000000000e+03 6.333811159742265551e-02
2.924000000000000000e+03 6.332689116612698343e-02
2.925000000000000000e+03 6.331567433260842925e-02
2.926000000000000000e+03 6.330446109444548553e-02
2.927000000000000000e+03 6.329325144922043345e-02
2.928000000000000000e+03 6.328204539451937061e-02
2.929000000000000000e+03 6.327084292793221099e-02
2.930000000000000000e+03 6.325964404705257393e-02
2.931000000000000000e+03 6.324844874947795070e-02
2.932000000000000000e+03 6.323725703280951016e-02
2.933000000000000000e+03 6.322606889465226532e-02
2.934000000000000000e+03 6.321488433261490680e-02
2.935000000000000000e+03 6.320370334430991388e-02
2.936000000000000000e+03 6.319252592735348506e-02
2.937000000000000000e+03 6.318135207936553810e-02
2.938000000000000000e+03 6.317018179796975164e-02
2.939000000000000000e+03 6.315901508079348192e-02
2.940000000000000000e+03 6.314785192546776282e-02
2.941000000000000000e+03 6.313669232962736133e-02
2.942000000000000000e+03 6.312553629091076368e-02
2.943000000000000000e+03 6.311438380696006434e-02
2.944000000000000000e+03 6.310323487542106313e-02
2.945000000000000000e+03 6.309208949394323751e-02
2.946000000000000000e+03 6.308094766017971478e-02
2.947000000000000000e+03 6.306980937178721658e-02
2.948000000000000000e+03 6.305867462642623933e-02
2.949000000000000000e+03 6.304754342176073501e-02
2.950000000000000000e+03 6.303641575545843034e-02
2.951000000000000000e+03 6.302529162519060479e-02
2.952000000000000000e+03 6.301417102863214603e-02
2.953000000000000000e+03 6.300305396346154996e-02
2.954000000000000000e+03 6.299194042736093457e-02
2.955000000000000000e+03 6.298083041801594284e-02
2.956000000000000000e+03 6.296972393311589533e-02
2.957000000000000000e+03 6.295862097035355431e-02
2.958000000000000000e+03 6.294752152742535967e-02
2.959000000000000000e+03 6.293642560203127623e-02
2.960000000000000000e+03 6.292533319187475216e-02
2.961000000000000000e+03 6.291424429466289936e-02
2.962000000000000000e+03 6.290315890810622979e-02
2.963000000000000000e+03 6.289207702991889137e-02
2.964000000000000000e+03 6.288099865781852926e-02
2.965000000000000000e+03 6.286992378952621641e-02
2.966000000000000000e+03 6.285885242276662010e-02
2.967000000000000000e+03 6.284778455526787710e-02
2.968000000000000000e+03 6.283672018476159360e-02
2.969000000000000000e+03 6.282565930898291462e-02
2.970000000000000000e+03 6.281460192567039913e-02
2.971000000000000000e+03 6.280354803256607554e-02
2.972000000000000000e+03 6.279249762741548335e-02
2.973000000000000000e+03 6.278145070796754823e-02
2.974000000000000000e+03 6.277040727197469305e-02
2.975000000000000000e+03 6.275936731719276851e-02
2.976000000000000000e+03 6.274833084138102535e-02
2.977000000000000000e+03 6.273729784230218376e-02
2.978000000000000000e+03 6.272626831772229461e-02
2.979000000000000000e+03 6.271524226541096148e-02
2.980000000000000000e+03 6.270421968314102146e-02
2.981000000000000000e+03 6.269320056868885049e-02
2.982000000000000000e+03 6.268218491983409968e-02
2.983000000000000000e+03 6.267117273435988956e-02
2.984000000000000000e+03 6.266016401005262970e-02
2.985000000000000000e+03 6.264915874470217139e-02
2.986000000000000000e+03 6.263815693610168267e-02
2.987000000000000000e+03 6.262715858204767616e-02
2.988000000000000000e+03 6.261616368034002289e-02
2.989000000000000000e+03 6.260517222878193844e-02
2.990000000000000000e+03 6.259418422517995517e-02
2.991000000000000000e+03 6.258319966734390838e-02
2.992000000000000000e+03 6.257221855308701952e-02
2.993000000000000000e+03 6.256124088022572971e-02
2.994000000000000000e+03 6.255026664657983848e-02
2.995000000000000000e+03 6.253929584997240665e-02
2.996000000000000000e+03 6.252832848822982570e-02
2.997000000000000000e+03 6.251736455918173452e-02
2.998000000000000000e+03 6.250640406066103327e-02
2.999000000000000000e+03 6.249544699050391811e-02
3.000000000000000000e+03 6.248449334654984644e-02
3.001000000000000000e+03 6.247354312664152309e-02
3.002000000000000000e+03 6.246259632862487254e-02
3.003000000000000000e+03 6.245165295034906666e-02
3.004000000000000000e+03 6.244071298966653166e-02
3.005000000000000000e+03 6.242977644443294116e-02
3.006000000000000000e+03 6.241884331250711210e-02
3.007000000000000000e+03 6.240791359175112962e-02
3.008000000000000000e+03 6.239698728003029160e-02
3.009000000000000000e+03 6.238606437521301146e-02
3.010000000000000000e+03 6.237514487517102635e-02
3.011000000000000000e+03 6.236422877777911961e-02
3.012000000000000000e+03 6.235331608091539135e-02
3.013000000000000000e+03 6.234240678246096706e-02
3.014000000000000000e+03 6.233150088030026126e-02
3.015000000000000000e+03 6.232059837232074850e-02
3.016000000000000000e+03 6.230969925641317853e-02
3.017000000000000000e+03 6.229880353047126396e-02
3.018000000000000000e+03 6.228791119239203422e-02
3.019000000000000000e+03 6.227702224007553022e-02
3.020000000000000000e+03 6.226613667142499864e-02
3.021000000000000000e+03 6.225525448434675313e-02
3.022000000000000000e+03 6.224437567675021599e-02
3.023000000000000000e+03 6.223350024654794588e-02
3.024000000000000000e+03 6.222262819165558928e-02
3.025000000000000000e+03 6.221175950999183885e-02
3.026000000000000000e+03 6.220089419947855136e-02
3.027000000000000000e+03 6.219003225804060203e-02
3.028000000000000000e+03 6.217917368360599550e-02
3.029000000000000000e+03 6.216831847410572015e-02
3.030000000000000000e+03 6.215746662747388684e-02
3.031000000000000000e+03 6.214661814164763876e-02
3.032000000000000000e+03 6.213577301456717217e-02
3.033000000000000000e+03 6.212493124417571566e-02
3.034000000000000000e+03 6.211409282841953705e-02
3.035000000000000000e+03 6.210325776524791563e-02
3.036000000000000000e+03 6.209242605261316300e-02
3.037000000000000000e+03 6.208159768847059529e-02
3.038000000000000000e+03 6.207077267077858174e-02
3.039000000000000000e+03 6.205995099749842675e-02
3.040000000000000000e+03 6.204913266659449478e-02
3.041000000000000000e+03 6.203831767603404379e-02
3.042000000000000000e+03 6.202750602378742650e-02
3.043000000000000000e+03 6.201669770782788915e-02
3.044000000000000000e+03 6.200589272613172415e-02
3.045000000000000000e+03 6.199509107667808966e-02
3.046000000000000000e+03 6.198429275744916922e-02
3.047000000000000000e+03 6.197349776643010233e-02
3.048000000000000000e+03 6.196270610160893588e-02
3.049000000000000000e+03 6.195191776097668662e-02
3.050000000000000000e+03 6.194113274252727175e-02
3.051000000000000000e+03 6.193035104425755749e-02
3.052000000000000000e+03 6.191957266416732442e-02
3.053000000000000000e+03 6.190879760025928130e-02
3.054000000000000000e+03 6.189802585053902351e-02
3.055000000000000000e+03 6.188725741301507460e-02
3.056000000000000000e+03 6.187649228569879617e-02
3.057000000000000000e+03 6.186573046660451269e-02
3.058000000000000000e+03 6.185497195374940055e-02
3.059000000000000000e+03 6.184421674515348105e-02
3.060000000000000000e+03 6.183346483883969680e-02
3.061000000000000000e+03 6.182271623283386308e-02
3.062000000000000000e+03 6.181197092516458463e-02
3.063000000000000000e+03 6.180122891386338746e-02
3.064000000000000000e+03 6.179049019696460088e-02
3.065000000000000000e+03 6.177975477250545466e-02
3.066000000000000000e+03 6.176902263852590558e-02
3.067000000000000000e+03 6.175829379306888717e-02
3.068000000000000000e+03 6.174756823418003915e-02
3.069000000000000000e+03 6.173684595990783230e-02
3.070000000000000000e+03 6.172612696830361012e-02
3.071000000000000000e+03 6.171541125742149164e-02
3.072000000000000000e+03 6.170469882531837841e-02
3.073000000000000000e+03 6.169398967005396139e-02
3.074000000000000000e+03 6.168328378969075571e-02
3.075000000000000000e+03 6.167258118229402425e-02
3.076000000000000000e+03 6.166188184593181243e-02
3.077000000000000000e+03 6.165118577867498978e-02
3.078000000000000000e+03 6.164049297859709037e-02
3.079000000000000000e+03 6.162980344377447933e-02
3.080000000000000000e+03 6.161911717228628349e-02
3.081000000000000000e+03 6.160843416221431501e-02
3.082000000000000000e+03 6.159775441164317550e-02
3.083000000000000000e+03 6.158707791866020742e-02
3.084000000000000000e+03 6.157640468135543860e-02
3.085000000000000000e+03 6.156573469782167241e-02
3.086000000000000000e+03 6.155506796615436982e-02
3.087000000000000000e+03 6.154440448445178818e-02
3.088000000000000000e+03 6.153374425081482857e-02
3.089000000000000000e+03 6.152308726334711209e-02
3.090000000000000000e+03 6.151243352015491744e-02
3.091000000000000000e+03 6.150178301934733360e-02
3.092000000000000000e+03 6.149113575903595447e-02
3.093000000000000000e+03 6.148049173733522582e-02
3.094000000000000000e+03 6.146985095236214697e-02
3.095000000000000000e+03 6.145921340223644419e-02
3.096000000000000000e+03 6.144857908508048749e-02
3.097000000000000000e+03 6.143794799901931836e-02
3.098000000000000000e+03 6.142732014218060116e-02
3.099000000000000000e+03 6.141669551269465788e-02
3.100000000000000000e+03 6.140607410869448890e-02
3.101000000000000000e+03 6.139545592831564119e-02
3.102000000000000000e+03 6.138484096969638870e-02
3.103000000000000000e+03 6.137422923097757971e-02
3.104000000000000000e+03 6.136362071030266457e-02
3.105000000000000000e+03 6.135301540581773044e-02
3.106000000000000000e+03 6.134241331567148736e-02
3.107000000000000000e+03 6.133181443801519889e-02
3.108000000000000000e+03 6.132121877100278617e-02
3.109000000000000000e+03 6.131062631279068226e-02
3.110000000000000000e+03 6.130003706153799858e-02
3.111000000000000000e+03 6.128945101540635154e-02
3.112000000000000000e+03 6.127886817255996654e-02
3.113000000000000000e+03 6.126828853116562945e-02
3.114000000000000000e+03 6.125771208939267964e-02
3.115000000000000000e+03 6.124713884541305164e-02
3.116000000000000000e+03 6.123656879740119879e-02
3.117000000000000000e+03 6.122600194353412795e-02
3.118000000000000000e+03 6.121543828199137172e-02
3.119000000000000000e+03 6.120487781095503010e-02
3.120000000000000000e+03 6.119432052860975663e-02
3.121000000000000000e+03 6.118376643314264729e-02
3.122000000000000000e+03 6.117321552274342794e-02
3.123000000000000000e+03 6.116266779560422528e-02
3.124000000000000000e+03 6.115212324991976811e-02
3.125000000000000000e+03 6.114158188388724852e-02
3.126000000000000000e+03 6.113104369570639129e-02
3.127000000000000000e+03 6.112050868357934985e-02
3.128000000000000000e+03 6.110997684571082417e-02
3.129000000000000000e+03 6.109944818030799835e-02
3.130000000000000000e+03 6.108892268558051980e-02
3.131000000000000000e+03 6.107840035974048537e-02
3.132000000000000000e+03 6.106788120100253847e-02
3.133000000000000000e+03 6.105736520758370256e-02
3.134000000000000000e+03 6.104685237770347828e-02
3.135000000000000000e+03 6.103634270958387120e-02
3.136000000000000000e+03 6.102583620144929472e-02
3.137000000000000000e+03 6.101533285152659775e-02
3.138000000000000000e+03 6.100483265804506477e-02
3.139000000000000000e+03 6.099433561923645053e-02
3.140000000000000000e+03 6.098384173333491753e-02
3.141000000000000000e+03 6.097335099857704305e-02
3.142000000000000000e+03 6.096286341320183294e-02
3.143000000000000000e+03 6.095237897545069394e-02
3.144000000000000000e+03 6.094189768356748221e-02
3.145000000000000000e+03 6.093141953579839232e-02
3.146000000000000000e+03 6.092094453039204743e-02
3.147000000000000000e+03 6.091047266559949241e-02
3.148000000000000000e+03 6.090000393967410358e-02
3.149000000000000000e+03 6.088953835087171362e-02
3.150000000000000000e+03 6.087907589745044507e-02


==> wavenlength_3150Hz_fluid.txt <==
1.000000000000000000e+00 3.432626396343237047e+02
2.000000000000000000e+00 1.716313198171618524e+02
3.000000000000000000e+00 1.144208798781078968e+02
4.000000000000000000e+00 8.581565990858092619e+01
5.000000000000000000e+00 6.865252792686473526e+01
6.000000000000000000e+00 5.721043993905394842e+01
7.000000000000000000e+00 4.903751994776052925e+01
8.000000000000000000e+00 4.290782995429046309e+01
9.000000000000000000e+00 3.814029329270263702e+01
1.000000000000000000e+01 3.432626396343236763e+01
1.100000000000000000e+01 3.120569451221124524e+01
1.200000000000000000e+01 2.860521996952697421e+01
1.300000000000000000e+01 2.640481843340951684e+01
1.400000000000000000e+01 2.451875997388026462e+01
1.500000000000000000e+01 2.288417597562158079e+01
1.600000000000000000e+01 2.145391497714523155e+01
1.700000000000000000e+01 2.019191997848962927e+01
1.800000000000000000e+01 1.907014664635131851e+01
1.900000000000000000e+01 1.806645471759598465e+01
2.000000000000000000e+01 1.716313198171618382e+01
2.100000000000000000e+01 1.634583998258684190e+01
2.200000000000000000e+01 1.560284725610562262e+01
2.300000000000000000e+01 1.492446259279668297e+01
2.400000000000000000e+01 1.430260998476348711e+01
2.500000000000000000e+01 1.373050558537294741e+01
2.600000000000000000e+01 1.320240921670475842e+01
2.700000000000000000e+01 1.271343109756754508e+01
2.800000000000000000e+01 1.225937998694013231e+01
2.900000000000000000e+01 1.183664274601116162e+01
3.000000000000000000e+01 1.144208798781079039e+01
3.100000000000000000e+01 1.107298837530076518e+01
3.200000000000000000e+01 1.072695748857261577e+01
3.300000000000000000e+01 1.040189817073708234e+01
3.400000000000000000e+01 1.009595998924481464e+01
3.500000000000000000e+01 9.807503989552106560e+00
3.600000000000000000e+01 9.535073323175659255e+00
3.700000000000000000e+01 9.277368638765505438e+00
3.800000000000000000e+01 9.033227358797992324e+00
3.900000000000000000e+01 8.801606144469838355e+00
4.000000000000000000e+01 8.581565990858091908e+00
4.100000000000000000e+01 8.372259503276188397e+00
4.200000000000000000e+01 8.172919991293420949e+00
4.300000000000000000e+01 7.982852084519155511e+00
4.400000000000000000e+01 7.801423628052811310e+00
4.500000000000000000e+01 7.628058658540526338e+00
4.600000000000000000e+01 7.462231296398341485e+00
4.700000000000000000e+01 7.303460417751567846e+00
4.800000000000000000e+01 7.151304992381743553e+00
4.900000000000000000e+01 7.005359992537218083e+00
5.000000000000000000e+01 6.865252792686473704e+00
5.100000000000000000e+01 6.730639992829876128e+00
5.200000000000000000e+01 6.601204608352379211e+00
5.300000000000000000e+01 6.476653578006107637e+00
5.400000000000000000e+01 6.356715548783772540e+00
5.500000000000000000e+01 6.241138902442249226e+00
5.600000000000000000e+01 6.129689993470066156e+00
5.700000000000000000e+01 6.022151572531995178e+00
5.800000000000000000e+01 5.918321373005580810e+00
5.900000000000000000e+01 5.818010841259724231e+00
6.000000000000000000e+01 5.721043993905395197e+00
6.100000000000000000e+01 5.627256387447929775e+00
6.200000000000000000e+01 5.536494187650382592e+00
6.300000000000000000e+01 5.448613327528947892e+00
6.400000000000000000e+01 5.363478744286307887e+00
6.500000000000000000e+01 5.280963686681903191e+00
6.600000000000000000e+01 5.200949085368541169e+00
6.700000000000000000e+01 5.123322979616771633e+00
6.800000000000000000e+01 5.047979994622407318e+00
6.900000000000000000e+01 4.974820864265560694e+00
7.000000000000000000e+01 4.903751994776053280e+00
7.100000000000000000e+01 4.834685065272164906e+00
7.200000000000000000e+01 4.767536661587829627e+00
7.300000000000000000e+01 4.702227940196214817e+00
7.400000000000000000e+01 4.638684319382752719e+00
7.500000000000000000e+01 4.576835195124315803e+00
7.600000000000000000e+01 4.516613679398996162e+00
7.700000000000000000e+01 4.457956358887321002e+00
7.800000000000000000e+01 4.400803072234919178e+00
7.900000000000000000e+01 4.345096704231945495e+00
8.000000000000000000e+01 4.290782995429045954e+00
8.100000000000000000e+01 4.237810365855848360e+00
8.200000000000000000e+01 4.186129751638094199e+00
8.300000000000000000e+01 4.135694453425586836e+00
8.400000000000000000e+01 4.086459995646710475e+00
8.500000000000000000e+01 4.038383995697925499e+00
8.600000000000000000e+01 3.991426042259577756e+00
8.700000000000000000e+01 3.945547582003720688e+00
8.800000000000000000e+01 3.900711814026405655e+00
8.900000000000000000e+01 3.856883591396895739e+00
9.000000000000000000e+01 3.814029329270263169e+00
9.100000000000000000e+01 3.772116919058502216e+00
9.200000000000000000e+01 3.731115648199170742e+00
9.300000000000000000e+01 3.690996125100254766e+00
9.400000000000000000e+01 3.651730208875783923e+00
9.500000000000000000e+01 3.613290943519197107e+00
9.600000000000000000e+01 3.575652496190871776e+00
9.700000000000000000e+01 3.538790099322924654e+00
9.800000000000000000e+01 3.502679996268609042e+00
9.900000000000000000e+01 3.467299390245694113e+00
1.000000000000000000e+02 3.432626396343236852e+00
1.010000000000000000e+02 3.398639996379442696e+00
1.020000000000000000e+02 3.365319996414938064e+00
1.030000000000000000e+02 3.332646986741006678e+00
1.040000000000000000e+02 3.300602304176189605e+00
1.050000000000000000e+02 3.269167996517368557e+00
1.060000000000000000e+02 3.238326789003053818e+00
1.070000000000000000e+02 3.208062052657230989e+00
1.080000000000000000e+02 3.178357774391886270e+00
1.090000000000000000e+02 3.149198528755263293e+00
1.100000000000000000e+02 3.120569451221124613e+00
1.110000000000000000e+02 3.092456212921835146e+00
1.120000000000000000e+02 3.064844996735033078e+00
1.130000000000000000e+02 3.037722474640032644e+00
1.140000000000000000e+02 3.011075786265997589e+00
1.150000000000000000e+02 2.984892518559336683e+00
1.160000000000000000e+02 2.959160686502790405e+00
1.170000000000000000e+02 2.933868714823279600e+00
1.180000000000000000e+02 2.909005420629862115e+00
1.190000000000000000e+02 2.884559996927090086e+00
1.200000000000000000e+02 2.860521996952697599e+00
1.210000000000000000e+02 2.836881319291931547e+00
1.220000000000000000e+02 2.813628193723964888e+00
1.230000000000000000e+02 2.790753167758729170e+00
1.240000000000000000e+02 2.768247093825191296e+00
1.250000000000000000e+02 2.746101117074589482e+00
1.260000000000000000e+02 2.724306663764473946e+00
1.270000000000000000e+02 2.702855430191525077e+00
1.280000000000000000e+02 2.681739372143153943e+00
1.290000000000000000e+02 2.660950694839718800e+00
1.300000000000000000e+02 2.640481843340951595e+00
1.310000000000000000e+02 2.620325493391784111e+00
1.320000000000000000e+02 2.600474542684270585e+00
1.330000000000000000e+02 2.580922102513711902e+00
1.340000000000000000e+02 2.561661489808385817e+00
1.350000000000000000e+02 2.542686219513508927e+00
1.360000000000000000e+02 2.523989997311203659e+00
1.370000000000000000e+02 2.505566712659297313e+00
1.380000000000000000e+02 2.487410432132780347e+00
1.390000000000000000e+02 2.469515393052688523e+00
1.400000000000000000e+02 2.451875997388026640e+00
1.410000000000000000e+02 2.434486805917189578e+00
1.420000000000000000e+02 2.417342532636082453e+00
1.430000000000000000e+02 2.400438039400865087e+00
1.440000000000000000e+02 2.383768330793914814e+00
1.450000000000000000e+02 2.367328549202232235e+00
1.460000000000000000e+02 2.351113970098107409e+00
1.470000000000000000e+02 2.335119997512406176e+00
1.480000000000000000e+02 2.319342159691376359e+00
1.490000000000000000e+02 2.303776104928346946e+00
1.500000000000000000e+02 2.288417597562157901e+00
1.510000000000000000e+02 2.273262514134593903e+00
1.520000000000000000e+02 2.258306839699498081e+00
1.530000000000000000e+02 2.243546664276625524e+00
1.540000000000000000e+02 2.228978179443660501e+00
1.550000000000000000e+02 2.214597675060153037e+00
1.560000000000000000e+02 2.200401536117459589e+00
1.570000000000000000e+02 2.186386239709068313e+00
1.580000000000000000e+02 2.172548352115972747e+00
1.590000000000000000e+02 2.158884526002035731e+00
1.600000000000000000e+02 2.145391497714522977e+00
1.610000000000000000e+02 2.132066084685240615e+00
1.620000000000000000e+02 2.118905182927924180e+00
1.630000000000000000e+02 2.105905764627752585e+00
1.640000000000000000e+02 2.093064875819047099e+00
1.650000000000000000e+02 2.080379634147416557e+00
1.660000000000000000e+02 2.067847226712793418e+00
1.670000000000000000e+02 2.055464907989962509e+00
1.680000000000000000e+02 2.043229997823355237e+00
1.690000000000000000e+02 2.031139879493039757e+00
1.700000000000000000e+02 2.019191997848962750e+00
1.710000000000000000e+02 2.007383857510665059e+00
1.720000000000000000e+02 1.995713021129788878e+00
1.730000000000000000e+02 1.984177107712853827e+00
1.740000000000000000e+02 1.972773791001860344e+00
1.750000000000000000e+02 1.961500797910421090e+00
1.760000000000000000e+02 1.950355907013202827e+00
1.770000000000000000e+02 1.939336947086574670e+00
1.780000000000000000e+02 1.928441795698447869e+00
1.790000000000000000e+02 1.917668377845383798e+00
1.800000000000000000e+02 1.907014664635131584e+00
1.810000000000000000e+02 1.896478672012838151e+00
1.820000000000000000e+02 1.886058459529251108e+00
1.830000000000000000e+02 1.875752129149309777e+00
1.840000000000000000e+02 1.865557824099585371e+00
1.850000000000000000e+02 1.855473727753101043e+00
1.860000000000000000e+02 1.845498062550127383e+00
1.870000000000000000e+02 1.835629088953602661e+00
1.880000000000000000e+02 1.825865104437891961e+00
1.890000000000000000e+02 1.816204442509649297e+00
1.900000000000000000e+02 1.806645471759598554e+00
1.910000000000000000e+02 1.797186594944103266e+00
1.920000000000000000e+02 1.787826248095435888e+00
1.930000000000000000e+02 1.778562899659708263e+00
1.940000000000000000e+02 1.769395049661462327e+00
1.950000000000000000e+02 1.760321228893967804e+00
1.960000000000000000e+02 1.751339998134304521e+00
1.970000000000000000e+02 1.742449947382353814e+00
1.980000000000000000e+02 1.733649695122847056e+00
1.990000000000000000e+02 1.724937887609666820e+00
2.000000000000000000e+02 1.716313198171618426e+00
2.010000000000000000e+02 1.707774326538923804e+00
2.020000000000000000e+02 1.699319998189721348e+00
2.030000000000000000e+02 1.690948963715880327e+00
2.040000000000000000e+02 1.682659998207469032e+00
2.050000000000000000e+02 1.674451900655237635e+00
2.060000000000000000e+02 1.666323493370503339e+00
2.070000000000000000e+02 1.658273621421853639e+00
2.080000000000000000e+02 1.650301152088094803e+00
2.090000000000000000e+02 1.642404974326907574e+00
2.100000000000000000e+02 1.634583998258684279e+00
2.110000000000000000e+02 1.626837154665041307e+00
2.120000000000000000e+02 1.619163394501526909e+00
2.130000000000000000e+02 1.611561688424054894e+00
2.140000000000000000e+02 1.604031026328615495e+00
2.150000000000000000e+02 1.596570416903831280e+00
2.160000000000000000e+02 1.589178887195943135e+00
2.170000000000000000e+02 1.581855482185823503e+00
2.180000000000000000e+02 1.574599264377631647e+00
2.190000000000000000e+02 1.567409313398738346e+00
2.200000000000000000e+02 1.560284725610562306e+00
2.210000000000000000e+02 1.553224613729971448e+00
2.220000000000000000e+02 1.546228106460917573e+00
2.230000000000000000e+02 1.539294348135980650e+00
2.240000000000000000e+02 1.532422498367516539e+00
2.250000000000000000e+02 1.525611731708105268e+00
2.260000000000000000e+02 1.518861237320016322e+00
2.270000000000000000e+02 1.512170218653408282e+00
2.280000000000000000e+02 1.505537893132998795e+00
2.290000000000000000e+02 1.498963491852941976e+00
2.300000000000000000e+02 1.492446259279668341e+00
2.310000000000000000e+02 1.485985452962440334e+00
2.320000000000000000e+02 1.479580343251395202e+00
2.330000000000000000e+02 1.473230213022848512e+00
2.340000000000000000e+02 1.466934357411639800e+00
2.350000000000000000e+02 1.460692083550313658e+00
2.360000000000000000e+02 1.454502710314931058e+00
2.370000000000000000e+02 1.448365568077315313e+00
2.380000000000000000e+02 1.442279998463545043e+00
2.390000000000000000e+02 1.436245354118509177e+00
2.400000000000000000e+02 1.430260998476348799e+00
2.410000000000000000e+02 1.424326305536612880e+00
2.420000000000000000e+02 1.418440659645965773e+00
2.430000000000000000e+02 1.412603455285282639e+00
2.440000000000000000e+02 1.406814096861982444e+00
2.450000000000000000e+02 1.401071998507443794e+00
2.460000000000000000e+02 1.395376583879364585e+00
2.470000000000000000e+02 1.389727285968921811e+00
2.480000000000000000e+02 1.384123546912595648e+00
2.490000000000000000e+02 1.378564817808529019e+00
2.500000000000000000e+02 1.373050558537294741e+00
2.510000000000000000e+02 1.367580237586947023e+00
2.520000000000000000e+02 1.362153331882236973e+00
2.530000000000000000e+02 1.356769326617880189e+00
2.540000000000000000e+02 1.351427715095762538e+00
2.550000000000000000e+02 1.346127998565975314e+00
2.560000000000000000e+02 1.340869686071576972e+00
2.570000000000000000e+02 1.335652294296979292e+00
2.580000000000000000e+02 1.330475347419859400e+00
2.590000000000000000e+02 1.325338376966500809e+00
2.600000000000000000e+02 1.320240921670475798e+00
2.610000000000000000e+02 1.315182527334573637e+00
2.620000000000000000e+02 1.310162746695892055e+00
2.630000000000000000e+02 1.305181139294006476e+00
2.640000000000000000e+02 1.300237271342135292e+00
2.650000000000000000e+02 1.295330715601221483e+00
2.660000000000000000e+02 1.290461051256855951e+00
2.670000000000000000e+02 1.285627863798965098e+00
2.680000000000000000e+02 1.280830744904192908e+00
2.690000000000000000e+02 1.276069292320906046e+00
2.700000000000000000e+02 1.271343109756754464e+00
2.710000000000000000e+02 1.266651806768722244e+00
2.720000000000000000e+02 1.261994998655601830e+00
2.730000000000000000e+02 1.257372306352834146e+00
2.740000000000000000e+02 1.252783356329648656e+00
2.750000000000000000e+02 1.248227780488449845e+00
2.760000000000000000e+02 1.243705216066390173e+00
2.770000000000000000e+02 1.239215305539074663e+00
2.780000000000000000e+02 1.234757696526344262e+00
2.790000000000000000e+02 1.230332041700084922e+00
2.800000000000000000e+02 1.225937998694013320e+00
2.810000000000000000e+02 1.221575230015386815e+00
2.820000000000000000e+02 1.217243402958594789e+00
2.830000000000000000e+02 1.212942189520578529e+00
2.840000000000000000e+02 1.208671266318041226e+00
2.850000000000000000e+02 1.204430314506399036e+00
2.860000000000000000e+02 1.200219019700432543e+00
2.870000000000000000e+02 1.196037071896598247e+00
2.880000000000000000e+02 1.191884165396957407e+00
2.890000000000000000e+02 1.187759998734684075e+00
2.900000000000000000e+02 1.183664274601116118e+00
2.910000000000000000e+02 1.179596699774308366e+00
2.920000000000000000e+02 1.175556985049053704e+00
2.930000000000000000e+02 1.171544845168340343e+00
2.940000000000000000e+02 1.167559998756203088e+00
2.950000000000000000e+02 1.163602168251944846e+00
2.960000000000000000e+02 1.159671079845688180e+00
2.970000000000000000e+02 1.155766463415231371e+00
2.980000000000000000e+02 1.151888052464173473e+00
2.990000000000000000e+02 1.148035584061283254e+00
3.000000000000000000e+02 1.144208798781078951e+00
3.010000000000000000e+02 1.140407440645593740e+00
3.020000000000000000e+02 1.136631257067296952e+00
3.030000000000000000e+02 1.132879998793147491e+00
3.040000000000000000e+02 1.129153419849749040e+00
3.050000000000000000e+02 1.125451277489585955e+00
3.060000000000000000e+02 1.121773332138312762e+00
3.070000000000000000e+02 1.118119347343073944e+00
3.080000000000000000e+02 1.114489089721830251e+00
3.090000000000000000e+02 1.110882328913668893e+00
3.100000000000000000e+02 1.107298837530076518e+00
3.110000000000000000e+02 1.103738391107150107e+00
3.120000000000000000e+02 1.100200768058729794e+00
3.130000000000000000e+02 1.096685749630427198e+00
3.140000000000000000e+02 1.093193119854534157e+00
3.150000000000000000e+02 1.089722665505789445e+00
3.160000000000000000e+02 1.086274176057986374e+00
3.170000000000000000e+02 1.082847443641399732e+00
3.180000000000000000e+02 1.079442263001017865e+00
3.190000000000000000e+02 1.076058431455560127e+00
3.200000000000000000e+02 1.072695748857261488e+00
3.210000000000000000e+02 1.069354017552410330e+00
3.220000000000000000e+02 1.066033042342620307e+00
3.230000000000000000e+02 1.062732630446822535e+00
3.240000000000000000e+02 1.059452591463962090e+00
3.250000000000000000e+02 1.056192737336380638e+00
3.260000000000000000e+02 1.052952882313876293e+00
3.270000000000000000e+02 1.049732842918421172e+00
3.280000000000000000e+02 1.046532437909523550e+00
3.290000000000000000e+02 1.043351488250223946e+00
3.300000000000000000e+02 1.040189817073708278e+00
3.310000000000000000e+02 1.037047249650524749e+00
3.320000000000000000e+02 1.033923613356396709e+00
3.330000000000000000e+02 1.030818737640611715e+00
3.340000000000000000e+02 1.027732453994981254e+00
3.350000000000000000e+02 1.024664595923354238e+00
3.360000000000000000e+02 1.021614998911677619e+00
3.370000000000000000e+02 1.018583500398586583e+00
3.380000000000000000e+02 1.015569939746519879e+00
3.390000000000000000e+02 1.012574158213344289e+00
3.400000000000000000e+02 1.009595998924481375e+00
3.410000000000000000e+02 1.006635306845524047e+00
3.420000000000000000e+02 1.003691928755332530e+00
3.430000000000000000e+02 1.000765713219602615e+00
3.440000000000000000e+02 9.978565105648944389e-01
3.450000000000000000e+02 9.949641728531122276e-01
3.460000000000000000e+02 9.920885538564269135e-01
3.470000000000000000e+02 9.892295090326331808e-01
3.480000000000000000e+02 9.863868955009301720e-01
3.490000000000000000e+02 9.835605720181195277e-01
3.500000000000000000e+02 9.807503989552105450e-01
3.510000000000000000e+02 9.779562382744264593e-01
3.520000000000000000e+02 9.751779535066014137e-01
3.530000000000000000e+02 9.724154097289623433e-01
3.540000000000000000e+02 9.696684735432873348e-01
3.550000000000000000e+02 9.669370130544330255e-01
3.560000000000000000e+02 9.642208978492239346e-01
3.570000000000000000e+02 9.615199989756966215e-01
3.580000000000000000e+02 9.588341889226918990e-01
3.590000000000000000e+02 9.561633415997874419e-01
3.600000000000000000e+02 9.535073323175657922e-01
3.610000000000000000e+02 9.508660377682096598e-01
3.620000000000000000e+02 9.482393360064190757e-01
3.630000000000000000e+02 9.456271064306438490e-01
3.640000000000000000e+02 9.430292297646255539e-01
3.650000000000000000e+02 9.404455880392430522e-01
3.660000000000000000e+02 9.378760645746548885e-01
3.670000000000000000e+02 9.353205439627348960e-01
3.680000000000000000e+02 9.327789120497926856e-01
3.690000000000000000e+02 9.302510559195764639e-01
3.700000000000000000e+02 9.277368638765505215e-01
3.710000000000000000e+02 9.252362254294439481e-01
3.720000000000000000e+02 9.227490312750636914e-01
3.730000000000000000e+02 9.202751732823691855e-01
3.740000000000000000e+02 9.178145444768013306e-01
3.750000000000000000e+02 9.153670390248631605e-01
3.760000000000000000e+02 9.129325522189459807e-01
3.770000000000000000e+02 9.105109804623970904e-01
3.780000000000000000e+02 9.081022212548246486e-01
3.790000000000000000e+02 9.057061731776351321e-01
3.800000000000000000e+02 9.033227358797992768e-01
3.810000000000000000e+02 9.009518100638417293e-01
3.820000000000000000e+02 8.985932974720516331e-01
3.830000000000000000e+02 8.962471008729078203e-01
3.840000000000000000e+02 8.939131240477179441e-01
3.850000000000000000e+02 8.915912717774642227e-01
3.860000000000000000e+02 8.892814498298541315e-01
3.870000000000000000e+02 8.869835649465729333e-01
3.880000000000000000e+02 8.846975248307311634e-01
3.890000000000000000e+02 8.824232381345082921e-01
3.900000000000000000e+02 8.801606144469839021e-01
3.910000000000000000e+02 8.779095642821578283e-01
3.920000000000000000e+02 8.756699990671522604e-01
3.930000000000000000e+02 8.734418311305947036e-01
3.940000000000000000e+02 8.712249736911769071e-01
3.950000000000000000e+02 8.690193408463890989e-01
3.960000000000000000e+02 8.668248475614235282e-01
3.970000000000000000e+02 8.646414096582460962e-01
3.980000000000000000e+02 8.624689438048334100e-01
3.990000000000000000e+02 8.603073675045707080e-01
4.000000000000000000e+02 8.581565990858092130e-01
4.010000000000000000e+02 8.560165576915803598e-01
4.020000000000000000e+02 8.538871632694619018e-01
4.030000000000000000e+02 8.517683365615972280e-01
4.040000000000000000e+02 8.496599990948606740e-01
4.050000000000000000e+02 8.475620731711696054e-01
4.060000000000000000e+02 8.454744818579401633e-01
4.070000000000000000e+02 8.433971489786823428e-01
4.080000000000000000e+02 8.413299991037345160e-01
4.090000000000000000e+02 8.392729575411337350e-01
4.100000000000000000e+02 8.372259503276188175e-01
4.110000000000000000e+02 8.351889042197656599e-01
4.120000000000000000e+02 8.331617466852516696e-01
4.130000000000000000e+02 8.311444058942462076e-01
4.140000000000000000e+02 8.291368107109268193e-01
4.150000000000000000e+02 8.271388906851173672e-01
4.160000000000000000e+02 8.251505760440474013e-01
4.170000000000000000e+02 8.231717976842295448e-01
4.180000000000000000e+02 8.212024871634537870e-01
4.190000000000000000e+02 8.192425766928966846e-01
4.200000000000000000e+02 8.172919991293421393e-01
4.210000000000000000e+02 8.153506879675147534e-01
4.220000000000000000e+02 8.134185773325206537e-01
4.230000000000000000e+02 8.114956019723964520e-01
4.240000000000000000e+02 8.095816972507634546e-01
4.250000000000000000e+02 8.076767991395852331e-01
4.260000000000000000e+02 8.057808442120274472e-01
4.270000000000000000e+02 8.038937696354184759e-01
4.280000000000000000e+02 8.020155131643077473e-01
4.290000000000000000e+02 8.001460131336216586e-01
4.300000000000000000e+02 7.982852084519156399e-01
4.310000000000000000e+02 7.964330385947185897e-01
4.320000000000000000e+02 7.945894435979715675e-01
4.330000000000000000e+02 7.927543640515558598e-01
4.340000000000000000e+02 7.909277410929117513e-01
4.350000000000000000e+02 7.891095164007441154e-01
4.360000000000000000e+02 7.872996321888158233e-01
4.370000000000000000e+02 7.854980311998254194e-01
4.380000000000000000e+02 7.837046566993691732e-01
4.390000000000000000e+02 7.819194524699856208e-01
4.400000000000000000e+02 7.801423628052811532e-01
4.410000000000000000e+02 7.783733325041354290e-01
4.420000000000000000e+02 7.766123068649857242e-01
4.430000000000000000e+02 7.748592316801889979e-01
4.440000000000000000e+02 7.731140532304587865e-01
4.450000000000000000e+02 7.713767182793791477e-01
4.460000000000000000e+02 7.696471740679903251e-01
4.470000000000000000e+02 7.679253683094490190e-01
4.480000000000000000e+02 7.662112491837582695e-01
4.490000000000000000e+02 7.645047653325695025e-01
4.500000000000000000e+02 7.628058658540526338e-01
4.510000000000000000e+02 7.611145002978352281e-01
4.520000000000000000e+02 7.594306186600081610e-01
4.530000000000000000e+02 7.577541713781980048e-01
4.540000000000000000e+02 7.560851093267041412e-01
4.550000000000000000e+02 7.544233838117004876e-01
4.560000000000000000e+02 7.527689465664993973e-01
4.570000000000000000e+02 7.511217497468789528e-01
4.580000000000000000e+02 7.494817459264709880e-01
4.590000000000000000e+02 7.478488880922085080e-01
4.600000000000000000e+02 7.462231296398341707e-01
4.610000000000000000e+02 7.446044243694657228e-01
4.620000000000000000e+02 7.429927264812201670e-01
4.630000000000000000e+02 7.413879905708935514e-01
4.640000000000000000e+02 7.397901716256976012e-01
4.650000000000000000e+02 7.381992250200509753e-01
4.660000000000000000e+02 7.366151065114242558e-01
4.670000000000000000e+02 7.350377722362392285e-01
4.680000000000000000e+02 7.334671787058199000e-01
4.690000000000000000e+02 7.319032828023959159e-01
4.700000000000000000e+02 7.303460417751568290e-01
4.710000000000000000e+02 7.287954132363561044e-01
4.720000000000000000e+02 7.272513551574655288e-01
4.730000000000000000e+02 7.257138258653778040e-01
4.740000000000000000e+02 7.241827840386576565e-01
4.750000000000000000e+02 7.226581887038393548e-01
4.760000000000000000e+02 7.211399992317725216e-01
4.770000000000000000e+02 7.196281753340119103e-01
4.780000000000000000e+02 7.181226770592545883e-01
4.790000000000000000e+02 7.166234647898198640e-01
4.800000000000000000e+02 7.151304992381743997e-01
4.810000000000000000e+02 7.136437414435004012e-01
4.820000000000000000e+02 7.121631527683064400e-01
4.830000000000000000e+02 7.106886948950801308e-01
4.840000000000000000e+02 7.092203298229828867e-01
4.850000000000000000e+02 7.077580198645849752e-01
4.860000000000000000e+02 7.063017276426413193e-01
4.870000000000000000e+02 7.048514160869070455e-01
4.880000000000000000e+02 7.034070484309912219e-01
4.890000000000000000e+02 7.019685882092508988e-01
4.900000000000000000e+02 7.005359992537218972e-01
4.910000000000000000e+02 6.991092456910870112e-01
4.920000000000000000e+02 6.976882919396822924e-01
4.930000000000000000e+02 6.962731027065389711e-01
4.940000000000000000e+02 6.948636429844609053e-01
4.950000000000000000e+02 6.934598780491387782e-01
4.960000000000000000e+02 6.920617734562978240e-01
4.970000000000000000e+02 6.906692950388807484e-01
4.980000000000000000e+02 6.892824089042645097e-01
4.990000000000000000e+02 6.879010814315104083e-01
5.000000000000000000e+02 6.865252792686473704e-01
5.010000000000000000e+02 6.851549693299874288e-01
5.020000000000000000e+02 6.837901187934735114e-01
5.030000000000000000e+02 6.824306950980590925e-01
5.040000000000000000e+02 6.810766659411184865e-01
5.050000000000000000e+02 6.797279992758885614e-01
5.060000000000000000e+02 6.783846633089400946e-01
5.070000000000000000e+02 6.770466264976798820e-01
5.080000000000000000e+02 6.757138575478812692e-01
5.090000000000000000e+02 6.743863254112449912e-01
5.100000000000000000e+02 6.730639992829876572e-01
5.110000000000000000e+02 6.717468485994593230e-01
5.120000000000000000e+02 6.704348430357884858e-01
5.130000000000000000e+02 6.691279525035549458e-01
5.140000000000000000e+02 6.678261471484896461e-01
5.150000000000000000e+02 6.665293973482013801e-01
5.160000000000000000e+02 6.652376737099296999e-01
5.170000000000000000e+02 6.639509470683243597e-01
5.180000000000000000e+02 6.626691884832504043e-01
5.190000000000000000e+02 6.613923692376179053e-01
5.200000000000000000e+02 6.601204608352378989e-01
5.210000000000000000e+02 6.588534349987019700e-01
5.220000000000000000e+02 6.575912636672868183e-01
5.230000000000000000e+02 6.563339189948828034e-01
5.240000000000000000e+02 6.550813733479460277e-01
5.250000000000000000e+02 6.538335993034737337e-01
5.260000000000000000e+02 6.525905696470032380e-01
5.270000000000000000e+02 6.513522573706331809e-01
5.280000000000000000e+02 6.501186356710676462e-01
5.290000000000000000e+02 6.488896779476818200e-01
5.300000000000000000e+02 6.476653578006107415e-01
5.310000000000000000e+02 6.464456490288581492e-01
5.320000000000000000e+02 6.452305256284279755e-01
5.330000000000000000e+02 6.440199617904760476e-01
5.340000000000000000e+02 6.428139318994825491e-01
5.350000000000000000e+02 6.416124105314461312e-01
5.360000000000000000e+02 6.404153724520964541e-01
5.370000000000000000e+02 6.392227926151279327e-01
5.380000000000000000e+02 6.380346461604530228e-01
5.390000000000000000e+02 6.368509084124743813e-01
5.400000000000000000e+02 6.356715548783772318e-01
5.410000000000000000e+02 6.344965612464393834e-01
5.420000000000000000e+02 6.333259033843611219e-01
5.430000000000000000e+02 6.321595573376127541e-01
5.440000000000000000e+02 6.309974993278009148e-01
5.450000000000000000e+02 6.298397057510526365e-01
5.460000000000000000e+02 6.286861531764170730e-01
5.470000000000000000e+02 6.275368183442846526e-01
5.480000000000000000e+02 6.263916781648243282e-01
5.490000000000000000e+02 6.252507097164365923e-01
5.500000000000000000e+02 6.241138902442249226e-01
5.510000000000000000e+02 6.229811971584822139e-01
5.520000000000000000e+02 6.218526080331950867e-01
5.530000000000000000e+02 6.207281006045636262e-01
5.540000000000000000e+02 6.196076527695373315e-01
5.550000000000000000e+02 6.184912425843670514e-01
5.560000000000000000e+02 6.173788482631721308e-01
5.570000000000000000e+02 6.162704481765236553e-01
5.580000000000000000e+02 6.151660208500424609e-01
5.590000000000000000e+02 6.140655449630120222e-01
5.600000000000000000e+02 6.129689993470066600e-01
5.610000000000000000e+02 6.118763629845341834e-01
5.620000000000000000e+02 6.107876150076934074e-01
5.630000000000000000e+02 6.097027346968449946e-01
5.640000000000000000e+02 6.086217014792973945e-01
5.650000000000000000e+02 6.075444949280065510e-01
5.660000000000000000e+02 6.064710947602892643e-01
5.670000000000000000e+02 6.054014808365497657e-01
5.680000000000000000e+02 6.043356331590206132e-01
5.690000000000000000e+02 6.032735318705161331e-01
5.700000000000000000e+02 6.022151572531995178e-01
5.710000000000000000e+02 6.011604897273620240e-01
5.720000000000000000e+02 6.001095098502162717e-01
5.730000000000000000e+02 5.990621983147010887e-01
5.740000000000000000e+02 5.980185359482991236e-01
5.750000000000000000e+02 5.969785037118673365e-01
5.760000000000000000e+02 5.959420826984787034e-01
5.770000000000000000e+02 5.949092541322767991e-01
5.780000000000000000e+02 5.938799993673420374e-01
5.790000000000000000e+02 5.928542998865694580e-01
5.800000000000000000e+02 5.918321373005580588e-01
5.810000000000000000e+02 5.908134933465124528e-01
5.820000000000000000e+02 5.897983498871541830e-01
5.830000000000000000e+02 5.887866889096461387e-01
5.840000000000000000e+02 5.877784925245268521e-01
5.850000000000000000e+02 5.867737429646558978e-01
5.860000000000000000e+02 5.857724225841701715e-01
5.870000000000000000e+02 5.847745138574509394e-01
5.880000000000000000e+02 5.837799993781015440e-01
5.890000000000000000e+02 5.827888618579349922e-01
5.900000000000000000e+02 5.818010841259724231e-01
5.910000000000000000e+02 5.808166491274512344e-01
5.920000000000000000e+02 5.798355399228440898e-01
5.930000000000000000e+02 5.788577396868864744e-01
5.940000000000000000e+02 5.778832317076156855e-01
5.950000000000000000e+02 5.769119993854180395e-01
5.960000000000000000e+02 5.759440262320867365e-01
5.970000000000000000e+02 5.749792958698889400e-01
5.980000000000000000e+02 5.740177920306416270e-01
5.990000000000000000e+02 5.730594985547975417e-01
6.000000000000000000e+02 5.721043993905394753e-01
6.010000000000000000e+02 5.711524785928846493e-01
6.020000000000000000e+02 5.702037203227968698e-01
6.030000000000000000e+02 5.692581088463080086e-01
6.040000000000000000e+02 5.683156285336484759e-01
6.050000000000000000e+02 5.673762638583862428e-01
6.060000000000000000e+02 5.664399993965737456e-01
6.070000000000000000e+02 5.655068198259040058e-01
6.080000000000000000e+02 5.645767099248745202e-01
6.090000000000000000e+02 5.636496545719601459e-01
6.100000000000000000e+02 5.627256387447929775e-01
6.110000000000000000e+02 5.618046475193514411e-01
6.120000000000000000e+02 5.608866660691563810e-01
6.130000000000000000e+02 5.599716796644759187e-01
6.140000000000000000e+02 5.590596736715369719e-01
6.150000000000000000e+02 5.581506335517458783e-01
6.160000000000000000e+02 5.572445448609151253e-01
6.170000000000000000e+02 5.563413932484987390e-01
6.180000000000000000e+02 5.554411644568344464e-01
6.190000000000000000e+02 5.545438443203937195e-01
6.200000000000000000e+02 5.536494187650382592e-01
6.210000000000000000e+02 5.527578738072845832e-01
6.220000000000000000e+02 5.518691955535750537e-01
6.230000000000000000e+02 5.509833701995564548e-01
6.240000000000000000e+02 5.501003840293648972e-01
6.250000000000000000e+02 5.492202234149179407e-01
6.260000000000000000e+02 5.483428748152135990e-01
6.270000000000000000e+02 5.474683247756358950e-01
6.280000000000000000e+02 5.465965599272670783e-01
6.290000000000000000e+02 5.457275669862061696e-01
6.300000000000000000e+02 5.448613327528947226e-01
6.310000000000000000e+02 5.439978441114480257e-01
6.320000000000000000e+02 5.431370880289931868e-01
6.330000000000000000e+02 5.422790515550137691e-01
6.340000000000000000e+02 5.414237218206998659e-01
6.350000000000000000e+02 5.405710860383050598e-01
6.360000000000000000e+02 5.397211315005089327e-01
6.370000000000000000e+02 5.388738455797860150e-01
6.380000000000000000e+02 5.380292157277800635e-01
6.390000000000000000e+02 5.371872294746850018e-01
6.400000000000000000e+02 5.363478744286307442e-01
6.410000000000000000e+02 5.355111382750760152e-01
6.420000000000000000e+02 5.346770087762051649e-01
6.430000000000000000e+02 5.338454737703323127e-01
6.440000000000000000e+02 5.330165211713101536e-01
6.450000000000000000e+02 5.321901389679437600e-01
6.460000000000000000e+02 5.313663152234112674e-01
6.470000000000000000e+02 5.305450380746888905e-01
6.480000000000000000e+02 5.297262957319810450e-01
6.490000000000000000e+02 5.289100764781566877e-01
6.500000000000000000e+02 5.280963686681903191e-01
6.510000000000000000e+02 5.272851607286078712e-01
6.520000000000000000e+02 5.264764411569381464e-01
6.530000000000000000e+02 5.256701985211695849e-01
6.540000000000000000e+02 5.248664214592105859e-01
6.550000000000000000e+02 5.240650986783568221e-01
6.560000000000000000e+02 5.232662189547617748e-01
6.570000000000000000e+02 5.224697711329128191e-01
6.580000000000000000e+02 5.216757441251119731e-01
6.590000000000000000e+02 5.208841269109616423e-01
6.600000000000000000e+02 5.200949085368541391e-01
6.610000000000000000e+02 5.193080781154669756e-01
6.620000000000000000e+02 5.185236248252623747e-01
6.630000000000000000e+02 5.177415379099905568e-01
6.640000000000000000e+02 5.169618066781983545e-01
6.650000000000000000e+02 5.161844205027423804e-01
6.660000000000000000e+02 5.154093688203058576e-01
6.670000000000000000e+02 5.146366411309201139e-01
6.680000000000000000e+02 5.138662269974906271e-01
6.690000000000000000e+02 5.130981160453269574e-01
6.700000000000000000e+02 5.123322979616771189e-01
6.710000000000000000e+02 5.115687624952662826e-01
6.720000000000000000e+02 5.108074994558388093e-01
6.730000000000000000e+02 5.100484987137053894e-01
6.740000000000000000e+02 5.092917501992932916e-01
6.750000000000000000e+02 5.085372439027018299e-01
6.760000000000000000e+02 5.077849698732599393e-01
6.770000000000000000e+02 5.070349182190896364e-01
6.780000000000000000e+02 5.062870791066721443e-01
6.790000000000000000e+02 5.055414427604177918e-01
6.800000000000000000e+02 5.047979994622406874e-01
6.810000000000000000e+02 5.040567395511361681e-01
6.820000000000000000e+02 5.033176534227620236e-01
6.830000000000000000e+02 5.025807315290244937e-01
6.840000000000000000e+02 5.018459643776662649e-01
6.850000000000000000e+02 5.011133425318594625e-01
6.860000000000000000e+02 5.003828566098013075e-01
6.870000000000000000e+02 4.996544972843139920e-01
6.880000000000000000e+02 4.989282552824472194e-01
6.890000000000000000e+02 4.982041213850851857e-01
6.900000000000000000e+02 4.974820864265561138e-01
6.910000000000000000e+02 4.967621412942456183e-01
6.920000000000000000e+02 4.960442769282134567e-01
6.930000000000000000e+02 4.953284843208134447e-01
6.940000000000000000e+02 4.946147545163165904e-01
6.950000000000000000e+02 4.939030786105377269e-01
6.960000000000000000e+02 4.931934477504650860e-01
6.970000000000000000e+02 4.924858531338934253e-01
6.980000000000000000e+02 4.917802860090597639e-01
6.990000000000000000e+02 4.910767376742828372e-01
7.000000000000000000e+02 4.903751994776052725e-01
7.010000000000000000e+02 4.896756628164389280e-01
7.020000000000000000e+02 4.889781191372132296e-01
7.030000000000000000e+02 4.882825599350266166e-01
7.040000000000000000e+02 4.875889767533007069e-01
7.050000000000000000e+02 4.868973611834379045e-01
7.060000000000000000e+02 4.862077048644811716e-01
7.070000000000000000e+02 4.855199994827775201e-01
7.080000000000000000e+02 4.848342367716436674e-01
7.090000000000000000e+02 4.841504085110348576e-01
7.100000000000000000e+02 4.834685065272165128e-01
7.110000000000000000e+02 4.827885226924383821e-01
7.120000000000000000e+02 4.821104489246119673e-01
7.130000000000000000e+02 4.814342771869897786e-01
7.140000000000000000e+02 4.807599994878483107e-01
7.150000000000000000e+02 4.800876078801730173e-01
7.160000000000000000e+02 4.794170944613459495e-01
7.170000000000000000e+02 4.787484513728363922e-01
7.180000000000000000e+02 4.780816707998937209e-01
7.190000000000000000e+02 4.774167449712429789e-01
7.200000000000000000e+02 4.767536661587828961e-01
7.210000000000000000e+02 4.760924266772866842e-01
7.220000000000000000e+02 4.754330188841048299e-01
7.230000000000000000e+02 4.747754351788709415e-01
7.240000000000000000e+02 4.741196680032095379e-01
7.250000000000000000e+02 4.734657098404465025e-01
7.260000000000000000e+02 4.728135532153219245e-01
7.270000000000000000e+02 4.721631906937052148e-01
7.280000000000000000e+02 4.715146148823127770e-01
7.290000000000000000e+02 4.708678184284275647e-01
7.300000000000000000e+02 4.702227940196215261e-01
7.310000000000000000e+02 4.695795343834797686e-01
7.320000000000000000e+02 4.689380322873274443e-01
7.330000000000000000e+02 4.682982805379586888e-01
7.340000000000000000e+02 4.676602719813674480e-01
7.350000000000000000e+02 4.670239995024812463e-01
7.360000000000000000e+02 4.663894560248963428e-01
7.370000000000000000e+02 4.657566345106156080e-01
7.380000000000000000e+02 4.651255279597882319e-01
7.390000000000000000e+02 4.644961294104515415e-01
7.400000000000000000e+02 4.638684319382752608e-01
7.410000000000000000e+02 4.632424286563072702e-01
7.420000000000000000e+02 4.626181127147219740e-01
7.430000000000000000e+02 4.619954773005702786e-01
7.440000000000000000e+02 4.613745156375318457e-01
7.450000000000000000e+02 4.607552209856694003e-01
7.460000000000000000e+02 4.601375866411845927e-01
7.470000000000000000e+02 4.595216059361763028e-01
7.480000000000000000e+02 4.589072722384006653e-01
7.490000000000000000e+02 4.582945789510329826e-01
7.500000000000000000e+02 4.576835195124315803e-01
7.510000000000000000e+02 4.570740873959037165e-01
7.520000000000000000e+02 4.564662761094729904e-01
7.530000000000000000e+02 4.558600791956490261e-01
7.540000000000000000e+02 4.552554902311985452e-01
7.550000000000000000e+02 4.546525028269188251e-01
7.560000000000000000e+02 4.540511106274123243e-01
7.570000000000000000e+02 4.534513073108635273e-01
7.580000000000000000e+02 4.528530865888175660e-01
7.590000000000000000e+02 4.522564422059600631e-01
7.600000000000000000e+02 4.516613679398996384e-01
7.610000000000000000e+02 4.510678576009509722e-01
7.620000000000000000e+02 4.504759050319208646e-01
7.630000000000000000e+02 4.498855041078947403e-01
7.640000000000000000e+02 4.492966487360258165e-01
7.650000000000000000e+02 4.487093328553251048e-01
7.660000000000000000e+02 4.481235504364539102e-01
7.670000000000000000e+02 4.475392954815172186e-01
7.680000000000000000e+02 4.469565620238589720e-01
7.690000000000000000e+02 4.463753441278591749e-01
7.700000000000000000e+02 4.457956358887321113e-01
7.710000000000000000e+02 4.452174314323264492e-01
7.720000000000000000e+02 4.446407249149270657e-01
7.730000000000000000e+02 4.440655105230578159e-01
7.740000000000000000e+02 4.434917824732864666e-01
7.750000000000000000e+02 4.429195350120305741e-01
7.760000000000000000e+02 4.423487624153655817e-01
7.770000000000000000e+02 4.417794589888335843e-01
7.780000000000000000e+02 4.412116190672541460e-01
7.790000000000000000e+02 4.406452370145362285e-01
7.800000000000000000e+02 4.400803072234919511e-01
7.810000000000000000e+02 4.395168241156513500e-01
7.820000000000000000e+02 4.389547821410789141e-01
7.830000000000000000e+02 4.383941757781911752e-01
7.840000000000000000e+02 4.378349995335761302e-01
7.850000000000000000e+02 4.372772479418136626e-01
7.860000000000000000e+02 4.367209155652973518e-01
7.870000000000000000e+02 4.361659969940580583e-01
7.880000000000000000e+02 4.356124868455884536e-01
7.890000000000000000e+02 4.350603797646688253e-01
7.900000000000000000e+02 4.345096704231945495e-01
7.910000000000000000e+02 4.339603535200046713e-01
7.920000000000000000e+02 4.334124237807117641e-01
7.930000000000000000e+02 4.328658759575330639e-01
7.940000000000000000e+02 4.323207048291230481e-01
7.950000000000000000e+02 4.317769052004071795e-01
7.960000000000000000e+02 4.312344719024167050e-01
7.970000000000000000e+02 4.306933997921251200e-01
7.980000000000000000e+02 4.301536837522853540e-01
7.990000000000000000e+02 4.296153186912687327e-01
8.000000000000000000e+02 4.290782995429046065e-01
8.010000000000000000e+02 4.285426212663217549e-01
8.020000000000000000e+02 4.280082788457901799e-01
8.030000000000000000e+02 4.274752672905650086e-01
8.040000000000000000e+02 4.269435816347309509e-01
8.050000000000000000e+02 4.264132169370480896e-01
8.060000000000000000e+02 4.258841682807986140e-01
8.070000000000000000e+02 4.253564307736353300e-01
8.080000000000000000e+02 4.248299995474303370e-01
8.090000000000000000e+02 4.243048697581257023e-01
8.100000000000000000e+02 4.237810365855848027e-01
8.110000000000000000e+02 4.232584952334447759e-01
8.120000000000000000e+02 4.227372409289700816e-01
8.130000000000000000e+02 4.222172689229073961e-01
8.140000000000000000e+02 4.216985744893411714e-01
8.150000000000000000e+02 4.211811529255505837e-01
8.160000000000000000e+02 4.206649995518672580e-01
8.170000000000000000e+02 4.201501097115345473e-01
8.180000000000000000e+02 4.196364787705668675e-01
8.190000000000000000e+02 4.191241021176113635e-01
8.200000000000000000e+02 4.186129751638094088e-01
8.210000000000000000e+02 4.181030933426598262e-01
8.220000000000000000e+02 4.175944521098828299e-01
8.230000000000000000e+02 4.170870469432851890e-01
8.240000000000000000e+02 4.165808733426258348e-01
8.250000000000000000e+02 4.160759268294833002e-01
8.260000000000000000e+02 4.155722029471231038e-01
8.270000000000000000e+02 4.150696972603672430e-01
8.280000000000000000e+02 4.145684053554634096e-01
8.290000000000000000e+02 4.140683228399562044e-01
8.300000000000000000e+02 4.135694453425586836e-01
8.310000000000000000e+02 4.130717685130249062e-01
8.320000000000000000e+02 4.125752880220237007e-01
8.330000000000000000e+02 4.120799995610128774e-01
8.340000000000000000e+02 4.115858988421147724e-01
8.350000000000000000e+02 4.110929815979924573e-01
8.360000000000000000e+02 4.106012435817268935e-01
8.370000000000000000e+02 4.101106805666949739e-01
8.380000000000000000e+02 4.096212883464483423e-01
8.390000000000000000e+02 4.091330627345932114e-01
8.400000000000000000e+02 4.086459995646710697e-01
8.410000000000000000e+02 4.081600946900400539e-01
8.420000000000000000e+02 4.076753439837573767e-01
8.430000000000000000e+02 4.071917433384623086e-01
8.440000000000000000e+02 4.067092886662603268e-01
8.450000000000000000e+02 4.062279758986079292e-01
8.460000000000000000e+02 4.057478009861982260e-01
8.470000000000000000e+02 4.052687598988473638e-01
8.480000000000000000e+02 4.047908486253817273e-01
8.490000000000000000e+02 4.043140631735261392e-01
8.500000000000000000e+02 4.038383995697926165e-01
8.510000000000000000e+02 4.033638538593697920e-01
8.520000000000000000e+02 4.028904221060137236e-01
8.530000000000000000e+02 4.024181003919387045e-01
8.540000000000000000e+02 4.019468848177092379e-01
8.550000000000000000e+02 4.014767715021330119e-01
8.560000000000000000e+02 4.010077565821538736e-01
8.570000000000000000e+02 4.005398362127464695e-01
8.580000000000000000e+02 4.000730065668108293e-01
8.590000000000000000e+02 3.996072638350683381e-01
8.600000000000000000e+02 3.991426042259578200e-01
8.610000000000000000e+02 3.986790239655327306e-01
8.620000000000000000e+02 3.982165192973592949e-01
8.630000000000000000e+02 3.977550864824144772e-01
8.640000000000000000e+02 3.972947217989857838e-01
8.650000000000000000e+02 3.968354215425707321e-01
8.660000000000000000e+02 3.963771820257779299e-01
8.670000000000000000e+02 3.959199995782280435e-01
8.680000000000000000e+02 3.954638705464558757e-01
8.690000000000000000e+02 3.950087912938132217e-01
8.700000000000000000e+02 3.945547582003720577e-01
8.710000000000000000e+02 3.941017676628286170e-01
8.720000000000000000e+02 3.936498160944079117e-01
8.730000000000000000e+02 3.931988999247694183e-01
8.740000000000000000e+02 3.927490155999127097e-01
8.750000000000000000e+02 3.923001595820842513e-01
8.760000000000000000e+02 3.918523283496845866e-01
8.770000000000000000e+02 3.914055183971764107e-01
8.780000000000000000e+02 3.909597262349928104e-01
8.790000000000000000e+02 3.905149483894467810e-01
8.800000000000000000e+02 3.900711814026405766e-01
8.810000000000000000e+02 3.896284218323765036e-01
8.820000000000000000e+02 3.891866662520677145e-01
8.830000000000000000e+02 3.887459112506497227e-01
8.840000000000000000e+02 3.883061534324928621e-01
8.850000000000000000e+02 3.878673894173149117e-01
8.860000000000000000e+02 3.874296158400944989e-01
8.870000000000000000e+02 3.869928293509850015e-01
8.880000000000000000e+02 3.865570266152293932e-01
8.890000000000000000e+02 3.861222043130750348e-01
8.900000000000000000e+02 3.856883591396895739e-01
8.910000000000000000e+02 3.852554878050771237e-01
8.920000000000000000e+02 3.848235870339951625e-01
8.930000000000000000e+02 3.843926535658719890e-01
8.940000000000000000e+02 3.839626841547245095e-01
8.950000000000000000e+02 3.835336755690767485e-01
8.960000000000000000e+02 3.831056245918791348e-01
8.970000000000000000e+02 3.826785280204277884e-01
8.980000000000000000e+02 3.822523826662847513e-01
8.990000000000000000e+02 3.818271853551987727e-01
9.000000000000000000e+02 3.814029329270263169e-01
9.010000000000000000e+02 3.809796222356534035e-01
9.020000000000000000e+02 3.805572501489176140e-01
9.030000000000000000e+02 3.801358135485312095e-01
9.040000000000000000e+02 3.797153093300040805e-01
9.050000000000000000e+02 3.792957344025676414e-01
9.060000000000000000e+02 3.788770856890990024e-01
9.070000000000000000e+02 3.784593601260459739e-01
9.080000000000000000e+02 3.780425546633520706e-01
9.090000000000000000e+02 3.776266662643825156e-01
9.100000000000000000e+02 3.772116919058502438e-01
9.110000000000000000e+02 3.767976285777427936e-01
9.120000000000000000e+02 3.763844732832496986e-01
9.130000000000000000e+02 3.759722230386897124e-01
9.140000000000000000e+02 3.755608748734394764e-01
9.150000000000000000e+02 3.751504258298619665e-01
9.160000000000000000e+02 3.747408729632354940e-01
9.170000000000000000e+02 3.743322133416834285e-01
9.180000000000000000e+02 3.739244440461042540e-01
9.190000000000000000e+02 3.735175621701019577e-01
9.200000000000000000e+02 3.731115648199170853e-01
9.210000000000000000e+02 3.727064491143579628e-01
9.220000000000000000e+02 3.723022121847328614e-01
9.230000000000000000e+02 3.718988511747818859e-01
9.240000000000000000e+02 3.714963632406100835e-01
9.250000000000000000e+02 3.710947455506202197e-01
9.260000000000000000e+02 3.706939952854467757e-01
9.270000000000000000e+02 3.702941096378896679e-01
9.280000000000000000e+02 3.698950858128488006e-01
9.290000000000000000e+02 3.694969210272591176e-01
9.300000000000000000e+02 3.690996125100254877e-01
9.310000000000000000e+02 3.687031575019588669e-01
9.320000000000000000e+02 3.683075532557121279e-01
9.330000000000000000e+02 3.679127970357167210e-01
9.340000000000000000e+02 3.675188861181196143e-01
9.350000000000000000e+02 3.671258177907205655e-01
9.360000000000000000e+02 3.667335893529099500e-01
9.370000000000000000e+02 3.663421981156069207e-01
9.380000000000000000e+02 3.659516414011979579e-01
9.390000000000000000e+02 3.655619165434757512e-01
9.400000000000000000e+02 3.651730208875784145e-01
9.410000000000000000e+02 3.647849517899295346e-01
9.420000000000000000e+02 3.643977066181780522e-01
9.430000000000000000e+02 3.640112827511385873e-01
9.440000000000000000e+02 3.636256775787327644e-01
9.450000000000000000e+02 3.632408885019298705e-01
9.460000000000000000e+02 3.628569129326889020e-01
9.470000000000000000e+02 3.624737482939004440e-01
9.480000000000000000e+02 3.620913920193288282e-01
9.490000000000000000e+02 3.617098415535550116e-01
9.500000000000000000e+02 3.613290943519196774e-01
9.510000000000000000e+02 3.609491478804665587e-01
9.520000000000000000e+02 3.605699996158862608e-01
9.530000000000000000e+02 3.601916470454603614e-01
9.540000000000000000e+02 3.598140876670059551e-01
9.550000000000000000e+02 3.594373189888206421e-01
9.560000000000000000e+02 3.590613385296272941e-01
9.570000000000000000e+02 3.586861438185200424e-01
9.580000000000000000e+02 3.583117323949099320e-01
9.590000000000000000e+02 3.579381018084710209e-01
9.600000000000000000e+02 3.575652496190871998e-01
9.610000000000000000e+02 3.571931733967988465e-01
9.620000000000000000e+02 3.568218707217502006e-01
9.630000000000000000e+02 3.564513391841367396e-01
9.640000000000000000e+02 3.560815763841532200e-01
9.650000000000000000e+02 3.557125799319416637e-01
9.660000000000000000e+02 3.553443474475400654e-01
9.670000000000000000e+02 3.549768765608311560e-01
9.680000000000000000e+02 3.546101649114914434e-01
9.690000000000000000e+02 3.542442101489408635e-01
9.700000000000000000e+02 3.538790099322924876e-01
9.710000000000000000e+02 3.535145619303024511e-01
9.720000000000000000e+02 3.531508638213206597e-01
9.730000000000000000e+02 3.527879132932412176e-01
9.740000000000000000e+02 3.524257080434535228e-01
9.750000000000000000e+02 3.520642457787935276e-01
9.760000000000000000e+02 3.517035242154956109e-01
9.770000000000000000e+02 3.513435410791440061e-01
9.780000000000000000e+02 3.509842941046254494e-01
9.790000000000000000e+02 3.506257810360814409e-01
9.800000000000000000e+02 3.502679996268609486e-01
9.810000000000000000e+02 3.499109476394737239e-01
9.820000000000000000e+02 3.495546228455435056e-01
9.830000000000000000e+02 3.491990230257616679e-01
9.840000000000000000e+02 3.488441459698411462e-01
9.850000000000000000e+02 3.484899894764707518e-01
9.860000000000000000e+02 3.481365513532694855e-01
9.870000000000000000e+02 3.477838294167413524e-01
9.880000000000000000e+02 3.474318214922304526e-01
9.890000000000000000e+02 3.470805254138763507e-01
9.900000000000000000e+02 3.467299390245693891e-01
9.910000000000000000e+02 3.463800601759068898e-01
9.920000000000000000e+02 3.460308867281489120e-01
9.930000000000000000e+02 3.456824165501749535e-01
9.940000000000000000e+02 3.453346475194403742e-01
9.950000000000000000e+02 3.449875775219333751e-01
9.960000000000000000e+02 3.446412044521322549e-01
9.970000000000000000e+02 3.442955262129626104e-01
9.980000000000000000e+02 3.439505407157552042e-01
9.990000000000000000e+02 3.436062458802038866e-01
1.000000000000000000e+03 3.432626396343236852e-01
1.001000000000000000e+03 3.429197199144092822e-01
1.002000000000000000e+03 3.425774846649937144e-01
1.003000000000000000e+03 3.422359318388072946e-01
1.004000000000000000e+03 3.418950593967367557e-01
1.005000000000000000e+03 3.415548653077847829e-01
1.006000000000000000e+03 3.412153475490295462e-01
1.007000000000000000e+03 3.408765041055846212e-01
1.008000000000000000e+03 3.405383329705592432e-01
1.009000000000000000e+03 3.402008321450185613e-01
1.010000000000000000e+03 3.398639996379442807e-01
1.011000000000000000e+03 3.395278334661955277e-01
1.012000000000000000e+03 3.391923316544700473e-01
1.013000000000000000e+03 3.388574922352652341e-01
1.014000000000000000e+03 3.385233132488399410e-01
1.015000000000000000e+03 3.381897927431760653e-01
1.016000000000000000e+03 3.378569287739406346e-01
1.017000000000000000e+03 3.375247194044481147e-01
1.018000000000000000e+03 3.371931627056224956e-01
1.019000000000000000e+03 3.368622567559604319e-01
1.020000000000000000e+03 3.365319996414938286e-01
1.021000000000000000e+03 3.362023894557528703e-01
1.022000000000000000e+03 3.358734242997296615e-01
1.023000000000000000e+03 3.355451022818413676e-01
1.024000000000000000e+03 3.352174215178942429e-01
1.025000000000000000e+03 3.348903801310474937e-01
1.026000000000000000e+03 3.345639762517774729e-01
1.027000000000000000e+03 3.342382080178419868e-01
1.028000000000000000e+03 3.339130735742448230e-01
1.029000000000000000e+03 3.335885710732008902e-01
1.030000000000000000e+03 3.332646986741006900e-01
1.031000000000000000e+03 3.329414545434759565e-01
1.032000000000000000e+03 3.326188368549648500e-01
1.033000000000000000e+03 3.322968437892775406e-01
1.034000000000000000e+03 3.319754735341621799e-01
1.035000000000000000e+03 3.316547242843707055e-01
1.036000000000000000e+03 3.313345942416252021e-01
1.037000000000000000e+03 3.310150816145840946e-01
1.038000000000000000e+03 3.306961846188089527e-01
1.039000000000000000e+03 3.303779014767311839e-01
1.040000000000000000e+03 3.300602304176189494e-01
1.041000000000000000e+03 3.297431696775444121e-01
1.042000000000000000e+03 3.294267174993509850e-01
1.043000000000000000e+03 3.291108721326210240e-01
1.044000000000000000e+03 3.287956318336434092e-01
1.045000000000000000e+03 3.284809948653815148e-01
1.046000000000000000e+03 3.281669594974414017e-01
1.047000000000000000e+03 3.278535240060398426e-01
1.048000000000000000e+03 3.275406866739730138e-01
1.049000000000000000e+03 3.272284457905850208e-01
1.050000000000000000e+03 3.269167996517368668e-01
1.051000000000000000e+03 3.266057465597751452e-01
1.052000000000000000e+03 3.262952848235016190e-01
1.053000000000000000e+03 3.259854127581421901e-01
1.054000000000000000e+03 3.256761286853165904e-01
1.055000000000000000e+03 3.253674309330082393e-01
1.056000000000000000e+03 3.250593178355338231e-01
1.057000000000000000e+03 3.247517877335134306e-01
1.058000000000000000e+03 3.244448389738409100e-01
1.059000000000000000e+03 3.241384699096541144e-01
1.060000000000000000e+03 3.238326789003053707e-01
1.061000000000000000e+03 3.235274643113324466e-01
1.062000000000000000e+03 3.232228245144290746e-01
1.063000000000000000e+03 3.229187578874164744e-01
1.064000000000000000e+03 3.226152628142139878e-01
1.065000000000000000e+03 3.223123376848109900e-01
1.066000000000000000e+03 3.220099808952380238e-01
1.067000000000000000e+03 3.217081908475385998e-01
1.068000000000000000e+03 3.214069659497412745e-01
1.069000000000000000e+03 3.211063046158313394e-01
1.070000000000000000e+03 3.208062052657230656e-01
1.071000000000000000e+03 3.205066663252322257e-01
1.072000000000000000e+03 3.202076862260482271e-01
1.073000000000000000e+03 3.199092634057070783e-01
1.074000000000000000e+03 3.196113963075639663e-01
1.075000000000000000e+03 3.193140833807662227e-01
1.076000000000000000e+03 3.190173230802265114e-01
1.077000000000000000e+03 3.187211138665958510e-01
1.078000000000000000e+03 3.184254542062371907e-01
1.079000000000000000e+03 3.181303425711989874e-01
1.080000000000000000e+03 3.178357774391886159e-01
1.081000000000000000e+03 3.175417572935464450e-01
1.082000000000000000e+03 3.172482806232196917e-01
1.083000000000000000e+03 3.169553459227365533e-01
1.084000000000000000e+03 3.166629516921805609e-01
1.085000000000000000e+03 3.163710964371647116e-01
1.086000000000000000e+03 3.160797786688063771e-01
1.087000000000000000e+03 3.157889969037016575e-01
1.088000000000000000e+03 3.154987496639004574e-01
1.089000000000000000e+03 3.152090354768812830e-01
1.090000000000000000e+03 3.149198528755263182e-01
1.091000000000000000e+03 3.146312003980968885e-01
1.092000000000000000e+03 3.143430765882085365e-01
1.093000000000000000e+03 3.140554799948067077e-01
1.094000000000000000e+03 3.137684091721423263e-01
1.095000000000000000e+03 3.134818626797477026e-01
1.096000000000000000e+03 3.131958390824121641e-01
1.097000000000000000e+03 3.129103369501583520e-01
1.098000000000000000e+03 3.126253548582182962e-01
1.099000000000000000e+03 3.123408913870097670e-01
1.100000000000000000e+03 3.120569451221124613e-01
1.101000000000000000e+03 3.117735146542449653e-01
1.102000000000000000e+03 3.114905985792411069e-01
1.103000000000000000e+03 3.112081954980269183e-01
1.104000000000000000e+03 3.109263040165975434e-01
1.105000000000000000e+03 3.106449227459943119e-01
1.106000000000000000e+03 3.103640503022818131e-01
1.107000000000000000e+03 3.100836853065254695e-01
1.108000000000000000e+03 3.098038263847686657e-01
1.109000000000000000e+03 3.095244721680105449e-01
1.110000000000000000e+03 3.092456212921835257e-01
1.111000000000000000e+03 3.089672723981311542e-01
1.112000000000000000e+03 3.086894241315860654e-01
1.113000000000000000e+03 3.084120751431480012e-01
1.114000000000000000e+03 3.081352240882618276e-01
1.115000000000000000e+03 3.078588696271961633e-01
1.116000000000000000e+03 3.075830104250212305e-01
1.117000000000000000e+03 3.073076451515879270e-01
1.118000000000000000e+03 3.070327724815060111e-01
1.119000000000000000e+03 3.067583910941230618e-01
1.120000000000000000e+03 3.064844996735033300e-01
1.121000000000000000e+03 3.062110969084065326e-01
1.122000000000000000e+03 3.059381814922670917e-01
1.123000000000000000e+03 3.056657521231733732e-01
1.124000000000000000e+03 3.053938075038467037e-01
1.125000000000000000e+03 3.051223463416210535e-01
1.126000000000000000e+03 3.048513673484224973e-01
1.127000000000000000e+03 3.045808692407486196e-01
1.128000000000000000e+03 3.043108507396486972e-01
1.129000000000000000e+03 3.040413105707029939e-01
1.130000000000000000e+03 3.037722474640032755e-01
1.131000000000000000e+03 3.035036601541323820e-01
1.132000000000000000e+03 3.032355473801446322e-01
1.133000000000000000e+03 3.029679078855460617e-01
1.134000000000000000e+03 3.027007404182748829e-01
1.135000000000000000e+03 3.024340437306816676e-01
1.136000000000000000e+03 3.021678165795103066e-01
1.137000000000000000e+03 3.019020577258783589e-01
1.138000000000000000e+03 3.016367659352580666e-01
1.139000000000000000e+03 3.013719399774571484e-01
1.140000000000000000e+03 3.011075786265997589e-01
1.141000000000000000e+03 3.008436806611075598e-01
1.142000000000000000e+03 3.005802448636810120e-01
1.143000000000000000e+03 3.003172700212805579e-01
1.144000000000000000e+03 3.000547549251081358e-01
1.145000000000000000e+03 2.997926983705883619e-01
1.146000000000000000e+03 2.995310991573505444e-01
1.147000000000000000e+03 2.992699560892098654e-01
1.148000000000000000e+03 2.990092679741495618e-01
1.149000000000000000e+03 2.987490336243026068e-01
1.150000000000000000e+03 2.984892518559336683e-01
1.151000000000000000e+03 2.982299214894211237e-01
1.152000000000000000e+03 2.979710413492393517e-01
1.153000000000000000e+03 2.977126102639407468e-01
1.154000000000000000e+03 2.974546270661383995e-01
1.155000000000000000e+03 2.971970905924880557e-01
1.156000000000000000e+03 2.969399996836710187e-01
1.157000000000000000e+03 2.966833531843766081e-01
1.158000000000000000e+03 2.964271499432847290e-01
1.159000000000000000e+03 2.961713888130489414e-01
1.160000000000000000e+03 2.959160686502790294e-01
1.161000000000000000e+03 2.956611883155242926e-01
1.162000000000000000e+03 2.954067466732562264e-01
1.163000000000000000e+03 2.951527425918518688e-01
1.164000000000000000e+03 2.948991749435770915e-01
1.165000000000000000e+03 2.946460426045697245e-01
1.166000000000000000e+03 2.943933444548230693e-01
1.167000000000000000e+03 2.941410793781694122e-01
1.168000000000000000e+03 2.938892462622634261e-01
1.169000000000000000e+03 2.936378439985660171e-01
1.170000000000000000e+03 2.933868714823279489e-01
1.171000000000000000e+03 2.931363276125736328e-01
1.172000000000000000e+03 2.928862112920850858e-01
1.173000000000000000e+03 2.926365214273859428e-01
1.174000000000000000e+03 2.923872569287254697e-01
1.175000000000000000e+03 2.921384167100627427e-01
1.176000000000000000e+03 2.918899996890507720e-01
1.177000000000000000e+03 2.916420047870210142e-01
1.178000000000000000e+03 2.913944309289674961e-01
1.179000000000000000e+03 2.911472770435315494e-01
1.180000000000000000e+03 2.909005420629862115e-01
1.181000000000000000e+03 2.906542249232207387e-01
1.182000000000000000e+03 2.904083245637256172e-01
1.183000000000000000e+03 2.901628399275770764e-01
1.184000000000000000e+03 2.899177699614220449e-01
1.185000000000000000e+03 2.896731136154630515e-01
1.186000000000000000e+03 2.894288698434432372e-01
1.187000000000000000e+03 2.891850376026315894e-01
1.188000000000000000e+03 2.889416158538078427e-01
1.189000000000000000e+03 2.886986035612478796e-01
1.190000000000000000e+03 2.884559996927090197e-01
1.191000000000000000e+03 2.882138032194153654e-01
1.192000000000000000e+03 2.879720131160433683e-01
1.193000000000000000e+03 2.877306283607072301e-01
1.194000000000000000e+03 2.874896479349444700e-01
1.195000000000000000e+03 2.872490708237018242e-01
1.196000000000000000e+03 2.870088960153208135e-01
1.197000000000000000e+03 2.867691225015235879e-01
1.198000000000000000e+03 2.865297492773987709e-01
1.199000000000000000e+03 2.862907753413875822e-01
1.200000000000000000e+03 2.860521996952697377e-01
1.201000000000000000e+03 2.858140213441496269e-01
1.202000000000000000e+03 2.855762392964423246e-01
1.203000000000000000e+03 2.853388525638601014e-01
1.204000000000000000e+03 2.851018601613984349e-01
1.205000000000000000e+03 2.848652611073225760e-01
1.206000000000000000e+03 2.846290544231540043e-01
1.207000000000000000e+03 2.843932391336567722e-01
1.208000000000000000e+03 2.841578142668242379e-01
1.209000000000000000e+03 2.839227788538657427e-01
1.210000000000000000e+03 2.836881319291931214e-01
1.211000000000000000e+03 2.834538725304076578e-01
1.212000000000000000e+03 2.832199996982868728e-01
1.213000000000000000e+03 2.829865124767714235e-01
1.214000000000000000e+03 2.827534099129520029e-01
1.215000000000000000e+03 2.825206910570565721e-01
1.216000000000000000e+03 2.822883549624372601e-01
1.217000000000000000e+03 2.820564006855577066e-01
1.218000000000000000e+03 2.818248272859800729e-01
1.219000000000000000e+03 2.815936338263524963e-01
1.220000000000000000e+03 2.813628193723964888e-01
1.221000000000000000e+03 2.811323829928941143e-01
1.222000000000000000e+03 2.809023237596757205e-01
1.223000000000000000e+03 2.806726407476072827e-01
1.224000000000000000e+03 2.804433330345781905e-01
1.225000000000000000e+03 2.802143997014887589e-01
1.226000000000000000e+03 2.799858398322379593e-01
1.227000000000000000e+03 2.797576525137112635e-01
1.228000000000000000e+03 2.795298368357684859e-01
1.229000000000000000e+03 2.793023918912316828e-01
1.230000000000000000e+03 2.790753167758729392e-01
1.231000000000000000e+03 2.788486105884027122e-01
1.232000000000000000e+03 2.786222724304575626e-01
1.233000000000000000e+03 2.783963014065885533e-01
1.234000000000000000e+03 2.781706966242493695e-01
1.235000000000000000e+03 2.779454571937843843e-01
1.236000000000000000e+03 2.777205822284172232e-01
1.237000000000000000e+03 2.774960708442390511e-01
1.238000000000000000e+03 2.772719221601968598e-01
1.239000000000000000e+03 2.770481352980820877e-01
1.240000000000000000e+03 2.768247093825191296e-01
1.241000000000000000e+03 2.766016435409538454e-01
1.242000000000000000e+03 2.763789369036422916e-01
1.243000000000000000e+03 2.761565886036393414e-01
1.244000000000000000e+03 2.759345977767875269e-01
1.245000000000000000e+03 2.757129635617057706e-01
1.246000000000000000e+03 2.754916850997782274e-01
1.247000000000000000e+03 2.752707615351432935e-01
1.248000000000000000e+03 2.750501920146824486e-01
1.249000000000000000e+03 2.748299756880093758e-01
1.250000000000000000e+03 2.746101117074589704e-01
1.251000000000000000e+03 2.743905992280765149e-01
1.252000000000000000e+03 2.741714374076067995e-01
1.253000000000000000e+03 2.739526254064834077e-01
1.254000000000000000e+03 2.737341623878179475e-01
1.255000000000000000e+03 2.735160475173893935e-01
1.256000000000000000e+03 2.732982799636335391e-01
1.257000000000000000e+03 2.730808588976322282e-01
1.258000000000000000e+03 2.728637834931030848e-01
1.259000000000000000e+03 2.726470529263889664e-01
1.260000000000000000e+03 2.724306663764473613e-01
1.261000000000000000e+03 2.722146230248403409e-01
1.262000000000000000e+03 2.719989220557240128e-01
1.263000000000000000e+03 2.717835626558382511e-01
1.264000000000000000e+03 2.715685440144965934e-01
1.265000000000000000e+03 2.713538653235760267e-01
1.266000000000000000e+03 2.711395257775068846e-01
1.267000000000000000e+03 2.709255245732625772e-01
1.268000000000000000e+03 2.707118609103499329e-01
1.269000000000000000e+03 2.704985339907988173e-01
1.270000000000000000e+03 2.702855430191525299e-01
1.271000000000000000e+03 2.700728872024577010e-01
1.272000000000000000e+03 2.698605657502544664e-01
1.273000000000000000e+03 2.696485778745669193e-01
1.274000000000000000e+03 2.694369227898930075e-01
1.275000000000000000e+03 2.692255997131950407e-01
1.276000000000000000e+03 2.690146078638900318e-01
1.277000000000000000e+03 2.688039464638400378e-01
1.278000000000000000e+03 2.685936147373425009e-01
1.279000000000000000e+03 2.683836119111209784e-01
1.280000000000000000e+03 2.681739372143153721e-01
1.281000000000000000e+03 2.679645898784728253e-01
1.282000000000000000e+03 2.677555691375380076e-01
1.283000000000000000e+03 2.675468742278439005e-01
1.284000000000000000e+03 2.673385043881025824e-01
1.285000000000000000e+03 2.671304588593959028e-01
1.286000000000000000e+03 2.669227368851661564e-01
1.287000000000000000e+03 2.667153377112072565e-01
1.288000000000000000e+03 2.665082605856550768e-01
1.289000000000000000e+03 2.663015047589788464e-01
1.290000000000000000e+03 2.660950694839718800e-01
1.291000000000000000e+03 2.658889540157425846e-01
1.292000000000000000e+03 2.656831576117056337e-01
1.293000000000000000e+03 2.654776795315728632e-01
1.294000000000000000e+03 2.652725190373444453e-01
1.295000000000000000e+03 2.650676753933001728e-01
1.296000000000000000e+03 2.648631478659905225e-01
1.297000000000000000e+03 2.646589357242279950e-01
1.298000000000000000e+03 2.644550382390783438e-01
1.299000000000000000e+03 2.642514546838519718e-01
1.300000000000000000e+03 2.640481843340951595e-01
1.301000000000000000e+03 2.638452264675816283e-01
1.302000000000000000e+03 2.636425803643039356e-01
1.303000000000000000e+03 2.634402453064648708e-01
1.304000000000000000e+03 2.632382205784690732e-01
1.305000000000000000e+03 2.630365054669147051e-01
1.306000000000000000e+03 2.628350992605847924e-01
1.307000000000000000e+03 2.626340012504389532e-01
1.308000000000000000e+03 2.624332107296052929e-01
1.309000000000000000e+03 2.622327269933718008e-01
1.310000000000000000e+03 2.620325493391784111e-01
1.311000000000000000e+03 2.618326770666084546e-01
1.312000000000000000e+03 2.616331094773808874e-01
1.313000000000000000e+03 2.614338458753417416e-01
1.314000000000000000e+03 2.612348855664564096e-01
1.315000000000000000e+03 2.610362278588013174e-01
1.316000000000000000e+03 2.608378720625559866e-01
1.317000000000000000e+03 2.606398174899952069e-01
1.318000000000000000e+03 2.604420634554808212e-01
1.319000000000000000e+03 2.602446092754538975e-01
1.320000000000000000e+03 2.600474542684270696e-01
1.321000000000000000e+03 2.598505977549763202e-01
1.322000000000000000e+03 2.596540390577334878e-01
1.323000000000000000e+03 2.594577775013784393e-01
1.324000000000000000e+03 2.592618124126311874e-01
1.325000000000000000e+03 2.590661431202442855e-01
1.326000000000000000e+03 2.588707689549952784e-01
1.327000000000000000e+03 2.586756892496787641e-01
1.328000000000000000e+03 2.584809033390991773e-01
1.329000000000000000e+03 2.582864105600629623e-01
1.330000000000000000e+03 2.580922102513711902e-01
1.331000000000000000e+03 2.578983017538119538e-01
1.332000000000000000e+03 2.577046844101529288e-01
1.333000000000000000e+03 2.575113575651340470e-01
1.334000000000000000e+03 2.573183205654600569e-01
1.335000000000000000e+03 2.571255727597930307e-01
1.336000000000000000e+03 2.569331134987453136e-01
1.337000000000000000e+03 2.567409421348718634e-01
1.338000000000000000e+03 2.565490580226634787e-01
1.339000000000000000e+03 2.563574605185389710e-01
1.340000000000000000e+03 2.561661489808385594e-01
1.341000000000000000e+03 2.559751227698163212e-01
1.342000000000000000e+03 2.557843812476331413e-01
1.343000000000000000e+03 2.555939237783497187e-01
1.344000000000000000e+03 2.554037497279194047e-01
1.345000000000000000e+03 2.552138584641812091e-01
1.346000000000000000e+03 2.550242493568526947e-01
1.347000000000000000e+03 2.548349217775231490e-01
1.348000000000000000e+03 2.546458750996466458e-01
1.349000000000000000e+03 2.544571086985349950e-01
1.350000000000000000e+03 2.542686219513509149e-01
1.351000000000000000e+03 2.540804142371012042e-01
1.352000000000000000e+03 2.538924849366299696e-01
1.353000000000000000e+03 2.537048334326117427e-01
1.354000000000000000e+03 2.535174591095448182e-01
1.355000000000000000e+03 2.533303613537444265e-01
1.356000000000000000e+03 2.531435395533360722e-01
1.357000000000000000e+03 2.529569930982488724e-01
1.358000000000000000e+03 2.527707213802088959e-01
1.359000000000000000e+03 2.525847237927326683e-01
1.360000000000000000e+03 2.523989997311203437e-01
1.361000000000000000e+03 2.522135485924494325e-01
1.362000000000000000e+03 2.520283697755680841e-01
1.363000000000000000e+03 2.518434626810885368e-01
1.364000000000000000e+03 2.516588267113810118e-01
1.365000000000000000e+03 2.514744612705668292e-01
1.366000000000000000e+03 2.512903657645122468e-01
1.367000000000000000e+03 2.511065396008220207e-01
1.368000000000000000e+03 2.509229821888331324e-01
1.369000000000000000e+03 2.507396929396082386e-01
1.370000000000000000e+03 2.505566712659297313e-01
1.371000000000000000e+03 2.503739165822930213e-01
1.372000000000000000e+03 2.501914283049006538e-01
1.373000000000000000e+03 2.500092058516560356e-01
1.374000000000000000e+03 2.498272486421569960e-01
1.375000000000000000e+03 2.496455560976899579e-01
1.376000000000000000e+03 2.494641276412236097e-01
1.377000000000000000e+03 2.492829626974028268e-01
1.378000000000000000e+03 2.491020606925425929e-01
1.379000000000000000e+03 2.489214210546219774e-01
1.380000000000000000e+03 2.487410432132780569e-01
1.381000000000000000e+03 2.485609265997999195e-01
1.382000000000000000e+03 2.483810706471228091e-01
1.383000000000000000e+03 2.482014747898219076e-01
1.384000000000000000e+03 2.480221384641067284e-01
1.385000000000000000e+03 2.478430611078149548e-01
1.386000000000000000e+03 2.476642421604067223e-01
1.387000000000000000e+03 2.474856810629586790e-01
1.388000000000000000e+03 2.473073772581582952e-01
1.389000000000000000e+03 2.471293301902978412e-01
1.390000000000000000e+03 2.469515393052688634e-01
1.391000000000000000e+03 2.467740040505562171e-01
1.392000000000000000e+03 2.465967238752325430e-01
1.393000000000000000e+03 2.464196982299524108e-01
1.394000000000000000e+03 2.462429265669467127e-01
1.395000000000000000e+03 2.460664083400170010e-01
1.396000000000000000e+03 2.458901430045298819e-01
1.397000000000000000e+03 2.457141300174113807e-01
1.398000000000000000e+03 2.455383688371414186e-01
1.399000000000000000e+03 2.453628589237481783e-01
1.400000000000000000e+03 2.451875997388026363e-01
1.401000000000000000e+03 2.450125907454130669e-01
1.402000000000000000e+03 2.448378314082194640e-01
1.403000000000000000e+03 2.446633211933882390e-01
1.404000000000000000e+03 2.444890595686066148e-01
1.405000000000000000e+03 2.443150460030773796e-01
1.406000000000000000e+03 2.441412799675133083e-01
1.407000000000000000e+03 2.439677609341319997e-01
1.408000000000000000e+03 2.437944883766503534e-01
1.409000000000000000e+03 2.436214617702794349e-01
1.410000000000000000e+03 2.434486805917189522e-01
1.411000000000000000e+03 2.432761443191521766e-01
1.412000000000000000e+03 2.431038524322405858e-01
1.413000000000000000e+03 2.429318044121186737e-01
1.414000000000000000e+03 2.427599997413887600e-01
1.415000000000000000e+03 2.425884379041156891e-01
1.416000000000000000e+03 2.424171183858218337e-01
1.417000000000000000e+03 2.422460406734817939e-01
1.418000000000000000e+03 2.420752042555174288e-01
1.419000000000000000e+03 2.419046086217926106e-01
1.420000000000000000e+03 2.417342532636082564e-01
1.421000000000000000e+03 2.415641376736971935e-01
1.422000000000000000e+03 2.413942613462191911e-01
1.423000000000000000e+03 2.412246237767559365e-01
1.424000000000000000e+03 2.410552244623059837e-01
1.425000000000000000e+03 2.408860629012797849e-01
1.426000000000000000e+03 2.407171385934948893e-01
1.427000000000000000e+03 2.405484510401707798e-01
1.428000000000000000e+03 2.403799997439241554e-01
1.429000000000000000e+03 2.402117842087639621e-01
1.430000000000000000e+03 2.400438039400865087e-01
1.431000000000000000e+03 2.398760584446706645e-01
1.432000000000000000e+03 2.397085472306729748e-01
1.433000000000000000e+03 2.395412698076229696e-01
1.434000000000000000e+03 2.393742256864181961e-01
1.435000000000000000e+03 2.392074143793196661e-01
1.436000000000000000e+03 2.390408353999468605e-01
1.437000000000000000e+03 2.388744882632732880e-01
1.438000000000000000e+03 2.387083724856214895e-01
1.439000000000000000e+03 2.385424875846585968e-01
1.440000000000000000e+03 2.383768330793914481e-01
1.441000000000000000e+03 2.382114084901621742e-01
1.442000000000000000e+03 2.380462133386433421e-01
1.443000000000000000e+03 2.378812471478334856e-01
1.444000000000000000e+03 2.377165094420524150e-01
1.445000000000000000e+03 2.375519997469368316e-01
1.446000000000000000e+03 2.373877175894354707e-01
1.447000000000000000e+03 2.372236624978049102e-01
1.448000000000000000e+03 2.370598340016047689e-01
1.449000000000000000e+03 2.368962316316933769e-01
1.450000000000000000e+03 2.367328549202232513e-01
1.451000000000000000e+03 2.365697034006365995e-01
1.452000000000000000e+03 2.364067766076609622e-01
1.453000000000000000e+03 2.362440740773046888e-01
1.454000000000000000e+03 2.360815953468526074e-01
1.455000000000000000e+03 2.359193399548616399e-01
1.456000000000000000e+03 2.357573074411563885e-01
1.457000000000000000e+03 2.355954973468247782e-01
1.458000000000000000e+03 2.354339092142137824e-01
1.459000000000000000e+03 2.352725425869250930e-01
1.460000000000000000e+03 2.351113970098107631e-01
1.461000000000000000e+03 2.349504720289689874e-01
1.462000000000000000e+03 2.347897671917398843e-01
1.463000000000000000e+03 2.346292820467011098e-01
1.464000000000000000e+03 2.344690161436637221e-01
1.465000000000000000e+03 2.343089690336680464e-01
1.466000000000000000e+03 2.341491402689793444e-01
1.467000000000000000e+03 2.339895294030836514e-01
1.468000000000000000e+03 2.338301359906837240e-01
1.469000000000000000e+03 2.336709595876948209e-01
1.470000000000000000e+03 2.335119997512406231e-01
1.471000000000000000e+03 2.333532560396490152e-01
1.472000000000000000e+03 2.331947280124481714e-01
1.473000000000000000e+03 2.330364152303623371e-01
1.474000000000000000e+03 2.328783172553078040e-01
1.475000000000000000e+03 2.327204336503889415e-01
1.476000000000000000e+03 2.325627639798941160e-01
1.477000000000000000e+03 2.324053078092916114e-01
1.478000000000000000e+03 2.322480647052257707e-01
1.479000000000000000e+03 2.320910342355129719e-01
1.480000000000000000e+03 2.319342159691376304e-01
1.481000000000000000e+03 2.317776094762482864e-01
1.482000000000000000e+03 2.316212143281536351e-01
1.483000000000000000e+03 2.314650300973187524e-01
1.484000000000000000e+03 2.313090563573609870e-01
1.485000000000000000e+03 2.311532926830462686e-01
1.486000000000000000e+03 2.309977386502851393e-01
1.487000000000000000e+03 2.308423938361289229e-01
1.488000000000000000e+03 2.306872578187659228e-01
1.489000000000000000e+03 2.305323301775175915e-01
1.490000000000000000e+03 2.303776104928347002e-01
1.491000000000000000e+03 2.302230983462935643e-01
1.492000000000000000e+03 2.300687933205922964e-01
1.493000000000000000e+03 2.299146949995470313e-01
1.494000000000000000e+03 2.297608029680881514e-01
1.495000000000000000e+03 2.296071168122566508e-01
1.496000000000000000e+03 2.294536361192003326e-01
1.497000000000000000e+03 2.293003604771701454e-01
1.498000000000000000e+03 2.291472894755164913e-01
1.499000000000000000e+03 2.289944227046855907e-01
1.500000000000000000e+03 2.288417597562157901e-01
1.501000000000000000e+03 2.286893002227339822e-01
1.502000000000000000e+03 2.285370436979518582e-01
1.503000000000000000e+03 2.283849897766624670e-01
1.504000000000000000e+03 2.282331380547364952e-01
1.505000000000000000e+03 2.280814881291187424e-01
1.506000000000000000e+03 2.279300395978245131e-01
1.507000000000000000e+03 2.277787920599360916e-01
1.508000000000000000e+03 2.276277451155992726e-01
1.509000000000000000e+03 2.274768983660196975e-01
1.510000000000000000e+03 2.273262514134594126e-01
1.511000000000000000e+03 2.271758038612334274e-01
1.512000000000000000e+03 2.270255553137061622e-01
1.513000000000000000e+03 2.268755053762879781e-01
1.514000000000000000e+03 2.267256536554317636e-01
1.515000000000000000e+03 2.265759997586295205e-01
1.516000000000000000e+03 2.264265432944087830e-01
1.517000000000000000e+03 2.262772838723293989e-01
1.518000000000000000e+03 2.261282211029800315e-01
1.519000000000000000e+03 2.259793545979748020e-01
1.520000000000000000e+03 2.258306839699498192e-01
1.521000000000000000e+03 2.256822088325599607e-01
1.522000000000000000e+03 2.255339288004754861e-01
1.523000000000000000e+03 2.253858434893786511e-01
1.524000000000000000e+03 2.252379525159604323e-01
1.525000000000000000e+03 2.250902554979171966e-01
1.526000000000000000e+03 2.249427520539473702e-01
1.527000000000000000e+03 2.247954418037483304e-01
1.528000000000000000e+03 2.246483243680129083e-01
1.529000000000000000e+03 2.245013993684262243e-01
1.530000000000000000e+03 2.243546664276625524e-01
1.531000000000000000e+03 2.242081251693819055e-01
1.532000000000000000e+03 2.240617752182269551e-01
1.533000000000000000e+03 2.239156161998197558e-01
1.534000000000000000e+03 2.237696477407586093e-01
1.535000000000000000e+03 2.236238694686147888e-01
1.536000000000000000e+03 2.234782810119294860e-01
1.537000000000000000e+03 2.233328820002106196e-01
1.538000000000000000e+03 2.231876720639295875e-01
1.539000000000000000e+03 2.230426508345183245e-01
1.540000000000000000e+03 2.228978179443660557e-01
1.541000000000000000e+03 2.227531730268161592e-01
1.542000000000000000e+03 2.226087157161632246e-01
1.543000000000000000e+03 2.224644456476498333e-01
1.544000000000000000e+03 2.223203624574635329e-01
1.545000000000000000e+03 2.221764657827337841e-01
1.546000000000000000e+03 2.220327552615289080e-01
1.547000000000000000e+03 2.218892305328530601e-01
1.548000000000000000e+03 2.217458912366432333e-01
1.549000000000000000e+03 2.216027370137661212e-01
1.550000000000000000e+03 2.214597675060152870e-01
1.551000000000000000e+03 2.213169823561081384e-01
1.552000000000000000e+03 2.211743812076827909e-01
1.553000000000000000e+03 2.210319637052953756e-01
1.554000000000000000e+03 2.208897294944167922e-01
1.555000000000000000e+03 2.207476782214300437e-01
1.556000000000000000e+03 2.206058095336270730e-01
1.557000000000000000e+03 2.204641230792059869e-01
1.558000000000000000e+03 2.203226185072681143e-01
1.559000000000000000e+03 2.201812954678150636e-01
1.560000000000000000e+03 2.200401536117459755e-01
1.561000000000000000e+03 2.198991925908543865e-01
1.562000000000000000e+03 2.197584120578256750e-01
1.563000000000000000e+03 2.196178116662339808e-01
1.564000000000000000e+03 2.194773910705394571e-01
1.565000000000000000e+03 2.193371499260854396e-01
1.566000000000000000e+03 2.191970878890955876e-01
1.567000000000000000e+03 2.190572046166711639e-01
1.568000000000000000e+03 2.189174997667880651e-01
1.569000000000000000e+03 2.187779729982942678e-01
1.570000000000000000e+03 2.186386239709068313e-01
1.571000000000000000e+03 2.184994523452092330e-01
1.572000000000000000e+03 2.183604577826486759e-01
1.573000000000000000e+03 2.182216399455331746e-01
1.574000000000000000e+03 2.180829984970290292e-01
1.575000000000000000e+03 2.179445331011579112e-01
1.576000000000000000e+03 2.178062434227942268e-01
1.577000000000000000e+03 2.176681291276624519e-01
1.578000000000000000e+03 2.175301898823344127e-01
1.579000000000000000e+03 2.173924253542265372e-01
1.580000000000000000e+03 2.172548352115972747e-01
1.581000000000000000e+03 2.171174191235444029e-01
1.582000000000000000e+03 2.169801767600023357e-01
1.583000000000000000e+03 2.168431077917395422e-01
1.584000000000000000e+03 2.167062118903558821e-01
1.585000000000000000e+03 2.165694887282799408e-01
1.586000000000000000e+03 2.164329379787665320e-01
1.587000000000000000e+03 2.162965593158939492e-01
1.588000000000000000e+03 2.161603524145615240e-01
1.589000000000000000e+03 2.160243169504869054e-01
1.590000000000000000e+03 2.158884526002035897e-01
1.591000000000000000e+03 2.157527590410582563e-01
1.592000000000000000e+03 2.156172359512083525e-01
1.593000000000000000e+03 2.154818830096194016e-01
1.594000000000000000e+03 2.153466998960625600e-01
1.595000000000000000e+03 2.152116862911120365e-01
1.596000000000000000e+03 2.150768418761426770e-01
1.597000000000000000e+03 2.149421663333273003e-01
1.598000000000000000e+03 2.148076593456343664e-01
1.599000000000000000e+03 2.146733205968253400e-01
1.600000000000000000e+03 2.145391497714523033e-01
1.601000000000000000e+03 2.144051465548555413e-01
1.602000000000000000e+03 2.142713106331608774e-01
1.603000000000000000e+03 2.141376416932774251e-01
1.604000000000000000e+03 2.140041394228950900e-01
1.605000000000000000e+03 2.138708035104820715e-01
1.606000000000000000e+03 2.137376336452825043e-01
1.607000000000000000e+03 2.136046295173140708e-01
1.608000000000000000e+03 2.134717908173654755e-01
1.609000000000000000e+03 2.133391172369942246e-01
1.610000000000000000e+03 2.132066084685240448e-01
1.611000000000000000e+03 2.130742642050426350e-01
1.612000000000000000e+03 2.129420841403993070e-01
1.613000000000000000e+03 2.128100679692025432e-01
1.614000000000000000e+03 2.126782153868176650e-01
1.615000000000000000e+03 2.125465260893645292e-01
1.616000000000000000e+03 2.124149997737151685e-01
1.617000000000000000e+03 2.122836361374914604e-01
1.618000000000000000e+03 2.121524348790628511e-01
1.619000000000000000e+03 2.120213956975439684e-01
1.620000000000000000e+03 2.118905182927924014e-01
1.621000000000000000e+03 2.117598023654063688e-01
1.622000000000000000e+03 2.116292476167223879e-01
1.623000000000000000e+03 2.114988537488131370e-01
1.624000000000000000e+03 2.113686204644850408e-01
1.625000000000000000e+03 2.112385474672761332e-01
1.626000000000000000e+03 2.111086344614536980e-01
1.627000000000000000e+03 2.109788811520121043e-01
1.628000000000000000e+03 2.108492872446705857e-01
1.629000000000000000e+03 2.107198524458709088e-01
1.630000000000000000e+03 2.105905764627752919e-01
1.631000000000000000e+03 2.104614590032640731e-01
1.632000000000000000e+03 2.103324997759336290e-01
1.633000000000000000e+03 2.102036984900941263e-01
1.634000000000000000e+03 2.100750548557672737e-01
1.635000000000000000e+03 2.099465685836842122e-01
1.636000000000000000e+03 2.098182393852834338e-01
1.637000000000000000e+03 2.096900669727084221e-01
1.638000000000000000e+03 2.095620510588056817e-01
1.639000000000000000e+03 2.094341913571224623e-01
1.640000000000000000e+03 2.093064875819047044e-01
1.641000000000000000e+03 2.091789394480948749e-01
1.642000000000000000e+03 2.090515466713299131e-01
1.643000000000000000e+03 2.089243089679389542e-01
1.644000000000000000e+03 2.087972260549414150e-01
1.645000000000000000e+03 2.086702976500448004e-01
1.646000000000000000e+03 2.085435234716425945e-01
1.647000000000000000e+03 2.084169032388122067e-01
1.648000000000000000e+03 2.082904366713129174e-01
1.649000000000000000e+03 2.081641234895838244e-01
1.650000000000000000e+03 2.080379634147416501e-01
1.651000000000000000e+03 2.079119561685788542e-01
1.652000000000000000e+03 2.077861014735615519e-01
1.653000000000000000e+03 2.076603990528274046e-01
1.654000000000000000e+03 2.075348486301836215e-01
1.655000000000000000e+03 2.074094499301049610e-01
1.656000000000000000e+03 2.072842026777317048e-01
1.657000000000000000e+03 2.071591065988676594e-01
1.658000000000000000e+03 2.070341614199781022e-01
1.659000000000000000e+03 2.069093668681878939e-01
1.660000000000000000e+03 2.067847226712793418e-01
1.661000000000000000e+03 2.066602285576903675e-01
1.662000000000000000e+03 2.065358842565124531e-01
1.663000000000000000e+03 2.064116894974886984e-01
1.664000000000000000e+03 2.062876440110118503e-01
1.665000000000000000e+03 2.061637475281223320e-01
1.666000000000000000e+03 2.060399997805064387e-01
1.667000000000000000e+03 2.059164005004941178e-01
1.668000000000000000e+03 2.057929494210573862e-01
1.669000000000000000e+03 2.056696462758080823e-01
1.670000000000000000e+03 2.055464907989962287e-01
1.671000000000000000e+03 2.054234827255078943e-01
1.672000000000000000e+03 2.053006217908634468e-01
1.673000000000000000e+03 2.051779077312156085e-01
1.674000000000000000e+03 2.050553402833474870e-01
1.675000000000000000e+03 2.049329191846708809e-01
1.676000000000000000e+03 2.048106441732241711e-01
1.677000000000000000e+03 2.046885149876706556e-01
1.678000000000000000e+03 2.045665313672966057e-01
1.679000000000000000e+03 2.044446930520093519e-01
1.680000000000000000e+03 2.043229997823355348e-01
1.681000000000000000e+03 2.042014512994192177e-01
1.682000000000000000e+03 2.040800473450200270e-01
1.683000000000000000e+03 2.039587876615114037e-01
1.684000000000000000e+03 2.038376719918786883e-01
1.685000000000000000e+03 2.037167000797173444e-01
1.686000000000000000e+03 2.035958716692311543e-01
1.687000000000000000e+03 2.034751865052304154e-01
1.688000000000000000e+03 2.033546443331301634e-01
1.689000000000000000e+03 2.032342448989483130e-01
1.690000000000000000e+03 2.031139879493039646e-01
1.691000000000000000e+03 2.029938732314155447e-01
1.692000000000000000e+03 2.028739004930991130e-01
1.693000000000000000e+03 2.027540694827665024e-01
1.694000000000000000e+03 2.026343799494236819e-01
1.695000000000000000e+03 2.025148316426688411e-01
1.696000000000000000e+03 2.023954243126908636e-01
1.697000000000000000e+03 2.022761577102673569e-01
1.698000000000000000e+03 2.021570315867630696e-01
1.699000000000000000e+03 2.020380456941281433e-01
1.700000000000000000e+03 2.019191997848963083e-01
1.701000000000000000e+03 2.018004936121832460e-01
1.702000000000000000e+03 2.016819269296848960e-01
1.703000000000000000e+03 2.015634994916756795e-01
1.704000000000000000e+03 2.014452110530068618e-01
1.705000000000000000e+03 2.013270613691048039e-01
1.706000000000000000e+03 2.012090501959693523e-01
1.707000000000000000e+03 2.010911772901720629e-01
1.708000000000000000e+03 2.009734424088546190e-01
1.709000000000000000e+03 2.008558453097271657e-01
1.710000000000000000e+03 2.007383857510665059e-01
1.711000000000000000e+03 2.006210634917146018e-01
1.712000000000000000e+03 2.005038782910769368e-01
1.713000000000000000e+03 2.003868299091206562e-01
1.714000000000000000e+03 2.002699181063732348e-01
1.715000000000000000e+03 2.001531426439205341e-01
1.716000000000000000e+03 2.000365032834054146e-01
1.717000000000000000e+03 1.999199997870260426e-01
1.718000000000000000e+03 1.998036319175341691e-01
1.719000000000000000e+03 1.996873994382336870e-01
1.720000000000000000e+03 1.995713021129789100e-01
1.721000000000000000e+03 1.994553397061729905e-01
1.722000000000000000e+03 1.993395119827663653e-01
1.723000000000000000e+03 1.992238187082552014e-01
1.724000000000000000e+03 1.991082596486796474e-01
1.725000000000000000e+03 1.989928345706224455e-01
1.726000000000000000e+03 1.988775432412072386e-01
1.727000000000000000e+03 1.987623854280970992e-01
1.728000000000000000e+03 1.986473608994928919e-01
1.729000000000000000e+03 1.985324694241316912e-01
1.730000000000000000e+03 1.984177107712853660e-01
1.731000000000000000e+03 1.983030847107589145e-01
1.732000000000000000e+03 1.981885910128889650e-01
1.733000000000000000e+03 1.980742294485422494e-01
1.734000000000000000e+03 1.979599997891140217e-01
1.735000000000000000e+03 1.978459018065266417e-01
1.736000000000000000e+03 1.977319352732279378e-01
1.737000000000000000e+03 1.976180999621898193e-01
1.738000000000000000e+03 1.975043956469066109e-01
1.739000000000000000e+03 1.973908221013937481e-01
1.740000000000000000e+03 1.972773791001860288e-01
1.741000000000000000e+03 1.971640664183364200e-01
1.742000000000000000e+03 1.970508838314143085e-01
1.743000000000000000e+03 1.969378311155041417e-01
1.744000000000000000e+03 1.968249080472039558e-01
1.745000000000000000e+03 1.967121144036239055e-01
1.746000000000000000e+03 1.965994499623847092e-01
1.747000000000000000e+03 1.964869145016163166e-01
1.748000000000000000e+03 1.963745077999563549e-01
1.749000000000000000e+03 1.962622296365487129e-01
1.750000000000000000e+03 1.961500797910421257e-01
1.751000000000000000e+03 1.960380580435886477e-01
1.752000000000000000e+03 1.959261641748422933e-01
1.753000000000000000e+03 1.958143979659576206e-01
1.754000000000000000e+03 1.957027591985882053e-01
1.755000000000000000e+03 1.955912476548853085e-01
1.756000000000000000e+03 1.954798631174964052e-01
1.757000000000000000e+03 1.953686053695638525e-01
1.758000000000000000e+03 1.952574741947233905e-01
1.759000000000000000e+03 1.951464693771027270e-01
1.760000000000000000e+03 1.950355907013202883e-01
1.761000000000000000e+03 1.949248379524836372e-01
1.762000000000000000e+03 1.948142109161882518e-01
1.763000000000000000e+03 1.947037093785159989e-01
1.764000000000000000e+03 1.945933331260338572e-01
1.765000000000000000e+03 1.944830819457924742e-01
1.766000000000000000e+03 1.943729556253248614e-01
1.767000000000000000e+03 1.942629539526450067e-01
1.768000000000000000e+03 1.941530767162464310e-01
1.769000000000000000e+03 1.940433237051010229e-01
1.770000000000000000e+03 1.939336947086574559e-01
1.771000000000000000e+03 1.938241895168400231e-01
1.772000000000000000e+03 1.937148079200472495e-01
1.773000000000000000e+03 1.936055497091504207e-01
1.774000000000000000e+03 1.934964146754925007e-01
1.775000000000000000e+03 1.933874026108866051e-01
1.776000000000000000e+03 1.932785133076146966e-01
1.777000000000000000e+03 1.931697465584263917e-01
1.778000000000000000e+03 1.930611021565375174e-01
1.779000000000000000e+03 1.929525798956288341e-01
1.780000000000000000e+03 1.928441795698447869e-01
1.781000000000000000e+03 1.927359009737920903e-01
1.782000000000000000e+03 1.926277439025385618e-01
1.783000000000000000e+03 1.925197081516117348e-01
1.784000000000000000e+03 1.924117935169975813e-01
1.785000000000000000e+03 1.923039997951393187e-01
1.786000000000000000e+03 1.921963267829359945e-01
1.787000000000000000e+03 1.920887742777412921e-01
1.788000000000000000e+03 1.919813420773622548e-01
1.789000000000000000e+03 1.918740299800579807e-01
1.790000000000000000e+03 1.917668377845383743e-01
1.791000000000000000e+03 1.916597652899629800e-01
1.792000000000000000e+03 1.915528122959395674e-01
1.793000000000000000e+03 1.914459786025229926e-01
1.794000000000000000e+03 1.913392640102138942e-01
1.795000000000000000e+03 1.912326683199574995e-01
1.796000000000000000e+03 1.911261913331423756e-01
1.797000000000000000e+03 1.910198328515991806e-01
1.798000000000000000e+03 1.909135926775993863e-01
1.799000000000000000e+03 1.908074706138541965e-01
1.800000000000000000e+03 1.907014664635131584e-01
1.801000000000000000e+03 1.905955800301630809e-01
1.802000000000000000e+03 1.904898111178267017e-01
1.803000000000000000e+03 1.903841595309615775e-01
1.804000000000000000e+03 1.902786250744588070e-01
1.805000000000000000e+03 1.901732075536419486e-01
1.806000000000000000e+03 1.900679067742656048e-01
1.807000000000000000e+03 1.899627225425145061e-01
1.808000000000000000e+03 1.898576546650020402e-01
1.809000000000000000e+03 1.897527029487693362e-01
1.810000000000000000e+03 1.896478672012838207e-01
1.811000000000000000e+03 1.895431472304382747e-01
1.812000000000000000e+03 1.894385428445495012e-01
1.813000000000000000e+03 1.893340538523572425e-01
1.814000000000000000e+03 1.892296800630229869e-01
1.815000000000000000e+03 1.891254212861287753e-01
1.816000000000000000e+03 1.890212773316760353e-01
1.817000000000000000e+03 1.889172480100845819e-01
1.818000000000000000e+03 1.888133331321912578e-01
1.819000000000000000e+03 1.887095325092488785e-01
1.820000000000000000e+03 1.886058459529251219e-01
1.821000000000000000e+03 1.885022732753013075e-01
1.822000000000000000e+03 1.883988142888713968e-01
1.823000000000000000e+03 1.882954688065407167e-01
1.824000000000000000e+03 1.881922366416248493e-01
1.825000000000000000e+03 1.880891176078486049e-01
1.826000000000000000e+03 1.879861115193448562e-01
1.827000000000000000e+03 1.878832181906533727e-01
1.828000000000000000e+03 1.877804374367197382e-01
1.829000000000000000e+03 1.876777690728943238e-01
1.830000000000000000e+03 1.875752129149309833e-01
1.831000000000000000e+03 1.874727687789861930e-01
1.832000000000000000e+03 1.873704364816177470e-01
1.833000000000000000e+03 1.872682158397837859e-01
1.834000000000000000e+03 1.871661066708417143e-01
1.835000000000000000e+03 1.870641087925469792e-01
1.836000000000000000e+03 1.869622220230521270e-01
1.837000000000000000e+03 1.868604461809056649e-01
1.838000000000000000e+03 1.867587810850509789e-01
1.839000000000000000e+03 1.866572265548252785e-01
1.840000000000000000e+03 1.865557824099585427e-01
1.841000000000000000e+03 1.864544484705723537e-01
1.842000000000000000e+03 1.863532245571789814e-01
1.843000000000000000e+03 1.862521104906802449e-01
1.844000000000000000e+03 1.861511060923664307e-01
1.845000000000000000e+03 1.860502111839152928e-01
1.846000000000000000e+03 1.859494255873909430e-01
1.847000000000000000e+03 1.858487491252429347e-01
1.848000000000000000e+03 1.857481816203050418e-01
1.849000000000000000e+03 1.856477228957943149e-01
1.850000000000000000e+03 1.855473727753101099e-01
1.851000000000000000e+03 1.854471310828328945e-01
1.852000000000000000e+03 1.853469976427233878e-01
1.853000000000000000e+03 1.852469722797213669e-01
1.854000000000000000e+03 1.851470548189448340e-01
1.855000000000000000e+03 1.850472450858887952e-01
1.856000000000000000e+03 1.849475429064244003e-01
1.857000000000000000e+03 1.848479481067979158e-01
1.858000000000000000e+03 1.847484605136295588e-01
1.859000000000000000e+03 1.846490799539126926e-01
1.860000000000000000e+03 1.845498062550127438e-01
1.861000000000000000e+03 1.844506392446661480e-01
1.862000000000000000e+03 1.843515787509794335e-01
1.863000000000000000e+03 1.842526246024281944e-01
1.864000000000000000e+03 1.841537766278560639e-01
1.865000000000000000e+03 1.840550346564738260e-01
1.866000000000000000e+03 1.839563985178583605e-01
1.867000000000000000e+03 1.838578680419516442e-01
1.868000000000000000e+03 1.837594430590598071e-01
1.869000000000000000e+03 1.836611233998521608e-01
1.870000000000000000e+03 1.835629088953602828e-01
1.871000000000000000e+03 1.834647993769768504e-01
1.872000000000000000e+03 1.833667946764549750e-01
1.873000000000000000e+03 1.832688946259069529e-01
1.874000000000000000e+03 1.831710990578034604e-01
1.875000000000000000e+03 1.830734078049726377e-01
1.876000000000000000e+03 1.829758207005989790e-01
1.877000000000000000e+03 1.828783375782225273e-01
1.878000000000000000e+03 1.827809582717378756e-01
1.879000000000000000e+03 1.826836826153931392e-01
1.880000000000000000e+03 1.825865104437892072e-01
1.881000000000000000e+03 1.824894415918786317e-01
1.882000000000000000e+03 1.823924758949647673e-01
1.883000000000000000e+03 1.822956131887008557e-01
1.884000000000000000e+03 1.821988533090890261e-01
1.885000000000000000e+03 1.821021960924794070e-01
1.886000000000000000e+03 1.820056413755692937e-01
1.887000000000000000e+03 1.819091889954020658e-01
1.888000000000000000e+03 1.818128387893663822e-01
1.889000000000000000e+03 1.817165905951951821e-01
1.890000000000000000e+03 1.816204442509649353e-01
1.891000000000000000e+03 1.815243995950945044e-01
1.892000000000000000e+03 1.814284564663444510e-01
1.893000000000000000e+03 1.813326147038160086e-01
1.894000000000000000e+03 1.812368741469502220e-01
1.895000000000000000e+03 1.811412346355270320e-01
1.896000000000000000e+03 1.810456960096644141e-01
1.897000000000000000e+03 1.809502581098174634e-01
1.898000000000000000e+03 1.808549207767775058e-01
1.899000000000000000e+03 1.807596838516712379e-01
1.900000000000000000e+03 1.806645471759598387e-01
1.901000000000000000e+03 1.805695105914380261e-01
1.902000000000000000e+03 1.804745739402332794e-01
1.903000000000000000e+03 1.803797370648048959e-01
1.904000000000000000e+03 1.802849998079431304e-01
1.905000000000000000e+03 1.801903620127683625e-01
1.906000000000000000e+03 1.800958235227301807e-01
1.907000000000000000e+03 1.800013841816065496e-01
1.908000000000000000e+03 1.799070438335029776e-01
1.909000000000000000e+03 1.798128023228516004e-01
1.910000000000000000e+03 1.797186594944103211e-01
1.911000000000000000e+03 1.796246151932620050e-01
1.912000000000000000e+03 1.795306692648136471e-01
1.913000000000000000e+03 1.794368215547954559e-01
1.914000000000000000e+03 1.793430719092600212e-01
1.915000000000000000e+03 1.792494201745815641e-01
1.916000000000000000e+03 1.791558661974549660e-01
1.917000000000000000e+03 1.790624098248949914e-01
1.918000000000000000e+03 1.789690509042355104e-01
1.919000000000000000e+03 1.788757892831285556e-01
1.920000000000000000e+03 1.787826248095435999e-01
1.921000000000000000e+03 1.786895573317666408e-01
1.922000000000000000e+03 1.785965866983994232e-01
1.923000000000000000e+03 1.785037127583586625e-01
1.924000000000000000e+03 1.784109353608751003e-01
1.925000000000000000e+03 1.783182543554928390e-01
1.926000000000000000e+03 1.782256695920683698e-01
1.927000000000000000e+03 1.781331809207699624e-01
1.928000000000000000e+03 1.780407881920766100e-01
1.929000000000000000e+03 1.779484912567774468e-01
1.930000000000000000e+03 1.778562899659708318e-01
1.931000000000000000e+03 1.777641841710635440e-01
1.932000000000000000e+03 1.776721737237700327e-01
1.933000000000000000e+03 1.775802584761115854e-01
1.934000000000000000e+03 1.774884382804155780e-01
1.935000000000000000e+03 1.773967129893145867e-01
1.936000000000000000e+03 1.773050824557457217e-01
1.937000000000000000e+03 1.772135465329497672e-01
1.938000000000000000e+03 1.771221050744704317e-01
1.939000000000000000e+03 1.770307579341535431e-01
1.940000000000000000e+03 1.769395049661462438e-01
1.941000000000000000e+03 1.768483460248962968e-01
1.942000000000000000e+03 1.767572809651512256e-01
1.943000000000000000e+03 1.766663096419576473e-01
1.944000000000000000e+03 1.765754319106603298e-01
1.945000000000000000e+03 1.764846476269016362e-01
1.946000000000000000e+03 1.763939566466206088e-01
1.947000000000000000e+03 1.763033588260522477e-01
1.948000000000000000e+03 1.762128540217267614e-01
1.949000000000000000e+03 1.761224420904688170e-01
1.950000000000000000e+03 1.760321228893967638e-01
1.951000000000000000e+03 1.759418962759219385e-01
1.952000000000000000e+03 1.758517621077478055e-01
1.953000000000000000e+03 1.757617202428692904e-01
1.954000000000000000e+03 1.756717705395720031e-01
1.955000000000000000e+03 1.755819128564315712e-01
1.956000000000000000e+03 1.754921470523127247e-01
1.957000000000000000e+03 1.754024729863687682e-01
1.958000000000000000e+03 1.753128905180407204e-01
1.959000000000000000e+03 1.752233995070565098e-01
1.960000000000000000e+03 1.751339998134304743e-01
1.961000000000000000e+03 1.750446912974623626e-01
1.962000000000000000e+03 1.749554738197368620e-01
1.963000000000000000e+03 1.748663472411226272e-01
1.964000000000000000e+03 1.747773114227717528e-01
1.965000000000000000e+03 1.746883662261189407e-01
1.966000000000000000e+03 1.745995115128808339e-01
1.967000000000000000e+03 1.745107471450552672e-01
1.968000000000000000e+03 1.744220729849205731e-01
1.969000000000000000e+03 1.743334888950348882e-01
1.970000000000000000e+03 1.742449947382353759e-01
1.971000000000000000e+03 1.741565903776375879e-01
1.972000000000000000e+03 1.740682756766347428e-01
1.973000000000000000e+03 1.739800504988969487e-01
1.974000000000000000e+03 1.738919147083706762e-01
1.975000000000000000e+03 1.738038681692778142e-01
1.976000000000000000e+03 1.737159107461152263e-01
1.977000000000000000e+03 1.736280423036538623e-01
1.978000000000000000e+03 1.735402627069381754e-01
1.979000000000000000e+03 1.734525718212853451e-01
1.980000000000000000e+03 1.733649695122846945e-01
1.981000000000000000e+03 1.732774556457969128e-01
1.982000000000000000e+03 1.731900300879534449e-01
1.983000000000000000e+03 1.731026927051556863e-01
1.984000000000000000e+03 1.730154433640744560e-01
1.985000000000000000e+03 1.729282819316492192e-01
1.986000000000000000e+03 1.728412082750874768e-01
1.987000000000000000e+03 1.727542222618639600e-01
1.988000000000000000e+03 1.726673237597201871e-01
1.989000000000000000e+03 1.725805126366634912e-01
1.990000000000000000e+03 1.724937887609666876e-01
1.991000000000000000e+03 1.724071520011671022e-01
1.992000000000000000e+03 1.723206022260661274e-01
1.993000000000000000e+03 1.722341393047283897e-01
1.994000000000000000e+03 1.721477631064813052e-01
1.995000000000000000e+03 1.720614735009141361e-01
1.996000000000000000e+03 1.719752703578776021e-01
1.997000000000000000e+03 1.718891535474830756e-01
1.998000000000000000e+03 1.718031229401019433e-01
1.999000000000000000e+03 1.717171784063650231e-01
2.000000000000000000e+03 1.716313198171618426e-01
2.001000000000000000e+03 1.715455470436400287e-01
2.002000000000000000e+03 1.714598599572046411e-01
2.003000000000000000e+03 1.713742584295175897e-01
2.004000000000000000e+03 1.712887423324968572e-01
2.005000000000000000e+03 1.712033115383160553e-01
2.006000000000000000e+03 1.711179659194036473e-01
2.007000000000000000e+03 1.710327053484423099e-01
2.008000000000000000e+03 1.709475296983683779e-01
2.009000000000000000e+03 1.708624388423711782e-01
2.010000000000000000e+03 1.707774326538923915e-01
2.011000000000000000e+03 1.706925110066254136e-01
2.012000000000000000e+03 1.706076737745147731e-01
2.013000000000000000e+03 1.705229208317554368e-01
2.014000000000000000e+03 1.704382520527923106e-01
2.015000000000000000e+03 1.703536673123194622e-01
2.016000000000000000e+03 1.702691664852796216e-01
2.017000000000000000e+03 1.701847494468635147e-01
2.018000000000000000e+03 1.701004160725092806e-01
2.019000000000000000e+03 1.700161662379017780e-01
2.020000000000000000e+03 1.699319998189721403e-01
2.021000000000000000e+03 1.698479166918969441e-01
2.022000000000000000e+03 1.697639167330977639e-01
2.023000000000000000e+03 1.696799998192405901e-01
2.024000000000000000e+03 1.695961658272350236e-01
2.025000000000000000e+03 1.695124146342339155e-01
2.026000000000000000e+03 1.694287461176326171e-01
2.027000000000000000e+03 1.693451601550684249e-01
2.028000000000000000e+03 1.692616566244199705e-01
2.029000000000000000e+03 1.691782354038066649e-01
2.030000000000000000e+03 1.690948963715880327e-01
2.031000000000000000e+03 1.690116394063632121e-01
2.032000000000000000e+03 1.689284643869703173e-01
2.033000000000000000e+03 1.688453711924858269e-01
2.034000000000000000e+03 1.687623597022240574e-01
2.035000000000000000e+03 1.686794297957364686e-01
2.036000000000000000e+03 1.685965813528112478e-01
2.037000000000000000e+03 1.685138142534726158e-01
2.038000000000000000e+03 1.684311283779802160e-01
2.039000000000000000e+03 1.683485236068286983e-01
2.040000000000000000e+03 1.682659998207469143e-01
2.041000000000000000e+03 1.681835569006975561e-01
2.042000000000000000e+03 1.681011947278764351e-01
2.043000000000000000e+03 1.680189131837120375e-01
2.044000000000000000e+03 1.679367121498648308e-01
2.045000000000000000e+03 1.678545915082267637e-01
2.046000000000000000e+03 1.677725511409206838e-01
2.047000000000000000e+03 1.676905909302998099e-01
2.048000000000000000e+03 1.676087107589471215e-01
2.049000000000000000e+03 1.675269105096748312e-01
2.050000000000000000e+03 1.674451900655237468e-01
2.051000000000000000e+03 1.673635493097629101e-01
2.052000000000000000e+03 1.672819881258887365e-01
2.053000000000000000e+03 1.672005063976247929e-01
2.054000000000000000e+03 1.671191040089209934e-01
2.055000000000000000e+03 1.670377808439531542e-01
2.056000000000000000e+03 1.669565367871224115e-01
2.057000000000000000e+03 1.668753717230547773e-01
2.058000000000000000e+03 1.667942855366004451e-01
2.059000000000000000e+03 1.667132781128332630e-01
2.060000000000000000e+03 1.666323493370503450e-01
2.061000000000000000e+03 1.665514990947713214e-01
2.062000000000000000e+03 1.664707272717379782e-01
2.063000000000000000e+03 1.663900337539135632e-01
2.064000000000000000e+03 1.663094184274824250e-01
2.065000000000000000e+03 1.662288811788492637e-01
2.066000000000000000e+03 1.661484218946387703e-01
2.067000000000000000e+03 1.660680404616950712e-01
2.068000000000000000e+03 1.659877367670810899e-01
2.069000000000000000e+03 1.659075106980781589e-01
2.070000000000000000e+03 1.658273621421853528e-01
2.071000000000000000e+03 1.657472909871191280e-01
2.072000000000000000e+03 1.656672971208126011e-01
2.073000000000000000e+03 1.655873804314151876e-01
2.074000000000000000e+03 1.655075408072920473e-01
2.075000000000000000e+03 1.654277781370234734e-01
2.076000000000000000e+03 1.653480923094044763e-01
2.077000000000000000e+03 1.652684832134442561e-01
2.078000000000000000e+03 1.651889507383655920e-01
2.079000000000000000e+03 1.651094947736044816e-01
2.080000000000000000e+03 1.650301152088094747e-01
2.081000000000000000e+03 1.649508119338412848e-01
2.082000000000000000e+03 1.648715848387722060e-01
2.083000000000000000e+03 1.647924338138856137e-01
2.084000000000000000e+03 1.647133587496754925e-01
2.085000000000000000e+03 1.646343595368459090e-01
2.086000000000000000e+03 1.645554360663105120e-01
2.087000000000000000e+03 1.644765882291920056e-01
2.088000000000000000e+03 1.643978159168217046e-01
2.089000000000000000e+03 1.643191190207389796e-01
2.090000000000000000e+03 1.642404974326907574e-01
2.091000000000000000e+03 1.641619510446311325e-01
2.092000000000000000e+03 1.640834797487207009e-01
2.093000000000000000e+03 1.640050834373261712e-01
2.094000000000000000e+03 1.639267620030199213e-01
2.095000000000000000e+03 1.638485153385793314e-01
2.096000000000000000e+03 1.637703433369865069e-01
2.097000000000000000e+03 1.636922458914276124e-01
2.098000000000000000e+03 1.636142228952925104e-01
2.099000000000000000e+03 1.635362742421742344e-01
2.100000000000000000e+03 1.634583998258684334e-01
2.101000000000000000e+03 1.633805995403730116e-01
2.102000000000000000e+03 1.633028732798875726e-01
2.103000000000000000e+03 1.632252209388129760e-01
2.104000000000000000e+03 1.631476424117508095e-01
2.105000000000000000e+03 1.630701375935029451e-01
2.106000000000000000e+03 1.629927063790710950e-01
2.107000000000000000e+03 1.629153486636562564e-01
2.108000000000000000e+03 1.628380643426582952e-01
2.109000000000000000e+03 1.627608533116755296e-01
2.110000000000000000e+03 1.626837154665041196e-01
2.111000000000000000e+03 1.626066507031377062e-01
2.112000000000000000e+03 1.625296589177669115e-01
2.113000000000000000e+03 1.624527400067788396e-01
2.114000000000000000e+03 1.623758938667567153e-01
2.115000000000000000e+03 1.622991203944793015e-01
2.116000000000000000e+03 1.622224194869204550e-01
2.117000000000000000e+03 1.621457910412487935e-01
2.118000000000000000e+03 1.620692349548270572e-01
2.119000000000000000e+03 1.619927511252117480e-01
2.120000000000000000e+03 1.619163394501526854e-01
2.121000000000000000e+03 1.618399998275925067e-01
2.122000000000000000e+03 1.617637321556662233e-01
2.123000000000000000e+03 1.616875363327007487e-01
2.124000000000000000e+03 1.616114122572145373e-01
2.125000000000000000e+03 1.615353598279170300e-01
2.126000000000000000e+03 1.614593789437082372e-01
2.127000000000000000e+03 1.613834695036782951e-01
2.128000000000000000e+03 1.613076314071069939e-01
2.129000000000000000e+03 1.612318645534634720e-01
2.130000000000000000e+03 1.611561688424054950e-01
2.131000000000000000e+03 1.610805441737793164e-01
2.132000000000000000e+03 1.610049904476190119e-01
2.133000000000000000e+03 1.609295075641461459e-01
2.134000000000000000e+03 1.608540954237692999e-01
2.135000000000000000e+03 1.607787539270837118e-01
2.136000000000000000e+03 1.607034829748706373e-01
2.137000000000000000e+03 1.606282824680971832e-01
2.138000000000000000e+03 1.605531523079156697e-01
2.139000000000000000e+03 1.604780923956632688e-01
2.140000000000000000e+03 1.604031026328615328e-01
2.141000000000000000e+03 1.603281829212161169e-01
2.142000000000000000e+03 1.602533331626161128e-01
2.143000000000000000e+03 1.601785532591337990e-01
2.144000000000000000e+03 1.601038431130241135e-01
2.145000000000000000e+03 1.600292026267243484e-01
2.146000000000000000e+03 1.599546317028535392e-01
2.147000000000000000e+03 1.598801302442122430e-01
2.148000000000000000e+03 1.598056981537819832e-01
2.149000000000000000e+03 1.597313353347248610e-01
2.150000000000000000e+03 1.596570416903831113e-01
2.151000000000000000e+03 1.595828171242787974e-01
2.152000000000000000e+03 1.595086615401132557e-01
2.153000000000000000e+03 1.594345748417667075e-01
2.154000000000000000e+03 1.593605569332979255e-01
2.155000000000000000e+03 1.592866077189437068e-01
2.156000000000000000e+03 1.592127271031185953e-01
2.157000000000000000e+03 1.591389149904143263e-01
2.158000000000000000e+03 1.590651712855994937e-01
2.159000000000000000e+03 1.589914958936191336e-01
2.160000000000000000e+03 1.589178887195943080e-01
2.161000000000000000e+03 1.588443496688217160e-01
2.162000000000000000e+03 1.587708786467732225e-01
2.163000000000000000e+03 1.586974755590955521e-01
2.164000000000000000e+03 1.586241403116098458e-01
2.165000000000000000e+03 1.585508728103111886e-01
2.166000000000000000e+03 1.584776729613682766e-01
2.167000000000000000e+03 1.584045406711230841e-01
2.168000000000000000e+03 1.583314758460902805e-01
2.169000000000000000e+03 1.582584783929569805e-01
2.170000000000000000e+03 1.581855482185823558e-01
2.171000000000000000e+03 1.581126852299971075e-01
2.172000000000000000e+03 1.580398893344031885e-01
2.173000000000000000e+03 1.579671604391733597e-01
2.174000000000000000e+03 1.578944984518508288e-01
2.175000000000000000e+03 1.578219032801488342e-01
2.176000000000000000e+03 1.577493748319502287e-01
2.177000000000000000e+03 1.576769130153071741e-01
2.178000000000000000e+03 1.576045177384406415e-01
2.179000000000000000e+03 1.575321889097401062e-01
2.180000000000000000e+03 1.574599264377631591e-01
2.181000000000000000e+03 1.573877302312350901e-01
2.182000000000000000e+03 1.573156001990484443e-01
2.183000000000000000e+03 1.572435362502627998e-01
2.184000000000000000e+03 1.571715382941042682e-01
2.185000000000000000e+03 1.570996062399650783e-01
2.186000000000000000e+03 1.570277399974033539e-01
2.187000000000000000e+03 1.569559394761425308e-01
2.188000000000000000e+03 1.568842045860711631e-01
2.189000000000000000e+03 1.568125352372424508e-01
2.190000000000000000e+03 1.567409313398738513e-01
2.191000000000000000e+03 1.566693928043467465e-01
2.192000000000000000e+03 1.565979195412060820e-01
2.193000000000000000e+03 1.565265114611599229e-01
2.194000000000000000e+03 1.564551684750791760e-01
2.195000000000000000e+03 1.563838904939971186e-01
2.196000000000000000e+03 1.563126774291091481e-01
2.197000000000000000e+03 1.562415291917722826e-01
2.198000000000000000e+03 1.561704456935048835e-01
2.199000000000000000e+03 1.560994268459862111e-01
2.200000000000000000e+03 1.560284725610562306e-01
2.201000000000000000e+03 1.559575827507150014e-01
2.202000000000000000e+03 1.558867573271224827e-01
2.203000000000000000e+03 1.558159962025981449e-01
2.204000000000000000e+03 1.557452992896205535e-01
2.205000000000000000e+03 1.556746665008270636e-01
2.206000000000000000e+03 1.556040977490134591e-01
2.207000000000000000e+03 1.555335929471335366e-01
2.208000000000000000e+03 1.554631520082987717e-01
2.209000000000000000e+03 1.553927748457780422e-01
2.210000000000000000e+03 1.553224613729971559e-01
2.211000000000000000e+03 1.552522115035385453e-01
2.212000000000000000e+03 1.551820251511409066e-01
2.213000000000000000e+03 1.551119022296989225e-01
2.214000000000000000e+03 1.550418426532627347e-01
2.215000000000000000e+03 1.549718463360377774e-01
2.216000000000000000e+03 1.549019131923843329e-01
2.217000000000000000e+03 1.548320431368171990e-01
2.218000000000000000e+03 1.547622360840052724e-01
2.219000000000000000e+03 1.546924919487713823e-01
2.220000000000000000e+03 1.546228106460917628e-01
2.221000000000000000e+03 1.545531920910957757e-01
2.222000000000000000e+03 1.544836361990655771e-01
2.223000000000000000e+03 1.544141428854357567e-01
2.224000000000000000e+03 1.543447120657930327e-01
2.225000000000000000e+03 1.542753436558758351e-01
2.226000000000000000e+03 1.542060375715740006e-01
2.227000000000000000e+03 1.541367937289284673e-01
2.228000000000000000e+03 1.540676120441309138e-01
2.229000000000000000e+03 1.539984924335234262e-01
2.230000000000000000e+03 1.539294348135980817e-01
2.231000000000000000e+03 1.538604391009967265e-01
2.232000000000000000e+03 1.537915052125106152e-01
2.233000000000000000e+03 1.537226330650800221e-01
2.234000000000000000e+03 1.536538225757939635e-01
2.235000000000000000e+03 1.535850736618898094e-01
2.236000000000000000e+03 1.535163862407530055e-01
2.237000000000000000e+03 1.534477602299167132e-01
2.238000000000000000e+03 1.533791955470615309e-01
2.239000000000000000e+03 1.533106921100150510e-01
2.240000000000000000e+03 1.532422498367516650e-01
2.241000000000000000e+03 1.531738686453920917e-01
2.242000000000000000e+03 1.531055484542032663e-01
2.243000000000000000e+03 1.530372891815977299e-01
2.244000000000000000e+03 1.529690907461335458e-01
2.245000000000000000e+03 1.529009530665139116e-01
2.246000000000000000e+03 1.528328760615866866e-01
2.247000000000000000e+03 1.527648596503443368e-01
2.248000000000000000e+03 1.526969037519233519e-01
2.249000000000000000e+03 1.526290082856041341e-01
2.250000000000000000e+03 1.525611731708105268e-01
2.251000000000000000e+03 1.524933983271095916e-01
2.252000000000000000e+03 1.524256836742112486e-01
2.253000000000000000e+03 1.523580291319679147e-01
2.254000000000000000e+03 1.522904346203743098e-01
2.255000000000000000e+03 1.522229000595670401e-01
2.256000000000000000e+03 1.521554253698243486e-01
2.257000000000000000e+03 1.520880104715656711e-01
2.258000000000000000e+03 1.520206552853514970e-01
2.259000000000000000e+03 1.519533597318830087e-01
2.260000000000000000e+03 1.518861237320016377e-01
2.261000000000000000e+03 1.518189472066889534e-01
2.262000000000000000e+03 1.517518300770661910e-01
2.263000000000000000e+03 1.516847722643940299e-01
2.264000000000000000e+03 1.516177736900723161e-01
2.265000000000000000e+03 1.515508342756396176e-01
2.266000000000000000e+03 1.514839539427730308e-01
2.267000000000000000e+03 1.514171326132879025e-01
2.268000000000000000e+03 1.513503702091374414e-01
2.269000000000000000e+03 1.512836666524123852e-01
2.270000000000000000e+03 1.512170218653408338e-01
2.271000000000000000e+03 1.511504357702878609e-01
2.272000000000000000e+03 1.510839082897551533e-01
2.273000000000000000e+03 1.510174393463808717e-01
2.274000000000000000e+03 1.509510288629391794e-01
2.275000000000000000e+03 1.508846767623401031e-01
2.276000000000000000e+03 1.508183829676290333e-01
2.277000000000000000e+03 1.507521474019866969e-01
2.278000000000000000e+03 1.506859699887285742e-01
2.279000000000000000e+03 1.506198506513048152e-01
2.280000000000000000e+03 1.505537893132998795e-01
2.281000000000000000e+03 1.504877858984321470e-01
2.282000000000000000e+03 1.504218403305537799e-01
2.283000000000000000e+03 1.503559525336503333e-01
2.284000000000000000e+03 1.502901224318405060e-01
2.285000000000000000e+03 1.502243499493758072e-01
2.286000000000000000e+03 1.501586350106402790e-01
2.287000000000000000e+03 1.500929775401502742e-01
2.288000000000000000e+03 1.500273774625540679e-01
2.289000000000000000e+03 1.499618347026315801e-01
2.290000000000000000e+03 1.498963491852941810e-01
2.291000000000000000e+03 1.498309208355843303e-01
2.292000000000000000e+03 1.497655495786752722e-01
2.293000000000000000e+03 1.497002353398707852e-01
2.294000000000000000e+03 1.496349780446049327e-01
2.295000000000000000e+03 1.495697776184417016e-01
2.296000000000000000e+03 1.495046339870747809e-01
2.297000000000000000e+03 1.494395470763272560e-01
2.298000000000000000e+03 1.493745168121513034e-01
2.299000000000000000e+03 1.493095431206279688e-01
2.300000000000000000e+03 1.492446259279668341e-01
2.301000000000000000e+03 1.491797651605057395e-01
2.302000000000000000e+03 1.491149607447105618e-01
2.303000000000000000e+03 1.490502126071748534e-01
2.304000000000000000e+03 1.489855206746196759e-01
2.305000000000000000e+03 1.489208848738931557e-01
2.306000000000000000e+03 1.488563051319703734e-01
2.307000000000000000e+03 1.487917813759530583e-01
2.308000000000000000e+03 1.487273135330691998e-01
2.309000000000000000e+03 1.486629015306728807e-01
2.310000000000000000e+03 1.485985452962440279e-01
2.311000000000000000e+03 1.485342447573880231e-01
2.312000000000000000e+03 1.484699998418355094e-01
2.313000000000000000e+03 1.484058104774421682e-01
2.314000000000000000e+03 1.483416765921883040e-01
2.315000000000000000e+03 1.482775981141787047e-01
2.316000000000000000e+03 1.482135749716423645e-01
2.317000000000000000e+03 1.481496070929321229e-01
2.318000000000000000e+03 1.480856944065244707e-01
2.319000000000000000e+03 1.480218368410192720e-01
2.320000000000000000e+03 1.479580343251395147e-01
2.321000000000000000e+03 1.478942867877310330e-01
2.322000000000000000e+03 1.478305941577621463e-01
2.323000000000000000e+03 1.477669563643236039e-01
2.324000000000000000e+03 1.477033733366281132e-01
2.325000000000000000e+03 1.476398450040102006e-01
2.326000000000000000e+03 1.475763712959259344e-01
2.327000000000000000e+03 1.475129521419525913e-01
2.328000000000000000e+03 1.474495874717885457e-01
2.329000000000000000e+03 1.473862772152527700e-01
2.330000000000000000e+03 1.473230213022848623e-01
2.331000000000000000e+03 1.472598196629445189e-01
2.332000000000000000e+03 1.471966722274115347e-01
2.333000000000000000e+03 1.471335789259853033e-01
2.334000000000000000e+03 1.470705396890847061e-01
2.335000000000000000e+03 1.470075544472478346e-01
2.336000000000000000e+03 1.469446231311317130e-01
2.337000000000000000e+03 1.468817456715120762e-01
2.338000000000000000e+03 1.468189219992830086e-01
2.339000000000000000e+03 1.467561520454569168e-01
2.340000000000000000e+03 1.466934357411639744e-01
2.341000000000000000e+03 1.466307730176521495e-01
2.342000000000000000e+03 1.465681638062868164e-01
2.343000000000000000e+03 1.465056080385504500e-01
2.344000000000000000e+03 1.464431056460425429e-01
2.345000000000000000e+03 1.463806565604791887e-01
2.346000000000000000e+03 1.463182607136929714e-01
2.347000000000000000e+03 1.462559180376326040e-01
2.348000000000000000e+03 1.461936284643627348e-01
2.349000000000000000e+03 1.461313919260637251e-01
2.350000000000000000e+03 1.460692083550313713e-01
2.351000000000000000e+03 1.460070776836766004e-01
2.352000000000000000e+03 1.459449998445253860e-01
2.353000000000000000e+03 1.458829747702183322e-01
2.354000000000000000e+03 1.458210023935105071e-01
2.355000000000000000e+03 1.457590826472712209e-01
2.356000000000000000e+03 1.456972154644837480e-01
2.357000000000000000e+03 1.456354007782451054e-01
2.358000000000000000e+03 1.455736385217657747e-01
2.359000000000000000e+03 1.455119286283695357e-01
2.360000000000000000e+03 1.454502710314931058e-01
2.361000000000000000e+03 1.453886656646860287e-01
2.362000000000000000e+03 1.453271124616103693e-01
2.363000000000000000e+03 1.452656113560404916e-01
2.364000000000000000e+03 1.452041622818628086e-01
2.365000000000000000e+03 1.451427651730755608e-01
2.366000000000000000e+03 1.450814199637885382e-01
2.367000000000000000e+03 1.450201265882229418e-01
2.368000000000000000e+03 1.449588849807110225e-01
2.369000000000000000e+03 1.448976950756959425e-01
2.370000000000000000e+03 1.448365568077315257e-01
2.371000000000000000e+03 1.447754701114819520e-01
2.372000000000000000e+03 1.447144349217216186e-01
2.373000000000000000e+03 1.446534511733348904e-01
2.374000000000000000e+03 1.445925188013157947e-01
2.375000000000000000e+03 1.445316377407678821e-01
2.376000000000000000e+03 1.444708079269039214e-01
2.377000000000000000e+03 1.444100292950457332e-01
2.378000000000000000e+03 1.443493017806239398e-01
2.379000000000000000e+03 1.442886253191776880e-01
2.380000000000000000e+03 1.442279998463545099e-01
2.381000000000000000e+03 1.441674252979099902e-01
2.382000000000000000e+03 1.441069016097076827e-01
2.383000000000000000e+03 1.440464287177187219e-01
2.384000000000000000e+03 1.439860065580216841e-01
2.385000000000000000e+03 1.439256350668023932e-01
2.386000000000000000e+03 1.438653141803536151e-01
2.387000000000000000e+03 1.438050438350748639e-01
2.388000000000000000e+03 1.437448239674722350e-01
2.389000000000000000e+03 1.436846545141581000e-01
2.390000000000000000e+03 1.436245354118509121e-01
2.391000000000000000e+03 1.435644665973750400e-01
2.392000000000000000e+03 1.435044480076604068e-01
2.393000000000000000e+03 1.434444795797424621e-01
2.394000000000000000e+03 1.433845612507617939e-01
2.395000000000000000e+03 1.433246929579639617e-01
2.396000000000000000e+03 1.432648746386993854e-01
2.397000000000000000e+03 1.432051062304229017e-01
2.398000000000000000e+03 1.431453876706937911e-01
2.399000000000000000e+03 1.430857188971753624e-01
2.400000000000000000e+03 1.430260998476348688e-01
2.401000000000000000e+03 1.429665304599432307e-01
2.402000000000000000e+03 1.429070106720748135e-01
2.403000000000000000e+03 1.428475404221072331e-01
2.404000000000000000e+03 1.427881196482211623e-01
2.405000000000000000e+03 1.427287482887000802e-01
2.406000000000000000e+03 1.426694262819300507e-01
2.407000000000000000e+03 1.426101535663995556e-01
2.408000000000000000e+03 1.425509300806992175e-01
2.409000000000000000e+03 1.424917557635216603e-01
2.410000000000000000e+03 1.424326305536612880e-01
2.411000000000000000e+03 1.423735543900139788e-01
2.412000000000000000e+03 1.423145272115770021e-01
2.413000000000000000e+03 1.422555489574486853e-01
2.414000000000000000e+03 1.421966195668283861e-01
2.415000000000000000e+03 1.421377389790160206e-01
2.416000000000000000e+03 1.420789071334121190e-01
2.417000000000000000e+03 1.420201239695174644e-01
2.418000000000000000e+03 1.419613894269328713e-01
2.419000000000000000e+03 1.419027034453591296e-01
2.420000000000000000e+03 1.418440659645965607e-01
2.421000000000000000e+03 1.417854769245451008e-01
2.422000000000000000e+03 1.417269362652038289e-01
2.423000000000000000e+03 1.416684439266709394e-01
2.424000000000000000e+03 1.416099998491434364e-01
2.425000000000000000e+03 1.415516039729169950e-01
2.426000000000000000e+03 1.414932562383857118e-01
2.427000000000000000e+03 1.414349565860419100e-01
2.428000000000000000e+03 1.413767049564760014e-01
2.429000000000000000e+03 1.413185012903761528e-01
2.430000000000000000e+03 1.412603455285282861e-01
2.431000000000000000e+03 1.412022376118155786e-01
2.432000000000000000e+03 1.411441774812186301e-01
2.433000000000000000e+03 1.410861650778149345e-01
2.434000000000000000e+03 1.410282003427788533e-01
2.435000000000000000e+03 1.409702832173813924e-01
2.436000000000000000e+03 1.409124136429900365e-01
2.437000000000000000e+03 1.408545915610684152e-01
2.438000000000000000e+03 1.407968169131762481e-01
2.439000000000000000e+03 1.407390896409691228e-01
2.440000000000000000e+03 1.406814096861982444e-01
2.441000000000000000e+03 1.406237769907102420e-01
2.442000000000000000e+03 1.405661914964470571e-01
2.443000000000000000e+03 1.405086531454456389e-01
2.444000000000000000e+03 1.404511618798378603e-01
2.445000000000000000e+03 1.403937176418501853e-01
2.446000000000000000e+03 1.403363203738036413e-01
2.447000000000000000e+03 1.402789700181134858e-01
2.448000000000000000e+03 1.402216665172890953e-01
2.449000000000000000e+03 1.401644098139337435e-01
2.450000000000000000e+03 1.401071998507443794e-01
2.451000000000000000e+03 1.400500365705115158e-01
2.452000000000000000e+03 1.399929199161189797e-01
2.453000000000000000e+03 1.399358498305436904e-01
2.454000000000000000e+03 1.398788262568556318e-01
2.455000000000000000e+03 1.398218491382174078e-01
2.456000000000000000e+03 1.397649184178842430e-01
2.457000000000000000e+03 1.397080340392037878e-01
2.458000000000000000e+03 1.396511959456158414e-01
2.459000000000000000e+03 1.395944040806521846e-01
2.460000000000000000e+03 1.395376583879364696e-01
2.461000000000000000e+03 1.394809588111839416e-01
2.462000000000000000e+03 1.394243052942013561e-01
2.463000000000000000e+03 1.393676977808865902e-01
2.464000000000000000e+03 1.393111362152287813e-01
2.465000000000000000e+03 1.392546205413077998e-01
2.466000000000000000e+03 1.391981507032942766e-01
2.467000000000000000e+03 1.391417266454494095e-01
2.468000000000000000e+03 1.390853483121246847e-01
2.469000000000000000e+03 1.390290156477617389e-01
2.470000000000000000e+03 1.389727285968921922e-01
2.471000000000000000e+03 1.389164871041374816e-01
2.472000000000000000e+03 1.388602911142086116e-01
2.473000000000000000e+03 1.388041405719060706e-01
2.474000000000000000e+03 1.387480354221195256e-01
2.475000000000000000e+03 1.386919756098277667e-01
2.476000000000000000e+03 1.386359610800984299e-01
2.477000000000000000e+03 1.385799917780878854e-01
2.478000000000000000e+03 1.385240676490410439e-01
2.479000000000000000e+03 1.384681886382911342e-01
2.480000000000000000e+03 1.384123546912595648e-01
2.481000000000000000e+03 1.383565657534557569e-01
2.482000000000000000e+03 1.383008217704769227e-01
2.483000000000000000e+03 1.382451226880079265e-01
2.484000000000000000e+03 1.381894684518211458e-01
2.485000000000000000e+03 1.381338590077761386e-01
2.486000000000000000e+03 1.380782943018196707e-01
2.487000000000000000e+03 1.380227742799854107e-01
2.488000000000000000e+03 1.379672988883937634e-01
2.489000000000000000e+03 1.379118680732517865e-01
2.490000000000000000e+03 1.378564817808528853e-01
2.491000000000000000e+03 1.378011399575767570e-01
2.492000000000000000e+03 1.377458425498891137e-01
2.493000000000000000e+03 1.376905895043416261e-01
2.494000000000000000e+03 1.376353807675716467e-01
2.495000000000000000e+03 1.375802162863020983e-01
2.496000000000000000e+03 1.375250960073412243e-01
2.497000000000000000e+03 1.374700198775825888e-01
2.498000000000000000e+03 1.374149878440046879e-01
2.499000000000000000e+03 1.373599998536709499e-01
2.500000000000000000e+03 1.373050558537294852e-01
2.501000000000000000e+03 1.372501557914129200e-01
2.502000000000000000e+03 1.371952996140382575e-01
2.503000000000000000e+03 1.371404872690066834e-01
2.504000000000000000e+03 1.370857187038033997e-01
2.505000000000000000e+03 1.370309938659974858e-01
2.506000000000000000e+03 1.369763127032417038e-01
2.507000000000000000e+03 1.369216751632723328e-01
2.508000000000000000e+03 1.368670811939089738e-01
2.509000000000000000e+03 1.368125307430544946e-01
2.510000000000000000e+03 1.367580237586946967e-01
2.511000000000000000e+03 1.367035601888983154e-01
2.512000000000000000e+03 1.366491399818167696e-01
2.513000000000000000e+03 1.365947630856839123e-01
2.514000000000000000e+03 1.365404294488161141e-01
2.515000000000000000e+03 1.364861390196118185e-01
2.516000000000000000e+03 1.364318917465515424e-01
2.517000000000000000e+03 1.363776875781977371e-01
2.518000000000000000e+03 1.363235264631944832e-01
2.519000000000000000e+03 1.362694083502674625e-01
2.520000000000000000e+03 1.362153331882236806e-01
2.521000000000000000e+03 1.361613009259514950e-01
2.522000000000000000e+03 1.361073115124201705e-01
2.523000000000000000e+03 1.360533648966800180e-01
2.524000000000000000e+03 1.359994610278620064e-01
2.525000000000000000e+03 1.359455998551777067e-01
2.526000000000000000e+03 1.358917813279191256e-01
2.527000000000000000e+03 1.358380053954585387e-01
2.528000000000000000e+03 1.357842720072482967e-01
2.529000000000000000e+03 1.357305811128207695e-01
2.530000000000000000e+03 1.356769326617880134e-01
2.531000000000000000e+03 1.356233266038418539e-01
2.532000000000000000e+03 1.355697628887534423e-01
2.533000000000000000e+03 1.355162414663733661e-01
2.534000000000000000e+03 1.354627622866312886e-01
2.535000000000000000e+03 1.354093252995359764e-01
2.536000000000000000e+03 1.353559304551749665e-01
2.537000000000000000e+03 1.353025777037145105e-01
2.538000000000000000e+03 1.352492669953994087e-01
2.539000000000000000e+03 1.351959982805528704e-01
2.540000000000000000e+03 1.351427715095762649e-01
2.541000000000000000e+03 1.350895866329491213e-01
2.542000000000000000e+03 1.350364436012288505e-01
2.543000000000000000e+03 1.349833423650506070e-01
2.544000000000000000e+03 1.349302828751272332e-01
2.545000000000000000e+03 1.348772650822490093e-01
2.546000000000000000e+03 1.348242889372834596e-01
2.547000000000000000e+03 1.347713543911753797e-01
2.548000000000000000e+03 1.347184613949465037e-01
2.549000000000000000e+03 1.346656098996954487e-01
2.550000000000000000e+03 1.346127998565975203e-01
2.551000000000000000e+03 1.345600312169046298e-01
2.552000000000000000e+03 1.345073039319450159e-01
2.553000000000000000e+03 1.344546179531232732e-01
2.554000000000000000e+03 1.344019732319200189e-01
2.555000000000000000e+03 1.343493697198918646e-01
2.556000000000000000e+03 1.342968073686712505e-01
2.557000000000000000e+03 1.342442861299662504e-01
2.558000000000000000e+03 1.341918059555604892e-01
2.559000000000000000e+03 1.341393667973128923e-01
2.560000000000000000e+03 1.340869686071576861e-01
2.561000000000000000e+03 1.340346113371041481e-01
2.562000000000000000e+03 1.339822949392364126e-01
2.563000000000000000e+03 1.339300193657134985e-01
2.564000000000000000e+03 1.338777845687690038e-01
2.565000000000000000e+03 1.338255905007109947e-01
2.566000000000000000e+03 1.337734371139219502e-01
2.567000000000000000e+03 1.337213243608584845e-01
2.568000000000000000e+03 1.336692521940512912e-01
2.569000000000000000e+03 1.336172205661049772e-01
2.570000000000000000e+03 1.335652294296979514e-01
2.571000000000000000e+03 1.335132787375821473e-01
2.572000000000000000e+03 1.334613684425830782e-01
2.573000000000000000e+03 1.334094984975995879e-01
2.574000000000000000e+03 1.333576688556036283e-01
2.575000000000000000e+03 1.333058794696402871e-01
2.576000000000000000e+03 1.332541302928275384e-01
2.577000000000000000e+03 1.332024212783561035e-01
2.578000000000000000e+03 1.331507523794894232e-01
2.579000000000000000e+03 1.330991235495632696e-01
2.580000000000000000e+03 1.330475347419859400e-01
2.581000000000000000e+03 1.329959859102377850e-01
2.582000000000000000e+03 1.329444770078712923e-01
2.583000000000000000e+03 1.328930079885109194e-01
2.584000000000000000e+03 1.328415788058528169e-01
2.585000000000000000e+03 1.327901894136648830e-01
2.586000000000000000e+03 1.327388397657864316e-01
2.587000000000000000e+03 1.326875298161282191e-01
2.588000000000000000e+03 1.326362595186722226e-01
2.589000000000000000e+03 1.325850288274715016e-01
2.590000000000000000e+03 1.325338376966500864e-01
2.591000000000000000e+03 1.324826860804028117e-01
2.592000000000000000e+03 1.324315739329952613e-01
2.593000000000000000e+03 1.323805012087634903e-01
2.594000000000000000e+03 1.323294678621139975e-01
2.595000000000000000e+03 1.322784738475235866e-01
2.596000000000000000e+03 1.322275191195391719e-01
2.597000000000000000e+03 1.321766036327776950e-01
2.598000000000000000e+03 1.321257273419259859e-01
2.599000000000000000e+03 1.320748902017405690e-01
2.600000000000000000e+03 1.320240921670475798e-01
2.601000000000000000e+03 1.319733331927426812e-01
2.602000000000000000e+03 1.319226132337908142e-01
2.603000000000000000e+03 1.318719322452261700e-01
2.604000000000000000e+03 1.318212901821519678e-01
2.605000000000000000e+03 1.317706869997403996e-01
2.606000000000000000e+03 1.317201226532324354e-01
2.607000000000000000e+03 1.316695970979377406e-01
2.608000000000000000e+03 1.316191102892345366e-01
2.609000000000000000e+03 1.315686621825694624e-01
2.610000000000000000e+03 1.315182527334573526e-01
2.611000000000000000e+03 1.314678818974813201e-01
2.612000000000000000e+03 1.314175496302923962e-01
2.613000000000000000e+03 1.313672558876095298e-01
2.614000000000000000e+03 1.313170006252194766e-01
2.615000000000000000e+03 1.312667837989765496e-01
2.616000000000000000e+03 1.312166053648026465e-01
2.617000000000000000e+03 1.311664652786869445e-01
2.618000000000000000e+03 1.311163634966859004e-01
2.619000000000000000e+03 1.310662999749231394e-01
2.620000000000000000e+03 1.310162746695892055e-01
2.621000000000000000e+03 1.309662875369415058e-01
2.622000000000000000e+03 1.309163385333042273e-01
2.623000000000000000e+03 1.308664276150681427e-01
2.624000000000000000e+03 1.308165547386904437e-01
2.625000000000000000e+03 1.307667198606947412e-01
2.626000000000000000e+03 1.307169229376708708e-01
2.627000000000000000e+03 1.306671639262747264e-01
2.628000000000000000e+03 1.306174427832282048e-01
2.629000000000000000e+03 1.305677594653190110e-01
2.630000000000000000e+03 1.305181139294006587e-01
2.631000000000000000e+03 1.304685061323921369e-01
2.632000000000000000e+03 1.304189360312779933e-01
2.633000000000000000e+03 1.303694035831081399e-01
2.634000000000000000e+03 1.303199087449976035e-01
2.635000000000000000e+03 1.302704514741266362e-01
2.636000000000000000e+03 1.302210317277404106e-01
2.637000000000000000e+03 1.301716494631489085e-01
2.638000000000000000e+03 1.301223046377269488e-01
2.639000000000000000e+03 1.300729972089138820e-01
2.640000000000000000e+03 1.300237271342135348e-01
2.641000000000000000e+03 1.299744943711941270e-01
2.642000000000000000e+03 1.299252988774881601e-01
2.643000000000000000e+03 1.298761406107921679e-01
2.644000000000000000e+03 1.298270195288667439e-01
2.645000000000000000e+03 1.297779355895363751e-01
2.646000000000000000e+03 1.297288887506892197e-01
2.647000000000000000e+03 1.296798789702771904e-01
2.648000000000000000e+03 1.296309062063155937e-01
2.649000000000000000e+03 1.295819704168832409e-01
2.650000000000000000e+03 1.295330715601221427e-01
2.651000000000000000e+03 1.294842095942375371e-01
2.652000000000000000e+03 1.294353844774976392e-01
2.653000000000000000e+03 1.293865961682335863e-01
2.654000000000000000e+03 1.293378446248393820e-01
2.655000000000000000e+03 1.292891298057716465e-01
2.656000000000000000e+03 1.292404516695495886e-01
2.657000000000000000e+03 1.291918101747548675e-01
2.658000000000000000e+03 1.291432052800314811e-01
2.659000000000000000e+03 1.290946369440856278e-01
2.660000000000000000e+03 1.290461051256855951e-01
2.661000000000000000e+03 1.289976097836616764e-01
2.662000000000000000e+03 1.289491508769059769e-01
2.663000000000000000e+03 1.289007283643724133e-01
2.664000000000000000e+03 1.288523422050764644e-01
2.665000000000000000e+03 1.288039923580951984e-01
2.666000000000000000e+03 1.287556787825670235e-01
2.667000000000000000e+03 1.287074014376916875e-01
2.668000000000000000e+03 1.286591602827300285e-01
2.669000000000000000e+03 1.286109552770040021e-01
2.670000000000000000e+03 1.285627863798965154e-01
2.671000000000000000e+03 1.285146535508512600e-01
2.672000000000000000e+03 1.284665567493726568e-01
2.673000000000000000e+03 1.284184959350256894e-01
2.674000000000000000e+03 1.283704710674359317e-01
2.675000000000000000e+03 1.283224821062892429e-01
2.676000000000000000e+03 1.282745290113317393e-01
2.677000000000000000e+03 1.282266117423697116e-01
2.678000000000000000e+03 1.281787302592694855e-01
2.679000000000000000e+03 1.281308845219573389e-01
2.680000000000000000e+03 1.280830744904192797e-01
2.681000000000000000e+03 1.280353001247011291e-01
2.682000000000000000e+03 1.279875613849081606e-01
2.683000000000000000e+03 1.279398582312052668e-01
2.684000000000000000e+03 1.278921906238165707e-01
2.685000000000000000e+03 1.278445585230255921e-01
2.686000000000000000e+03 1.277969618891748593e-01
2.687000000000000000e+03 1.277494006826660478e-01
2.688000000000000000e+03 1.277018748639597023e-01
2.689000000000000000e+03 1.276543843935752098e-01
2.690000000000000000e+03 1.276069292320906046e-01
2.691000000000000000e+03 1.275595093401425961e-01
2.692000000000000000e+03 1.275121246784263473e-01
2.693000000000000000e+03 1.274647752076953910e-01
2.694000000000000000e+03 1.274174608887615745e-01
2.695000000000000000e+03 1.273701816824948929e-01
2.696000000000000000e+03 1.273229375498233229e-01
2.697000000000000000e+03 1.272757284517329335e-01
2.698000000000000000e+03 1.272285543492674975e-01
2.699000000000000000e+03 1.271814152035286027e-01
2.700000000000000000e+03 1.271343109756754575e-01
2.701000000000000000e+03 1.270872416269247240e-01
2.702000000000000000e+03 1.270402071185506021e-01
2.703000000000000000e+03 1.269932074118844678e-01
2.704000000000000000e+03 1.269462424683149848e-01
2.705000000000000000e+03 1.268993122492878822e-01
2.706000000000000000e+03 1.268524167163058713e-01
2.707000000000000000e+03 1.268055558309285902e-01
2.708000000000000000e+03 1.267587295547724091e-01
2.709000000000000000e+03 1.267119378495104032e-01
2.710000000000000000e+03 1.266651806768722133e-01
2.711000000000000000e+03 1.266184579986439351e-01
2.712000000000000000e+03 1.265717697766680361e-01
2.713000000000000000e+03 1.265251159728432440e-01
2.714000000000000000e+03 1.264784965491244362e-01
2.715000000000000000e+03 1.264319114675225564e-01
2.716000000000000000e+03 1.263853606901044480e-01
2.717000000000000000e+03 1.263388441789929095e-01
2.718000000000000000e+03 1.262923618963663341e-01
2.719000000000000000e+03 1.262459138044588758e-01
2.720000000000000000e+03 1.261994998655601719e-01
2.721000000000000000e+03 1.261531200420153154e-01
2.722000000000000000e+03 1.261067742962247162e-01
2.723000000000000000e+03 1.260604625906440457e-01
2.724000000000000000e+03 1.260141848877840420e-01
2.725000000000000000e+03 1.259679411502105384e-01
2.726000000000000000e+03 1.259217313405442684e-01
2.727000000000000000e+03 1.258755554214608385e-01
2.728000000000000000e+03 1.258294133556905059e-01
2.729000000000000000e+03 1.257833051060182061e-01
2.730000000000000000e+03 1.257372306352834146e-01
2.731000000000000000e+03 1.256911899063799798e-01
2.732000000000000000e+03 1.256451828822561234e-01
2.733000000000000000e+03 1.255992095259142738e-01
2.734000000000000000e+03 1.255532698004110104e-01
2.735000000000000000e+03 1.255073636688569250e-01
2.736000000000000000e+03 1.254614910944165662e-01
2.737000000000000000e+03 1.254156520403082453e-01
2.738000000000000000e+03 1.253698464698041193e-01
2.739000000000000000e+03 1.253240743462299134e-01
2.740000000000000000e+03 1.252783356329648656e-01
2.741000000000000000e+03 1.252326302934416991e-01
2.742000000000000000e+03 1.251869582911465106e-01
2.743000000000000000e+03 1.251413195896185493e-01
2.744000000000000000e+03 1.250957141524503269e-01
2.745000000000000000e+03 1.250501419432873129e-01
2.746000000000000000e+03 1.250046029258280178e-01
2.747000000000000000e+03 1.249590970638237014e-01
2.748000000000000000e+03 1.249136243210784980e-01
2.749000000000000000e+03 1.248681846614491525e-01
2.750000000000000000e+03 1.248227780488449790e-01
2.751000000000000000e+03 1.247774044472278049e-01
2.752000000000000000e+03 1.247320638206118049e-01
2.753000000000000000e+03 1.246867561330634588e-01
2.754000000000000000e+03 1.246414813487014134e-01
2.755000000000000000e+03 1.245962394316964400e-01
2.756000000000000000e+03 1.245510303462712964e-01
2.757000000000000000e+03 1.245058540567006572e-01
2.758000000000000000e+03 1.244607105273109887e-01
2.759000000000000000e+03 1.244155997224805077e-01
2.760000000000000000e+03 1.243705216066390284e-01
2.761000000000000000e+03 1.243254761442679074e-01
2.762000000000000000e+03 1.242804632998999598e-01
2.763000000000000000e+03 1.242354830381193348e-01
2.764000000000000000e+03 1.241905353235614046e-01
2.765000000000000000e+03 1.241456201209127364e-01
2.766000000000000000e+03 1.241007373949109538e-01
2.767000000000000000e+03 1.240558871103446675e-01
2.768000000000000000e+03 1.240110692320533642e-01
2.769000000000000000e+03 1.239662837249273092e-01
2.770000000000000000e+03 1.239215305539074774e-01
2.771000000000000000e+03 1.238768096839854560e-01
2.772000000000000000e+03 1.238321210802033612e-01
2.773000000000000000e+03 1.237874647076536994e-01
2.774000000000000000e+03 1.237428405314793395e-01
2.775000000000000000e+03 1.236982485168734019e-01
2.776000000000000000e+03 1.236536886290791476e-01
2.777000000000000000e+03 1.236091608333898806e-01
2.778000000000000000e+03 1.235646650951489206e-01
2.779000000000000000e+03 1.235202013797494502e-01
2.780000000000000000e+03 1.234757696526344317e-01
2.781000000000000000e+03 1.234313698792965514e-01
2.782000000000000000e+03 1.233870020252781086e-01
2.783000000000000000e+03 1.233426660561709326e-01
2.784000000000000000e+03 1.232983619376162715e-01
2.785000000000000000e+03 1.232540896353047366e-01
2.786000000000000000e+03 1.232098491149762054e-01
2.787000000000000000e+03 1.231656403424196966e-01
2.788000000000000000e+03 1.231214632834733563e-01
2.789000000000000000e+03 1.230773179040242776e-01
2.790000000000000000e+03 1.230332041700085005e-01
2.791000000000000000e+03 1.229891220474108593e-01
2.792000000000000000e+03 1.229450715022649410e-01
2.793000000000000000e+03 1.229010525006529603e-01
2.794000000000000000e+03 1.228570650087056904e-01
2.795000000000000000e+03 1.228131089926023933e-01
2.796000000000000000e+03 1.227691844185707093e-01
2.797000000000000000e+03 1.227252912528865592e-01
2.798000000000000000e+03 1.226814294618740891e-01
2.799000000000000000e+03 1.226375990119055737e-01
2.800000000000000000e+03 1.225937998694013181e-01
2.801000000000000000e+03 1.225500320008296035e-01
2.802000000000000000e+03 1.225062953727065335e-01
2.803000000000000000e+03 1.224625899515960348e-01
2.804000000000000000e+03 1.224189157041097320e-01
2.805000000000000000e+03 1.223752725969068506e-01
2.806000000000000000e+03 1.223316605966941195e-01
2.807000000000000000e+03 1.222880796702257578e-01
2.808000000000000000e+03 1.222445297843033074e-01
2.809000000000000000e+03 1.222010109057756200e-01
2.810000000000000000e+03 1.221575230015386898e-01
2.811000000000000000e+03 1.221140660385356541e-01
2.812000000000000000e+03 1.220706399837566541e-01
2.813000000000000000e+03 1.220272448042387797e-01
2.814000000000000000e+03 1.219838804670659999e-01
2.815000000000000000e+03 1.219405469393689961e-01
2.816000000000000000e+03 1.218972441883251767e-01
2.817000000000000000e+03 1.218539721811585791e-01
2.818000000000000000e+03 1.218107308851397175e-01
2.819000000000000000e+03 1.217675202675855689e-01
2.820000000000000000e+03 1.217243402958594761e-01
2.821000000000000000e+03 1.216811909373710365e-01
2.822000000000000000e+03 1.216380721595760883e-01
2.823000000000000000e+03 1.215949839299765162e-01
2.824000000000000000e+03 1.215519262161202929e-01
2.825000000000000000e+03 1.215088989856013130e-01
2.826000000000000000e+03 1.214659022060593369e-01
2.827000000000000000e+03 1.214229358451799495e-01
2.828000000000000000e+03 1.213799998706943800e-01
2.829000000000000000e+03 1.213370942503795291e-01
2.830000000000000000e+03 1.212942189520578445e-01
2.831000000000000000e+03 1.212513739435972099e-01
2.832000000000000000e+03 1.212085591929109168e-01
2.833000000000000000e+03 1.211657746679575404e-01
2.834000000000000000e+03 1.211230203367408970e-01
2.835000000000000000e+03 1.210802961673099476e-01
2.836000000000000000e+03 1.210376021277587144e-01
2.837000000000000000e+03 1.209949381862261975e-01
2.838000000000000000e+03 1.209523043108963053e-01
2.839000000000000000e+03 1.209097004699977856e-01
2.840000000000000000e+03 1.208671266318041282e-01
2.841000000000000000e+03 1.208245827646334813e-01
2.842000000000000000e+03 1.207820688368485967e-01
2.843000000000000000e+03 1.207395848168567321e-01
2.844000000000000000e+03 1.206971306731095955e-01
2.845000000000000000e+03 1.206547063741032350e-01
2.846000000000000000e+03 1.206123118883779682e-01
2.847000000000000000e+03 1.205699471845183418e-01
2.848000000000000000e+03 1.205276122311529918e-01
2.849000000000000000e+03 1.204853069969546164e-01
2.850000000000000000e+03 1.204430314506398925e-01
2.851000000000000000e+03 1.204007855609693783e-01
2.852000000000000000e+03 1.203585692967474446e-01
2.853000000000000000e+03 1.203163826268221909e-01
2.854000000000000000e+03 1.202742255200853899e-01
2.855000000000000000e+03 1.202320979454724048e-01
2.856000000000000000e+03 1.201899998719620777e-01
2.857000000000000000e+03 1.201479312685767298e-01
2.858000000000000000e+03 1.201058921043819810e-01
2.859000000000000000e+03 1.200638823484867779e-01
2.860000000000000000e+03 1.200219019700432543e-01
2.861000000000000000e+03 1.199799509382466628e-01
2.862000000000000000e+03 1.199380292223353323e-01
2.863000000000000000e+03 1.198961367915905296e-01
2.864000000000000000e+03 1.198542736153364874e-01
2.865000000000000000e+03 1.198124396629402094e-01
2.866000000000000000e+03 1.197706349038114848e-01
2.867000000000000000e+03 1.197288593074027629e-01
2.868000000000000000e+03 1.196871128432090980e-01
2.869000000000000000e+03 1.196453954807681075e-01
2.870000000000000000e+03 1.196037071896598331e-01
2.871000000000000000e+03 1.195620479395066854e-01
2.872000000000000000e+03 1.195204176999734302e-01
2.873000000000000000e+03 1.194788164407670356e-01
2.874000000000000000e+03 1.194372441316366440e-01
2.875000000000000000e+03 1.193957007423734618e-01
2.876000000000000000e+03 1.193541862428107447e-01
2.877000000000000000e+03 1.193127006028236736e-01
2.878000000000000000e+03 1.192712437923292984e-01
2.879000000000000000e+03 1.192298157812864551e-01
2.880000000000000000e+03 1.191884165396957240e-01
2.881000000000000000e+03 1.191470460375993468e-01
2.882000000000000000e+03 1.191057042450810871e-01
2.883000000000000000e+03 1.190643911322662868e-01
2.884000000000000000e+03 1.190231066693216710e-01
2.885000000000000000e+03 1.189818508264553626e-01
2.886000000000000000e+03 1.189406235739167428e-01
2.887000000000000000e+03 1.188994248819964378e-01
2.888000000000000000e+03 1.188582547210262075e-01
2.889000000000000000e+03 1.188171130613789178e-01
2.890000000000000000e+03 1.187759998734684158e-01
2.891000000000000000e+03 1.187349151277494602e-01
2.892000000000000000e+03 1.186938587947177354e-01
2.893000000000000000e+03 1.186528308449096847e-01
2.894000000000000000e+03 1.186118312489024551e-01
2.895000000000000000e+03 1.185708599773138833e-01
2.896000000000000000e+03 1.185299170008023845e-01
2.897000000000000000e+03 1.184890022900668693e-01
2.898000000000000000e+03 1.184481158158466885e-01
2.899000000000000000e+03 1.184072575489215906e-01
2.900000000000000000e+03 1.183664274601116256e-01
2.901000000000000000e+03 1.183256255202770474e-01
2.902000000000000000e+03 1.182848517003182998e-01
2.903000000000000000e+03 1.182441059711759196e-01
2.904000000000000000e+03 1.182033883038304811e-01
2.905000000000000000e+03 1.181626986693024850e-01
2.906000000000000000e+03 1.181220370386523444e-01
2.907000000000000000e+03 1.180814033829802878e-01
2.908000000000000000e+03 1.180407976734263037e-01
2.909000000000000000e+03 1.180002198811700570e-01
2.910000000000000000e+03 1.179596699774308199e-01
2.911000000000000000e+03 1.179191479334674303e-01
2.912000000000000000e+03 1.178786537205781942e-01
2.913000000000000000e+03 1.178381873101008309e-01
2.914000000000000000e+03 1.177977486734123891e-01
2.915000000000000000e+03 1.177573377819292333e-01
2.916000000000000000e+03 1.177169546071068912e-01
2.917000000000000000e+03 1.176765991204400813e-01
2.918000000000000000e+03 1.176362712934625465e-01
2.919000000000000000e+03 1.175959710977470679e-01
2.920000000000000000e+03 1.175556985049053815e-01
2.921000000000000000e+03 1.175154534865880535e-01
2.922000000000000000e+03 1.174752360144844937e-01
2.923000000000000000e+03 1.174350460603228591e-01
2.924000000000000000e+03 1.173948835958699422e-01
2.925000000000000000e+03 1.173547485929311851e-01
2.926000000000000000e+03 1.173146410233505549e-01
2.927000000000000000e+03 1.172745608590104877e-01
2.928000000000000000e+03 1.172345080718318611e-01
2.929000000000000000e+03 1.171944826337738832e-01
2.930000000000000000e+03 1.171544845168340232e-01
2.931000000000000000e+03 1.171145136930480113e-01
2.932000000000000000e+03 1.170745701344896722e-01
2.933000000000000000e+03 1.170346538132709530e-01
2.934000000000000000e+03 1.169947647015418257e-01
2.935000000000000000e+03 1.169549027714901906e-01
2.936000000000000000e+03 1.169150679953418620e-01
2.937000000000000000e+03 1.168752603453604710e-01
2.938000000000000000e+03 1.168354797938474104e-01
2.939000000000000000e+03 1.167957263131417789e-01
2.940000000000000000e+03 1.167559998756203116e-01
2.941000000000000000e+03 1.167163004536972831e-01
2.942000000000000000e+03 1.166766280198245076e-01
2.943000000000000000e+03 1.166369825464912413e-01
2.944000000000000000e+03 1.165973640062240857e-01
2.945000000000000000e+03 1.165577723715870012e-01
2.946000000000000000e+03 1.165182076151811685e-01
2.947000000000000000e+03 1.164786697096449608e-01
2.948000000000000000e+03 1.164391586276539020e-01
2.949000000000000000e+03 1.163996743419205560e-01
2.950000000000000000e+03 1.163602168251944707e-01
2.951000000000000000e+03 1.163207860502621788e-01
2.952000000000000000e+03 1.162813819899470580e-01
2.953000000000000000e+03 1.162420046171092763e-01
2.954000000000000000e+03 1.162026539046458057e-01
2.955000000000000000e+03 1.161633298254902552e-01
2.956000000000000000e+03 1.161240323526128854e-01
2.957000000000000000e+03 1.160847614590205246e-01
2.958000000000000000e+03 1.160455171177564859e-01
2.959000000000000000e+03 1.160062993019005395e-01
2.960000000000000000e+03 1.159671079845688152e-01
2.961000000000000000e+03 1.159279431389137749e-01
2.962000000000000000e+03 1.158888047381241432e-01
2.963000000000000000e+03 1.158496927554248102e-01
2.964000000000000000e+03 1.158106071640768175e-01
2.965000000000000000e+03 1.157715479373773032e-01
2.966000000000000000e+03 1.157325150486593762e-01
2.967000000000000000e+03 1.156935084712921169e-01
2.968000000000000000e+03 1.156545281786804935e-01
2.969000000000000000e+03 1.156155741442653068e-01
2.970000000000000000e+03 1.155766463415231343e-01
2.971000000000000000e+03 1.155377447439662475e-01
2.972000000000000000e+03 1.154988693251425697e-01
2.973000000000000000e+03 1.154600200586356207e-01
2.974000000000000000e+03 1.154211969180644615e-01
2.975000000000000000e+03 1.153823998770835968e-01
2.976000000000000000e+03 1.153436289093829614e-01
2.977000000000000000e+03 1.153048839886878368e-01
2.978000000000000000e+03 1.152661650887587957e-01
2.979000000000000000e+03 1.152274721833916465e-01
2.980000000000000000e+03 1.151888052464173501e-01
2.981000000000000000e+03 1.151501642517020196e-01
2.982000000000000000e+03 1.151115491731467821e-01
2.983000000000000000e+03 1.150729599846878060e-01
2.984000000000000000e+03 1.150343966602961482e-01
2.985000000000000000e+03 1.149958591739777963e-01
2.986000000000000000e+03 1.149573474997735156e-01
2.987000000000000000e+03 1.149188616117588629e-01
2.988000000000000000e+03 1.148804014840440757e-01
2.989000000000000000e+03 1.148419670907740719e-01
2.990000000000000000e+03 1.148035584061283254e-01
2.991000000000000000e+03 1.147651754043208655e-01
2.992000000000000000e+03 1.147268180596001663e-01
2.993000000000000000e+03 1.146884863462491466e-01
2.994000000000000000e+03 1.146501802385850727e-01
2.995000000000000000e+03 1.146118997109595028e-01
2.996000000000000000e+03 1.145736447377582456e-01
2.997000000000000000e+03 1.145354152934013048e-01
2.998000000000000000e+03 1.144972113523427953e-01
2.999000000000000000e+03 1.144590328890709302e-01
3.000000000000000000e+03 1.144208798781078951e-01
3.001000000000000000e+03 1.143827522940099040e-01
3.002000000000000000e+03 1.143446501113669911e-01
3.003000000000000000e+03 1.143065733048030941e-01
3.004000000000000000e+03 1.142685218489759291e-01
3.005000000000000000e+03 1.142304957185769354e-01
3.006000000000000000e+03 1.141924948883312335e-01
3.007000000000000000e+03 1.141545193329975699e-01
3.008000000000000000e+03 1.141165690273682476e-01
3.009000000000000000e+03 1.140786439462690982e-01
3.010000000000000000e+03 1.140407440645593712e-01
3.011000000000000000e+03 1.140028693571317475e-01
3.012000000000000000e+03 1.139650197989122565e-01
3.013000000000000000e+03 1.139271953648601787e-01
3.014000000000000000e+03 1.138893960299680458e-01
3.015000000000000000e+03 1.138516217692615989e-01
3.016000000000000000e+03 1.138138725577996363e-01
3.017000000000000000e+03 1.137761483706740823e-01
3.018000000000000000e+03 1.137384491830098487e-01
3.019000000000000000e+03 1.137007749699647935e-01
3.020000000000000000e+03 1.136631257067297063e-01
3.021000000000000000e+03 1.136255013685281978e-01
3.022000000000000000e+03 1.135879019306167137e-01
3.023000000000000000e+03 1.135503273682843817e-01
3.024000000000000000e+03 1.135127776568530811e-01
3.025000000000000000e+03 1.134752527716772624e-01
3.026000000000000000e+03 1.134377526881439890e-01
3.027000000000000000e+03 1.134002773816728399e-01
3.028000000000000000e+03 1.133628268277158818e-01
3.029000000000000000e+03 1.133254010017575725e-01
3.030000000000000000e+03 1.132879998793147602e-01
3.031000000000000000e+03 1.132506234359365593e-01
3.032000000000000000e+03 1.132132716472043915e-01
3.033000000000000000e+03 1.131759444887318472e-01
3.034000000000000000e+03 1.131386419361646994e-01
3.035000000000000000e+03 1.131013639651807928e-01
3.036000000000000000e+03 1.130641105514900158e-01
3.037000000000000000e+03 1.130268816708342727e-01
3.038000000000000000e+03 1.129896772989874010e-01
3.039000000000000000e+03 1.129524974117550873e-01
3.040000000000000000e+03 1.129153419849749096e-01
3.041000000000000000e+03 1.128782109945161843e-01
3.042000000000000000e+03 1.128411044162799803e-01
3.043000000000000000e+03 1.128040222261990494e-01
3.044000000000000000e+03 1.127669644002377430e-01
3.045000000000000000e+03 1.127299309143920264e-01
3.046000000000000000e+03 1.126929217446893255e-01
3.047000000000000000e+03 1.126559368671886108e-01
3.048000000000000000e+03 1.126189762579802162e-01
3.049000000000000000e+03 1.125820398931858674e-01
3.050000000000000000e+03 1.125451277489585983e-01
3.051000000000000000e+03 1.125082398014826957e-01
3.052000000000000000e+03 1.124713760269736851e-01
3.053000000000000000e+03 1.124345364016782478e-01
3.054000000000000000e+03 1.123977209018741652e-01
3.055000000000000000e+03 1.123609295038702771e-01
3.056000000000000000e+03 1.123241621840064541e-01
3.057000000000000000e+03 1.122874189186534866e-01
3.058000000000000000e+03 1.122506996842131122e-01
3.059000000000000000e+03 1.122140044571179190e-01
3.060000000000000000e+03 1.121773332138312762e-01
3.061000000000000000e+03 1.121406859308473336e-01
3.062000000000000000e+03 1.121040625846909528e-01
3.063000000000000000e+03 1.120674631519176373e-01
3.064000000000000000e+03 1.120308876091134775e-01
3.065000000000000000e+03 1.119943359328951782e-01
3.066000000000000000e+03 1.119578080999098779e-01
3.067000000000000000e+03 1.119213040868352466e-01
3.068000000000000000e+03 1.118848238703793047e-01
3.069000000000000000e+03 1.118483674272804512e-01
3.070000000000000000e+03 1.118119347343073944e-01
3.071000000000000000e+03 1.117755257682591097e-01
3.072000000000000000e+03 1.117391405059647430e-01
3.073000000000000000e+03 1.117027789242836661e-01
3.074000000000000000e+03 1.116664410001053098e-01
3.075000000000000000e+03 1.116301267103491784e-01
3.076000000000000000e+03 1.115938360319647937e-01
3.077000000000000000e+03 1.115575689419316535e-01
3.078000000000000000e+03 1.115213254172591623e-01
3.079000000000000000e+03 1.114851054349865894e-01
3.080000000000000000e+03 1.114489089721830278e-01
3.081000000000000000e+03 1.114127360059473243e-01
3.082000000000000000e+03 1.113765865134080796e-01
3.083000000000000000e+03 1.113404604717235513e-01
3.084000000000000000e+03 1.113043578580816123e-01
3.085000000000000000e+03 1.112682786496997367e-01
3.086000000000000000e+03 1.112322228238249167e-01
3.087000000000000000e+03 1.111961903577336208e-01
3.088000000000000000e+03 1.111601812287317664e-01
3.089000000000000000e+03 1.111241954141546501e-01
3.090000000000000000e+03 1.110882328913668921e-01
3.091000000000000000e+03 1.110522936377624365e-01
3.092000000000000000e+03 1.110163776307644540e-01
3.093000000000000000e+03 1.109804848478253142e-01
3.094000000000000000e+03 1.109446152664265300e-01
3.095000000000000000e+03 1.109087688640787439e-01
3.096000000000000000e+03 1.108729456183216167e-01
3.097000000000000000e+03 1.108371455067238276e-01
3.098000000000000000e+03 1.108013685068830606e-01
3.099000000000000000e+03 1.107656145964258515e-01
3.100000000000000000e+03 1.107298837530076435e-01
3.101000000000000000e+03 1.106941759543127041e-01
3.102000000000000000e+03 1.106584911780540692e-01
3.103000000000000000e+03 1.106228294019734743e-01
3.104000000000000000e+03 1.105871906038413954e-01
3.105000000000000000e+03 1.105515747614569111e-01
3.106000000000000000e+03 1.105159818526476878e-01
3.107000000000000000e+03 1.104804118552699388e-01
3.108000000000000000e+03 1.104448647472083961e-01
3.109000000000000000e+03 1.104093405063762273e-01
3.110000000000000000e+03 1.103738391107150218e-01
3.111000000000000000e+03 1.103383605381946936e-01
3.112000000000000000e+03 1.103029047668135365e-01
3.113000000000000000e+03 1.102674717745980443e-01
3.114000000000000000e+03 1.102320615396029935e-01
3.115000000000000000e+03 1.101966740399113048e-01
3.116000000000000000e+03 1.101613092536340571e-01
3.117000000000000000e+03 1.101259671589103900e-01
3.118000000000000000e+03 1.100906477339075318e-01
3.119000000000000000e+03 1.100553509568206745e-01
3.120000000000000000e+03 1.100200768058729878e-01
3.121000000000000000e+03 1.099848252593155079e-01
3.122000000000000000e+03 1.099495962954271933e-01
3.123000000000000000e+03 1.099143898925147994e-01
3.124000000000000000e+03 1.098792060289128375e-01
3.125000000000000000e+03 1.098440446829835881e-01
3.126000000000000000e+03 1.098089058331169904e-01
3.127000000000000000e+03 1.097737894577306417e-01
3.128000000000000000e+03 1.097386955352697285e-01
3.129000000000000000e+03 1.097036240442069988e-01
3.130000000000000000e+03 1.096685749630427198e-01
3.131000000000000000e+03 1.096335482703045955e-01
3.132000000000000000e+03 1.095985439445477938e-01
3.133000000000000000e+03 1.095635619643548359e-01
3.134000000000000000e+03 1.095286023083355820e-01
3.135000000000000000e+03 1.094936649551271762e-01
3.136000000000000000e+03 1.094587498833940326e-01
3.137000000000000000e+03 1.094238570718277653e-01
3.138000000000000000e+03 1.093889864991471339e-01
3.139000000000000000e+03 1.093541381440980287e-01
3.140000000000000000e+03 1.093193119854534157e-01
3.141000000000000000e+03 1.092845080020132809e-01
3.142000000000000000e+03 1.092497261726046165e-01
3.143000000000000000e+03 1.092149664760813516e-01
3.144000000000000000e+03 1.091802288913243379e-01
3.145000000000000000e+03 1.091455133972412395e-01
3.146000000000000000e+03 1.091108199727665873e-01
3.147000000000000000e+03 1.090761485968616828e-01
3.148000000000000000e+03 1.090414992485145146e-01
3.149000000000000000e+03 1.090068719067398273e-01
3.150000000000000000e+03 1.089722665505789556e-01


==> wavenlength_3150Hz_structure.txt <==
1.000000000000000000e+00 9.423964506363189386e+00
2.000000000000000000e+00 6.663601750221755715e+00
3.000000000000000000e+00 5.440687653638295984e+00
4.000000000000000000e+00 4.711669465377331889e+00
5.000000000000000000e+00 4.214152040034649715e+00
6.000000000000000000e+00 3.846891772795590470e+00
7.000000000000000000e+00 3.561450927536638833e+00
8.000000000000000000e+00 3.331358588625017880e+00
9.000000000000000000e+00 3.140765513187149249e+00
1.000000000000000000e+01 2.979525869981400010e+00
1.100000000000000000e+01 2.840803606318071939e+00
1.200000000000000000e+01 2.719802214957391495e+00
1.300000000000000000e+01 2.613043642446386983e+00
1.400000000000000000e+01 2.517936162481440920e+00
1.500000000000000000e+01 2.432503632280868189e+00
1.600000000000000000e+01 2.355209421195337161e+00
1.700000000000000000e+01 2.284838221302427197e+00
1.800000000000000000e+01 2.220414517614721639e+00
1.900000000000000000e+01 2.161144995392148438e+00
2.000000000000000000e+01 2.106376998891917207e+00
2.100000000000000000e+01 2.055568009034060228e+00
2.200000000000000000e+01 2.008262844401950797e+00
2.300000000000000000e+01 1.964076377351256841e+00
2.400000000000000000e+01 1.922680254859449711e+00
2.500000000000000000e+01 1.883792571748885480e+00
2.600000000000000000e+01 1.847169750623464335e+00
2.700000000000000000e+01 1.812600092043026079e+00
2.800000000000000000e+01 1.779898603530202239e+00
2.900000000000000000e+01 1.748902818160401385e+00
3.000000000000000000e+01 1.719469386438871039e+00
3.100000000000000000e+01 1.691471277946287488e+00
3.200000000000000000e+01 1.664795467876035273e+00
3.300000000000000000e+01 1.639341012194644343e+00
3.400000000000000000e+01 1.615017436557260488e+00
3.500000000000000000e+01 1.591743380273852093e+00
3.600000000000000000e+01 1.569445448941192645e+00
3.700000000000000000e+01 1.548057238824695148e+00
3.800000000000000000e+01 1.527518503410440820e+00
3.900000000000000000e+01 1.507774438274308126e+00
4.000000000000000000e+01 1.488775064916765256e+00
4.100000000000000000e+01 1.470474697774329043e+00
4.200000000000000000e+01 1.452831481455643559e+00
4.300000000000000000e+01 1.435806987522888933e+00
4.400000000000000000e+01 1.419365861970328657e+00
4.500000000000000000e+01 1.403475516035004533e+00
4.600000000000000000e+01 1.388105854182188681e+00
4.700000000000000000e+01 1.373229034096172363e+00
4.800000000000000000e+01 1.358819254319064695e+00
4.900000000000000000e+01 1.344852565850722659e+00
5.000000000000000000e+01 1.331306704578829381e+00
5.100000000000000000e+01 1.318160941870919478e+00
5.200000000000000000e+01 1.305395951046875780e+00
5.300000000000000000e+01 1.292993687774866229e+00
5.400000000000000000e+01 1.280937282706777536e+00
5.500000000000000000e+01 1.269210944899924254e+00
5.600000000000000000e+01 1.257799874767316695e+00
5.700000000000000000e+01 1.246690185465022971e+00
5.800000000000000000e+01 1.235868831766909981e+00
5.900000000000000000e+01 1.225323545598310027e+00
6.000000000000000000e+01 1.215042777504156346e+00
6.100000000000000000e+01 1.205015643416574411e+00
6.200000000000000000e+01 1.195231876164054574e+00
6.300000000000000000e+01 1.185681781231016307e+00
6.400000000000000000e+01 1.176356196334357174e+00
6.500000000000000000e+01 1.167246454433798819e+00
6.600000000000000000e+01 1.158344349836538667e+00
6.700000000000000000e+01 1.149642107094882792e+00
6.800000000000000000e+01 1.141132352428873897e+00
6.900000000000000000e+01 1.132808087435184463e+00
7.000000000000000000e+01 1.124662664869203299e+00
7.100000000000000000e+01 1.116689766309836740e+00
7.200000000000000000e+01 1.108883381536460488e+00
7.300000000000000000e+01 1.101237789465036032e+00
7.400000000000000000e+01 1.093747540505973115e+00
7.500000000000000000e+01 1.086407440220098053e+00
7.600000000000000000e+01 1.079212534161341441e+00
7.700000000000000000e+01 1.072158093805631207e+00
7.800000000000000000e+01 1.065239603475186980e+00
7.900000000000000000e+01 1.058452748176047731e+00
8.000000000000000000e+01 1.051793402274399103e+00
8.100000000000000000e+01 1.045257618944181566e+00
8.200000000000000000e+01 1.038841620324650217e+00
8.300000000000000000e+01 1.032541788332120181e+00
8.400000000000000000e+01 1.026354656075117111e+00
8.500000000000000000e+01 1.020276899826668693e+00
8.600000000000000000e+01 1.014305331511483388e+00
8.700000000000000000e+01 1.008436891669454605e+00
8.800000000000000000e+01 1.002668642860194304e+00
8.900000000000000000e+01 9.969977634763000918e-01
9.000000000000000000e+01 9.914215419357523817e-01
9.100000000000000000e+01 9.859373712262871070e-01
9.200000000000000000e+01 9.805427437768051702e-01
9.300000000000000000e+01 9.752352466329013980e-01
9.400000000000000000e+01 9.700125569154297578e-01
9.500000000000000000e+01 9.648724375426800393e-01
9.600000000000000000e+01 9.598127331982803101e-01
9.700000000000000000e+01 9.548313665283093554e-01
9.800000000000000000e+01 9.499263345523799584e-01
9.900000000000000000e+01 9.450957052746089548e-01
1.000000000000000000e+02 9.403376144814477033e-01
1.010000000000000000e+02 9.356502627143203910e-01
1.020000000000000000e+02 9.310319124058971108e-01
1.030000000000000000e+02 9.264808851696573200e-01
1.040000000000000000e+02 9.219955592331342542e-01
1.050000000000000000e+02 9.175743670059280932e-01
1.060000000000000000e+02 9.132157927742019510e-01
1.070000000000000000e+02 9.089183705139602942e-01
1.080000000000000000e+02 9.046806818159457420e-01
1.090000000000000000e+02 9.005013539154782531e-01
1.100000000000000000e+02 8.963790578210263371e-01
1.110000000000000000e+02 8.923125065357138119e-01
1.120000000000000000e+02 8.883004533663563240e-01
1.130000000000000000e+02 8.843416903149805552e-01
1.140000000000000000e+02 8.804350465481152188e-01
1.150000000000000000e+02 8.765793869394477023e-01
1.160000000000000000e+02 8.727736106817245432e-01
1.170000000000000000e+02 8.690166499640432640e-01
1.180000000000000000e+02 8.653074687109255647e-01
1.190000000000000000e+02 8.616450613797884683e-01
1.200000000000000000e+02 8.580284518136437333e-01
1.210000000000000000e+02 8.544566921460567954e-01
1.220000000000000000e+02 8.509288617555675893e-01
1.230000000000000000e+02 8.474440662669637803e-01
1.240000000000000000e+02 8.440014365969347176e-01
1.250000000000000000e+02 8.406001280418041732e-01
1.260000000000000000e+02 8.372393194051582777e-01
1.270000000000000000e+02 8.339182121633286204e-01
1.280000000000000000e+02 8.306360296668020560e-01
1.290000000000000000e+02 8.273920163757427781e-01
1.300000000000000000e+02 8.241854371279195846e-01
1.310000000000000000e+02 8.210155764374259535e-01
1.320000000000000000e+02 8.178817378226754808e-01
1.330000000000000000e+02 8.147832431622366034e-01
1.340000000000000000e+02 8.117194320771565774e-01
1.350000000000000000e+02 8.086896613384945143e-01
1.360000000000000000e+02 8.056933042988591032e-01
1.370000000000000000e+02 8.027297503468063811e-01
1.380000000000000000e+02 7.997984043830235201e-01
1.390000000000000000e+02 7.968986863172725643e-01
1.400000000000000000e+02 7.940300305851351048e-01
1.410000000000000000e+02 7.911918856836368530e-01
1.420000000000000000e+02 7.883837137248911331e-01
1.430000000000000000e+02 7.856049900069377312e-01
1.440000000000000000e+02 7.828552026010036080e-01
1.450000000000000000e+02 7.801338519544426253e-01
1.460000000000000000e+02 7.774404505086597306e-01
1.470000000000000000e+02 7.747745223313532437e-01
1.480000000000000000e+02 7.721356027624469709e-01
1.490000000000000000e+02 7.695232380731121813e-01
1.500000000000000000e+02 7.669369851373142311e-01
1.510000000000000000e+02 7.643764111153392715e-01
1.520000000000000000e+02 7.618410931487922255e-01
1.530000000000000000e+02 7.593306180665772009e-01
1.540000000000000000e+02 7.568445821013922714e-01
1.550000000000000000e+02 7.543825906163017514e-01
1.560000000000000000e+02 7.519442578409645250e-01
1.570000000000000000e+02 7.495292066171134193e-01
1.580000000000000000e+02 7.471370681529119206e-01
1.590000000000000000e+02 7.447674817858181973e-01
1.600000000000000000e+02 7.424200947536142570e-01
1.610000000000000000e+02 7.400945619732685055e-01
1.620000000000000000e+02 7.377905458273170680e-01
1.630000000000000000e+02 7.355077159574634482e-01
1.640000000000000000e+02 7.332457490651113075e-01
1.650000000000000000e+02 7.310043287185546967e-01
1.660000000000000000e+02 7.287831451665665039e-01
1.670000000000000000e+02 7.265818951581347607e-01
1.680000000000000000e+02 7.244002817681091111e-01
1.690000000000000000e+02 7.222380142285289573e-01
1.700000000000000000e+02 7.200948077654168999e-01
1.710000000000000000e+02 7.179703834408287522e-01
1.720000000000000000e+02 7.158644679999617289e-01
1.730000000000000000e+02 7.137767937231281890e-01
1.740000000000000000e+02 7.117070982824177383e-01
1.750000000000000000e+02 7.096551246028676152e-01
1.760000000000000000e+02 7.076206207279794880e-01
1.770000000000000000e+02 7.056033396894193510e-01
1.780000000000000000e+02 7.036030393807489736e-01
1.790000000000000000e+02 7.016194824350443504e-01
1.800000000000000000e+02 6.996524361062540498e-01
1.810000000000000000e+02 6.977016721541737798e-01
1.820000000000000000e+02 6.957669667328948426e-01
1.830000000000000000e+02 6.938481002826147881e-01
1.840000000000000000e+02 6.919448574246832573e-01
1.850000000000000000e+02 6.900570268597727708e-01
1.860000000000000000e+02 6.881844012690652157e-01
1.870000000000000000e+02 6.863267772183481163e-01
1.880000000000000000e+02 6.844839550649175486e-01
1.890000000000000000e+02 6.826557388671976589e-01
1.900000000000000000e+02 6.808419362969779787e-01
1.910000000000000000e+02 6.790423585541789375e-01
1.920000000000000000e+02 6.772568202840663076e-01
1.930000000000000000e+02 6.754851394968238720e-01
1.940000000000000000e+02 6.737271374894101550e-01
1.950000000000000000e+02 6.719826387696238301e-01
1.960000000000000000e+02 6.702514709822987582e-01
1.970000000000000000e+02 6.685334648375653721e-01
1.980000000000000000e+02 6.668284540411062444e-01
1.990000000000000000e+02 6.651362752263398903e-01
2.000000000000000000e+02 6.634567678884737418e-01
2.010000000000000000e+02 6.617897743203629002e-01
2.020000000000000000e+02 6.601351395501180441e-01
2.030000000000000000e+02 6.584927112804036531e-01
2.040000000000000000e+02 6.568623398293772508e-01
2.050000000000000000e+02 6.552438780732131596e-01
2.060000000000000000e+02 6.536371813901643568e-01
2.070000000000000000e+02 6.520421076061100329e-01
2.080000000000000000e+02 6.504585169415454393e-01
2.090000000000000000e+02 6.488862719599707285e-01
2.100000000000000000e+02 6.473252375176282714e-01
2.110000000000000000e+02 6.457752807145560325e-01
2.120000000000000000e+02 6.442362708469093757e-01
2.130000000000000000e+02 6.427080793605172149e-01
2.140000000000000000e+02 6.411905798056307670e-01
2.150000000000000000e+02 6.396836477928342646e-01
2.160000000000000000e+02 6.381871609500761044e-01
2.170000000000000000e+02 6.367009988807936782e-01
2.180000000000000000e+02 6.352250431230925809e-01
2.190000000000000000e+02 6.337591771099544413e-01
2.200000000000000000e+02 6.323032861304391794e-01
2.210000000000000000e+02 6.308572572918550447e-01
2.220000000000000000e+02 6.294209794828655724e-01
2.230000000000000000e+02 6.279943433375082540e-01
2.240000000000000000e+02 6.265772412000971681e-01
2.250000000000000000e+02 6.251695670909844793e-01
2.260000000000000000e+02 6.237712166731569363e-01
2.270000000000000000e+02 6.223820872196403897e-01
2.280000000000000000e+02 6.210020775816939009e-01
2.290000000000000000e+02 6.196310881577663521e-01
2.300000000000000000e+02 6.182690208631984596e-01
2.310000000000000000e+02 6.169157791006433245e-01
2.320000000000000000e+02 6.155712677311935277e-01
2.330000000000000000e+02 6.142353930461863509e-01
2.340000000000000000e+02 6.129080627396747971e-01
2.350000000000000000e+02 6.115891858815426518e-01
2.360000000000000000e+02 6.102786728912458214e-01
2.370000000000000000e+02 6.089764355121662920e-01
2.380000000000000000e+02 6.076823867865566164e-01
2.390000000000000000e+02 6.063964410310620501e-01
2.400000000000000000e+02 6.051185138128063468e-01
2.410000000000000000e+02 6.038485219260201209e-01
2.420000000000000000e+02 6.025863833692042260e-01
2.430000000000000000e+02 6.013320173228088317e-01
2.440000000000000000e+02 6.000853441274162092e-01
2.450000000000000000e+02 5.988462852624145683e-01
2.460000000000000000e+02 5.976147633251475133e-01
2.470000000000000000e+02 5.963907020105302381e-01
2.480000000000000000e+02 5.951740260911166924e-01
2.490000000000000000e+02 5.939646613976078404e-01
2.500000000000000000e+02 5.927625347997892424e-01
2.510000000000000000e+02 5.915675741878870797e-01
2.520000000000000000e+02 5.903797084543301876e-01
2.530000000000000000e+02 5.891988674759107703e-01
2.540000000000000000e+02 5.880249820963294738e-01
2.550000000000000000e+02 5.868579841091202676e-01
2.560000000000000000e+02 5.856978062409389230e-01
2.570000000000000000e+02 5.845443821352123148e-01
2.580000000000000000e+02 5.833976463361352227e-01
2.590000000000000000e+02 5.822575342730079706e-01
2.600000000000000000e+02 5.811239822449043579e-01
2.610000000000000000e+02 5.799969274056647750e-01
2.620000000000000000e+02 5.788763077492034004e-01
2.630000000000000000e+02 5.777620620951229302e-01
2.640000000000000000e+02 5.766541300746304000e-01
2.650000000000000000e+02 5.755524521167431073e-01
2.660000000000000000e+02 5.744569694347834155e-01
2.670000000000000000e+02 5.733676240131488910e-01
2.680000000000000000e+02 5.722843585943558908e-01
2.690000000000000000e+02 5.712071166663482691e-01
2.700000000000000000e+02 5.701358424500631017e-01
2.710000000000000000e+02 5.690704808872515397e-01
2.720000000000000000e+02 5.680109776285438006e-01
2.730000000000000000e+02 5.669572790217571878e-01
2.740000000000000000e+02 5.659093321004359245e-01
2.750000000000000000e+02 5.648670845726232459e-01
2.760000000000000000e+02 5.638304848098557587e-01
2.770000000000000000e+02 5.627994818363776242e-01
2.780000000000000000e+02 5.617740253185665722e-01
2.790000000000000000e+02 5.607540655545704134e-01
2.800000000000000000e+02 5.597395534641463888e-01
2.810000000000000000e+02 5.587304405786993611e-01
2.820000000000000000e+02 5.577266790315147382e-01
2.830000000000000000e+02 5.567282215481816898e-01
2.840000000000000000e+02 5.557350214372012154e-01
2.850000000000000000e+02 5.547470325807759561e-01
2.860000000000000000e+02 5.537642094257779757e-01
2.870000000000000000e+02 5.527865069748881810e-01
2.880000000000000000e+02 5.518138807779063848e-01
2.890000000000000000e+02 5.508462869232270132e-01
2.900000000000000000e+02 5.498836820294745742e-01
2.910000000000000000e+02 5.489260232373011084e-01
2.920000000000000000e+02 5.479732682013331857e-01
2.930000000000000000e+02 5.470253750822754446e-01
2.940000000000000000e+02 5.460823025391581265e-01
2.950000000000000000e+02 5.451440097217307157e-01
2.960000000000000000e+02 5.442104562629974662e-01
2.970000000000000000e+02 5.432816022718898186e-01
2.980000000000000000e+02 5.423574083260760403e-01
2.990000000000000000e+02 5.414378354649013181e-01
3.000000000000000000e+02 5.405228451824585223e-01
3.010000000000000000e+02 5.396123994207860930e-01
3.020000000000000000e+02 5.387064605631881609e-01
3.030000000000000000e+02 5.378049914276776811e-01
3.040000000000000000e+02 5.369079552605372507e-01
3.050000000000000000e+02 5.360153157299972770e-01
3.060000000000000000e+02 5.351270369200262778e-01
3.070000000000000000e+02 5.342430833242335364e-01
3.080000000000000000e+02 5.333634198398810033e-01
3.090000000000000000e+02 5.324880117620006681e-01
3.100000000000000000e+02 5.316168247776176248e-01
3.110000000000000000e+02 5.307498249600741680e-01
3.120000000000000000e+02 5.298869787634552520e-01
3.130000000000000000e+02 5.290282530171112052e-01
3.140000000000000000e+02 5.281736149202761466e-01
3.150000000000000000e+02 5.273230320367817692e-01
3.160000000000000000e+02 5.264764722898616078e-01
3.170000000000000000e+02 5.256339039570459004e-01
3.180000000000000000e+02 5.247952956651465994e-01
3.190000000000000000e+02 5.239606163853256504e-01
3.200000000000000000e+02 5.231298354282510887e-01
3.210000000000000000e+02 5.223029224393341829e-01
3.220000000000000000e+02 5.214798473940492896e-01
3.230000000000000000e+02 5.206605805933329778e-01
3.240000000000000000e+02 5.198450926590606480e-01
3.250000000000000000e+02 5.190333545296006434e-01
3.260000000000000000e+02 5.182253374554434133e-01
3.270000000000000000e+02 5.174210129949035064e-01
3.280000000000000000e+02 5.166203530098942842e-01
3.290000000000000000e+02 5.158233296617734664e-01
3.300000000000000000e+02 5.150299154072570662e-01
3.310000000000000000e+02 5.142400829944018259e-01
3.320000000000000000e+02 5.134538054586550437e-01
3.330000000000000000e+02 5.126710561189682380e-01
3.340000000000000000e+02 5.118918085739754265e-01
3.350000000000000000e+02 5.111160366982346881e-01
3.360000000000000000e+02 5.103437146385305656e-01
3.370000000000000000e+02 5.095748168102370856e-01
3.380000000000000000e+02 5.088093178937407313e-01
3.390000000000000000e+02 5.080471928309195917e-01
3.400000000000000000e+02 5.072884168216821310e-01
3.410000000000000000e+02 5.065329653205585814e-01
3.420000000000000000e+02 5.057808140333516222e-01
3.430000000000000000e+02 5.050319389138354653e-01
3.440000000000000000e+02 5.042863161605121158e-01
3.450000000000000000e+02 5.035439222134171500e-01
3.460000000000000000e+02 5.028047337509770065e-01
3.470000000000000000e+02 5.020687276869161275e-01
3.480000000000000000e+02 5.013358811672121718e-01
3.490000000000000000e+02 5.006061715671011880e-01
3.500000000000000000e+02 4.998795764881271975e-01
3.510000000000000000e+02 4.991560737552406812e-01
3.520000000000000000e+02 4.984356414139399782e-01
3.530000000000000000e+02 4.977182577274597564e-01
3.540000000000000000e+02 4.970039011740010060e-01
3.550000000000000000e+02 4.962925504440051094e-01
3.560000000000000000e+02 4.955841844374699878e-01
3.570000000000000000e+02 4.948787822613069931e-01
3.580000000000000000e+02 4.941763232267396555e-01
3.590000000000000000e+02 4.934767868467404561e-01
3.600000000000000000e+02 4.927801528335089554e-01
3.610000000000000000e+02 4.920864010959862256e-01
3.620000000000000000e+02 4.913955117374090853e-01
3.630000000000000000e+02 4.907074650528996385e-01
3.640000000000000000e+02 4.900222415270923393e-01
3.650000000000000000e+02 4.893398218317964177e-01
3.660000000000000000e+02 4.886601868236939428e-01
3.670000000000000000e+02 4.879833175420718594e-01
3.680000000000000000e+02 4.873091952065874977e-01
3.690000000000000000e+02 4.866378012150689436e-01
3.700000000000000000e+02 4.859691171413462185e-01
3.710000000000000000e+02 4.853031247331171527e-01
3.720000000000000000e+02 4.846398059098409594e-01
3.730000000000000000e+02 4.839791427606676688e-01
3.740000000000000000e+02 4.833211175423933748e-01
3.750000000000000000e+02 4.826657126774496764e-01
3.760000000000000000e+02 4.820129107519187661e-01
3.770000000000000000e+02 4.813626945135803248e-01
3.780000000000000000e+02 4.807150468699854517e-01
3.790000000000000000e+02 4.800699508865589604e-01
3.800000000000000000e+02 4.794273897847293187e-01
3.810000000000000000e+02 4.787873469400843462e-01
3.820000000000000000e+02 4.781498058805563889e-01
3.830000000000000000e+02 4.775147502846293635e-01
3.840000000000000000e+02 4.768821639795761125e-01
3.850000000000000000e+02 4.762520309397164087e-01
3.860000000000000000e+02 4.756243352847040473e-01
3.870000000000000000e+02 4.749990612778351440e-01
3.880000000000000000e+02 4.743761933243814677e-01
3.890000000000000000e+02 4.737557159699482545e-01
3.900000000000000000e+02 4.731376138988535596e-01
3.910000000000000000e+02 4.725218719325317007e-01
3.920000000000000000e+02 4.719084750279581852e-01
3.930000000000000000e+02 4.712974082760980621e-01
3.940000000000000000e+02 4.706886569003742582e-01
3.950000000000000000e+02 4.700822062551579528e-01
3.960000000000000000e+02 4.694780418242804343e-01
3.970000000000000000e+02 4.688761492195648861e-01
3.980000000000000000e+02 4.682765141793791552e-01
3.990000000000000000e+02 4.676791225672072838e-01
4.000000000000000000e+02 4.670839603702423015e-01
4.010000000000000000e+02 4.664910136979968369e-01
4.020000000000000000e+02 4.659002687809339349e-01
4.030000000000000000e+02 4.653117119691154713e-01
4.040000000000000000e+02 4.647253297308701070e-01
4.050000000000000000e+02 4.641411086514783957e-01
4.060000000000000000e+02 4.635590354318763762e-01
4.070000000000000000e+02 4.629790968873757628e-01
4.080000000000000000e+02 4.624012799464030654e-01
4.090000000000000000e+02 4.618255716492539187e-01
4.100000000000000000e+02 4.612519591468646762e-01
4.110000000000000000e+02 4.606804296996014347e-01
4.120000000000000000e+02 4.601109706760637685e-01
4.130000000000000000e+02 4.595435695519053398e-01
4.140000000000000000e+02 4.589782139086695523e-01
4.150000000000000000e+02 4.584148914326417468e-01
4.160000000000000000e+02 4.578535899137146647e-01
4.170000000000000000e+02 4.572942972442711751e-01
4.180000000000000000e+02 4.567370014180801574e-01
4.190000000000000000e+02 4.561816905292070956e-01
4.200000000000000000e+02 4.556283527709391046e-01
4.210000000000000000e+02 4.550769764347244450e-01
4.220000000000000000e+02 4.545275499091254168e-01
4.230000000000000000e+02 4.539800616787846299e-01
4.240000000000000000e+02 4.534345003234050431e-01
4.250000000000000000e+02 4.528908545167432687e-01
4.260000000000000000e+02 4.523491130256159787e-01
4.270000000000000000e+02 4.518092647089182456e-01
4.280000000000000000e+02 4.512712985166559831e-01
4.290000000000000000e+02 4.507352034889893222e-01
4.300000000000000000e+02 4.502009687552890327e-01
4.310000000000000000e+02 4.496685835332051018e-01
4.320000000000000000e+02 4.491380371277465255e-01
4.330000000000000000e+02 4.486093189303735351e-01
4.340000000000000000e+02 4.480824184181004255e-01
4.350000000000000000e+02 4.475573251526112073e-01
4.360000000000000000e+02 4.470340287793842515e-01
4.370000000000000000e+02 4.465125190268303679e-01
4.380000000000000000e+02 4.459927857054398204e-01
4.390000000000000000e+02 4.454748187069407783e-01
4.400000000000000000e+02 4.449586080034686475e-01
4.410000000000000000e+02 4.444441436467451712e-01
4.420000000000000000e+02 4.439314157672678007e-01
4.430000000000000000e+02 4.434204145735093916e-01
4.440000000000000000e+02 4.429111303511280018e-01
4.450000000000000000e+02 4.424035534621855170e-01
4.460000000000000000e+02 4.418976743443773225e-01
4.470000000000000000e+02 4.413934835102703014e-01
4.480000000000000000e+02 4.408909715465503809e-01
4.490000000000000000e+02 4.403901291132800155e-01
4.500000000000000000e+02 4.398909469431638852e-01
4.510000000000000000e+02 4.393934158408241974e-01
4.520000000000000000e+02 4.388975266820840382e-01
4.530000000000000000e+02 4.384032704132607150e-01
4.540000000000000000e+02 4.379106380504659279e-01
4.550000000000000000e+02 4.374196206789159325e-01
4.560000000000000000e+02 4.369302094522495294e-01
4.570000000000000000e+02 4.364423955918534936e-01
4.580000000000000000e+02 4.359561703861976056e-01
4.590000000000000000e+02 4.354715251901761786e-01
4.600000000000000000e+02 4.349884514244585221e-01
4.610000000000000000e+02 4.345069405748464009e-01
4.620000000000000000e+02 4.340269841916399862e-01
4.630000000000000000e+02 4.335485738890102470e-01
4.640000000000000000e+02 4.330717013443799446e-01
4.650000000000000000e+02 4.325963582978108457e-01
4.660000000000000000e+02 4.321225365513992056e-01
4.670000000000000000e+02 4.316502279686775245e-01
4.680000000000000000e+02 4.311794244740239646e-01
4.690000000000000000e+02 4.307101180520779837e-01
4.700000000000000000e+02 4.302423007471642413e-01
4.710000000000000000e+02 4.297759646627207775e-01
4.720000000000000000e+02 4.293111019607365186e-01
4.730000000000000000e+02 4.288477048611937792e-01
4.740000000000000000e+02 4.283857656415172022e-01
4.750000000000000000e+02 4.279252766360301385e-01
4.760000000000000000e+02 4.274662302354160781e-01
4.770000000000000000e+02 4.270086188861870746e-01
4.780000000000000000e+02 4.265524350901580553e-01
4.790000000000000000e+02 4.260976714039273472e-01
4.800000000000000000e+02 4.256443204383623669e-01
4.810000000000000000e+02 4.251923748580928586e-01
4.820000000000000000e+02 4.247418273810076861e-01
4.830000000000000000e+02 4.242926707777594508e-01
4.840000000000000000e+02 4.238448978712736070e-01
4.850000000000000000e+02 4.233985015362628501e-01
4.860000000000000000e+02 4.229534746987485549e-01
4.870000000000000000e+02 4.225098103355853785e-01
4.880000000000000000e+02 4.220675014739934672e-01
4.890000000000000000e+02 4.216265411910941063e-01
4.900000000000000000e+02 4.211869226134521416e-01
4.910000000000000000e+02 4.207486389166220087e-01
4.920000000000000000e+02 4.203116833247000361e-01
4.930000000000000000e+02 4.198760491098811332e-01
4.940000000000000000e+02 4.194417295920206956e-01
4.950000000000000000e+02 4.190087181382011750e-01
4.960000000000000000e+02 4.185770081623033101e-01
4.970000000000000000e+02 4.181465931245828549e-01
4.980000000000000000e+02 4.177174665312511914e-01
4.990000000000000000e+02 4.172896219340606061e-01
5.000000000000000000e+02 4.168630529298948395e-01
5.010000000000000000e+02 4.164377531603631333e-01
5.020000000000000000e+02 4.160137163113997727e-01
5.030000000000000000e+02 4.155909361128669044e-01
5.040000000000000000e+02 4.151694063381630717e-01
5.050000000000000000e+02 4.147491208038341370e-01
5.060000000000000000e+02 4.143300733691907545e-01
5.070000000000000000e+02 4.139122579359273413e-01
5.080000000000000000e+02 4.134956684477481548e-01
5.090000000000000000e+02 4.130802988899941464e-01
5.100000000000000000e+02 4.126661432892773096e-01
5.110000000000000000e+02 4.122531957131155833e-01
5.120000000000000000e+02 4.118414502695742496e-01
5.130000000000000000e+02 4.114309011069099964e-01
5.140000000000000000e+02 4.110215424132188655e-01
5.150000000000000000e+02 4.106133684160882535e-01
5.160000000000000000e+02 4.102063733822521319e-01
5.170000000000000000e+02 4.098005516172509854e-01
5.180000000000000000e+02 4.093958974650938609e-01
5.190000000000000000e+02 4.089924053079253552e-01
5.200000000000000000e+02 4.085900695656951576e-01
5.210000000000000000e+02 4.081888846958317552e-01
5.220000000000000000e+02 4.077888451929191360e-01
5.230000000000000000e+02 4.073899455883771559e-01
5.240000000000000000e+02 4.069921804501452356e-01
5.250000000000000000e+02 4.065955443823691118e-01
5.260000000000000000e+02 4.062000320250911956e-01
5.270000000000000000e+02 4.058056380539438734e-01
5.280000000000000000e+02 4.054123571798464720e-01
5.290000000000000000e+02 4.050201841487045540e-01
5.300000000000000000e+02 4.046291137411134886e-01
5.310000000000000000e+02 4.042391407720636876e-01
5.320000000000000000e+02 4.038502600906504481e-01
5.330000000000000000e+02 4.034624665797851839e-01
5.340000000000000000e+02 4.030757551559110419e-01
5.350000000000000000e+02 4.026901207687205164e-01
5.360000000000000000e+02 4.023055584008765062e-01
5.370000000000000000e+02 4.019220630677358130e-01
5.380000000000000000e+02 4.015396298170754164e-01
5.390000000000000000e+02 4.011582537288227446e-01
5.400000000000000000e+02 4.007779299147863905e-01
5.410000000000000000e+02 4.003986535183919893e-01
5.420000000000000000e+02 4.000204197144190399e-01
5.430000000000000000e+02 3.996432237087416683e-01
5.440000000000000000e+02 3.992670607380706116e-01
5.450000000000000000e+02 3.988919260696991986e-01
5.460000000000000000e+02 3.985178150012509968e-01
5.470000000000000000e+02 3.981447228604302890e-01
5.480000000000000000e+02 3.977726450047754936e-01
5.490000000000000000e+02 3.974015768214136934e-01
5.500000000000000000e+02 3.970315137268192740e-01
5.510000000000000000e+02 3.966624511665740593e-01
5.520000000000000000e+02 3.962943846151301130e-01
5.530000000000000000e+02 3.959273095755742045e-01
5.540000000000000000e+02 3.955612215793959940e-01
5.550000000000000000e+02 3.951961161862573291e-01
5.560000000000000000e+02 3.948319889837640928e-01
5.570000000000000000e+02 3.944688355872407182e-01
5.580000000000000000e+02 3.941066516395065888e-01
5.590000000000000000e+02 3.937454328106544388e-01
5.600000000000000000e+02 3.933851747978315827e-01
5.610000000000000000e+02 3.930258733250225345e-01
5.620000000000000000e+02 3.926675241428342900e-01
5.630000000000000000e+02 3.923101230282834972e-01
5.640000000000000000e+02 3.919536657845856253e-01
5.650000000000000000e+02 3.915981482409464087e-01
5.660000000000000000e+02 3.912435662523554569e-01
5.670000000000000000e+02 3.908899156993808632e-01
5.680000000000000000e+02 3.905371924879673107e-01
5.690000000000000000e+02 3.901853925492351771e-01
5.700000000000000000e+02 3.898345118392813613e-01
5.710000000000000000e+02 3.894845463389830509e-01
5.720000000000000000e+02 3.891354920538023232e-01
5.730000000000000000e+02 3.887873450135932440e-01
5.740000000000000000e+02 3.884401012724105207e-01
5.750000000000000000e+02 3.880937569083203198e-01
5.760000000000000000e+02 3.877483080232125845e-01
5.770000000000000000e+02 3.874037507426148497e-01
5.780000000000000000e+02 3.870600812155090553e-01
5.790000000000000000e+02 3.867172956141482487e-01
5.800000000000000000e+02 3.863753901338767838e-01
5.810000000000000000e+02 3.860343609929511310e-01
5.820000000000000000e+02 3.856942044323628527e-01
5.830000000000000000e+02 3.853549167156629096e-01
5.840000000000000000e+02 3.850164941287881337e-01
5.850000000000000000e+02 3.846789329798888657e-01
5.860000000000000000e+02 3.843422295991582027e-01
5.870000000000000000e+02 3.840063803386633001e-01
5.880000000000000000e+02 3.836713815721780052e-01
5.890000000000000000e+02 3.833372296950165459e-01
5.900000000000000000e+02 3.830039211238697172e-01
5.910000000000000000e+02 3.826714522966419563e-01
5.920000000000000000e+02 3.823398196722900821e-01
5.930000000000000000e+02 3.820090197306636459e-01
5.940000000000000000e+02 3.816790489723463353e-01
5.950000000000000000e+02 3.813499039184993222e-01
5.960000000000000000e+02 3.810215811107062756e-01
5.970000000000000000e+02 3.806940771108189847e-01
5.980000000000000000e+02 3.803673885008047595e-01
5.990000000000000000e+02 3.800415118825956617e-01
6.000000000000000000e+02 3.797164438779385698e-01
6.010000000000000000e+02 3.793921811282470746e-01
6.020000000000000000e+02 3.790687202944537648e-01
6.030000000000000000e+02 3.787460580568656199e-01
6.040000000000000000e+02 3.784241911150187376e-01
6.050000000000000000e+02 3.781031161875358371e-01
6.060000000000000000e+02 3.777828300119842608e-01
6.070000000000000000e+02 3.774633293447358096e-01
6.080000000000000000e+02 3.771446109608271868e-01
6.090000000000000000e+02 3.768266716538224426e-01
6.100000000000000000e+02 3.765095082356762490e-01
6.110000000000000000e+02 3.761931175365979541e-01
6.120000000000000000e+02 3.758774964049182432e-01
6.130000000000000000e+02 3.755626417069553025e-01
6.140000000000000000e+02 3.752485503268835343e-01
6.150000000000000000e+02 3.749352191666025513e-01
6.160000000000000000e+02 3.746226451456081130e-01
6.170000000000000000e+02 3.743108252008630621e-01
6.180000000000000000e+02 3.739997562866709813e-01
6.190000000000000000e+02 3.736894353745496278e-01
6.200000000000000000e+02 3.733798594531060888e-01
6.210000000000000000e+02 3.730710255279131582e-01
6.220000000000000000e+02 3.727629306213861571e-01
6.230000000000000000e+02 3.724555717726618087e-01
6.240000000000000000e+02 3.721489460374772240e-01
6.250000000000000000e+02 3.718430504880506637e-01
6.260000000000000000e+02 3.715378822129629111e-01
6.270000000000000000e+02 3.712334383170399210e-01
6.280000000000000000e+02 3.709297159212364692e-01
6.290000000000000000e+02 3.706267121625205774e-01
6.300000000000000000e+02 3.703244241937591608e-01
6.310000000000000000e+02 3.700228491836051181e-01
6.320000000000000000e+02 3.697219843163843112e-01
6.330000000000000000e+02 3.694218267919843757e-01
6.340000000000000000e+02 3.691223738257443099e-01
6.350000000000000000e+02 3.688236226483451174e-01
6.360000000000000000e+02 3.685255705057011166e-01
6.370000000000000000e+02 3.682282146588520821e-01
6.380000000000000000e+02 3.679315523838572188e-01
6.390000000000000000e+02 3.676355809716886913e-01
6.400000000000000000e+02 3.673402977281271520e-01
6.410000000000000000e+02 3.670456999736577686e-01
6.420000000000000000e+02 3.667517850433671955e-01
6.430000000000000000e+02 3.664585502868411560e-01
6.440000000000000000e+02 3.661659930680633557e-01
6.450000000000000000e+02 3.658741107653150637e-01
6.460000000000000000e+02 3.655829007710751921e-01
6.470000000000000000e+02 3.652923604919222633e-01
6.480000000000000000e+02 3.650024873484354337e-01
6.490000000000000000e+02 3.647132787750985150e-01
6.500000000000000000e+02 3.644247322202029404e-01
6.510000000000000000e+02 3.641368451457528410e-01
6.520000000000000000e+02 3.638496150273700658e-01
6.530000000000000000e+02 3.635630393542006455e-01
6.540000000000000000e+02 3.632771156288210901e-01
6.550000000000000000e+02 3.629918413671472388e-01
6.560000000000000000e+02 3.627072140983416682e-01
6.570000000000000000e+02 3.624232313647238191e-01
6.580000000000000000e+02 3.621398907216791252e-01
6.590000000000000000e+02 3.618571897375707502e-01
6.600000000000000000e+02 3.615751259936504924e-01
6.610000000000000000e+02 3.612936970839714101e-01
6.620000000000000000e+02 3.610129006153002251e-01
6.630000000000000000e+02 3.607327342070320020e-01
6.640000000000000000e+02 3.604531954911036062e-01
6.650000000000000000e+02 3.601742821119093274e-01
6.660000000000000000e+02 3.598959917262167796e-01
6.670000000000000000e+02 3.596183220030830796e-01
6.680000000000000000e+02 3.593412706237724685e-01
6.690000000000000000e+02 3.590648352816740996e-01
6.700000000000000000e+02 3.587890136822201592e-01
6.710000000000000000e+02 3.585138035428058756e-01
6.720000000000000000e+02 3.582392025927088608e-01
6.730000000000000000e+02 3.579652085730097855e-01
6.740000000000000000e+02 3.576918192365137750e-01
6.750000000000000000e+02 3.574190323476719722e-01
6.760000000000000000e+02 3.571468456825042659e-01
6.770000000000000000e+02 3.568752570285220749e-01
6.780000000000000000e+02 3.566042641846526862e-01
6.790000000000000000e+02 3.563338649611630382e-01
6.800000000000000000e+02 3.560640571795846698e-01
6.810000000000000000e+02 3.557948386726397794e-01
6.820000000000000000e+02 3.555262072841671173e-01
6.830000000000000000e+02 3.552581608690485448e-01
6.840000000000000000e+02 3.549906972931368143e-01
6.850000000000000000e+02 3.547238144331831267e-01
6.860000000000000000e+02 3.544575101767659109e-01
6.870000000000000000e+02 3.541917824222197142e-01
6.880000000000000000e+02 3.539266290785651470e-01
6.890000000000000000e+02 3.536620480654386611e-01
6.900000000000000000e+02 3.533980373130237163e-01
6.910000000000000000e+02 3.531345947619820014e-01
6.920000000000000000e+02 3.528717183633853227e-01
6.930000000000000000e+02 3.526094060786475470e-01
6.940000000000000000e+02 3.523476558794584323e-01
6.950000000000000000e+02 3.520864657477164039e-01
6.960000000000000000e+02 3.518258336754629956e-01
6.970000000000000000e+02 3.515657576648167360e-01
6.980000000000000000e+02 3.513062357279090886e-01
6.990000000000000000e+02 3.510472658868192819e-01
7.000000000000000000e+02 3.507888461735105823e-01
7.010000000000000000e+02 3.505309746297670670e-01
7.020000000000000000e+02 3.502736493071303414e-01
7.030000000000000000e+02 3.500168682668372555e-01
7.040000000000000000e+02 3.497606295797580644e-01
7.050000000000000000e+02 3.495049313263347002e-01
7.060000000000000000e+02 3.492497715965198757e-01
7.070000000000000000e+02 3.489951484897166889e-01
7.080000000000000000e+02 3.487410601147183375e-01
7.090000000000000000e+02 3.484875045896485557e-01
7.100000000000000000e+02 3.482344800419028830e-01
7.110000000000000000e+02 3.479819846080893231e-01
7.120000000000000000e+02 3.477300164339707234e-01
7.130000000000000000e+02 3.474785736744066544e-01
7.140000000000000000e+02 3.472276544932961784e-01
7.150000000000000000e+02 3.469772570635210052e-01
7.160000000000000000e+02 3.467273795668892045e-01
7.170000000000000000e+02 3.464780201940784732e-01
7.180000000000000000e+02 3.462291771445819011e-01
7.190000000000000000e+02 3.459808486266512939e-01
7.200000000000000000e+02 3.457330328572435496e-01
7.210000000000000000e+02 3.454857280619657023e-01
7.220000000000000000e+02 3.452389324750214650e-01
7.230000000000000000e+02 3.449926443391572728e-01
7.240000000000000000e+02 3.447468619056096584e-01
7.250000000000000000e+02 3.445015834340521832e-01
7.260000000000000000e+02 3.442568071925433681e-01
7.270000000000000000e+02 3.440125314574747906e-01
7.280000000000000000e+02 3.437687545135195144e-01
7.290000000000000000e+02 3.435254746535809089e-01
7.300000000000000000e+02 3.432826901787423002e-01
7.310000000000000000e+02 3.430403993982158450e-01
7.320000000000000000e+02 3.427986006292935151e-01
7.330000000000000000e+02 3.425572921972969143e-01
7.340000000000000000e+02 3.423164724355281519e-01
7.350000000000000000e+02 3.420761396852208813e-01
7.360000000000000000e+02 3.418362922954924499e-01
7.370000000000000000e+02 3.415969286232947710e-01
7.380000000000000000e+02 3.413580470333674177e-01
7.390000000000000000e+02 3.411196458981896606e-01
7.400000000000000000e+02 3.408817235979336724e-01
7.410000000000000000e+02 3.406442785204180090e-01
7.420000000000000000e+02 3.404073090610605923e-01
7.430000000000000000e+02 3.401708136228335233e-01
7.440000000000000000e+02 3.399347906162166200e-01
7.450000000000000000e+02 3.396992384591527858e-01
7.460000000000000000e+02 3.394641555770023800e-01
7.470000000000000000e+02 3.392295404024988636e-01
7.480000000000000000e+02 3.389953913757046688e-01
7.490000000000000000e+02 3.387617069439666229e-01
7.500000000000000000e+02 3.385284855618724831e-01
7.510000000000000000e+02 3.382957256912079713e-01
7.520000000000000000e+02 3.380634258009131421e-01
7.530000000000000000e+02 3.378315843670398055e-01
7.540000000000000000e+02 3.376001998727091169e-01
7.550000000000000000e+02 3.373692708080697766e-01
7.560000000000000000e+02 3.371387956702555089e-01
7.570000000000000000e+02 3.369087729633440942e-01
7.580000000000000000e+02 3.366792011983160693e-01
7.590000000000000000e+02 3.364500788930136488e-01
7.600000000000000000e+02 3.362214045721003131e-01
7.610000000000000000e+02 3.359931767670201741e-01
7.620000000000000000e+02 3.357653940159582850e-01
7.630000000000000000e+02 3.355380548638007276e-01
7.640000000000000000e+02 3.353111578620951438e-01
7.650000000000000000e+02 3.350847015690115449e-01
7.660000000000000000e+02 3.348586845493035091e-01
7.670000000000000000e+02 3.346331053742694905e-01
7.680000000000000000e+02 3.344079626217142387e-01
7.690000000000000000e+02 3.341832548759116617e-01
7.700000000000000000e+02 3.339589807275655242e-01
7.710000000000000000e+02 3.337351387737733655e-01
7.720000000000000000e+02 3.335117276179882517e-01
7.730000000000000000e+02 3.332887458699826388e-01
7.740000000000000000e+02 3.330661921458104580e-01
7.750000000000000000e+02 3.328440650677720880e-01
7.760000000000000000e+02 3.326223632643768302e-01
7.770000000000000000e+02 3.324010853703081581e-01
7.780000000000000000e+02 3.321802300263866914e-01
7.790000000000000000e+02 3.319597958795358905e-01
7.800000000000000000e+02 3.317397815827464180e-01
7.810000000000000000e+02 3.315201857950410558e-01
7.820000000000000000e+02 3.313010071814402324e-01
7.830000000000000000e+02 3.310822444129272735e-01
7.840000000000000000e+02 3.308638961664148725e-01
7.850000000000000000e+02 3.306459611247098973e-01
7.860000000000000000e+02 3.304284379764809709e-01
7.870000000000000000e+02 3.302113254162241662e-01
7.880000000000000000e+02 3.299946221442298100e-01
7.890000000000000000e+02 3.297783268665497869e-01
7.900000000000000000e+02 3.295624382949643438e-01
7.910000000000000000e+02 3.293469551469496159e-01
7.920000000000000000e+02 3.291318761456457631e-01
7.930000000000000000e+02 3.289172000198238299e-01
7.940000000000000000e+02 3.287029255038547149e-01
7.950000000000000000e+02 3.284890513376771404e-01
7.960000000000000000e+02 3.282755762667662891e-01
7.970000000000000000e+02 3.280624990421022735e-01
7.980000000000000000e+02 3.278498184201396604e-01
7.990000000000000000e+02 3.276375331627759402e-01
8.000000000000000000e+02 3.274256420373216625e-01
8.010000000000000000e+02 3.272141438164691829e-01
8.020000000000000000e+02 3.270030372782634087e-01
8.030000000000000000e+02 3.267923212060710458e-01
8.040000000000000000e+02 3.265819943885510668e-01
8.050000000000000000e+02 3.263720556196256228e-01
8.060000000000000000e+02 3.261625036984497905e-01
8.070000000000000000e+02 3.259533374293829278e-01
8.080000000000000000e+02 3.257445556219598082e-01
8.090000000000000000e+02 3.255361570908613666e-01
8.100000000000000000e+02 3.253281406558866662e-01
8.110000000000000000e+02 3.251205051419240322e-01
8.120000000000000000e+02 3.249132493789230747e-01
8.130000000000000000e+02 3.247063722018668219e-01
8.140000000000000000e+02 3.244998724507436316e-01
8.150000000000000000e+02 3.242937489705196574e-01
8.160000000000000000e+02 3.240880006111113709e-01
8.170000000000000000e+02 3.238826262273585277e-01
8.180000000000000000e+02 3.236776246789968559e-01
8.190000000000000000e+02 3.234729948306310776e-01
8.200000000000000000e+02 3.232687355517086525e-01
8.210000000000000000e+02 3.230648457164926324e-01
8.220000000000000000e+02 3.228613242040356823e-01
8.230000000000000000e+02 3.226581698981539903e-01
8.240000000000000000e+02 3.224553816874007883e-01
8.250000000000000000e+02 3.222529584650413170e-01
8.260000000000000000e+02 3.220508991290260137e-01
8.270000000000000000e+02 3.218492025819662539e-01
8.280000000000000000e+02 3.216478677311080947e-01
8.290000000000000000e+02 3.214468934883077389e-01
8.300000000000000000e+02 3.212462787700062772e-01
8.310000000000000000e+02 3.210460224972046528e-01
8.320000000000000000e+02 3.208461235954392921e-01
8.330000000000000000e+02 3.206465809947580126e-01
8.340000000000000000e+02 3.204473936296945991e-01
8.350000000000000000e+02 3.202485604392455998e-01
8.360000000000000000e+02 3.200500803668460126e-01
8.370000000000000000e+02 3.198519523603452486e-01
8.380000000000000000e+02 3.196541753719837065e-01
8.390000000000000000e+02 3.194567483583689582e-01
8.400000000000000000e+02 3.192596702804527675e-01
8.410000000000000000e+02 3.190629401035073864e-01
8.420000000000000000e+02 3.188665567971026849e-01
8.430000000000000000e+02 3.186705193350833909e-01
8.440000000000000000e+02 3.184748266955457208e-01
8.450000000000000000e+02 3.182794778608156183e-01
8.460000000000000000e+02 3.180844718174256069e-01
8.470000000000000000e+02 3.178898075560925296e-01
8.480000000000000000e+02 3.176954840716956219e-01
8.490000000000000000e+02 3.175015003632543076e-01
8.500000000000000000e+02 3.173078554339060497e-01
8.510000000000000000e+02 3.171145482908849234e-01
8.520000000000000000e+02 3.169215779455000215e-01
8.530000000000000000e+02 3.167289434131136394e-01
8.540000000000000000e+02 3.165366437131200694e-01
8.550000000000000000e+02 3.163446778689245065e-01
8.560000000000000000e+02 3.161530449079217875e-01
8.570000000000000000e+02 3.159617438614756857e-01
8.580000000000000000e+02 3.157707737648977608e-01
8.590000000000000000e+02 3.155801336574269866e-01
8.600000000000000000e+02 3.153898225822091006e-01
8.610000000000000000e+02 3.151998395862760094e-01
8.620000000000000000e+02 3.150101837205260824e-01
8.630000000000000000e+02 3.148208540397031130e-01
8.640000000000000000e+02 3.146318496023771116e-01
8.650000000000000000e+02 3.144431694709240444e-01
8.660000000000000000e+02 3.142548127115059597e-01
8.670000000000000000e+02 3.140667783940516711e-01
8.680000000000000000e+02 3.138790655922368278e-01
8.690000000000000000e+02 3.136916733834648197e-01
8.700000000000000000e+02 3.135046008488475144e-01
8.710000000000000000e+02 3.133178470731859400e-01
8.720000000000000000e+02 3.131314111449514659e-01
8.730000000000000000e+02 3.129452921562663748e-01
8.740000000000000000e+02 3.127594892028858209e-01
8.750000000000000000e+02 3.125740013841784570e-01
8.760000000000000000e+02 3.123888278031087262e-01
8.770000000000000000e+02 3.122039675662170444e-01
8.780000000000000000e+02 3.120194197836033134e-01
8.790000000000000000e+02 3.118351835689069929e-01
8.800000000000000000e+02 3.116512580392898912e-01
8.810000000000000000e+02 3.114676423154182361e-01
8.820000000000000000e+02 3.112843355214442997e-01
8.830000000000000000e+02 3.111013367849889688e-01
8.840000000000000000e+02 3.109186452371244802e-01
8.850000000000000000e+02 3.107362600123558805e-01
8.860000000000000000e+02 3.105541802486042058e-01
8.870000000000000000e+02 3.103724050871895512e-01
8.880000000000000000e+02 3.101909336728129185e-01
8.890000000000000000e+02 3.100097651535400067e-01
8.900000000000000000e+02 3.098288986807835599e-01
8.910000000000000000e+02 3.096483334092868245e-01
8.920000000000000000e+02 3.094680684971065632e-01
8.930000000000000000e+02 3.092881031055963459e-01
8.940000000000000000e+02 3.091084363993903961e-01
8.950000000000000000e+02 3.089290675463863822e-01
8.960000000000000000e+02 3.087499957177297638e-01
8.970000000000000000e+02 3.085712200877967493e-01
8.980000000000000000e+02 3.083927398341790305e-01
8.990000000000000000e+02 3.082145541376665743e-01
9.000000000000000000e+02 3.080366621822326345e-01
9.010000000000000000e+02 3.078590631550175982e-01
9.020000000000000000e+02 3.076817562463126654e-01
9.030000000000000000e+02 3.075047406495448055e-01
9.040000000000000000e+02 3.073280155612607700e-01
9.050000000000000000e+02 3.071515801811117719e-01
9.060000000000000000e+02 3.069754337118381082e-01
9.070000000000000000e+02 3.067995753592535069e-01
9.080000000000000000e+02 3.066240043322303599e-01
9.090000000000000000e+02 3.064487198426842363e-01
9.100000000000000000e+02 3.062737211055591158e-01
9.110000000000000000e+02 3.060990073388120125e-01
9.120000000000000000e+02 3.059245777633986529e-01
9.130000000000000000e+02 3.057504316032582659e-01
9.140000000000000000e+02 3.055765680852992605e-01
9.150000000000000000e+02 3.054029864393842386e-01
9.160000000000000000e+02 3.052296858983158390e-01
9.170000000000000000e+02 3.050566656978219715e-01
9.180000000000000000e+02 3.048839250765419395e-01
9.190000000000000000e+02 3.047114632760116182e-01
9.200000000000000000e+02 3.045392795406499653e-01
9.210000000000000000e+02 3.043673731177441444e-01
9.220000000000000000e+02 3.041957432574363684e-01
9.230000000000000000e+02 3.040243892127093006e-01
9.240000000000000000e+02 3.038533102393727869e-01
9.250000000000000000e+02 3.036825055960493125e-01
9.260000000000000000e+02 3.035119745441614003e-01
9.270000000000000000e+02 3.033417163479172340e-01
9.280000000000000000e+02 3.031717302742974463e-01
9.290000000000000000e+02 3.030020155930413517e-01
9.300000000000000000e+02 3.028325715766346238e-01
9.310000000000000000e+02 3.026633975002944177e-01
9.320000000000000000e+02 3.024944926419575464e-01
9.330000000000000000e+02 3.023258562822670470e-01
9.340000000000000000e+02 3.021574877045585805e-01
9.350000000000000000e+02 3.019893861948482194e-01
9.360000000000000000e+02 3.018215510418188474e-01
9.370000000000000000e+02 3.016539815368082800e-01
9.380000000000000000e+02 3.014866769737955532e-01
9.390000000000000000e+02 3.013196366493888778e-01
9.400000000000000000e+02 3.011528598628129272e-01
9.410000000000000000e+02 3.009863459158961252e-01
9.420000000000000000e+02 3.008200941130586559e-01
9.430000000000000000e+02 3.006541037612996958e-01
9.440000000000000000e+02 3.004883741701852018e-01
9.450000000000000000e+02 3.003229046518358092e-01
9.460000000000000000e+02 3.001576945209146752e-01
9.470000000000000000e+02 2.999927430946152662e-01
9.480000000000000000e+02 2.998280496926495342e-01
9.490000000000000000e+02 2.996636136372357040e-01
9.500000000000000000e+02 2.994994342530869491e-01
9.510000000000000000e+02 2.993355108673987908e-01
9.520000000000000000e+02 2.991718428098381621e-01
9.530000000000000000e+02 2.990084294125310294e-01
9.540000000000000000e+02 2.988452700100516224e-01
9.550000000000000000e+02 2.986823639394100560e-01
9.560000000000000000e+02 2.985197105400413942e-01
9.570000000000000000e+02 2.983573091537941036e-01
9.580000000000000000e+02 2.981951591249187294e-01
9.590000000000000000e+02 2.980332598000566269e-01
9.600000000000000000e+02 2.978716105282286919e-01
9.610000000000000000e+02 2.977102106608245369e-01
9.620000000000000000e+02 2.975490595515907222e-01
9.630000000000000000e+02 2.973881565566206531e-01
9.640000000000000000e+02 2.972275010343430335e-01
9.650000000000000000e+02 2.970670923455107637e-01
9.660000000000000000e+02 2.969069298531911150e-01
9.670000000000000000e+02 2.967470129227537390e-01
9.680000000000000000e+02 2.965873409218608980e-01
9.690000000000000000e+02 2.964279132204564182e-01
9.700000000000000000e+02 2.962687291907549203e-01
9.710000000000000000e+02 2.961097882072319387e-01
9.720000000000000000e+02 2.959510896466127639e-01
9.730000000000000000e+02 2.957926328878625055e-01
9.740000000000000000e+02 2.956344173121756014e-01
9.750000000000000000e+02 2.954764423029654363e-01
9.760000000000000000e+02 2.953187072458541840e-01
9.770000000000000000e+02 2.951612115286627036e-01
9.780000000000000000e+02 2.950039545414004927e-01
9.790000000000000000e+02 2.948469356762552507e-01
9.800000000000000000e+02 2.946901543275833868e-01
9.810000000000000000e+02 2.945336098918997503e-01
9.820000000000000000e+02 2.943773017678678605e-01
9.830000000000000000e+02 2.942212293562899150e-01
9.840000000000000000e+02 2.940653920600974636e-01
9.850000000000000000e+02 2.939097892843409721e-01
9.860000000000000000e+02 2.937544204361807743e-01
9.870000000000000000e+02 2.935992849248772463e-01
9.880000000000000000e+02 2.934443821617811476e-01
9.890000000000000000e+02 2.932897115603243510e-01
9.900000000000000000e+02 2.931352725360100164e-01
9.910000000000000000e+02 2.929810645064033769e-01
9.920000000000000000e+02 2.928270868911228009e-01
9.930000000000000000e+02 2.926733391118297445e-01
9.940000000000000000e+02 2.925198205922200922e-01
9.950000000000000000e+02 2.923665307580145534e-01
9.960000000000000000e+02 2.922134690369498355e-01
9.970000000000000000e+02 2.920606348587694301e-01
9.980000000000000000e+02 2.919080276552144526e-01
9.990000000000000000e+02 2.917556468600148722e-01
1.000000000000000000e+03 2.916034919088804078e-01
1.001000000000000000e+03 2.914515622394917571e-01
1.002000000000000000e+03 2.912998572914913820e-01
1.003000000000000000e+03 2.911483765064752371e-01
1.004000000000000000e+03 2.909971193279838886e-01
1.005000000000000000e+03 2.908460852014934650e-01
1.006000000000000000e+03 2.906952735744071648e-01
1.007000000000000000e+03 2.905446838960470402e-01
1.008000000000000000e+03 2.903943156176448381e-01
1.009000000000000000e+03 2.902441681923339512e-01
1.010000000000000000e+03 2.900942410751406464e-01
1.011000000000000000e+03 2.899445337229757946e-01
1.012000000000000000e+03 2.897950455946264325e-01
1.013000000000000000e+03 2.896457761507474915e-01
1.014000000000000000e+03 2.894967248538535820e-01
1.015000000000000000e+03 2.893478911683105004e-01
1.016000000000000000e+03 2.891992745603271242e-01
1.017000000000000000e+03 2.890508744979475297e-01
1.018000000000000000e+03 2.889026904510426097e-01
1.019000000000000000e+03 2.887547218913020242e-01
1.020000000000000000e+03 2.886069682922262625e-01
1.021000000000000000e+03 2.884594291291184276e-01
1.022000000000000000e+03 2.883121038790770196e-01
1.023000000000000000e+03 2.881649920209869986e-01
1.024000000000000000e+03 2.880180930355127900e-01
1.025000000000000000e+03 2.878714064050900689e-01
1.026000000000000000e+03 2.877249316139180446e-01
1.027000000000000000e+03 2.875786681479517992e-01
1.028000000000000000e+03 2.874326154948946832e-01
1.029000000000000000e+03 2.872867731441903771e-01
1.030000000000000000e+03 2.871411405870157307e-01
1.031000000000000000e+03 2.869957173162727693e-01
1.032000000000000000e+03 2.868505028265813661e-01
1.033000000000000000e+03 2.867054966142719152e-01
1.034000000000000000e+03 2.865606981773775597e-01
1.035000000000000000e+03 2.864161070156271971e-01
1.036000000000000000e+03 2.862717226304377083e-01
1.037000000000000000e+03 2.861275445249068516e-01
1.038000000000000000e+03 2.859835722038058803e-01
1.039000000000000000e+03 2.858398051735724921e-01
1.040000000000000000e+03 2.856962429423036132e-01
1.041000000000000000e+03 2.855528850197477930e-01
1.042000000000000000e+03 2.854097309172984320e-01
1.043000000000000000e+03 2.852667801479871201e-01
1.044000000000000000e+03 2.851240322264754767e-01
1.045000000000000000e+03 2.849814866690491000e-01
1.046000000000000000e+03 2.848391429936103503e-01
1.047000000000000000e+03 2.846970007196709673e-01
1.048000000000000000e+03 2.845550593683457974e-01
1.049000000000000000e+03 2.844133184623455213e-01
1.050000000000000000e+03 2.842717775259698820e-01
1.051000000000000000e+03 2.841304360851010236e-01
1.052000000000000000e+03 2.839892936671965518e-01
1.053000000000000000e+03 2.838483498012828177e-01
1.054000000000000000e+03 2.837076040179485892e-01
1.055000000000000000e+03 2.835670558493376125e-01
1.056000000000000000e+03 2.834267048291428392e-01
1.057000000000000000e+03 2.832865504925993760e-01
1.058000000000000000e+03 2.831465923764779347e-01
1.059000000000000000e+03 2.830068300190783925e-01
1.060000000000000000e+03 2.828672629602232425e-01
1.061000000000000000e+03 2.827278907412516529e-01
1.062000000000000000e+03 2.825887129050117519e-01
1.063000000000000000e+03 2.824497289958559088e-01
1.064000000000000000e+03 2.823109385596329624e-01
1.065000000000000000e+03 2.821723411436828921e-01
1.066000000000000000e+03 2.820339362968297126e-01
1.067000000000000000e+03 2.818957235693760333e-01
1.068000000000000000e+03 2.817577025130960644e-01
1.069000000000000000e+03 2.816198726812300102e-01
1.070000000000000000e+03 2.814822336284779070e-01
1.071000000000000000e+03 2.813447849109924626e-01
1.072000000000000000e+03 2.812075260863746151e-01
1.073000000000000000e+03 2.810704567136661503e-01
1.074000000000000000e+03 2.809335763533444830e-01
1.075000000000000000e+03 2.807968845673156633e-01
1.076000000000000000e+03 2.806603809189098242e-01
1.077000000000000000e+03 2.805240649728739100e-01
1.078000000000000000e+03 2.803879362953665133e-01
1.079000000000000000e+03 2.802519944539517138e-01
1.080000000000000000e+03 2.801162390175933048e-01
1.081000000000000000e+03 2.799806695566490200e-01
1.082000000000000000e+03 2.798452856428645941e-01
1.083000000000000000e+03 2.797100868493681558e-01
1.084000000000000000e+03 2.795750727506643440e-01
1.085000000000000000e+03 2.794402429226287565e-01
1.086000000000000000e+03 2.793055969425021767e-01
1.087000000000000000e+03 2.791711343888848562e-01
1.088000000000000000e+03 2.790368548417310191e-01
1.089000000000000000e+03 2.789027578823434217e-01
1.090000000000000000e+03 2.787688430933673578e-01
1.091000000000000000e+03 2.786351100587853291e-01
1.092000000000000000e+03 2.785015583639117720e-01
1.093000000000000000e+03 2.783681875953873952e-01
1.094000000000000000e+03 2.782349973411734623e-01
1.095000000000000000e+03 2.781019871905468510e-01
1.096000000000000000e+03 2.779691567340942804e-01
1.097000000000000000e+03 2.778365055637071479e-01
1.098000000000000000e+03 2.777040332725761451e-01
1.099000000000000000e+03 2.775717394551857620e-01
1.100000000000000000e+03 2.774396237073094018e-01
1.101000000000000000e+03 2.773076856260036083e-01
1.102000000000000000e+03 2.771759248096032358e-01
1.103000000000000000e+03 2.770443408577161759e-01
1.104000000000000000e+03 2.769129333712176400e-01
1.105000000000000000e+03 2.767817019522460509e-01
1.106000000000000000e+03 2.766506462041967707e-01
1.107000000000000000e+03 2.765197657317179925e-01
1.108000000000000000e+03 2.763890601407046343e-01
1.109000000000000000e+03 2.762585290382943981e-01
1.110000000000000000e+03 2.761281720328617739e-01
1.111000000000000000e+03 2.759979887340135440e-01
1.112000000000000000e+03 2.758679787525837313e-01
1.113000000000000000e+03 2.757381417006286584e-01
1.114000000000000000e+03 2.756084771914215636e-01
1.115000000000000000e+03 2.754789848394486595e-01
1.116000000000000000e+03 2.753496642604031930e-01
1.117000000000000000e+03 2.752205150711812265e-01
1.118000000000000000e+03 2.750915368898766422e-01
1.119000000000000000e+03 2.749627293357762570e-01
1.120000000000000000e+03 2.748340920293551592e-01
1.121000000000000000e+03 2.747056245922717133e-01
1.122000000000000000e+03 2.745773266473632290e-01
1.123000000000000000e+03 2.744491978186407444e-01
1.124000000000000000e+03 2.743212377312846395e-01
1.125000000000000000e+03 2.741934460116399741e-01
1.126000000000000000e+03 2.740658222872117689e-01
1.127000000000000000e+03 2.739383661866600095e-01
1.128000000000000000e+03 2.738110773397959274e-01
1.129000000000000000e+03 2.736839553775763934e-01
1.130000000000000000e+03 2.735569999321003087e-01
1.131000000000000000e+03 2.734302106366032215e-01
1.132000000000000000e+03 2.733035871254533289e-01
1.133000000000000000e+03 2.731771290341468150e-01
1.134000000000000000e+03 2.730508359993034651e-01
1.135000000000000000e+03 2.729247076586620580e-01
1.136000000000000000e+03 2.727987436510761476e-01
1.137000000000000000e+03 2.726729436165094556e-01
1.138000000000000000e+03 2.725473071960314853e-01
1.139000000000000000e+03 2.724218340318134146e-01
1.140000000000000000e+03 2.722965237671234884e-01
1.141000000000000000e+03 2.721713760463226883e-01
1.142000000000000000e+03 2.720463905148607364e-01
1.143000000000000000e+03 2.719215668192712654e-01
1.144000000000000000e+03 2.717969046071682104e-01
1.145000000000000000e+03 2.716724035272411464e-01
1.146000000000000000e+03 2.715480632292508467e-01
1.147000000000000000e+03 2.714238833640260085e-01
1.148000000000000000e+03 2.712998635834579231e-01
1.149000000000000000e+03 2.711760035404970348e-01
1.150000000000000000e+03 2.710523028891486108e-01
1.151000000000000000e+03 2.709287612844687998e-01
1.152000000000000000e+03 2.708053783825599137e-01
1.153000000000000000e+03 2.706821538405673189e-01
1.154000000000000000e+03 2.705590873166745514e-01
1.155000000000000000e+03 2.704361784700994309e-01
1.156000000000000000e+03 2.703134269610904528e-01
1.157000000000000000e+03 2.701908324509222914e-01
1.158000000000000000e+03 2.700683946018923032e-01
1.159000000000000000e+03 2.699461130773159190e-01
1.160000000000000000e+03 2.698239875415232025e-01
1.161000000000000000e+03 2.697020176598549090e-01
1.162000000000000000e+03 2.695802030986582665e-01
1.163000000000000000e+03 2.694585435252833117e-01
1.164000000000000000e+03 2.693370386080789491e-01
1.165000000000000000e+03 2.692156880163891208e-01
1.166000000000000000e+03 2.690944914205488092e-01
1.167000000000000000e+03 2.689734484918807622e-01
1.168000000000000000e+03 2.688525589026908302e-01
1.169000000000000000e+03 2.687318223262648575e-01
1.170000000000000000e+03 2.686112384368647965e-01
1.171000000000000000e+03 2.684908069097245997e-01
1.172000000000000000e+03 2.683705274210469449e-01
1.173000000000000000e+03 2.682503996479992936e-01
1.174000000000000000e+03 2.681304232687102829e-01
1.175000000000000000e+03 2.680105979622658952e-01
1.176000000000000000e+03 2.678909234087059610e-01
1.177000000000000000e+03 2.677713992890203842e-01
1.178000000000000000e+03 2.676520252851457005e-01
1.179000000000000000e+03 2.675328010799612466e-01
1.180000000000000000e+03 2.674137263572856082e-01
1.181000000000000000e+03 2.672948008018733446e-01
1.182000000000000000e+03 2.671760240994109359e-01
1.183000000000000000e+03 2.670573959365136196e-01
1.184000000000000000e+03 2.669389160007218931e-01
1.185000000000000000e+03 2.668205839804973500e-01
1.186000000000000000e+03 2.667023995652202384e-01
1.187000000000000000e+03 2.665843624451850191e-01
1.188000000000000000e+03 2.664664723115975908e-01
1.189000000000000000e+03 2.663487288565714040e-01
1.190000000000000000e+03 2.662311317731241855e-01
1.191000000000000000e+03 2.661136807551746641e-01
1.192000000000000000e+03 2.659963754975389061e-01
1.193000000000000000e+03 2.658792156959270958e-01
1.194000000000000000e+03 2.657622010469401497e-01
1.195000000000000000e+03 2.656453312480662188e-01
1.196000000000000000e+03 2.655286059976777469e-01
1.197000000000000000e+03 2.654120249950276955e-01
1.198000000000000000e+03 2.652955879402463801e-01
1.199000000000000000e+03 2.651792945343385277e-01
1.200000000000000000e+03 2.650631444791792246e-01
1.201000000000000000e+03 2.649471374775115851e-01
1.202000000000000000e+03 2.648312732329428099e-01
1.203000000000000000e+03 2.647155514499411888e-01
1.204000000000000000e+03 2.645999718338329920e-01
1.205000000000000000e+03 2.644845340907990838e-01
1.206000000000000000e+03 2.643692379278720361e-01
1.207000000000000000e+03 2.642540830529322426e-01
1.208000000000000000e+03 2.641390691747058650e-01
1.209000000000000000e+03 2.640241960027607804e-01
1.210000000000000000e+03 2.639094632475036395e-01
1.211000000000000000e+03 2.637948706201769800e-01
1.212000000000000000e+03 2.636804178328561732e-01
1.213000000000000000e+03 2.635661045984460382e-01
1.214000000000000000e+03 2.634519306306777331e-01
1.215000000000000000e+03 2.633378956441061458e-01
1.216000000000000000e+03 2.632239993541065637e-01
1.217000000000000000e+03 2.631102414768713427e-01
1.218000000000000000e+03 2.629966217294076314e-01
1.219000000000000000e+03 2.628831398295335409e-01
1.220000000000000000e+03 2.627697954958757576e-01
1.221000000000000000e+03 2.626565884478663238e-01
1.222000000000000000e+03 2.625435184057398064e-01
1.223000000000000000e+03 2.624305850905298554e-01
1.224000000000000000e+03 2.623177882240673164e-01
1.225000000000000000e+03 2.622051275289759564e-01
1.226000000000000000e+03 2.620926027286706317e-01
1.227000000000000000e+03 2.619802135473539573e-01
1.228000000000000000e+03 2.618679597100133649e-01
1.229000000000000000e+03 2.617558409424184385e-01
1.230000000000000000e+03 2.616438569711178608e-01
1.231000000000000000e+03 2.615320075234368602e-01
1.232000000000000000e+03 2.614202923274738244e-01
1.233000000000000000e+03 2.613087111120980244e-01
1.234000000000000000e+03 2.611972636069466724e-01
1.235000000000000000e+03 2.610859495424219245e-01
1.236000000000000000e+03 2.609747686496883823e-01
1.237000000000000000e+03 2.608637206606699843e-01
1.238000000000000000e+03 2.607528053080476194e-01
1.239000000000000000e+03 2.606420223252560175e-01
1.240000000000000000e+03 2.605313714464814190e-01
1.241000000000000000e+03 2.604208524066583541e-01
1.242000000000000000e+03 2.603104649414674232e-01
1.243000000000000000e+03 2.602002087873323544e-01
1.244000000000000000e+03 2.600900836814172279e-01
1.245000000000000000e+03 2.599800893616240893e-01
1.246000000000000000e+03 2.598702255665899519e-01
1.247000000000000000e+03 2.597604920356843539e-01
1.248000000000000000e+03 2.596508885090067498e-01
1.249000000000000000e+03 2.595414147273837902e-01
1.250000000000000000e+03 2.594320704323665461e-01
1.251000000000000000e+03 2.593228553662283997e-01
1.252000000000000000e+03 2.592137692719619357e-01
1.253000000000000000e+03 2.591048118932763877e-01
1.254000000000000000e+03 2.589959829745956399e-01
1.255000000000000000e+03 2.588872822610549518e-01
1.256000000000000000e+03 2.587787094984989600e-01
1.257000000000000000e+03 2.586702644334786250e-01
1.258000000000000000e+03 2.585619468132491772e-01
1.259000000000000000e+03 2.584537563857673415e-01
1.260000000000000000e+03 2.583456928996890056e-01
1.261000000000000000e+03 2.582377561043664449e-01
1.262000000000000000e+03 2.581299457498462124e-01
1.263000000000000000e+03 2.580222615868663638e-01
1.264000000000000000e+03 2.579147033668540145e-01
1.265000000000000000e+03 2.578072708419231751e-01
1.266000000000000000e+03 2.576999637648720864e-01
1.267000000000000000e+03 2.575927818891807219e-01
1.268000000000000000e+03 2.574857249690085115e-01
1.269000000000000000e+03 2.573787927591919544e-01
1.270000000000000000e+03 2.572719850152420662e-01
1.271000000000000000e+03 2.571653014933422132e-01
1.272000000000000000e+03 2.570587419503455040e-01
1.273000000000000000e+03 2.569523061437724576e-01
1.274000000000000000e+03 2.568459938318090052e-01
1.275000000000000000e+03 2.567398047733036037e-01
1.276000000000000000e+03 2.566337387277652371e-01
1.277000000000000000e+03 2.565277954553609741e-01
1.278000000000000000e+03 2.564219747169138586e-01
1.279000000000000000e+03 2.563162762739001344e-01
1.280000000000000000e+03 2.562106998884475795e-01
1.281000000000000000e+03 2.561052453233324533e-01
1.282000000000000000e+03 2.559999123419781641e-01
1.283000000000000000e+03 2.558947007084522163e-01
1.284000000000000000e+03 2.557896101874642669e-01
1.285000000000000000e+03 2.556846405443637948e-01
1.286000000000000000e+03 2.555797915451380464e-01
1.287000000000000000e+03 2.554750629564095932e-01
1.288000000000000000e+03 2.553704545454340558e-01
1.289000000000000000e+03 2.552659660800983277e-01
1.290000000000000000e+03 2.551615973289179662e-01
1.291000000000000000e+03 2.550573480610349164e-01
1.292000000000000000e+03 2.549532180462158459e-01
1.293000000000000000e+03 2.548492070548494803e-01
1.294000000000000000e+03 2.547453148579446047e-01
1.295000000000000000e+03 2.546415412271280099e-01
1.296000000000000000e+03 2.545378859346422162e-01
1.297000000000000000e+03 2.544343487533434200e-01
1.298000000000000000e+03 2.543309294566992729e-01
1.299000000000000000e+03 2.542276278187869942e-01
1.300000000000000000e+03 2.541244436142908181e-01
1.301000000000000000e+03 2.540213766185003830e-01
1.302000000000000000e+03 2.539184266073084562e-01
1.303000000000000000e+03 2.538155933572086020e-01
1.304000000000000000e+03 2.537128766452935724e-01
1.305000000000000000e+03 2.536102762492529195e-01
1.306000000000000000e+03 2.535077919473709418e-01
1.307000000000000000e+03 2.534054235185248527e-01
1.308000000000000000e+03 2.533031707421826151e-01
1.309000000000000000e+03 2.532010333984007211e-01
1.310000000000000000e+03 2.530990112678225268e-01
1.311000000000000000e+03 2.529971041316761982e-01
1.312000000000000000e+03 2.528953117717722132e-01
1.313000000000000000e+03 2.527936339705020852e-01
1.314000000000000000e+03 2.526920705108357534e-01
1.315000000000000000e+03 2.525906211763201403e-01
1.316000000000000000e+03 2.524892857510767641e-01
1.317000000000000000e+03 2.523880640197998515e-01
1.318000000000000000e+03 2.522869557677546171e-01
1.319000000000000000e+03 2.521859607807750980e-01
1.320000000000000000e+03 2.520850788452623226e-01
1.321000000000000000e+03 2.519843097481822003e-01
1.322000000000000000e+03 2.518836532770640235e-01
1.323000000000000000e+03 2.517831092199979137e-01
1.324000000000000000e+03 2.516826773656334892e-01
1.325000000000000000e+03 2.515823575031777004e-01
1.326000000000000000e+03 2.514821494223929976e-01
1.327000000000000000e+03 2.513820529135953330e-01
1.328000000000000000e+03 2.512820677676526060e-01
1.329000000000000000e+03 2.511821937759824430e-01
1.330000000000000000e+03 2.510824307305503655e-01
1.331000000000000000e+03 2.509827784238682913e-01
1.332000000000000000e+03 2.508832366489923693e-01
1.333000000000000000e+03 2.507838051995210926e-01
1.334000000000000000e+03 2.506844838695937439e-01
1.335000000000000000e+03 2.505852724538883969e-01
1.336000000000000000e+03 2.504861707476200849e-01
1.337000000000000000e+03 2.503871785465390798e-01
1.338000000000000000e+03 2.502882956469291154e-01
1.339000000000000000e+03 2.501895218456055003e-01
1.340000000000000000e+03 2.500908569399133974e-01
1.341000000000000000e+03 2.499923007277259634e-01
1.342000000000000000e+03 2.498938530074426845e-01
1.343000000000000000e+03 2.497955135779875713e-01
1.344000000000000000e+03 2.496972822388074664e-01
1.345000000000000000e+03 2.495991587898701292e-01
1.346000000000000000e+03 2.495011430316625423e-01
1.347000000000000000e+03 2.494032347651895520e-01
1.348000000000000000e+03 2.493054337919714258e-01
1.349000000000000000e+03 2.492077399140428251e-01
1.350000000000000000e+03 2.491101529339506682e-01
1.351000000000000000e+03 2.490126726547526037e-01
1.352000000000000000e+03 2.489152988800152622e-01
1.353000000000000000e+03 2.488180314138125071e-01
1.354000000000000000e+03 2.487208700607239920e-01
1.355000000000000000e+03 2.486238146258330506e-01
1.356000000000000000e+03 2.485268649147255038e-01
1.357000000000000000e+03 2.484300207334876331e-01
1.358000000000000000e+03 2.483332818887047377e-01
1.359000000000000000e+03 2.482366481874593023e-01
1.360000000000000000e+03 2.481401194373296093e-01
1.361000000000000000e+03 2.480436954463877963e-01
1.362000000000000000e+03 2.479473760231984958e-01
1.363000000000000000e+03 2.478511609768170310e-01
1.364000000000000000e+03 2.477550501167878616e-01
1.365000000000000000e+03 2.476590432531430575e-01
1.366000000000000000e+03 2.475631401964004663e-01
1.367000000000000000e+03 2.474673407575623263e-01
1.368000000000000000e+03 2.473716447481136838e-01
1.369000000000000000e+03 2.472760519800205892e-01
1.370000000000000000e+03 2.471805622657286539e-01
1.371000000000000000e+03 2.470851754181617177e-01
1.372000000000000000e+03 2.469898912507197675e-01
1.373000000000000000e+03 2.468947095772777711e-01
1.374000000000000000e+03 2.467996302121839569e-01
1.375000000000000000e+03 2.467046529702584812e-01
1.376000000000000000e+03 2.466097776667914854e-01
1.377000000000000000e+03 2.465150041175419859e-01
1.378000000000000000e+03 2.464203321387360701e-01
1.379000000000000000e+03 2.463257615470654804e-01
1.380000000000000000e+03 2.462312921596860049e-01
1.381000000000000000e+03 2.461369237942161725e-01
1.382000000000000000e+03 2.460426562687355323e-01
1.383000000000000000e+03 2.459484894017832657e-01
1.384000000000000000e+03 2.458544230123565211e-01
1.385000000000000000e+03 2.457604569199094147e-01
1.386000000000000000e+03 2.456665909443508100e-01
1.387000000000000000e+03 2.455728249060434298e-01
1.388000000000000000e+03 2.454791586258022185e-01
1.389000000000000000e+03 2.453855919248926487e-01
1.390000000000000000e+03 2.452921246250298615e-01
1.391000000000000000e+03 2.451987565483764175e-01
1.392000000000000000e+03 2.451054875175413816e-01
1.393000000000000000e+03 2.450123173555789347e-01
1.394000000000000000e+03 2.449192458859864863e-01
1.395000000000000000e+03 2.448262729327036480e-01
1.396000000000000000e+03 2.447333983201107066e-01
1.397000000000000000e+03 2.446406218730270143e-01
1.398000000000000000e+03 2.445479434167101007e-01
1.399000000000000000e+03 2.444553627768533688e-01
1.400000000000000000e+03 2.443628797795856789e-01
1.401000000000000000e+03 2.442704942514694055e-01
1.402000000000000000e+03 2.441782060194989112e-01
1.403000000000000000e+03 2.440860149110996302e-01
1.404000000000000000e+03 2.439939207541264310e-01
1.405000000000000000e+03 2.439019233768621175e-01
1.406000000000000000e+03 2.438100226080163746e-01
1.407000000000000000e+03 2.437182182767241578e-01
1.408000000000000000e+03 2.436265102125443616e-01
1.409000000000000000e+03 2.435348982454586253e-01
1.410000000000000000e+03 2.434433822058698071e-01
1.411000000000000000e+03 2.433519619246007348e-01
1.412000000000000000e+03 2.432606372328928457e-01
1.413000000000000000e+03 2.431694079624048543e-01
1.414000000000000000e+03 2.430782739452113372e-01
1.415000000000000000e+03 2.429872350138016224e-01
1.416000000000000000e+03 2.428962910010784848e-01
1.417000000000000000e+03 2.428054417403562315e-01
1.418000000000000000e+03 2.427146870653603961e-01
1.419000000000000000e+03 2.426240268102255460e-01
1.420000000000000000e+03 2.425334608094944777e-01
1.421000000000000000e+03 2.424429888981168013e-01
1.422000000000000000e+03 2.423526109114476634e-01
1.423000000000000000e+03 2.422623266852464152e-01
1.424000000000000000e+03 2.421721360556752523e-01
1.425000000000000000e+03 2.420820388592983263e-01
1.426000000000000000e+03 2.419920349330800247e-01
1.427000000000000000e+03 2.419021241143839152e-01
1.428000000000000000e+03 2.418123062409714419e-01
1.429000000000000000e+03 2.417225811510008426e-01
1.430000000000000000e+03 2.416329486830257334e-01
1.431000000000000000e+03 2.415434086759936649e-01
1.432000000000000000e+03 2.414539609692453459e-01
1.433000000000000000e+03 2.413646054025131715e-01
1.434000000000000000e+03 2.412753418159200025e-01
1.435000000000000000e+03 2.411861700499777217e-01
1.436000000000000000e+03 2.410970899455864569e-01
1.437000000000000000e+03 2.410081013440331932e-01
1.438000000000000000e+03 2.409192040869903850e-01
1.439000000000000000e+03 2.408303980165147906e-01
1.440000000000000000e+03 2.407416829750466114e-01
1.441000000000000000e+03 2.406530588054079101e-01
1.442000000000000000e+03 2.405645253508015002e-01
1.443000000000000000e+03 2.404760824548100306e-01
1.444000000000000000e+03 2.403877299613942364e-01
1.445000000000000000e+03 2.402994677148925229e-01
1.446000000000000000e+03 2.402112955600191613e-01
1.447000000000000000e+03 2.401232133418632897e-01
1.448000000000000000e+03 2.400352209058879138e-01
1.449000000000000000e+03 2.399473180979287412e-01
1.450000000000000000e+03 2.398595047641925715e-01
1.451000000000000000e+03 2.397717807512568244e-01
1.452000000000000000e+03 2.396841459060680135e-01
1.453000000000000000e+03 2.395966000759404968e-01
1.454000000000000000e+03 2.395091431085556444e-01
1.455000000000000000e+03 2.394217748519605060e-01
1.456000000000000000e+03 2.393344951545667842e-01
1.457000000000000000e+03 2.392473038651495298e-01
1.458000000000000000e+03 2.391602008328463091e-01
1.459000000000000000e+03 2.390731859071557330e-01
1.460000000000000000e+03 2.389862589379368463e-01
1.461000000000000000e+03 2.388994197754072957e-01
1.462000000000000000e+03 2.388126682701430248e-01
1.463000000000000000e+03 2.387260042730765808e-01
1.464000000000000000e+03 2.386394276354963373e-01
1.465000000000000000e+03 2.385529382090451900e-01
1.466000000000000000e+03 2.384665358457195850e-01
1.467000000000000000e+03 2.383802203978685197e-01
1.468000000000000000e+03 2.382939917181923495e-01
1.469000000000000000e+03 2.382078496597416772e-01
1.470000000000000000e+03 2.381217940759162988e-01
1.471000000000000000e+03 2.380358248204642868e-01
1.472000000000000000e+03 2.379499417474807699e-01
1.473000000000000000e+03 2.378641447114067942e-01
1.474000000000000000e+03 2.377784335670286020e-01
1.475000000000000000e+03 2.376928081694762440e-01
1.476000000000000000e+03 2.376072683742226632e-01
1.477000000000000000e+03 2.375218140370825570e-01
1.478000000000000000e+03 2.374364450142116834e-01
1.479000000000000000e+03 2.373511611621054174e-01
1.480000000000000000e+03 2.372659623375976967e-01
1.481000000000000000e+03 2.371808483978604387e-01
1.482000000000000000e+03 2.370958192004020970e-01
1.483000000000000000e+03 2.370108746030668290e-01
1.484000000000000000e+03 2.369260144640333854e-01
1.485000000000000000e+03 2.368412386418142501e-01
1.486000000000000000e+03 2.367565469952543911e-01
1.487000000000000000e+03 2.366719393835304830e-01
1.488000000000000000e+03 2.365874156661497973e-01
1.489000000000000000e+03 2.365029757029492585e-01
1.490000000000000000e+03 2.364186193540942782e-01
1.491000000000000000e+03 2.363343464800780058e-01
1.492000000000000000e+03 2.362501569417203573e-01
1.493000000000000000e+03 2.361660506001665716e-01
1.494000000000000000e+03 2.360820273168867667e-01
1.495000000000000000e+03 2.359980869536748849e-01
1.496000000000000000e+03 2.359142293726473882e-01
1.497000000000000000e+03 2.358304544362425925e-01
1.498000000000000000e+03 2.357467620072196124e-01
1.499000000000000000e+03 2.356631519486573345e-01
1.500000000000000000e+03 2.355796241239535849e-01
1.501000000000000000e+03 2.354961783968241296e-01
1.502000000000000000e+03 2.354128146313015646e-01
1.503000000000000000e+03 2.353295326917346775e-01
1.504000000000000000e+03 2.352463324427871982e-01
1.505000000000000000e+03 2.351632137494369945e-01
1.506000000000000000e+03 2.350801764769753222e-01
1.507000000000000000e+03 2.349972204910054929e-01
1.508000000000000000e+03 2.349143456574421251e-01
1.509000000000000000e+03 2.348315518425103665e-01
1.510000000000000000e+03 2.347488389127448949e-01
1.511000000000000000e+03 2.346662067349886693e-01
1.512000000000000000e+03 2.345836551763926525e-01
1.513000000000000000e+03 2.345011841044142009e-01
1.514000000000000000e+03 2.344187933868167595e-01
1.515000000000000000e+03 2.343364828916685016e-01
1.516000000000000000e+03 2.342542524873416354e-01
1.517000000000000000e+03 2.341721020425115152e-01
1.518000000000000000e+03 2.340900314261557813e-01
1.519000000000000000e+03 2.340080405075530834e-01
1.520000000000000000e+03 2.339261291562828304e-01
1.521000000000000000e+03 2.338442972422238031e-01
1.522000000000000000e+03 2.337625446355534320e-01
1.523000000000000000e+03 2.336808712067469929e-01
1.524000000000000000e+03 2.335992768265765240e-01
1.525000000000000000e+03 2.335177613661101326e-01
1.526000000000000000e+03 2.334363246967110228e-01
1.527000000000000000e+03 2.333549666900368580e-01
1.528000000000000000e+03 2.332736872180384557e-01
1.529000000000000000e+03 2.331924861529593440e-01
1.530000000000000000e+03 2.331113633673345675e-01
1.531000000000000000e+03 2.330303187339902438e-01
1.532000000000000000e+03 2.329493521260422029e-01
1.533000000000000000e+03 2.328684634168957102e-01
1.534000000000000000e+03 2.327876524802438285e-01
1.535000000000000000e+03 2.327069191900675293e-01
1.536000000000000000e+03 2.326262634206341662e-01
1.537000000000000000e+03 2.325456850464967806e-01
1.538000000000000000e+03 2.324651839424934086e-01
1.539000000000000000e+03 2.323847599837462752e-01
1.540000000000000000e+03 2.323044130456606571e-01
1.541000000000000000e+03 2.322241430039243826e-01
1.542000000000000000e+03 2.321439497345068048e-01
1.543000000000000000e+03 2.320638331136581634e-01
1.544000000000000000e+03 2.319837930179086127e-01
1.545000000000000000e+03 2.319038293240674731e-01
1.546000000000000000e+03 2.318239419092223974e-01
1.547000000000000000e+03 2.317441306507384835e-01
1.548000000000000000e+03 2.316643954262576632e-01
1.549000000000000000e+03 2.315847361136977867e-01
1.550000000000000000e+03 2.315051525912518171e-01
1.551000000000000000e+03 2.314256447373869430e-01
1.552000000000000000e+03 2.313462124308440226e-01
1.553000000000000000e+03 2.312668555506366408e-01
1.554000000000000000e+03 2.311875739760501369e-01
1.555000000000000000e+03 2.311083675866413278e-01
1.556000000000000000e+03 2.310292362622371753e-01
1.557000000000000000e+03 2.309501798829342589e-01
1.558000000000000000e+03 2.308711983290980818e-01
1.559000000000000000e+03 2.307922914813621551e-01
1.560000000000000000e+03 2.307134592206271650e-01
1.561000000000000000e+03 2.306347014280604735e-01
1.562000000000000000e+03 2.305560179850950075e-01
1.563000000000000000e+03 2.304774087734288157e-01
1.564000000000000000e+03 2.303988736750240685e-01
1.565000000000000000e+03 2.303204125721062812e-01
1.566000000000000000e+03 2.302420253471640088e-01
1.567000000000000000e+03 2.301637118829474027e-01
1.568000000000000000e+03 2.300854720624679051e-01
1.569000000000000000e+03 2.300073057689974998e-01
1.570000000000000000e+03 2.299292128860677409e-01
1.571000000000000000e+03 2.298511932974691974e-01
1.572000000000000000e+03 2.297732468872507039e-01
1.573000000000000000e+03 2.296953735397183893e-01
1.574000000000000000e+03 2.296175731394353714e-01
1.575000000000000000e+03 2.295398455712205354e-01
1.576000000000000000e+03 2.294621907201482014e-01
1.577000000000000000e+03 2.293846084715472078e-01
1.578000000000000000e+03 2.293070987110001346e-01
1.579000000000000000e+03 2.292296613243427761e-01
1.580000000000000000e+03 2.291522961976632522e-01
1.581000000000000000e+03 2.290750032173013429e-01
1.582000000000000000e+03 2.289977822698477106e-01
1.583000000000000000e+03 2.289206332421434564e-01
1.584000000000000000e+03 2.288435560212790099e-01
1.585000000000000000e+03 2.287665504945936845e-01
1.586000000000000000e+03 2.286896165496748734e-01
1.587000000000000000e+03 2.286127540743574382e-01
1.588000000000000000e+03 2.285359629567229323e-01
1.589000000000000000e+03 2.284592430850989619e-01
1.590000000000000000e+03 2.283825943480583265e-01
1.591000000000000000e+03 2.283060166344185182e-01
1.592000000000000000e+03 2.282295098332409733e-01
1.593000000000000000e+03 2.281530738338303499e-01
1.594000000000000000e+03 2.280767085257339732e-01
1.595000000000000000e+03 2.280004137987407808e-01
1.596000000000000000e+03 2.279241895428811004e-01
1.597000000000000000e+03 2.278480356484258174e-01
1.598000000000000000e+03 2.277719520058855418e-01
1.599000000000000000e+03 2.276959385060100816e-01
1.600000000000000000e+03 2.276199950397877481e-01
1.601000000000000000e+03 2.275441214984444960e-01
1.602000000000000000e+03 2.274683177734437844e-01
1.603000000000000000e+03 2.273925837564853281e-01
1.604000000000000000e+03 2.273169193395046805e-01
1.605000000000000000e+03 2.272413244146726241e-01
1.606000000000000000e+03 2.271657988743943646e-01
1.607000000000000000e+03 2.270903426113089485e-01
1.608000000000000000e+03 2.270149555182888745e-01
1.609000000000000000e+03 2.269396374884388445e-01
1.610000000000000000e+03 2.268643884150955969e-01
1.611000000000000000e+03 2.267892081918272407e-01
1.612000000000000000e+03 2.267140967124322559e-01
1.613000000000000000e+03 2.266390538709392721e-01
1.614000000000000000e+03 2.265640795616061798e-01
1.615000000000000000e+03 2.264891736789195198e-01
1.616000000000000000e+03 2.264143361175938451e-01
1.617000000000000000e+03 2.263395667725712768e-01
1.618000000000000000e+03 2.262648655390205876e-01
1.619000000000000000e+03 2.261902323123367031e-01
1.620000000000000000e+03 2.261156669881401460e-01
1.621000000000000000e+03 2.260411694622762591e-01
1.622000000000000000e+03 2.259667396308147891e-01
1.623000000000000000e+03 2.258923773900489707e-01
1.624000000000000000e+03 2.258180826364951099e-01
1.625000000000000000e+03 2.257438552668920295e-01
1.626000000000000000e+03 2.256696951782002636e-01
1.627000000000000000e+03 2.255956022676016415e-01
1.628000000000000000e+03 2.255215764324983996e-01
1.629000000000000000e+03 2.254476175705128760e-01
1.630000000000000000e+03 2.253737255794867889e-01
1.631000000000000000e+03 2.252999003574804593e-01
1.632000000000000000e+03 2.252261418027725892e-01
1.633000000000000000e+03 2.251524498138593178e-01
1.634000000000000000e+03 2.250788242894535829e-01
1.635000000000000000e+03 2.250052651284850935e-01
1.636000000000000000e+03 2.249317722300988587e-01
1.637000000000000000e+03 2.248583454936553816e-01
1.638000000000000000e+03 2.247849848187296884e-01
1.639000000000000000e+03 2.247116901051106619e-01
1.640000000000000000e+03 2.246384612528006808e-01
1.641000000000000000e+03 2.245652981620151478e-01
1.642000000000000000e+03 2.244922007331812686e-01
1.643000000000000000e+03 2.244191688669383289e-01
1.644000000000000000e+03 2.243462024641365293e-01
1.645000000000000000e+03 2.242733014258364577e-01
1.646000000000000000e+03 2.242004656533088669e-01
1.647000000000000000e+03 2.241276950480337316e-01
1.648000000000000000e+03 2.240549895116997203e-01
1.649000000000000000e+03 2.239823489462039463e-01
1.650000000000000000e+03 2.239097732536509677e-01
1.651000000000000000e+03 2.238372623363526492e-01
1.652000000000000000e+03 2.237648160968271349e-01
1.653000000000000000e+03 2.236924344377986817e-01
1.654000000000000000e+03 2.236201172621968825e-01
1.655000000000000000e+03 2.235478644731561104e-01
1.656000000000000000e+03 2.234756759740152421e-01
1.657000000000000000e+03 2.234035516683166855e-01
1.658000000000000000e+03 2.233314914598061030e-01
1.659000000000000000e+03 2.232594952524317722e-01
1.660000000000000000e+03 2.231875629503440595e-01
1.661000000000000000e+03 2.231156944578948087e-01
1.662000000000000000e+03 2.230438896796368975e-01
1.663000000000000000e+03 2.229721485203237652e-01
1.664000000000000000e+03 2.229004708849085248e-01
1.665000000000000000e+03 2.228288566785438241e-01
1.666000000000000000e+03 2.227573058065810685e-01
1.667000000000000000e+03 2.226858181745699772e-01
1.668000000000000000e+03 2.226143936882579444e-01
1.669000000000000000e+03 2.225430322535897065e-01
1.670000000000000000e+03 2.224717337767067038e-01
1.671000000000000000e+03 2.224004981639464140e-01
1.672000000000000000e+03 2.223293253218419918e-01
1.673000000000000000e+03 2.222582151571217413e-01
1.674000000000000000e+03 2.221871675767085608e-01
1.675000000000000000e+03 2.221161824877193047e-01
1.676000000000000000e+03 2.220452597974645337e-01
1.677000000000000000e+03 2.219743994134477927e-01
1.678000000000000000e+03 2.219036012433649452e-01
1.679000000000000000e+03 2.218328651951040620e-01
1.680000000000000000e+03 2.217621911767446718e-01
1.681000000000000000e+03 2.216915790965571231e-01
1.682000000000000000e+03 2.216210288630024727e-01
1.683000000000000000e+03 2.215505403847313481e-01
1.684000000000000000e+03 2.214801135705841972e-01
1.685000000000000000e+03 2.214097483295902336e-01
1.686000000000000000e+03 2.213394445709670200e-01
1.687000000000000000e+03 2.212692022041202189e-01
1.688000000000000000e+03 2.211990211386428706e-01
1.689000000000000000e+03 2.211289012843147828e-01
1.690000000000000000e+03 2.210588425511024746e-01
1.691000000000000000e+03 2.209888448491581503e-01
1.692000000000000000e+03 2.209189080888195877e-01
1.693000000000000000e+03 2.208490321806095280e-01
1.694000000000000000e+03 2.207792170352351480e-01
1.695000000000000000e+03 2.207094625635875051e-01
1.696000000000000000e+03 2.206397686767412603e-01
1.697000000000000000e+03 2.205701352859540387e-01
1.698000000000000000e+03 2.205005623026659312e-01
1.699000000000000000e+03 2.204310496384991325e-01
1.700000000000000000e+03 2.203615972052573591e-01
1.701000000000000000e+03 2.202922049149253214e-01
1.702000000000000000e+03 2.202228726796684188e-01
1.703000000000000000e+03 2.201536004118321566e-01
1.704000000000000000e+03 2.200843880239415906e-01
1.705000000000000000e+03 2.200152354287010781e-01
1.706000000000000000e+03 2.199461425389934999e-01
1.707000000000000000e+03 2.198771092678801498e-01
1.708000000000000000e+03 2.198081355285999017e-01
1.709000000000000000e+03 2.197392212345690710e-01
1.710000000000000000e+03 2.196703662993806649e-01
1.711000000000000000e+03 2.196015706368039944e-01
1.712000000000000000e+03 2.195328341607845901e-01
1.713000000000000000e+03 2.194641567854430653e-01
1.714000000000000000e+03 2.193955384250750318e-01
1.715000000000000000e+03 2.193269789941508785e-01
1.716000000000000000e+03 2.192584784073147997e-01
1.717000000000000000e+03 2.191900365793846284e-01
1.718000000000000000e+03 2.191216534253514758e-01
1.719000000000000000e+03 2.190533288603790096e-01
1.720000000000000000e+03 2.189850627998030930e-01
1.721000000000000000e+03 2.189168551591316181e-01
1.722000000000000000e+03 2.188487058540436458e-01
1.723000000000000000e+03 2.187806148003890450e-01
1.724000000000000000e+03 2.187125819141883531e-01
1.725000000000000000e+03 2.186446071116319723e-01
1.726000000000000000e+03 2.185766903090798907e-01
1.727000000000000000e+03 2.185088314230612394e-01
1.728000000000000000e+03 2.184410303702738754e-01
1.729000000000000000e+03 2.183732870675837712e-01
1.730000000000000000e+03 2.183056014320249316e-01
1.731000000000000000e+03 2.182379733807983391e-01
1.732000000000000000e+03 2.181704028312723420e-01
1.733000000000000000e+03 2.181028897009815726e-01
1.734000000000000000e+03 2.180354339076266967e-01
1.735000000000000000e+03 2.179680353690742201e-01
1.736000000000000000e+03 2.179006940033556550e-01
1.737000000000000000e+03 2.178334097286674376e-01
1.738000000000000000e+03 2.177661824633702059e-01
1.739000000000000000e+03 2.176990121259886890e-01
1.740000000000000000e+03 2.176318986352111517e-01
1.741000000000000000e+03 2.175648419098887287e-01
1.742000000000000000e+03 2.174978418690354520e-01
1.743000000000000000e+03 2.174308984318274185e-01
1.744000000000000000e+03 2.173640115176027621e-01
1.745000000000000000e+03 2.172971810458608211e-01
1.746000000000000000e+03 2.172304069362621382e-01
1.747000000000000000e+03 2.171636891086275445e-01
1.748000000000000000e+03 2.170970274829383817e-01
1.749000000000000000e+03 2.170304219793355305e-01
1.750000000000000000e+03 2.169638725181193550e-01
1.751000000000000000e+03 2.168973790197489815e-01
1.752000000000000000e+03 2.168309414048421868e-01
1.753000000000000000e+03 2.167645595941748993e-01
1.754000000000000000e+03 2.166982335086807265e-01
1.755000000000000000e+03 2.166319630694506226e-01
1.756000000000000000e+03 2.165657481977323606e-01
1.757000000000000000e+03 2.164995888149302827e-01
1.758000000000000000e+03 2.164334848426049396e-01
1.759000000000000000e+03 2.163674362024723963e-01
1.760000000000000000e+03 2.163014428164042879e-01
1.761000000000000000e+03 2.162355046064269037e-01
1.762000000000000000e+03 2.161696214947211592e-01
1.763000000000000000e+03 2.161037934036222907e-01
1.764000000000000000e+03 2.160380202556189400e-01
1.765000000000000000e+03 2.159723019733532923e-01
1.766000000000000000e+03 2.159066384796203830e-01
1.767000000000000000e+03 2.158410296973680975e-01
1.768000000000000000e+03 2.157754755496960331e-01
1.769000000000000000e+03 2.157099759598559707e-01
1.770000000000000000e+03 2.156445308512508763e-01
1.771000000000000000e+03 2.155791401474349001e-01
1.772000000000000000e+03 2.155138037721127109e-01
1.773000000000000000e+03 2.154485216491392741e-01
1.774000000000000000e+03 2.153832937025194072e-01
1.775000000000000000e+03 2.153181198564075027e-01
1.776000000000000000e+03 2.152530000351069173e-01
1.777000000000000000e+03 2.151879341630699716e-01
1.778000000000000000e+03 2.151229221648971457e-01
1.779000000000000000e+03 2.150579639653370512e-01
1.780000000000000000e+03 2.149930594892857649e-01
1.781000000000000000e+03 2.149282086617868015e-01
1.782000000000000000e+03 2.148634114080303359e-01
1.783000000000000000e+03 2.147986676533532591e-01
1.784000000000000000e+03 2.147339773232384286e-01
1.785000000000000000e+03 2.146693403433145853e-01
1.786000000000000000e+03 2.146047566393557982e-01
1.787000000000000000e+03 2.145402261372811870e-01
1.788000000000000000e+03 2.144757487631545334e-01
1.789000000000000000e+03 2.144113244431839205e-01
1.790000000000000000e+03 2.143469531037214271e-01
1.791000000000000000e+03 2.142826346712626007e-01
1.792000000000000000e+03 2.142183690724463463e-01
1.793000000000000000e+03 2.141541562340543436e-01
1.794000000000000000e+03 2.140899960830107973e-01
1.795000000000000000e+03 2.140258885463820482e-01
1.796000000000000000e+03 2.139618335513762404e-01
1.797000000000000000e+03 2.138978310253430437e-01
1.798000000000000000e+03 2.138338808957729320e-01
1.799000000000000000e+03 2.137699830902975162e-01
1.800000000000000000e+03 2.137061375366884342e-01
1.801000000000000000e+03 2.136423441628575726e-01
1.802000000000000000e+03 2.135786028968563455e-01
1.803000000000000000e+03 2.135149136668755554e-01
1.804000000000000000e+03 2.134512764012451713e-01
1.805000000000000000e+03 2.133876910284334405e-01
1.806000000000000000e+03 2.133241574770472215e-01
1.807000000000000000e+03 2.132606756758311239e-01
1.808000000000000000e+03 2.131972455536675359e-01
1.809000000000000000e+03 2.131338670395759305e-01
1.810000000000000000e+03 2.130705400627127821e-01
1.811000000000000000e+03 2.130072645523711783e-01
1.812000000000000000e+03 2.129440404379804863e-01
1.813000000000000000e+03 2.128808676491058538e-01
1.814000000000000000e+03 2.128177461154480699e-01
1.815000000000000000e+03 2.127546757668432043e-01
1.816000000000000000e+03 2.126916565332621634e-01
1.817000000000000000e+03 2.126286883448104126e-01
1.818000000000000000e+03 2.125657711317277820e-01
1.819000000000000000e+03 2.125029048243877172e-01
1.820000000000000000e+03 2.124400893532975565e-01
1.821000000000000000e+03 2.123773246490977540e-01
1.822000000000000000e+03 2.123146106425615742e-01
1.823000000000000000e+03 2.122519472645949812e-01
1.824000000000000000e+03 2.121893344462362219e-01
1.825000000000000000e+03 2.121267721186554378e-01
1.826000000000000000e+03 2.120642602131543319e-01
1.827000000000000000e+03 2.120017986611659189e-01
1.828000000000000000e+03 2.119393873942542472e-01
1.829000000000000000e+03 2.118770263441138724e-01
1.830000000000000000e+03 2.118147154425698564e-01
1.831000000000000000e+03 2.117524546215769909e-01
1.832000000000000000e+03 2.116902438132200193e-01
1.833000000000000000e+03 2.116280829497129146e-01
1.834000000000000000e+03 2.115659719633987135e-01
1.835000000000000000e+03 2.115039107867491552e-01
1.836000000000000000e+03 2.114418993523644319e-01
1.837000000000000000e+03 2.113799375929728552e-01
1.838000000000000000e+03 2.113180254414305237e-01
1.839000000000000000e+03 2.112561628307208506e-01
1.840000000000000000e+03 2.111943496939546472e-01
1.841000000000000000e+03 2.111325859643694292e-01
1.842000000000000000e+03 2.110708715753293885e-01
1.843000000000000000e+03 2.110092064603247553e-01
1.844000000000000000e+03 2.109475905529718809e-01
1.845000000000000000e+03 2.108860237870125165e-01
1.846000000000000000e+03 2.108245060963140349e-01
1.847000000000000000e+03 2.107630374148684871e-01
1.848000000000000000e+03 2.107016176767928795e-01
1.849000000000000000e+03 2.106402468163285358e-01
1.850000000000000000e+03 2.105789247678407916e-01
1.851000000000000000e+03 2.105176514658189946e-01
1.852000000000000000e+03 2.104564268448757547e-01
1.853000000000000000e+03 2.103952508397469723e-01
1.854000000000000000e+03 2.103341233852915881e-01
1.855000000000000000e+03 2.102730444164908619e-01
1.856000000000000000e+03 2.102120138684486217e-01
1.857000000000000000e+03 2.101510316763905151e-01
1.858000000000000000e+03 2.100900977756640919e-01
1.859000000000000000e+03 2.100292121017381108e-01
1.860000000000000000e+03 2.099683745902026499e-01
1.861000000000000000e+03 2.099075851767684964e-01
1.862000000000000000e+03 2.098468437972670630e-01
1.863000000000000000e+03 2.097861503876499167e-01
1.864000000000000000e+03 2.097255048839886116e-01
1.865000000000000000e+03 2.096649072224744670e-01
1.866000000000000000e+03 2.096043573394181236e-01
1.867000000000000000e+03 2.095438551712492659e-01
1.868000000000000000e+03 2.094834006545165106e-01
1.869000000000000000e+03 2.094229937258869079e-01
1.870000000000000000e+03 2.093626343221457464e-01
1.871000000000000000e+03 2.093023223801962485e-01
1.872000000000000000e+03 2.092420578370595419e-01
1.873000000000000000e+03 2.091818406298737165e-01
1.874000000000000000e+03 2.091216706958943794e-01
1.875000000000000000e+03 2.090615479724937387e-01
1.876000000000000000e+03 2.090014723971606314e-01
1.877000000000000000e+03 2.089414439075001906e-01
1.878000000000000000e+03 2.088814624412333731e-01
1.879000000000000000e+03 2.088215279361970156e-01
1.880000000000000000e+03 2.087616403303434731e-01
1.881000000000000000e+03 2.087017995617399535e-01
1.882000000000000000e+03 2.086420055685688502e-01
1.883000000000000000e+03 2.085822582891269650e-01
1.884000000000000000e+03 2.085225576618256194e-01
1.885000000000000000e+03 2.084629036251900158e-01
1.886000000000000000e+03 2.084032961178593768e-01
1.887000000000000000e+03 2.083437350785861397e-01
1.888000000000000000e+03 2.082842204462362901e-01
1.889000000000000000e+03 2.082247521597886120e-01
1.890000000000000000e+03 2.081653301583346882e-01
1.891000000000000000e+03 2.081059543810785673e-01
1.892000000000000000e+03 2.080466247673364022e-01
1.893000000000000000e+03 2.079873412565362567e-01
1.894000000000000000e+03 2.079281037882178829e-01
1.895000000000000000e+03 2.078689123020325269e-01
1.896000000000000000e+03 2.078097667377422908e-01
1.897000000000000000e+03 2.077506670352203821e-01
1.898000000000000000e+03 2.076916131344504479e-01
1.899000000000000000e+03 2.076326049755265746e-01
1.900000000000000000e+03 2.075736424986527329e-01
1.901000000000000000e+03 2.075147256441430554e-01
1.902000000000000000e+03 2.074558543524208376e-01
1.903000000000000000e+03 2.073970285640188982e-01
1.904000000000000000e+03 2.073382482195789966e-01
1.905000000000000000e+03 2.072795132598517498e-01
1.906000000000000000e+03 2.072208236256962155e-01
1.907000000000000000e+03 2.071621792580796984e-01
1.908000000000000000e+03 2.071035800980776664e-01
1.909000000000000000e+03 2.070450260868731684e-01
1.910000000000000000e+03 2.069865171657568614e-01
1.911000000000000000e+03 2.069280532761265390e-01
1.912000000000000000e+03 2.068696343594871312e-01
1.913000000000000000e+03 2.068112603574502883e-01
1.914000000000000000e+03 2.067529312117340479e-01
1.915000000000000000e+03 2.066946468641627788e-01
1.916000000000000000e+03 2.066364072566668486e-01
1.917000000000000000e+03 2.065782123312824015e-01
1.918000000000000000e+03 2.065200620301508860e-01
1.919000000000000000e+03 2.064619562955193055e-01
1.920000000000000000e+03 2.064038950697394403e-01
1.921000000000000000e+03 2.063458782952679316e-01
1.922000000000000000e+03 2.062879059146658645e-01
1.923000000000000000e+03 2.062299778705987408e-01
1.924000000000000000e+03 2.061720941058358680e-01
1.925000000000000000e+03 2.061142545632505263e-01
1.926000000000000000e+03 2.060564591858194960e-01
1.927000000000000000e+03 2.059987079166228086e-01
1.928000000000000000e+03 2.059410006988435515e-01
1.929000000000000000e+03 2.058833374757677304e-01
1.930000000000000000e+03 2.058257181907838240e-01
1.931000000000000000e+03 2.057681427873827018e-01
1.932000000000000000e+03 2.057106112091573180e-01
1.933000000000000000e+03 2.056531233998025732e-01
1.934000000000000000e+03 2.055956793031148422e-01
1.935000000000000000e+03 2.055382788629920854e-01
1.936000000000000000e+03 2.054809220234332656e-01
1.937000000000000000e+03 2.054236087285382928e-01
1.938000000000000000e+03 2.053663389225078295e-01
1.939000000000000000e+03 2.053091125496429858e-01
1.940000000000000000e+03 2.052519295543450140e-01
1.941000000000000000e+03 2.051947898811152804e-01
1.942000000000000000e+03 2.051376934745548497e-01
1.943000000000000000e+03 2.050806402793642902e-01
1.944000000000000000e+03 2.050236302403434796e-01
1.945000000000000000e+03 2.049666633023914109e-01
1.946000000000000000e+03 2.049097394105058867e-01
1.947000000000000000e+03 2.048528585097832977e-01
1.948000000000000000e+03 2.047960205454184834e-01
1.949000000000000000e+03 2.047392254627043995e-01
1.950000000000000000e+03 2.046824732070319786e-01
1.951000000000000000e+03 2.046257637238897420e-01
1.952000000000000000e+03 2.045690969588638830e-01
1.953000000000000000e+03 2.045124728576376005e-01
1.954000000000000000e+03 2.044558913659913768e-01
1.955000000000000000e+03 2.043993524298024222e-01
1.956000000000000000e+03 2.043428559950444257e-01
1.957000000000000000e+03 2.042864020077875820e-01
1.958000000000000000e+03 2.042299904141981481e-01
1.959000000000000000e+03 2.041736211605384155e-01
1.960000000000000000e+03 2.041172941931662377e-01
1.961000000000000000e+03 2.040610094585350587e-01
1.962000000000000000e+03 2.040047669031934963e-01
1.963000000000000000e+03 2.039485664737853421e-01
1.964000000000000000e+03 2.038924081170490621e-01
1.965000000000000000e+03 2.038362917798179907e-01
1.966000000000000000e+03 2.037802174090194984e-01
1.967000000000000000e+03 2.037241849516754355e-01
1.968000000000000000e+03 2.036681943549014939e-01
1.969000000000000000e+03 2.036122455659072072e-01
1.970000000000000000e+03 2.035563385319955065e-01
1.971000000000000000e+03 2.035004732005627759e-01
1.972000000000000000e+03 2.034446495190984638e-01
1.973000000000000000e+03 2.033888674351848613e-01
1.974000000000000000e+03 2.033331268964971295e-01
1.975000000000000000e+03 2.032774278508026611e-01
1.976000000000000000e+03 2.032217702459613307e-01
1.977000000000000000e+03 2.031661540299249114e-01
1.978000000000000000e+03 2.031105791507371583e-01
1.979000000000000000e+03 2.030550455565334478e-01
1.980000000000000000e+03 2.029995531955404720e-01
1.981000000000000000e+03 2.029441020160762388e-01
1.982000000000000000e+03 2.028886919665498501e-01
1.983000000000000000e+03 2.028333229954610017e-01
1.984000000000000000e+03 2.027779950514002061e-01
1.985000000000000000e+03 2.027227080830483474e-01
1.986000000000000000e+03 2.026674620391763215e-01
1.987000000000000000e+03 2.026122568686453407e-01
1.988000000000000000e+03 2.025570925204060735e-01
1.989000000000000000e+03 2.025019689434990056e-01
1.990000000000000000e+03 2.024468860870538289e-01
1.991000000000000000e+03 2.023918439002896918e-01
1.992000000000000000e+03 2.023368423325143939e-01
1.993000000000000000e+03 2.022818813331247190e-01
1.994000000000000000e+03 2.022269608516059913e-01
1.995000000000000000e+03 2.021720808375319645e-01
1.996000000000000000e+03 2.021172412405644048e-01
1.997000000000000000e+03 2.020624420104532859e-01
1.998000000000000000e+03 2.020076830970361503e-01
1.999000000000000000e+03 2.019529644502383592e-01
2.000000000000000000e+03 2.018982860200724538e-01
2.001000000000000000e+03 2.018436477566382670e-01
2.002000000000000000e+03 2.017890496101227282e-01
2.003000000000000000e+03 2.017344915307993092e-01
2.004000000000000000e+03 2.016799734690284118e-01
2.005000000000000000e+03 2.016254953752566192e-01
2.006000000000000000e+03 2.015710572000168066e-01
2.007000000000000000e+03 2.015166588939279191e-01
2.008000000000000000e+03 2.014623004076946666e-01
2.009000000000000000e+03 2.014079816921074684e-01
2.010000000000000000e+03 2.013537026980421474e-01
2.011000000000000000e+03 2.012994633764598196e-01
2.012000000000000000e+03 2.012452636784066717e-01
2.013000000000000000e+03 2.011911035550138505e-01
2.014000000000000000e+03 2.011369829574969903e-01
2.015000000000000000e+03 2.010829018371563803e-01
2.016000000000000000e+03 2.010288601453766311e-01
2.017000000000000000e+03 2.009748578336264524e-01
2.018000000000000000e+03 2.009208948534584593e-01
2.019000000000000000e+03 2.008669711565090055e-01
2.020000000000000000e+03 2.008130866944981274e-01
2.021000000000000000e+03 2.007592414192291563e-01
2.022000000000000000e+03 2.007054352825886623e-01
2.023000000000000000e+03 2.006516682365461213e-01
2.024000000000000000e+03 2.005979402331539985e-01
2.025000000000000000e+03 2.005442512245472486e-01
2.026000000000000000e+03 2.004906011629433715e-01
2.027000000000000000e+03 2.004369900006421901e-01
2.028000000000000000e+03 2.003834176900254338e-01
2.029000000000000000e+03 2.003298841835570165e-01
2.030000000000000000e+03 2.002763894337823425e-01
2.031000000000000000e+03 2.002229333933284727e-01
2.032000000000000000e+03 2.001695160149038477e-01
2.033000000000000000e+03 2.001161372512980929e-01
2.034000000000000000e+03 2.000627970553818247e-01
2.035000000000000000e+03 2.000094953801064557e-01
2.036000000000000000e+03 1.999562321785041397e-01
2.037000000000000000e+03 1.999030074036874938e-01
2.038000000000000000e+03 1.998498210088493487e-01
2.039000000000000000e+03 1.997966729472626657e-01
2.040000000000000000e+03 1.997435631722805083e-01
2.041000000000000000e+03 1.996904916373354877e-01
2.042000000000000000e+03 1.996374582959400124e-01
2.043000000000000000e+03 1.995844631016857607e-01
2.044000000000000000e+03 1.995315060082437086e-01
2.045000000000000000e+03 1.994785869693639080e-01
2.046000000000000000e+03 1.994257059388752640e-01
2.047000000000000000e+03 1.993728628706855355e-01
2.048000000000000000e+03 1.993200577187808631e-01
2.049000000000000000e+03 1.992672904372259080e-01
2.050000000000000000e+03 1.992145609801633521e-01
2.051000000000000000e+03 1.991618693018140651e-01
2.052000000000000000e+03 1.991092153564768541e-01
2.053000000000000000e+03 1.990565990985279921e-01
2.054000000000000000e+03 1.990040204824214398e-01
2.055000000000000000e+03 1.989514794626883742e-01
2.056000000000000000e+03 1.988989759939374657e-01
2.057000000000000000e+03 1.988465100308539346e-01
2.058000000000000000e+03 1.987940815282002727e-01
2.059000000000000000e+03 1.987416904408154383e-01
2.060000000000000000e+03 1.986893367236148567e-01
2.061000000000000000e+03 1.986370203315904470e-01
2.062000000000000000e+03 1.985847412198102346e-01
2.063000000000000000e+03 1.985324993434183505e-01
2.064000000000000000e+03 1.984802946576345595e-01
2.065000000000000000e+03 1.984281271177545658e-01
2.066000000000000000e+03 1.983759966791494023e-01
2.067000000000000000e+03 1.983239032972655413e-01
2.068000000000000000e+03 1.982718469276246176e-01
2.069000000000000000e+03 1.982198275258233444e-01
2.070000000000000000e+03 1.981678450475331810e-01
2.071000000000000000e+03 1.981158994485004987e-01
2.072000000000000000e+03 1.980639906845459430e-01
2.073000000000000000e+03 1.980121187115647940e-01
2.074000000000000000e+03 1.979602834855263283e-01
2.075000000000000000e+03 1.979084849624740683e-01
2.076000000000000000e+03 1.978567230985252834e-01
2.077000000000000000e+03 1.978049978498710726e-01
2.078000000000000000e+03 1.977533091727760872e-01
2.079000000000000000e+03 1.977016570235783921e-01
2.080000000000000000e+03 1.976500413586892435e-01
2.081000000000000000e+03 1.975984621345931724e-01
2.082000000000000000e+03 1.975469193078475127e-01
2.083000000000000000e+03 1.974954128350824012e-01
2.084000000000000000e+03 1.974439426730005831e-01
2.085000000000000000e+03 1.973925087783774124e-01
2.086000000000000000e+03 1.973411111080604075e-01
2.087000000000000000e+03 1.972897496189693345e-01
2.088000000000000000e+03 1.972384242680958744e-01
2.089000000000000000e+03 1.971871350125036781e-01
2.090000000000000000e+03 1.971358818093280341e-01
2.091000000000000000e+03 1.970846646157757565e-01
2.092000000000000000e+03 1.970334833891250192e-01
2.093000000000000000e+03 1.969823380867253559e-01
2.094000000000000000e+03 1.969312286659972711e-01
2.095000000000000000e+03 1.968801550844322401e-01
2.096000000000000000e+03 1.968291172995924598e-01
2.097000000000000000e+03 1.967781152691109037e-01
2.098000000000000000e+03 1.967271489506908222e-01
2.099000000000000000e+03 1.966762183021059374e-01
2.100000000000000000e+03 1.966253232812000817e-01
2.101000000000000000e+03 1.965744638458871429e-01
2.102000000000000000e+03 1.965236399541508416e-01
2.103000000000000000e+03 1.964728515640446205e-01
2.104000000000000000e+03 1.964220986336915886e-01
2.105000000000000000e+03 1.963713811212841609e-01
2.106000000000000000e+03 1.963206989850840856e-01
2.107000000000000000e+03 1.962700521834223333e-01
2.108000000000000000e+03 1.962194406746986530e-01
2.109000000000000000e+03 1.961688644173818219e-01
2.110000000000000000e+03 1.961183233700092010e-01
2.111000000000000000e+03 1.960678174911867355e-01
2.112000000000000000e+03 1.960173467395887881e-01
2.113000000000000000e+03 1.959669110739578335e-01
2.114000000000000000e+03 1.959165104531047363e-01
2.115000000000000000e+03 1.958661448359080293e-01
2.116000000000000000e+03 1.958158141813142461e-01
2.117000000000000000e+03 1.957655184483375055e-01
2.118000000000000000e+03 1.957152575960595386e-01
2.119000000000000000e+03 1.956650315836293841e-01
2.120000000000000000e+03 1.956148403702633876e-01
2.121000000000000000e+03 1.955646839152449801e-01
2.122000000000000000e+03 1.955145621779244836e-01
2.123000000000000000e+03 1.954644751177191386e-01
2.124000000000000000e+03 1.954144226941127993e-01
2.125000000000000000e+03 1.953644048666559607e-01
2.126000000000000000e+03 1.953144215949653428e-01
2.127000000000000000e+03 1.952644728387240292e-01
2.128000000000000000e+03 1.952145585576811615e-01
2.129000000000000000e+03 1.951646787116520509e-01
2.130000000000000000e+03 1.951148332605175673e-01
2.131000000000000000e+03 1.950650221642244164e-01
2.132000000000000000e+03 1.950152453827848908e-01
2.133000000000000000e+03 1.949655028762766751e-01
2.134000000000000000e+03 1.949157946048426793e-01
2.135000000000000000e+03 1.948661205286910392e-01
2.136000000000000000e+03 1.948164806080949218e-01
2.137000000000000000e+03 1.947668748033921926e-01
2.138000000000000000e+03 1.947173030749856648e-01
2.139000000000000000e+03 1.946677653833427113e-01
2.140000000000000000e+03 1.946182616889950145e-01
2.141000000000000000e+03 1.945687919525387888e-01
2.142000000000000000e+03 1.945193561346342526e-01
2.143000000000000000e+03 1.944699541960059064e-01
2.144000000000000000e+03 1.944205860974420053e-01
2.145000000000000000e+03 1.943712517997945866e-01
2.146000000000000000e+03 1.943219512639794422e-01
2.147000000000000000e+03 1.942726844509758966e-01
2.148000000000000000e+03 1.942234513218265290e-01
2.149000000000000000e+03 1.941742518376373405e-01
2.150000000000000000e+03 1.941250859595773648e-01
2.151000000000000000e+03 1.940759536488786685e-01
2.152000000000000000e+03 1.940268548668361848e-01
2.153000000000000000e+03 1.939777895748075187e-01
2.154000000000000000e+03 1.939287577342129476e-01
2.155000000000000000e+03 1.938797593065352265e-01
2.156000000000000000e+03 1.938307942533193939e-01
2.157000000000000000e+03 1.937818625361726887e-01
2.158000000000000000e+03 1.937329641167645777e-01
2.159000000000000000e+03 1.936840989568262283e-01
2.160000000000000000e+03 1.936352670181508973e-01
2.161000000000000000e+03 1.935864682625934308e-01
2.162000000000000000e+03 1.935377026520701260e-01
2.163000000000000000e+03 1.934889701485588143e-01
2.164000000000000000e+03 1.934402707140987498e-01
2.165000000000000000e+03 1.933916043107902216e-01
2.166000000000000000e+03 1.933429709007946085e-01
2.167000000000000000e+03 1.932943704463342405e-01
2.168000000000000000e+03 1.932458029096922880e-01
2.169000000000000000e+03 1.931972682532124841e-01
2.170000000000000000e+03 1.931487664392992631e-01
2.171000000000000000e+03 1.931002974304172892e-01
2.172000000000000000e+03 1.930518611890918446e-01
2.173000000000000000e+03 1.930034576779080246e-01
2.174000000000000000e+03 1.929550868595112656e-01
2.175000000000000000e+03 1.929067486966067335e-01
2.176000000000000000e+03 1.928584431519595743e-01
2.177000000000000000e+03 1.928101701883944419e-01
2.178000000000000000e+03 1.927619297687956923e-01
2.179000000000000000e+03 1.927137218561070509e-01
2.180000000000000000e+03 1.926655464133315565e-01
2.181000000000000000e+03 1.926174034035314508e-01
2.182000000000000000e+03 1.925692927898280393e-01
2.183000000000000000e+03 1.925212145354016080e-01
2.184000000000000000e+03 1.924731686034912848e-01
2.185000000000000000e+03 1.924251549573947340e-01
2.186000000000000000e+03 1.923771735604684618e-01
2.187000000000000000e+03 1.923292243761272613e-01
2.188000000000000000e+03 1.922813073678442952e-01
2.189000000000000000e+03 1.922334224991509855e-01
2.190000000000000000e+03 1.921855697336369295e-01
2.191000000000000000e+03 1.921377490349495676e-01
2.192000000000000000e+03 1.920899603667942934e-01
2.193000000000000000e+03 1.920422036929342047e-01
2.194000000000000000e+03 1.919944789771900751e-01
2.195000000000000000e+03 1.919467861834402156e-01
2.196000000000000000e+03 1.918991252756202248e-01
2.197000000000000000e+03 1.918514962177230720e-01
2.198000000000000000e+03 1.918038989737988476e-01
2.199000000000000000e+03 1.917563335079547349e-01
2.200000000000000000e+03 1.917087997843547886e-01
2.201000000000000000e+03 1.916612977672198237e-01
2.202000000000000000e+03 1.916138274208275538e-01
2.203000000000000000e+03 1.915663887095120643e-01
2.204000000000000000e+03 1.915189815976639509e-01
2.205000000000000000e+03 1.914716060497302919e-01
2.206000000000000000e+03 1.914242620302142039e-01
2.207000000000000000e+03 1.913769495036749813e-01
2.208000000000000000e+03 1.913296684347281229e-01
2.209000000000000000e+03 1.912824187880447502e-01
2.210000000000000000e+03 1.912352005283518563e-01
2.211000000000000000e+03 1.911880136204321678e-01
2.212000000000000000e+03 1.911408580291238113e-01
2.213000000000000000e+03 1.910937337193205909e-01
2.214000000000000000e+03 1.910466406559714059e-01
2.215000000000000000e+03 1.909995788040804443e-01
2.216000000000000000e+03 1.909525481287070448e-01
2.217000000000000000e+03 1.909055485949655850e-01
2.218000000000000000e+03 1.908585801680251215e-01
2.219000000000000000e+03 1.908116428131096109e-01
2.220000000000000000e+03 1.907647364954977443e-01
2.221000000000000000e+03 1.907178611805226132e-01
2.222000000000000000e+03 1.906710168335717659e-01
2.223000000000000000e+03 1.906242034200872071e-01
2.224000000000000000e+03 1.905774209055650092e-01
2.225000000000000000e+03 1.905306692555554515e-01
2.226000000000000000e+03 1.904839484356627421e-01
2.227000000000000000e+03 1.904372584115450184e-01
2.228000000000000000e+03 1.903905991489141247e-01
2.229000000000000000e+03 1.903439706135357512e-01
2.230000000000000000e+03 1.902973727712289620e-01
2.231000000000000000e+03 1.902508055878664173e-01
2.232000000000000000e+03 1.902042690293739846e-01
2.233000000000000000e+03 1.901577630617309334e-01
2.234000000000000000e+03 1.901112876509694904e-01
2.235000000000000000e+03 1.900648427631751181e-01
2.236000000000000000e+03 1.900184283644860139e-01
2.237000000000000000e+03 1.899720444210933057e-01
2.238000000000000000e+03 1.899256908992407733e-01
2.239000000000000000e+03 1.898793677652248213e-01
2.240000000000000000e+03 1.898330749853943122e-01
2.241000000000000000e+03 1.897868125261505945e-01
2.242000000000000000e+03 1.897405803539471969e-01
2.243000000000000000e+03 1.896943784352898565e-01
2.244000000000000000e+03 1.896482067367364355e-01
2.245000000000000000e+03 1.896020652248967542e-01
2.246000000000000000e+03 1.895559538664325083e-01
2.247000000000000000e+03 1.895098726280571022e-01
2.248000000000000000e+03 1.894638214765356210e-01
2.249000000000000000e+03 1.894178003786848030e-01
2.250000000000000000e+03 1.893718093013727066e-01
2.251000000000000000e+03 1.893258482115188213e-01
2.252000000000000000e+03 1.892799170760938732e-01
2.253000000000000000e+03 1.892340158621197421e-01
2.254000000000000000e+03 1.891881445366694059e-01
2.255000000000000000e+03 1.891423030668666072e-01
2.256000000000000000e+03 1.890964914198861868e-01
2.257000000000000000e+03 1.890507095629535006e-01
2.258000000000000000e+03 1.890049574633447249e-01
2.259000000000000000e+03 1.889592350883864680e-01
2.260000000000000000e+03 1.889135424054557422e-01
2.261000000000000000e+03 1.888678793819801027e-01
2.262000000000000000e+03 1.888222459854370372e-01
2.263000000000000000e+03 1.887766421833544372e-01
2.264000000000000000e+03 1.887310679433102101e-01
2.265000000000000000e+03 1.886855232329320009e-01
2.266000000000000000e+03 1.886400080198974982e-01
2.267000000000000000e+03 1.885945222719340730e-01
2.268000000000000000e+03 1.885490659568187788e-01
2.269000000000000000e+03 1.885036390423781016e-01
2.270000000000000000e+03 1.884582414964880437e-01
2.271000000000000000e+03 1.884128732870740119e-01
2.272000000000000000e+03 1.883675343821106518e-01
2.273000000000000000e+03 1.883222247496216528e-01
2.274000000000000000e+03 1.882769443576798873e-01
2.275000000000000000e+03 1.882316931744071609e-01
2.276000000000000000e+03 1.881864711679741287e-01
2.277000000000000000e+03 1.881412783066001848e-01
2.278000000000000000e+03 1.880961145585534622e-01
2.279000000000000000e+03 1.880509798921506104e-01
2.280000000000000000e+03 1.880058742757567680e-01
2.281000000000000000e+03 1.879607976777855627e-01
2.282000000000000000e+03 1.879157500666987501e-01
2.283000000000000000e+03 1.878707314110064086e-01
2.284000000000000000e+03 1.878257416792666612e-01
2.285000000000000000e+03 1.877807808400856204e-01
2.286000000000000000e+03 1.877358488621173327e-01
2.287000000000000000e+03 1.876909457140636950e-01
2.288000000000000000e+03 1.876460713646743161e-01
2.289000000000000000e+03 1.876012257827463781e-01
2.290000000000000000e+03 1.875564089371246634e-01
2.291000000000000000e+03 1.875116207967013338e-01
2.292000000000000000e+03 1.874668613304159848e-01
2.293000000000000000e+03 1.874221305072554244e-01
2.294000000000000000e+03 1.873774282962535898e-01
2.295000000000000000e+03 1.873327546664915466e-01
2.296000000000000000e+03 1.872881095870973511e-01
2.297000000000000000e+03 1.872434930272459108e-01
2.298000000000000000e+03 1.871989049561589291e-01
2.299000000000000000e+03 1.871543453431047666e-01
2.300000000000000000e+03 1.871098141573985518e-01
2.301000000000000000e+03 1.870653113684018487e-01
2.302000000000000000e+03 1.870208369455226283e-01
2.303000000000000000e+03 1.869763908582151302e-01
2.304000000000000000e+03 1.869319730759800569e-01
2.305000000000000000e+03 1.868875835683641573e-01
2.306000000000000000e+03 1.868432223049601715e-01
2.307000000000000000e+03 1.867988892554069136e-01
2.308000000000000000e+03 1.867545843893891055e-01
2.309000000000000000e+03 1.867103076766372938e-01
2.310000000000000000e+03 1.866660590869276548e-01
2.311000000000000000e+03 1.866218385900819121e-01
2.312000000000000000e+03 1.865776461559676136e-01
2.313000000000000000e+03 1.865334817544974655e-01
2.314000000000000000e+03 1.864893453556296932e-01
2.315000000000000000e+03 1.864452369293677081e-01
2.316000000000000000e+03 1.864011564457602188e-01
2.317000000000000000e+03 1.863571038749008701e-01
2.318000000000000000e+03 1.863130791869284930e-01
2.319000000000000000e+03 1.862690823520267158e-01
2.320000000000000000e+03 1.862251133404239922e-01
2.321000000000000000e+03 1.861811721223936289e-01
2.322000000000000000e+03 1.861372586682535357e-01
2.323000000000000000e+03 1.860933729483661148e-01
2.324000000000000000e+03 1.860495149331384546e-01
2.325000000000000000e+03 1.860056845930218306e-01
2.326000000000000000e+03 1.859618818985120103e-01
2.327000000000000000e+03 1.859181068201489206e-01
2.328000000000000000e+03 1.858743593285165641e-01
2.329000000000000000e+03 1.858306393942430745e-01
2.330000000000000000e+03 1.857869469880006341e-01
2.331000000000000000e+03 1.857432820805052232e-01
2.332000000000000000e+03 1.856996446425165925e-01
2.333000000000000000e+03 1.856560346448382914e-01
2.334000000000000000e+03 1.856124520583175563e-01
2.335000000000000000e+03 1.855688968538450334e-01
2.336000000000000000e+03 1.855253690023549173e-01
2.337000000000000000e+03 1.854818684748248403e-01
2.338000000000000000e+03 1.854383952422756776e-01
2.339000000000000000e+03 1.853949492757714645e-01
2.340000000000000000e+03 1.853515305464195073e-01
2.341000000000000000e+03 1.853081390253700778e-01
2.342000000000000000e+03 1.852647746838164411e-01
2.343000000000000000e+03 1.852214374929948282e-01
2.344000000000000000e+03 1.851781274241841024e-01
2.345000000000000000e+03 1.851348444487059819e-01
2.346000000000000000e+03 1.850915885379248171e-01
2.347000000000000000e+03 1.850483596632475358e-01
2.348000000000000000e+03 1.850051577961234484e-01
2.349000000000000000e+03 1.849619829080444422e-01
2.350000000000000000e+03 1.849188349705445100e-01
2.351000000000000000e+03 1.848757139552000273e-01
2.352000000000000000e+03 1.848326198336295023e-01
2.353000000000000000e+03 1.847895525774934378e-01
2.354000000000000000e+03 1.847465121584944692e-01
2.355000000000000000e+03 1.847034985483770042e-01
2.356000000000000000e+03 1.846605117189274725e-01
2.357000000000000000e+03 1.846175516419738538e-01
2.358000000000000000e+03 1.845746182893859000e-01
2.359000000000000000e+03 1.845317116330749962e-01
2.360000000000000000e+03 1.844888316449940224e-01
2.361000000000000000e+03 1.844459782971371864e-01
2.362000000000000000e+03 1.844031515615402184e-01
2.363000000000000000e+03 1.843603514102801488e-01
2.364000000000000000e+03 1.843175778154749478e-01
2.365000000000000000e+03 1.842748307492840243e-01
2.366000000000000000e+03 1.842321101839076714e-01
2.367000000000000000e+03 1.841894160915871492e-01
2.368000000000000000e+03 1.841467484446046576e-01
2.369000000000000000e+03 1.841041072152831970e-01
2.370000000000000000e+03 1.840614923759865129e-01
2.371000000000000000e+03 1.840189038991189574e-01
2.372000000000000000e+03 1.839763417571255444e-01
2.373000000000000000e+03 1.839338059224917554e-01
2.374000000000000000e+03 1.838912963677434842e-01
2.375000000000000000e+03 1.838488130654469810e-01
2.376000000000000000e+03 1.838063559882087972e-01
2.377000000000000000e+03 1.837639251086756464e-01
2.378000000000000000e+03 1.837215203995344326e-01
2.379000000000000000e+03 1.836791418335120274e-01
2.380000000000000000e+03 1.836367893833753540e-01
2.381000000000000000e+03 1.835944630219311091e-01
2.382000000000000000e+03 1.835521627220260132e-01
2.383000000000000000e+03 1.835098884565462829e-01
2.384000000000000000e+03 1.834676401984180749e-01
2.385000000000000000e+03 1.834254179206069035e-01
2.386000000000000000e+03 1.833832215961179180e-01
2.387000000000000000e+03 1.833410511979957913e-01
2.388000000000000000e+03 1.832989066993243599e-01
2.389000000000000000e+03 1.832567880732269838e-01
2.390000000000000000e+03 1.832146952928661310e-01
2.391000000000000000e+03 1.831726283314434323e-01
2.392000000000000000e+03 1.831305871621995984e-01
2.393000000000000000e+03 1.830885717584143646e-01
2.394000000000000000e+03 1.830465820934063792e-01
2.395000000000000000e+03 1.830046181405331762e-01
2.396000000000000000e+03 1.829626798731910364e-01
2.397000000000000000e+03 1.829207672648150151e-01
2.398000000000000000e+03 1.828788802888788034e-01
2.399000000000000000e+03 1.828370189188945061e-01
2.400000000000000000e+03 1.827951831284129469e-01
2.401000000000000000e+03 1.827533728910232802e-01
2.402000000000000000e+03 1.827115881803529351e-01
2.403000000000000000e+03 1.826698289700677824e-01
2.404000000000000000e+03 1.826280952338717734e-01
2.405000000000000000e+03 1.825863869455070232e-01
2.406000000000000000e+03 1.825447040787537556e-01
2.407000000000000000e+03 1.825030466074301916e-01
2.408000000000000000e+03 1.824614145053923830e-01
2.409000000000000000e+03 1.824198077465343515e-01
2.410000000000000000e+03 1.823782263047878660e-01
2.411000000000000000e+03 1.823366701541224155e-01
2.412000000000000000e+03 1.822951392685450422e-01
2.413000000000000000e+03 1.822536336221005082e-01
2.414000000000000000e+03 1.822121531888709622e-01
2.415000000000000000e+03 1.821706979429760231e-01
2.416000000000000000e+03 1.821292678585727243e-01
2.417000000000000000e+03 1.820878629098553192e-01
2.418000000000000000e+03 1.820464830710553372e-01
2.419000000000000000e+03 1.820051283164414169e-01
2.420000000000000000e+03 1.819637986203193614e-01
2.421000000000000000e+03 1.819224939570318889e-01
2.422000000000000000e+03 1.818812143009587157e-01
2.423000000000000000e+03 1.818399596265164730e-01
2.424000000000000000e+03 1.817987299081586239e-01
2.425000000000000000e+03 1.817575251203752407e-01
2.426000000000000000e+03 1.817163452376932276e-01
2.427000000000000000e+03 1.816751902346759595e-01
2.428000000000000000e+03 1.816340600859234211e-01
2.429000000000000000e+03 1.815929547660721510e-01
2.430000000000000000e+03 1.815518742497949645e-01
2.431000000000000000e+03 1.815108185118010642e-01
2.432000000000000000e+03 1.814697875268359295e-01
2.433000000000000000e+03 1.814287812696812607e-01
2.434000000000000000e+03 1.813877997151548127e-01
2.435000000000000000e+03 1.813468428381105613e-01
2.436000000000000000e+03 1.813059106134383425e-01
2.437000000000000000e+03 1.812650030160639913e-01
2.438000000000000000e+03 1.812241200209491754e-01
2.439000000000000000e+03 1.811832616030915055e-01
2.440000000000000000e+03 1.811424277375242031e-01
2.441000000000000000e+03 1.811016183993160722e-01
2.442000000000000000e+03 1.810608335635717769e-01
2.443000000000000000e+03 1.810200732054313422e-01
2.444000000000000000e+03 1.809793373000703198e-01
2.445000000000000000e+03 1.809386258226996780e-01
2.446000000000000000e+03 1.808979387485657730e-01
2.447000000000000000e+03 1.808572760529501000e-01
2.448000000000000000e+03 1.808166377111695700e-01
2.449000000000000000e+03 1.807760236985760938e-01
2.450000000000000000e+03 1.807354339905567764e-01
2.451000000000000000e+03 1.806948685625336115e-01
2.452000000000000000e+03 1.806543273899637037e-01
2.453000000000000000e+03 1.806138104483389906e-01
2.454000000000000000e+03 1.805733177131862432e-01
2.455000000000000000e+03 1.805328491600670104e-01
2.456000000000000000e+03 1.804924047645775076e-01
2.457000000000000000e+03 1.804519845023486169e-01
2.458000000000000000e+03 1.804115883490458039e-01
2.459000000000000000e+03 1.803712162803690344e-01
2.460000000000000000e+03 1.803308682720528022e-01
2.461000000000000000e+03 1.802905442998658792e-01
2.462000000000000000e+03 1.802502443396113985e-01
2.463000000000000000e+03 1.802099683671267993e-01
2.464000000000000000e+03 1.801697163582837158e-01
2.465000000000000000e+03 1.801294882889878379e-01
2.466000000000000000e+03 1.800892841351790508e-01
2.467000000000000000e+03 1.800491038728312121e-01
2.468000000000000000e+03 1.800089474779520415e-01
2.469000000000000000e+03 1.799688149265832593e-01
2.470000000000000000e+03 1.799287061948003918e-01
2.471000000000000000e+03 1.798886212587127720e-01
2.472000000000000000e+03 1.798485600944633722e-01
2.473000000000000000e+03 1.798085226782287493e-01
2.474000000000000000e+03 1.797685089862192109e-01
2.475000000000000000e+03 1.797285189946784822e-01
2.476000000000000000e+03 1.796885526798837895e-01
2.477000000000000000e+03 1.796486100181456658e-01
2.478000000000000000e+03 1.796086909858082281e-01
2.479000000000000000e+03 1.795687955592485119e-01
2.480000000000000000e+03 1.795289237148770811e-01
2.481000000000000000e+03 1.794890754291376123e-01
2.482000000000000000e+03 1.794492506785066721e-01
2.483000000000000000e+03 1.794094494394941341e-01
2.484000000000000000e+03 1.793696716886427067e-01
2.485000000000000000e+03 1.793299174025280440e-01
2.486000000000000000e+03 1.792901865577586074e-01
2.487000000000000000e+03 1.792504791309758316e-01
2.488000000000000000e+03 1.792107950988537091e-01
2.489000000000000000e+03 1.791711344380990389e-01
2.490000000000000000e+03 1.791314971254511224e-01
2.491000000000000000e+03 1.790918831376820120e-01
2.492000000000000000e+03 1.790522924515960956e-01
2.493000000000000000e+03 1.790127250440302353e-01
2.494000000000000000e+03 1.789731808918538225e-01
2.495000000000000000e+03 1.789336599719683618e-01
2.496000000000000000e+03 1.788941622613078597e-01
2.497000000000000000e+03 1.788546877368383803e-01
2.498000000000000000e+03 1.788152363755582119e-01
2.499000000000000000e+03 1.787758081544976729e-01
2.500000000000000000e+03 1.787364030507192780e-01
2.501000000000000000e+03 1.786970210413173221e-01
2.502000000000000000e+03 1.786576621034182133e-01
2.503000000000000000e+03 1.786183262141801398e-01
2.504000000000000000e+03 1.785790133507930977e-01
2.505000000000000000e+03 1.785397234904788077e-01
2.506000000000000000e+03 1.785004566104908541e-01
2.507000000000000000e+03 1.784612126881142680e-01
2.508000000000000000e+03 1.784219917006657496e-01
2.509000000000000000e+03 1.783827936254935020e-01
2.510000000000000000e+03 1.783436184399773139e-01
2.511000000000000000e+03 1.783044661215281990e-01
2.512000000000000000e+03 1.782653366475887013e-01
2.513000000000000000e+03 1.782262299956325624e-01
2.514000000000000000e+03 1.781871461431648873e-01
2.515000000000000000e+03 1.781480850677217842e-01
2.516000000000000000e+03 1.781090467468706695e-01
2.517000000000000000e+03 1.780700311582100182e-01
2.518000000000000000e+03 1.780310382793691970e-01
2.519000000000000000e+03 1.779920680880087702e-01
2.520000000000000000e+03 1.779531205618200274e-01
2.521000000000000000e+03 1.779141956785251499e-01
2.522000000000000000e+03 1.778752934158771837e-01
2.523000000000000000e+03 1.778364137516599275e-01
2.524000000000000000e+03 1.777975566636878224e-01
2.525000000000000000e+03 1.777587221298059517e-01
2.526000000000000000e+03 1.777199101278900684e-01
2.527000000000000000e+03 1.776811206358462902e-01
2.528000000000000000e+03 1.776423536316114604e-01
2.529000000000000000e+03 1.776036090931525646e-01
2.530000000000000000e+03 1.775648869984672307e-01
2.531000000000000000e+03 1.775261873255831735e-01
2.532000000000000000e+03 1.774875100525585003e-01
2.533000000000000000e+03 1.774488551574815443e-01
2.534000000000000000e+03 1.774102226184706699e-01
2.535000000000000000e+03 1.773716124136744399e-01
2.536000000000000000e+03 1.773330245212714484e-01
2.537000000000000000e+03 1.772944589194703213e-01
2.538000000000000000e+03 1.772559155865094938e-01
2.539000000000000000e+03 1.772173945006574880e-01
2.540000000000000000e+03 1.771788956402124970e-01
2.541000000000000000e+03 1.771404189835025511e-01
2.542000000000000000e+03 1.771019645088854622e-01
2.543000000000000000e+03 1.770635321947486018e-01
2.544000000000000000e+03 1.770251220195090680e-01
2.545000000000000000e+03 1.769867339616135460e-01
2.546000000000000000e+03 1.769483679995381975e-01
2.547000000000000000e+03 1.769100241117886330e-01
2.548000000000000000e+03 1.768717022768998282e-01
2.549000000000000000e+03 1.768334024734363463e-01
2.550000000000000000e+03 1.767951246799918663e-01
2.551000000000000000e+03 1.767568688751893213e-01
2.552000000000000000e+03 1.767186350376810100e-01
2.553000000000000000e+03 1.766804231461482078e-01
2.554000000000000000e+03 1.766422331793014722e-01
2.555000000000000000e+03 1.766040651158803376e-01
2.556000000000000000e+03 1.765659189346532043e-01
2.557000000000000000e+03 1.765277946144177268e-01
2.558000000000000000e+03 1.764896921340001756e-01
2.559000000000000000e+03 1.764516114722558815e-01
2.560000000000000000e+03 1.764135526080688465e-01
2.561000000000000000e+03 1.763755155203519109e-01
2.562000000000000000e+03 1.763375001880465864e-01
2.563000000000000000e+03 1.762995065901230007e-01
2.564000000000000000e+03 1.762615347055798976e-01
2.565000000000000000e+03 1.762235845134446088e-01
2.566000000000000000e+03 1.761856559927729715e-01
2.567000000000000000e+03 1.761477491226492165e-01
2.568000000000000000e+03 1.761098638821859963e-01
2.569000000000000000e+03 1.760720002505243298e-01
2.570000000000000000e+03 1.760341582068336019e-01
2.571000000000000000e+03 1.759963377303113141e-01
2.572000000000000000e+03 1.759585388001832507e-01
2.573000000000000000e+03 1.759207613957033400e-01
2.574000000000000000e+03 1.758830054961536271e-01
2.575000000000000000e+03 1.758452710808442454e-01
2.576000000000000000e+03 1.758075581291131673e-01
2.577000000000000000e+03 1.757698666203266480e-01
2.578000000000000000e+03 1.757321965338784486e-01
2.579000000000000000e+03 1.756945478491905299e-01
2.580000000000000000e+03 1.756569205457124694e-01
2.581000000000000000e+03 1.756193146029217389e-01
2.582000000000000000e+03 1.755817300003233716e-01
2.583000000000000000e+03 1.755441667174502118e-01
2.584000000000000000e+03 1.755066247338626650e-01
2.585000000000000000e+03 1.754691040291487258e-01
2.586000000000000000e+03 1.754316045829238668e-01
2.587000000000000000e+03 1.753941263748310664e-01
2.588000000000000000e+03 1.753566693845407254e-01
2.589000000000000000e+03 1.753192335917506950e-01
2.590000000000000000e+03 1.752818189761860546e-01
2.591000000000000000e+03 1.752444255175991950e-01
2.592000000000000000e+03 1.752070531957698185e-01
2.593000000000000000e+03 1.751697019905047448e-01
2.594000000000000000e+03 1.751323718816379105e-01
2.595000000000000000e+03 1.750950628490304251e-01
2.596000000000000000e+03 1.750577748725704874e-01
2.597000000000000000e+03 1.750205079321731083e-01
2.598000000000000000e+03 1.749832620077804712e-01
2.599000000000000000e+03 1.749460370793615716e-01
2.600000000000000000e+03 1.749088331269122165e-01
2.601000000000000000e+03 1.748716501304551640e-01
2.602000000000000000e+03 1.748344880700398452e-01
2.603000000000000000e+03 1.747973469257424473e-01
2.604000000000000000e+03 1.747602266776657753e-01
2.605000000000000000e+03 1.747231273059394463e-01
2.606000000000000000e+03 1.746860487907193615e-01
2.607000000000000000e+03 1.746489911121882899e-01
2.608000000000000000e+03 1.746119542505552846e-01
2.609000000000000000e+03 1.745749381860559613e-01
2.610000000000000000e+03 1.745379428989522475e-01
2.611000000000000000e+03 1.745009683695324942e-01
2.612000000000000000e+03 1.744640145781113372e-01
2.613000000000000000e+03 1.744270815050296686e-01
2.614000000000000000e+03 1.743901691306546931e-01
2.615000000000000000e+03 1.743532774353796500e-01
2.616000000000000000e+03 1.743164063996240076e-01
2.617000000000000000e+03 1.742795560038333524e-01
2.618000000000000000e+03 1.742427262284792222e-01
2.619000000000000000e+03 1.742059170540591617e-01
2.620000000000000000e+03 1.741691284610968060e-01
2.621000000000000000e+03 1.741323604301414918e-01
2.622000000000000000e+03 1.740956129417686182e-01
2.623000000000000000e+03 1.740588859765792307e-01
2.624000000000000000e+03 1.740221795152003537e-01
2.625000000000000000e+03 1.739854935382845191e-01
2.626000000000000000e+03 1.739488280265101272e-01
2.627000000000000000e+03 1.739121829605810576e-01
2.628000000000000000e+03 1.738755583212270583e-01
2.629000000000000000e+03 1.738389540892031071e-01
2.630000000000000000e+03 1.738023702452899111e-01
2.631000000000000000e+03 1.737658067702936016e-01
2.632000000000000000e+03 1.737292636450457339e-01
2.633000000000000000e+03 1.736927408504032044e-01
2.634000000000000000e+03 1.736562383672483334e-01
2.635000000000000000e+03 1.736197561764885600e-01
2.636000000000000000e+03 1.735832942590568861e-01
2.637000000000000000e+03 1.735468525959112385e-01
2.638000000000000000e+03 1.735104311680348288e-01
2.639000000000000000e+03 1.734740299564360155e-01
2.640000000000000000e+03 1.734376489421481371e-01
2.641000000000000000e+03 1.734012881062297340e-01
2.642000000000000000e+03 1.733649474297642157e-01
2.643000000000000000e+03 1.733286268938599717e-01
2.644000000000000000e+03 1.732923264796503160e-01
2.645000000000000000e+03 1.732560461682934594e-01
2.646000000000000000e+03 1.732197859409723428e-01
2.647000000000000000e+03 1.731835457788948041e-01
2.648000000000000000e+03 1.731473256632934388e-01
2.649000000000000000e+03 1.731111255754254619e-01
2.650000000000000000e+03 1.730749454965727074e-01
2.651000000000000000e+03 1.730387854080417120e-01
2.652000000000000000e+03 1.730026452911636592e-01
2.653000000000000000e+03 1.729665251272941295e-01
2.654000000000000000e+03 1.729304248978132674e-01
2.655000000000000000e+03 1.728943445841255866e-01
2.656000000000000000e+03 1.728582841676601090e-01
2.657000000000000000e+03 1.728222436298702258e-01
2.658000000000000000e+03 1.727862229522335868e-01
2.659000000000000000e+03 1.727502221162521556e-01
2.660000000000000000e+03 1.727142411034522096e-01
2.661000000000000000e+03 1.726782798953840903e-01
2.662000000000000000e+03 1.726423384736224809e-01
2.663000000000000000e+03 1.726064168197659898e-01
2.664000000000000000e+03 1.725705149154374840e-01
2.665000000000000000e+03 1.725346327422837278e-01
2.666000000000000000e+03 1.724987702819756608e-01
2.667000000000000000e+03 1.724629275162080089e-01
2.668000000000000000e+03 1.724271044266995068e-01
2.669000000000000000e+03 1.723913009951927588e-01
2.670000000000000000e+03 1.723555172034542393e-01
2.671000000000000000e+03 1.723197530332740979e-01
2.672000000000000000e+03 1.722840084664664095e-01
2.673000000000000000e+03 1.722482834848689248e-01
2.674000000000000000e+03 1.722125780703429865e-01
2.675000000000000000e+03 1.721768922047736960e-01
2.676000000000000000e+03 1.721412258700696363e-01
2.677000000000000000e+03 1.721055790481630099e-01
2.678000000000000000e+03 1.720699517210096119e-01
2.679000000000000000e+03 1.720343438705886074e-01
2.680000000000000000e+03 1.719987554789027262e-01
2.681000000000000000e+03 1.719631865279779015e-01
2.682000000000000000e+03 1.719276369998637144e-01
2.683000000000000000e+03 1.718921068766327276e-01
2.684000000000000000e+03 1.718565961403811515e-01
2.685000000000000000e+03 1.718211047732281782e-01
2.686000000000000000e+03 1.717856327573163144e-01
2.687000000000000000e+03 1.717501800748112983e-01
2.688000000000000000e+03 1.717147467079017942e-01
2.689000000000000000e+03 1.716793326387997809e-01
2.690000000000000000e+03 1.716439378497401635e-01
2.691000000000000000e+03 1.716085623229809676e-01
2.692000000000000000e+03 1.715732060408030335e-01
2.693000000000000000e+03 1.715378689855103500e-01
2.694000000000000000e+03 1.715025511394295821e-01
2.695000000000000000e+03 1.714672524849104596e-01
2.696000000000000000e+03 1.714319730043253331e-01
2.697000000000000000e+03 1.713967126800695628e-01
2.698000000000000000e+03 1.713614714945611295e-01
2.699000000000000000e+03 1.713262494302406902e-01
2.700000000000000000e+03 1.712910464695716894e-01
2.701000000000000000e+03 1.712558625950401092e-01
2.702000000000000000e+03 1.712206977891545523e-01
2.703000000000000000e+03 1.711855520344462422e-01
2.704000000000000000e+03 1.711504253134688569e-01
2.705000000000000000e+03 1.711153176087985284e-01
2.706000000000000000e+03 1.710802289030339818e-01
2.707000000000000000e+03 1.710451591787961745e-01
2.708000000000000000e+03 1.710101084187286014e-01
2.709000000000000000e+03 1.709750766054969340e-01
2.710000000000000000e+03 1.709400637217893537e-01
2.711000000000000000e+03 1.709050697503159966e-01
2.712000000000000000e+03 1.708700946738095361e-01
2.713000000000000000e+03 1.708351384750246560e-01
2.714000000000000000e+03 1.708002011367382722e-01
2.715000000000000000e+03 1.707652826417493386e-01
2.716000000000000000e+03 1.707303829728789579e-01
2.717000000000000000e+03 1.706955021129701877e-01
2.718000000000000000e+03 1.706606400448882344e-01
2.719000000000000000e+03 1.706257967515201757e-01
2.720000000000000000e+03 1.705909722157750164e-01
2.721000000000000000e+03 1.705561664205836603e-01
2.722000000000000000e+03 1.705213793488989937e-01
2.723000000000000000e+03 1.704866109836954691e-01
2.724000000000000000e+03 1.704518613079696598e-01
2.725000000000000000e+03 1.704171303047395947e-01
2.726000000000000000e+03 1.703824179570452013e-01
2.727000000000000000e+03 1.703477242479480014e-01
2.728000000000000000e+03 1.703130491605311936e-01
2.729000000000000000e+03 1.702783926778995982e-01
2.730000000000000000e+03 1.702437547831796572e-01
2.731000000000000000e+03 1.702091354595191841e-01
2.732000000000000000e+03 1.701745346900876699e-01
2.733000000000000000e+03 1.701399524580760048e-01
2.734000000000000000e+03 1.701053887466965064e-01
2.735000000000000000e+03 1.700708435391829199e-01
2.736000000000000000e+03 1.700363168187903062e-01
2.737000000000000000e+03 1.700018085687950709e-01
2.738000000000000000e+03 1.699673187724949908e-01
2.739000000000000000e+03 1.699328474132089095e-01
2.740000000000000000e+03 1.698983944742771535e-01
2.741000000000000000e+03 1.698639599390610599e-01
2.742000000000000000e+03 1.698295437909430883e-01
2.743000000000000000e+03 1.697951460133269308e-01
2.744000000000000000e+03 1.697607665896374018e-01
2.745000000000000000e+03 1.697264055033201879e-01
2.746000000000000000e+03 1.696920627378421254e-01
2.747000000000000000e+03 1.696577382766910058e-01
2.748000000000000000e+03 1.696234321033755488e-01
2.749000000000000000e+03 1.695891442014254291e-01
2.750000000000000000e+03 1.695548745543910552e-01
2.751000000000000000e+03 1.695206231458439572e-01
2.752000000000000000e+03 1.694863899593761769e-01
2.753000000000000000e+03 1.694521749786006837e-01
2.754000000000000000e+03 1.694179781871512358e-01
2.755000000000000000e+03 1.693837995686822417e-01
2.756000000000000000e+03 1.693496391068686768e-01
2.757000000000000000e+03 1.693154967854063608e-01
2.758000000000000000e+03 1.692813725880115694e-01
2.759000000000000000e+03 1.692472664984212005e-01
2.760000000000000000e+03 1.692131785003927191e-01
2.761000000000000000e+03 1.691791085777040460e-01
2.762000000000000000e+03 1.691450567141536687e-01
2.763000000000000000e+03 1.691110228935603921e-01
2.764000000000000000e+03 1.690770070997635044e-01
2.765000000000000000e+03 1.690430093166226388e-01
2.766000000000000000e+03 1.690090295280178290e-01
2.767000000000000000e+03 1.689750677178492866e-01
2.768000000000000000e+03 1.689411238700376516e-01
2.769000000000000000e+03 1.689071979685236868e-01
2.770000000000000000e+03 1.688732899972684998e-01
2.771000000000000000e+03 1.688393999402532097e-01
2.772000000000000000e+03 1.688055277814791699e-01
2.773000000000000000e+03 1.687716735049678840e-01
2.774000000000000000e+03 1.687378370947608119e-01
2.775000000000000000e+03 1.687040185349195642e-01
2.776000000000000000e+03 1.686702178095257909e-01
2.777000000000000000e+03 1.686364349026809872e-01
2.778000000000000000e+03 1.686026697985066880e-01
2.779000000000000000e+03 1.685689224811444398e-01
2.780000000000000000e+03 1.685351929347554123e-01
2.781000000000000000e+03 1.685014811435208981e-01
2.782000000000000000e+03 1.684677870916418685e-01
2.783000000000000000e+03 1.684341107633390844e-01
2.784000000000000000e+03 1.684004521428531520e-01
2.785000000000000000e+03 1.683668112144443008e-01
2.786000000000000000e+03 1.683331879623924665e-01
2.787000000000000000e+03 1.682995823709973471e-01
2.788000000000000000e+03 1.682659944245781525e-01
2.789000000000000000e+03 1.682324241074737436e-01
2.790000000000000000e+03 1.681988714040425770e-01
2.791000000000000000e+03 1.681653362986625933e-01
2.792000000000000000e+03 1.681318187757312455e-01
2.793000000000000000e+03 1.680983188196654432e-01
2.794000000000000000e+03 1.680648364149015528e-01
2.795000000000000000e+03 1.680313715458954249e-01
2.796000000000000000e+03 1.679979241971221449e-01
2.797000000000000000e+03 1.679644943530763102e-01
2.798000000000000000e+03 1.679310819982716974e-01
2.799000000000000000e+03 1.678976871172414287e-01
2.800000000000000000e+03 1.678643096945378332e-01
2.801000000000000000e+03 1.678309497147325302e-01
2.802000000000000000e+03 1.677976071624163457e-01
2.803000000000000000e+03 1.677642820221991737e-01
2.804000000000000000e+03 1.677309742787100877e-01
2.805000000000000000e+03 1.676976839165973121e-01
2.806000000000000000e+03 1.676644109205280564e-01
2.807000000000000000e+03 1.676311552751886258e-01
2.808000000000000000e+03 1.675979169652843381e-01
2.809000000000000000e+03 1.675646959755394405e-01
2.810000000000000000e+03 1.675314922906971371e-01
2.811000000000000000e+03 1.674983058955196447e-01
2.812000000000000000e+03 1.674651367747879149e-01
2.813000000000000000e+03 1.674319849133019122e-01
2.814000000000000000e+03 1.673988502958803359e-01
2.815000000000000000e+03 1.673657329073606481e-01
2.816000000000000000e+03 1.673326327325992124e-01
2.817000000000000000e+03 1.672995497564709888e-01
2.818000000000000000e+03 1.672664839638697276e-01
2.819000000000000000e+03 1.672334353397078588e-01
2.820000000000000000e+03 1.672004038689164085e-01
2.821000000000000000e+03 1.671673895364450824e-01
2.822000000000000000e+03 1.671343923272620990e-01
2.823000000000000000e+03 1.671014122263543844e-01
2.824000000000000000e+03 1.670684492187271830e-01
2.825000000000000000e+03 1.670355032894043912e-01
2.826000000000000000e+03 1.670025744234283627e-01
2.827000000000000000e+03 1.669696626058598254e-01
2.828000000000000000e+03 1.669367678217779927e-01
2.829000000000000000e+03 1.669038900562804517e-01
2.830000000000000000e+03 1.668710292944830809e-01
2.831000000000000000e+03 1.668381855215201326e-01
2.832000000000000000e+03 1.668053587225441226e-01
2.833000000000000000e+03 1.667725488827259406e-01
2.834000000000000000e+03 1.667397559872545731e-01
2.835000000000000000e+03 1.667069800213372699e-01
2.836000000000000000e+03 1.666742209701995436e-01
2.837000000000000000e+03 1.666414788190848928e-01
2.838000000000000000e+03 1.666087535532550790e-01
2.839000000000000000e+03 1.665760451579898771e-01
2.840000000000000000e+03 1.665433536185871588e-01
2.841000000000000000e+03 1.665106789203629201e-01
2.842000000000000000e+03 1.664780210486509759e-01
2.843000000000000000e+03 1.664453799888032659e-01
2.844000000000000000e+03 1.664127557261896040e-01
2.845000000000000000e+03 1.663801482461978454e-01
2.846000000000000000e+03 1.663475575342335810e-01
2.847000000000000000e+03 1.663149835757203876e-01
2.848000000000000000e+03 1.662824263560995774e-01
2.849000000000000000e+03 1.662498858608304764e-01
2.850000000000000000e+03 1.662173620753898684e-01
2.851000000000000000e+03 1.661848549852726342e-01
2.852000000000000000e+03 1.661523645759911127e-01
2.853000000000000000e+03 1.661198908330755453e-01
2.854000000000000000e+03 1.660874337420736868e-01
2.855000000000000000e+03 1.660549932885510005e-01
2.856000000000000000e+03 1.660225694580906020e-01
2.857000000000000000e+03 1.659901622362931484e-01
2.858000000000000000e+03 1.659577716087768384e-01
2.859000000000000000e+03 1.659253975611774679e-01
2.860000000000000000e+03 1.658930400791482351e-01
2.861000000000000000e+03 1.658606991483599358e-01
2.862000000000000000e+03 1.658283747545007403e-01
2.863000000000000000e+03 1.657960668832763051e-01
2.864000000000000000e+03 1.657637755204096341e-01
2.865000000000000000e+03 1.657315006516409950e-01
2.866000000000000000e+03 1.656992422627282247e-01
2.867000000000000000e+03 1.656670003394462853e-01
2.868000000000000000e+03 1.656347748675875975e-01
2.869000000000000000e+03 1.656025658329616512e-01
2.870000000000000000e+03 1.655703732213952561e-01
2.871000000000000000e+03 1.655381970187324303e-01
2.872000000000000000e+03 1.655060372108343725e-01
2.873000000000000000e+03 1.654738937835794899e-01
2.874000000000000000e+03 1.654417667228632038e-01
2.875000000000000000e+03 1.654096560145980888e-01
2.876000000000000000e+03 1.653775616447137886e-01
2.877000000000000000e+03 1.653454835991569616e-01
2.878000000000000000e+03 1.653134218638914188e-01
2.879000000000000000e+03 1.652813764248977080e-01
2.880000000000000000e+03 1.652493472681735853e-01
2.881000000000000000e+03 1.652173343797336824e-01
2.882000000000000000e+03 1.651853377456094230e-01
2.883000000000000000e+03 1.651533573518492448e-01
2.884000000000000000e+03 1.651213931845184058e-01
2.885000000000000000e+03 1.650894452296990389e-01
2.886000000000000000e+03 1.650575134734900140e-01
2.887000000000000000e+03 1.650255979020070207e-01
2.888000000000000000e+03 1.649936985013824575e-01
2.889000000000000000e+03 1.649618152577655705e-01
2.890000000000000000e+03 1.649299481573222037e-01
2.891000000000000000e+03 1.648980971862348543e-01
2.892000000000000000e+03 1.648662623307027841e-01
2.893000000000000000e+03 1.648344435769417415e-01
2.894000000000000000e+03 1.648026409111842394e-01
2.895000000000000000e+03 1.647708543196792774e-01
2.896000000000000000e+03 1.647390837886923420e-01
2.897000000000000000e+03 1.647073293045054898e-01
2.898000000000000000e+03 1.646755908534173751e-01
2.899000000000000000e+03 1.646438684217429449e-01
2.900000000000000000e+03 1.646121619958137716e-01
2.901000000000000000e+03 1.645804715619776926e-01
2.902000000000000000e+03 1.645487971065990596e-01
2.903000000000000000e+03 1.645171386160584892e-01
2.904000000000000000e+03 1.644854960767530017e-01
2.905000000000000000e+03 1.644538694750959651e-01
2.906000000000000000e+03 1.644222587975170125e-01
2.907000000000000000e+03 1.643906640304620137e-01
2.908000000000000000e+03 1.643590851603931036e-01
2.909000000000000000e+03 1.643275221737886815e-01
2.910000000000000000e+03 1.642959750571432453e-01
2.911000000000000000e+03 1.642644437969675575e-01
2.912000000000000000e+03 1.642329283797884787e-01
2.913000000000000000e+03 1.642014287921489679e-01
2.914000000000000000e+03 1.641699450206081379e-01
2.915000000000000000e+03 1.641384770517410885e-01
2.916000000000000000e+03 1.641070248721390457e-01
2.917000000000000000e+03 1.640755884684092225e-01
2.918000000000000000e+03 1.640441678271748471e-01
2.919000000000000000e+03 1.640127629350750516e-01
2.920000000000000000e+03 1.639813737787649550e-01
2.921000000000000000e+03 1.639500003449156362e-01
2.922000000000000000e+03 1.639186426202139668e-01
2.923000000000000000e+03 1.638873005913628611e-01
2.924000000000000000e+03 1.638559742450809431e-01
2.925000000000000000e+03 1.638246635681027130e-01
2.926000000000000000e+03 1.637933685471783529e-01
2.927000000000000000e+03 1.637620891690740599e-01
2.928000000000000000e+03 1.637308254205715741e-01
2.929000000000000000e+03 1.636995772884684286e-01
2.930000000000000000e+03 1.636683447595779217e-01
2.931000000000000000e+03 1.636371278207289226e-01
2.932000000000000000e+03 1.636059264587660100e-01
2.933000000000000000e+03 1.635747406605493892e-01
2.934000000000000000e+03 1.635435704129549472e-01
2.935000000000000000e+03 1.635124157028739755e-01
2.936000000000000000e+03 1.634812765172134752e-01
2.937000000000000000e+03 1.634501528428959349e-01
2.938000000000000000e+03 1.634190446668593311e-01
2.939000000000000000e+03 1.633879519760572108e-01
2.940000000000000000e+03 1.633568747574584701e-01
2.941000000000000000e+03 1.633258129980475759e-01
2.942000000000000000e+03 1.632947666848242330e-01
2.943000000000000000e+03 1.632637358048037168e-01
2.944000000000000000e+03 1.632327203450166520e-01
2.945000000000000000e+03 1.632017202925089006e-01
2.946000000000000000e+03 1.631707356343416737e-01
2.947000000000000000e+03 1.631397663575915868e-01
2.948000000000000000e+03 1.631088124493504377e-01
2.949000000000000000e+03 1.630778738967252894e-01
2.950000000000000000e+03 1.630469506868384433e-01
2.951000000000000000e+03 1.630160428068274658e-01
2.952000000000000000e+03 1.629851502438449951e-01
2.953000000000000000e+03 1.629542729850589344e-01
2.954000000000000000e+03 1.629234110176522587e-01
2.955000000000000000e+03 1.628925643288230696e-01
2.956000000000000000e+03 1.628617329057846230e-01
2.957000000000000000e+03 1.628309167357650800e-01
2.958000000000000000e+03 1.628001158060078390e-01
2.959000000000000000e+03 1.627693301037712592e-01
2.960000000000000000e+03 1.627385596163286041e-01
2.961000000000000000e+03 1.627078043309682920e-01
2.962000000000000000e+03 1.626770642349935347e-01
2.963000000000000000e+03 1.626463393157225878e-01
2.964000000000000000e+03 1.626156295604885005e-01
2.965000000000000000e+03 1.625849349566393376e-01
2.966000000000000000e+03 1.625542554915378468e-01
2.967000000000000000e+03 1.625235911525619026e-01
2.968000000000000000e+03 1.624929419271039510e-01
2.969000000000000000e+03 1.624623078025713152e-01
2.970000000000000000e+03 1.624316887663861120e-01
2.971000000000000000e+03 1.624010848059851686e-01
2.972000000000000000e+03 1.623704959088201338e-01
2.973000000000000000e+03 1.623399220623572281e-01
2.974000000000000000e+03 1.623093632540774933e-01
2.975000000000000000e+03 1.622788194714765153e-01
2.976000000000000000e+03 1.622482907020645904e-01
2.977000000000000000e+03 1.622177769333666975e-01
2.978000000000000000e+03 1.621872781529222207e-01
2.979000000000000000e+03 1.621567943482853102e-01
2.980000000000000000e+03 1.621263255070245490e-01
2.981000000000000000e+03 1.620958716167231195e-01
2.982000000000000000e+03 1.620654326649787202e-01
2.983000000000000000e+03 1.620350086394034550e-01
2.984000000000000000e+03 1.620045995276239992e-01
2.985000000000000000e+03 1.619742053172813223e-01
2.986000000000000000e+03 1.619438259960310489e-01
2.987000000000000000e+03 1.619134615515430420e-01
2.988000000000000000e+03 1.618831119715014588e-01
2.989000000000000000e+03 1.618527772436050838e-01
2.990000000000000000e+03 1.618224573555667734e-01
2.991000000000000000e+03 1.617921522951138169e-01
2.992000000000000000e+03 1.617618620499878535e-01
2.993000000000000000e+03 1.617315866079446496e-01
2.994000000000000000e+03 1.617013259567543215e-01
2.995000000000000000e+03 1.616710800842012241e-01
2.996000000000000000e+03 1.616408489780838398e-01
2.997000000000000000e+03 1.616106326262149173e-01
2.998000000000000000e+03 1.615804310164213053e-01
2.999000000000000000e+03 1.615502441365440633e-01
3.000000000000000000e+03 1.615200719744383229e-01
3.001000000000000000e+03 1.614899145179733431e-01
3.002000000000000000e+03 1.614597717550324829e-01
3.003000000000000000e+03 1.614296436735130347e-01
3.004000000000000000e+03 1.613995302613264460e-01
3.005000000000000000e+03 1.613694315063982920e-01
3.006000000000000000e+03 1.613393473966678593e-01
3.007000000000000000e+03 1.613092779200886451e-01
3.008000000000000000e+03 1.612792230646279967e-01
3.009000000000000000e+03 1.612491828182671949e-01
3.010000000000000000e+03 1.612191571690015091e-01
3.011000000000000000e+03 1.611891461048400032e-01
3.012000000000000000e+03 1.611591496138057023e-01
3.013000000000000000e+03 1.611291676839353981e-01
3.014000000000000000e+03 1.610992003032797604e-01
3.015000000000000000e+03 1.610692474599032809e-01
3.016000000000000000e+03 1.610393091418841627e-01
3.017000000000000000e+03 1.610093853373145145e-01
3.018000000000000000e+03 1.609794760343001008e-01
3.019000000000000000e+03 1.609495812209603971e-01
3.020000000000000000e+03 1.609197008854286182e-01
3.021000000000000000e+03 1.608898350158516621e-01
3.022000000000000000e+03 1.608599836003900829e-01
3.023000000000000000e+03 1.608301466272181457e-01
3.024000000000000000e+03 1.608003240845236603e-01
3.025000000000000000e+03 1.607705159605080647e-01
3.026000000000000000e+03 1.607407222433863692e-01
3.027000000000000000e+03 1.607109429213872398e-01
3.028000000000000000e+03 1.606811779827527209e-01
3.029000000000000000e+03 1.606514274157385680e-01
3.030000000000000000e+03 1.606216912086138593e-01
3.031000000000000000e+03 1.605919693496613287e-01
3.032000000000000000e+03 1.605622618271771163e-01
3.033000000000000000e+03 1.605325686294706844e-01
3.034000000000000000e+03 1.605028897448651237e-01
3.035000000000000000e+03 1.604732251616967642e-01
3.036000000000000000e+03 1.604435748683154528e-01
3.037000000000000000e+03 1.604139388530842480e-01
3.038000000000000000e+03 1.603843171043797255e-01
3.039000000000000000e+03 1.603547096105917280e-01
3.040000000000000000e+03 1.603251163601233376e-01
3.041000000000000000e+03 1.602955373413909312e-01
3.042000000000000000e+03 1.602659725428242643e-01
3.043000000000000000e+03 1.602364219528661926e-01
3.044000000000000000e+03 1.602068855599729502e-01
3.045000000000000000e+03 1.601773633526138996e-01
3.046000000000000000e+03 1.601478553192715593e-01
3.047000000000000000e+03 1.601183614484416873e-01
3.048000000000000000e+03 1.600888817286331423e-01
3.049000000000000000e+03 1.600594161483679112e-01
3.050000000000000000e+03 1.600299646961811928e-01
3.051000000000000000e+03 1.600005273606211753e-01
3.052000000000000000e+03 1.599711041302490921e-01
3.053000000000000000e+03 1.599416949936393328e-01
3.054000000000000000e+03 1.599122999393792488e-01
3.055000000000000000e+03 1.598829189560692643e-01
3.056000000000000000e+03 1.598535520323227377e-01
3.057000000000000000e+03 1.598241991567660447e-01
3.058000000000000000e+03 1.597948603180385507e-01
3.059000000000000000e+03 1.597655355047924719e-01
3.060000000000000000e+03 1.597362247056929863e-01
3.061000000000000000e+03 1.597069279094182337e-01
3.062000000000000000e+03 1.596776451046591494e-01
3.063000000000000000e+03 1.596483762801195472e-01
3.064000000000000000e+03 1.596191214245161749e-01
3.065000000000000000e+03 1.595898805265784925e-01
3.066000000000000000e+03 1.595606535750487553e-01
3.067000000000000000e+03 1.595314405586821527e-01
3.068000000000000000e+03 1.595022414662465859e-01
3.069000000000000000e+03 1.594730562865225576e-01
3.070000000000000000e+03 1.594438850083034209e-01
3.071000000000000000e+03 1.594147276203954355e-01
3.072000000000000000e+03 1.593855841116171013e-01
3.073000000000000000e+03 1.593564544708000741e-01
3.074000000000000000e+03 1.593273386867883612e-01
3.075000000000000000e+03 1.592982367484386819e-01
3.076000000000000000e+03 1.592691486446204396e-01
3.077000000000000000e+03 1.592400743642155836e-01
3.078000000000000000e+03 1.592110138961186361e-01
3.079000000000000000e+03 1.591819672292367482e-01
3.080000000000000000e+03 1.591529343524895612e-01
3.081000000000000000e+03 1.591239152548092894e-01
3.082000000000000000e+03 1.590949099251405818e-01
3.083000000000000000e+03 1.590659183524406883e-01
3.084000000000000000e+03 1.590369405256792934e-01
3.085000000000000000e+03 1.590079764338384605e-01
3.086000000000000000e+03 1.589790260659127430e-01
3.087000000000000000e+03 1.589500894109092399e-01
3.088000000000000000e+03 1.589211664578472072e-01
3.089000000000000000e+03 1.588922571957585295e-01
3.090000000000000000e+03 1.588633616136873039e-01
3.091000000000000000e+03 1.588344797006900344e-01
3.092000000000000000e+03 1.588056114458354373e-01
3.093000000000000000e+03 1.587767568382047467e-01
3.094000000000000000e+03 1.587479158668914092e-01
3.095000000000000000e+03 1.587190885210011393e-01
3.096000000000000000e+03 1.586902747896517807e-01
3.097000000000000000e+03 1.586614746619736116e-01
3.098000000000000000e+03 1.586326881271090949e-01
3.099000000000000000e+03 1.586039151742128228e-01
3.100000000000000000e+03 1.585751557924515720e-01
3.101000000000000000e+03 1.585464099710044428e-01
3.102000000000000000e+03 1.585176776990624981e-01
3.103000000000000000e+03 1.584889589658290687e-01
3.104000000000000000e+03 1.584602537605195316e-01
3.105000000000000000e+03 1.584315620723613649e-01
3.106000000000000000e+03 1.584028838905942038e-01
3.107000000000000000e+03 1.583742192044696462e-01
3.108000000000000000e+03 1.583455680032514190e-01
3.109000000000000000e+03 1.583169302762152952e-01
3.110000000000000000e+03 1.582883060126488994e-01
3.111000000000000000e+03 1.582596952018520686e-01
3.112000000000000000e+03 1.582310978331364637e-01
3.113000000000000000e+03 1.582025138958257915e-01
3.114000000000000000e+03 1.581739433792556104e-01
3.115000000000000000e+03 1.581453862727735526e-01
3.116000000000000000e+03 1.581168425657390741e-01
3.117000000000000000e+03 1.580883122475234548e-01
3.118000000000000000e+03 1.580597953075099926e-01
3.119000000000000000e+03 1.580312917350936985e-01
3.120000000000000000e+03 1.580028015196815461e-01
3.121000000000000000e+03 1.579743246506923049e-01
3.122000000000000000e+03 1.579458611175564575e-01
3.123000000000000000e+03 1.579174109097164214e-01
3.124000000000000000e+03 1.578889740166262712e-01
3.125000000000000000e+03 1.578605504277519056e-01
3.126000000000000000e+03 1.578321401325709084e-01
3.127000000000000000e+03 1.578037431205726593e-01
3.128000000000000000e+03 1.577753593812581956e-01
3.129000000000000000e+03 1.577469889041402396e-01
3.130000000000000000e+03 1.577186316787431986e-01
3.131000000000000000e+03 1.576902876946031651e-01
3.132000000000000000e+03 1.576619569412678057e-01
3.133000000000000000e+03 1.576336394082964443e-01
3.134000000000000000e+03 1.576053350852600343e-01
3.135000000000000000e+03 1.575770439617410479e-01
3.136000000000000000e+03 1.575487660273336143e-01
3.137000000000000000e+03 1.575205012716433817e-01
3.138000000000000000e+03 1.574922496842874609e-01
3.139000000000000000e+03 1.574640112548946480e-01
3.140000000000000000e+03 1.574357859731051190e-01
3.141000000000000000e+03 1.574075738285705961e-01
3.142000000000000000e+03 1.573793748109542090e-01
3.143000000000000000e+03 1.573511889099306338e-01
3.144000000000000000e+03 1.573230161151859541e-01
3.145000000000000000e+03 1.572948564164176333e-01
3.146000000000000000e+03 1.572667098033346256e-01
3.147000000000000000e+03 1.572385762656571540e-01
3.148000000000000000e+03 1.572104557931169599e-01
3.149000000000000000e+03 1.571823483754570538e-01
3.150000000000000000e+03 1.571542540024318257e-01

